Forward-KL Convergence of Time-Inhomogeneous Langevin Diffusions

Many practical samplers rely on time-dependent drifts -- often induced by annealing or tempering schedules -- to improve exploration and stability. This motivates a unified non-asymptotic analysis of the corresponding Langevin diffusions and their discretizations. We provide a convergence analysis that includes non-asymptotic bounds for the continuous-time diffusion and its Euler--Maruyama discretization in the forward-Kullback--Leibler divergence under a single set of abstract conditions on the time-dependent drift. The results apply to many practically-relevant annealing schemes, including geometric tempering and annealed Langevin sampling. In addition, we provide numerical experiments comparing the annealing schemes covered by our theory in low- and high-dimensional settings.

==> figures/gmm_1d/T_01/KL_comparison.csv <==
iter,KL_gt,ULA,dilation,tempering,diffusion,DAZ
0,0.0043436754,2.4839824557304384,7.821744203567505,0.9308013617992401,0.45566224344074724,0.46740514151751994
1000,0.0045268605,1.2094901919364929,1.1530485033988953,0.2662097096443176,0.0235698658972978,0.0211429044604301
2000,0.0042956388,1.209589159488678,1.152820086479187,0.2659795045852661,0.02432891540229317,0.0204738553613424
3000,0.0042716875,1.2091651201248168,1.153748595714569,0.26644607186317437,0.02452759779989716,0.02076612822711463
4000,0.004180343,1.2099925756454468,1.153470230102539,0.2655245393514633,0.024221028015017458,0.022004538029432242
5000,0.003915826,1.2104204297065735,1.1529030561447144,0.2673100680112838,0.02479789517819877,0.02163429297506805
6000,0.0041630976,1.209914219379425,1.1526774644851685,0.26582995951175686,0.02410004809498782,0.020588404685258833
7000,0.0043832967,1.2095858216285706,1.152553176879883,0.2667484194040298,0.02465175054967399,0.02165455184876914
8000,0.0042875283,1.2096388578414916,1.1524093985557555,0.2658227056264877,0.02359151579439634,0.021409486234188042
9000,0.0039958176,1.2098668932914733,1.1531590700149537,0.26684310138225553,0.02451159842312333,0.021518741175532298
10000,0.004229105,1.2088677048683167,1.152877926826477,0.2662526249885559,0.02432425320148464,0.02124825790524479
11000,0.0043733725,1.2095823526382445,1.1519427180290223,0.26517259478569033,0.02421506308019156,0.02186339758336538
12000,0.004086482,1.2093642354011536,1.1528204917907714,0.26663279533386225,0.0245150744915008,0.02162009142339224
13000,0.0042403825,1.2094574928283692,1.1524092435836792,0.2655973136425018,0.02496348284184928,0.02152675502002235
14000,0.004367844,1.2093229174613953,1.152617049217224,0.26713783144950864,0.02443499192595476,0.02161476872861382
15000,0.0042258827,1.2092594265937806,1.1521204471588136,0.2660359799861908,0.02551154531538481,0.02236154377460474
16000,0.0042084996,1.2095255136489869,1.1530803322792054,0.26658299565315247,0.02445633150637146,0.02079475745558736
17000,0.004117842,1.2089369654655457,1.1525738835334778,0.26762831509113305,0.024111867696046792,0.02202096357941623
18000,0.0041131764,1.2090373039245605,1.1521455287933349,0.2661838322877884,0.02344341054558749,0.02187685742974279
19000,0.00460577,1.2100489497184754,1.1529345989227295,0.2668671369552612,0.02429826408624644,0.02200450226664539
20000,0.0042602676,1.2091242790222168,1.1531073570251464,0.2661414921283722,0.023117774476607567,0.02122469991445535
21000,0.0045657833,1.2091659665107728,1.1524100661277772,0.2675240516662597,,0.02063843086361878
22000,0.004352861,1.2099348425865173,1.1535578608512878,0.26599732935428616,,0.01984906196594233
23000,0.004527503,1.209207570552826,1.1529938220977782,0.26703069508075716,,0.02090996392071241
24000,0.0045908433,1.210050368309021,1.1525294661521912,0.2654049158096313,,0.02119039446115489
25000,0.004354093,1.2095891833305359,1.153667974472046,0.2647992312908173,,0.021181331947445807
26000,0.0045925835,1.2097164869308472,1.1527422070503235,0.26488897800445554,,0.02171476148068899
27000,0.004403445,1.2093424677848816,1.152318251132965,0.26605441570281985,,0.021267302706837597
28000,0.004120483,1.2093664526939392,1.1530105113983153,0.26675475537776944,,0.02092339731752866
29000,0.0042200955,1.2094862341880799,1.152543878555298,0.26415696442127223,,0.02043040655553336
30000,0.004323741,1.2097275495529174,1.1522002339363098,0.26518165767192836,,0.02122491225600237
31000,0.0045084483,1.2101232290267945,1.1529438495635986,0.26479526162147515,,0.02104155048727985
32000,0.004296855,1.2100333094596862,1.1532104730606079,0.2649870157241821,,0.0217284090816974
33000,0.00477551,1.2101576209068299,1.1523336529731751,0.2650638699531555,,0.0216426014900207
34000,0.0044194595,1.2098402380943298,1.1523568868637084,0.26480442285537714,,0.02145130187273022
35000,0.0048091896,1.2100656986236573,1.1527324676513673,0.26427640616893766,,0.02155453339219088
36000,0.004837238,1.209883713722229,1.1523880243301392,0.26434021592140194,,0.02141698300838466
37000,0.0040592696,1.209975004196167,1.1533791184425355,0.2649623155593872,,0.021851509436964938
38000,0.0044967644,1.2090345740318298,1.1529826045036315,0.2644063293933868,,0.02125006578862662
39000,0.004712525,1.2096031546592712,1.153208041191101,0.2642185628414154,,0.02034763805568214
40000,0.004418687,1.2095760583877564,1.153393316268921,0.2643164068460464,,0.02117342501878732
41000,0.0043368093,1.2089437007904054,1.1527349829673768,0.2629589587450027,,0.02098070681095118
42000,0.0045059687,1.2096597313880921,1.152579402923584,0.26372528970241543,,0.02105930596590037
43000,0.004358961,1.2094171524047852,1.152852201461792,0.2648242175579071,,0.02023143060505385
44000,0.004369123,1.2097463607788086,1.1526720523834229,0.264157435297966,,0.021353524550795512
45000,0.004841669,1.209152376651764,1.1528850555419923,0.263703978061676,,0.02129087299108502
46000,0.004341266,1.2094005823135376,1.153232216835022,0.26306589245796197,,0.021719530969858132
47000,0.00420707,1.209683346748352,1.1527174592018128,0.26316835582256315,,0.02089603878557677
48000,0.0046770726,1.2096287727355957,1.15268474817276,0.2624254465103149,,0.02110659480094905
49000,0.004705524,1.2097174167633056,1.1533034086227416,0.26198597550392144,,0.022015749290585467
50000,0.0044407137,1.2093105912208557,1.152513813972473,0.262745401263237,,0.02130095176398748
51000,0.00449925,1.2097811579704285,1.152347695827484,0.2624795764684677,,0.02086347676813597
52000,0.0048061,1.2098985314369202,1.1522677779197692,0.2622072041034698,,0.02144616842269892
53000,0.004312732,1.2099228858947755,1.1518648862838745,0.26236341893672943,,0.02071002535521978
54000,0.004139534,1.209524405002594,1.1531997323036194,0.26241130530834195,,0.02180416323244566
55000,0.0044125523,1.2095695853233337,1.1529762983322143,0.263774362206459,,0.02015254311263556
56000,0.0040651755,1.2096692442893981,1.152565848827362,0.26253362298011773,,0.02099970728158945
57000,0.0041107745,1.209195625782013,1.1530766129493712,0.26294162273406985,,0.02152675203979011
58000,0.004294434,1.2097165703773498,1.1527871370315552,0.26242310702800753,,0.02075570970773691
59000,0.0045768013,1.2094729900360108,1.1525931358337402,0.2626363724470138,,0.020813869312405538
60000,0.0039579133,1.209651231765747,1.152950942516327,0.2622634470462799,,0.021608122810721338
61000,0.0044952314,1.209556806087494,1.1527947068214417,0.26172194480895994,,0.02100448831915852
62000,0.004450011,1.2096525311470032,1.1530279159545898,0.26261926889419557,,0.02112509272992606
63000,0.004439944,1.209782326221466,1.152211844921112,0.262013578414917,,0.02248593159019942
64000,0.004559901,1.2091787099838256,1.1529035687446594,0.2614764779806137,,0.02118309102952476
65000,0.0041560754,1.20973402261734,1.1530328512191772,0.26309739053249354,,0.02131932042539114
66000,0.0043030553,1.2088939785957336,1.152761733531952,0.261488327383995,,0.02145287878811353
67000,0.0041939667,1.2097986221313477,1.1531242251396179,0.261634150147438,,0.02109421230852599
68000,0.0045892433,1.2095952153205871,1.152713167667389,0.2613528490066528,,0.020829693973064382
69000,0.0043192394,1.209935438632965,1.1530100464820863,0.26172559857368466,,0.02139739319682116
70000,0.0043319124,1.2090376019477844,1.152967596054077,0.2616574198007583,,0.022550893202424
71000,0.004317012,1.2093204498291015,1.1529106378555298,0.26068395078182216,,0.02137112691998478
72000,0.0042936006,1.2097814321517943,1.1524606466293335,0.2618137985467911,,0.02167546115815634
73000,0.0041916016,1.209426462650299,1.153548812866211,0.26161146163940424,,0.02195678465068335
74000,0.004708343,1.2091744661331176,1.1531790375709534,0.26262958645820617,,0.02188579663634295
75000,0.004302288,1.2095002770423888,1.153424322605133,0.2624610781669617,,0.0213663842529058
76000,0.004072422,1.209926438331604,1.1524943232536315,0.26179122030735014,,0.02089764922857279
77000,0.0047503854,1.2097249388694764,1.1525322198867798,0.2621103435754776,,0.02169746980071063
78000,0.0043996708,1.2091638565063476,1.152975618839264,0.26179902255535126,,0.02155607268214221
79000,0.003919522,1.2093018174171448,1.1529436349868774,0.2619513481855392,,0.02181801125407213
80000,0.004791874,1.2093284368515014,1.1530640244483947,0.261765632033348,,0.02176262959837909
81000,0.0048162313,1.2089029192924499,1.1529524803161622,0.26152983903884885,,0.02090742737054819
82000,0.0044327453,1.210126268863678,1.1523081064224243,0.26140098571777337,,0.02092980667948718
83000,0.0043709143,1.2094285607337951,1.1529791116714478,0.2608914941549301,,0.02189562804996962
84000,0.0041885446,1.2100010156631469,1.1524720788002014,0.26098493933677674,,0.02148373164236543
85000,0.0044617997,1.2093394875526429,1.1526733040809631,0.2611176818609237,,0.02082801721990104
86000,0.004508885,1.2103124618530274,1.153199815750122,0.26062237918376924,,0.02068411074578757
87000,0.004272014,1.209379208087921,1.1531127214431762,0.2612238585948944,,0.02052529975771901
88000,0.0044144024,1.2097867012023926,1.1531869292259216,0.26078554689884187,,0.02120150327682491
89000,0.0044365716,1.2097058296203613,1.152801752090454,0.26100264191627504,,0.02043350450694557
90000,0.004188278,1.209130597114563,1.1528478503227233,0.26001020669937136,,0.020462257415056178
91000,0.0044891257,1.2093447208404542,1.153138315677643,0.2604944378137588,,0.021144072711467697
92000,0.0044697276,1.2093093037605285,1.1520892262458802,0.26051622927188867,,0.021293902769684743
93000,0.0046659275,1.2099903225898743,1.1524810194969177,0.2603766232728958,,0.02200382500886911
94000,0.0041060103,1.2094668388366698,1.1528058528900147,0.2608967125415802,,0.02137375697493547
95000,0.004528453,1.209960412979126,1.1529911279678344,0.2615249037742614,,0.02285018116235727
96000,0.0041777245,1.209172248840332,1.153143537044525,0.2605997055768966,,0.02101556248962874
97000,0.0040855426,1.2094162106513977,1.1528212547302246,0.25992670059204104,,0.02289310544729229
98000,0.004356007,1.2098012089729309,1.1532568216323853,0.26007117033004756,,0.021343015506863537
99000,0.0044226595,1.2096855640411377,1.1522607445716857,0.26086369454860686,,0.02163427695631977


==> figures/gmm_1d/T_01/histo_comparison_iter_1000.csv <==
x,ULA,dilation,tempering,diffusion,daz
-2.774572,0.003439702,0.0,0.0,0.0,0.0
-2.7164273,0.003439702,0.006879404,0.003439702,0.0034542098,0.0
-2.6582828,0.006879404,0.006879404,0.003439702,0.0,0.0
-2.6001382,0.013758808,0.013758808,0.010319107,0.010362629,0.003451437
-2.5419936,0.037836723,0.030957319,0.027517617,0.0069084195,0.017257186
-2.483849,0.12038958,0.12726898,0.04815583,0.020725258,0.037965808
-2.4257045,0.23733945,0.1479072,0.1410278,0.06562999,0.08283449
-2.36756,0.3198923,0.39212605,0.23046003,0.103626296,0.15186323
-2.3094153,0.6260258,0.62258613,0.323332,0.1761647,0.20018335
-2.2512708,0.85992557,1.0215915,0.5400332,0.29015362,0.3175322
-2.1931262,1.3139662,1.1866972,0.6501037,0.3557836,0.39346382
-2.1349816,1.513469,1.5065895,0.94247836,0.43868464,0.52806985
-2.076837,1.7232907,1.6476173,0.95967686,0.6010325,0.6212587
-2.0186925,2.1085374,1.9847082,1.0112724,0.6044867,0.6419673
-1.9605479,1.9262333,1.84712,1.073187,0.625212,0.57639
-1.9024034,1.7508085,1.7611275,0.84960645,0.5561278,0.49700692
-1.8442588,1.489388,1.568501,0.78769016,0.4801342,0.46939448
-1.7861141,1.1557399,1.0869458,0.56755084,0.41450518,0.32788652
-1.7279695,0.7980109,0.8530462,0.40588486,0.2832452,0.19673191
-1.669825,0.5125156,0.5503524,0.26829675,0.18652733,0.11389742
-1.6116804,0.3439702,0.3130129,0.18574393,0.107080504,0.10354311
-1.5535358,0.17542481,0.1719851,0.06879405,0.051813148,0.031062933
-1.4953912,0.08255286,0.09975136,0.04127643,0.020725258,0.02416006
-1.4372467,0.055035233,0.04127643,0.010319107,0.020725258,0.017257186
-1.3791021,0.010319107,0.017198512,0.010319107,0.0069084195,0.006902874
-1.3209575,0.006879404,0.006879404,0.0,0.0,0.0
-1.262813,0.003439702,0.006879404,0.0,0.0,0.0
-1.2046684,0.0,0.006879404,0.0,0.0,0.0
-1.1465238,0.0,0.0,0.0,0.0,0.0
-1.0883793,0.0,0.0,0.0,0.0,0.0
-1.0302347,0.0,0.0,0.0,0.0,0.0
-0.9720901,0.0,0.0,0.0,0.0,0.0
-0.91394556,0.0,0.0,0.0,0.0,0.0
-0.855801,0.0,0.0,0.0,0.0,0.0
-0.7976564,0.0,0.0,0.0,0.0,0.0
-0.73951185,0.0,0.0,0.0,0.0,0.0
-0.6813673,0.0,0.0,0.0,0.0,0.0
-0.6232227,0.0,0.0,0.0,0.0,0.0
-0.56507814,0.0,0.0,0.0,0.0,0.0
-0.50693357,0.0,0.0,0.0,0.0,0.0
-0.44878897,0.0,0.0,0.0,0.0,0.0
-0.3906444,0.0,0.0,0.0,0.0,0.0
-0.33249983,0.0,0.0,0.020638214,0.0069084195,0.003451437
-0.27435526,0.0,0.0,0.06879403,0.041450504,0.041417234
-0.21621068,0.0,0.003439702,0.18918362,0.13125998,0.14496036
-0.1580661,0.0,0.013758805,0.5021964,0.4110509,0.36585224
-0.099921525,0.0,0.030957319,1.0835062,0.7979225,0.8421506
-0.041776955,0.0,0.05159553,1.4687529,1.2711492,1.2942889
0.016367616,0.0,0.024077913,1.523788,1.2469697,1.3564147
0.07451224,0.0,0.020638175,1.3208432,0.9222723,1.1113607
0.13265687,0.0,0.02407791,0.72921675,0.60794085,0.56258416
0.19080144,0.0,0.0,0.323332,0.25906572,0.20018335
0.24894601,0.0,0.003439702,0.07911315,0.09326366,0.065577306
0.30709058,0.0,0.0,0.020638214,0.017271047,0.03451437
0.36523515,0.0,0.0,0.0,0.013816839,0.0
0.42337972,0.0,0.0,0.003439702,0.0,0.0
0.4815243,0.0,0.0,0.0,0.0,0.0
0.53966886,0.0,0.0,0.0,0.0,0.0
0.5978134,0.0,0.0,0.0,0.0,0.0
0.65595806,0.0,0.0,0.0,0.0,0.0
0.7141026,0.0,0.0,0.0,0.0034542098,0.0
0.7722472,0.0,0.0,0.0,0.0,0.0
0.83039176,0.0,0.0,0.0,0.0,0.0
0.88853633,0.0,0.0,0.0,0.0,0.003451437
0.9466809,0.0,0.0,0.0,0.0,0.0
1.0048255,0.0,0.0,0.0,0.0,0.0
1.06297,0.0,0.0,0.0,0.0,0.003451437
1.1211146,0.0,0.0,0.0,0.0034542098,0.006902874
1.1792592,0.0,0.0,0.0,0.0034542098,0.010354311
1.2374038,0.0,0.0,0.003439702,0.027633678,0.031062933
1.2955483,0.0,0.0,0.006879404,0.044904727,0.020708622
1.3536929,0.0,0.0,0.006879404,0.041450515,0.05867443
1.4118375,0.0,0.0,0.006879404,0.048358936,0.04486868
1.469982,0.0,0.0,0.030957319,0.08290103,0.08973736
1.5281266,0.0,0.0,0.020638214,0.089809455,0.1484118
1.5862712,0.0,0.0,0.024077915,0.18998154,0.17602329
1.6444157,0.0,0.0,0.04127643,0.24179469,0.20708622
1.7025603,0.0,0.0,0.024077915,0.33160412,0.30372646
1.7607049,0.0,0.0,0.024077915,0.30051625,0.38310954
1.8188494,0.0,0.0,0.034397025,0.36614624,0.37620667
1.876994,0.0,0.0,0.055035233,0.47668096,0.4279782
1.9351386,0.0,0.0,0.05159553,0.44559306,0.46939543
1.9932833,0.0,0.0,0.07911299,0.44559214,0.43142876
2.0514278,0.0,0.0,0.044716127,0.47322676,0.4279782
2.1095724,0.0,0.0,0.05159553,0.4248678,0.45558968
2.167717,0.0,0.0,0.027517617,0.3937799,0.3451437
2.2258615,0.0,0.0,0.04127643,0.33160412,0.31408077
2.284006,0.0,0.0,0.034397025,0.29015362,0.28301784
2.3421507,0.0,0.0,0.027517617,0.22106943,0.22779484
2.4002953,0.0,0.0,0.010319107,0.20725259,0.16912042
2.4584398,0.0,0.0,0.010319107,0.12435155,0.10354311
2.5165844,0.0,0.0,0.020638214,0.11053471,0.12770317
2.574729,0.0,0.0,0.003439702,0.08290103,0.062125865
2.6328735,0.0,0.0,0.013758808,0.05872157,0.041417245
2.691018,0.0,0.0,0.010319107,0.027633678,0.041417245
2.7491627,0.0,0.0,0.0,0.034542095,0.006902874
2.8073072,0.0,0.0,0.0,0.0069084195,0.010354311
2.8654518,0.0,0.0,0.0,0.013816839,0.006902874
2.9235964,0.0,0.0,0.0,0.0034542098,0.0
2.981741,0.0,0.0,0.0,0.0,0.0


==> figures/gmm_1d/T_01/histo_comparison_iter_40000.csv <==
x,ULA,dilation,tempering,diffusion,daz
-2.774572,0.003439702,0.0,0.0034403903,0.0,0.0
-2.7164273,0.003439702,0.003439702,0.0,0.0034431452,0.0
-2.6582828,0.006879404,0.006879404,0.0034403903,0.0,0.0034431452
-2.6001382,0.020638214,0.027517617,0.01720195,0.0068862904,0.0068862904
-2.5419936,0.06535434,0.027517617,0.027523123,0.0103294365,0.013772581
-2.483849,0.1410278,0.12038958,0.065367416,0.037874598,0.017215727
-2.4257045,0.23733945,0.19950272,0.106652096,0.09640806,0.07230605
-2.36756,0.38524663,0.30613348,0.23050615,0.092964925,0.110180646
-2.3094153,0.56067145,0.60538757,0.25802925,0.22036129,0.18937299
-2.2512708,0.8874432,0.90120196,0.5126182,0.26512218,0.26856533
-2.1931262,1.190137,1.3690014,0.7293627,0.3718597,0.35464394
-2.1349816,1.6304189,1.5272278,0.8084917,0.47515407,0.59222096
-2.076837,1.7852054,1.8299215,0.9357861,0.616323,0.6335387
-2.0186925,2.0087862,1.8849567,1.0286766,0.5612327,0.5784484
-1.9605479,1.96407,1.8024039,0.98051125,0.55090326,0.59222096
-1.9024034,1.7164114,1.778326,0.97019005,0.616323,0.5543464
-1.8442588,1.4721895,1.4515513,0.8119304,0.43039227,0.42694914
-1.7861141,1.1591797,1.062868,0.6055087,0.42695,0.3202125
-1.7279695,0.75329477,0.877124,0.42316797,0.18937299,0.29611048
-1.669825,0.5159553,0.55379206,0.27867162,0.16871412,0.15149839
-1.6116804,0.30957317,0.33709082,0.17201951,0.12051009,0.08607863
-1.5535358,0.18574393,0.18918362,0.11009249,0.07919234,0.061976615
-1.4953912,0.11694987,0.12038958,0.05160585,0.034431454,0.017215727
-1.4372467,0.044716127,0.027517617,0.020642342,0.0068862904,0.013772581
-1.3791021,0.024077915,0.010319107,0.0034403903,0.0068862904,0.013772581
-1.3209575,0.003439702,0.003439702,0.0034403903,0.0,0.0034431452
-1.262813,0.006879404,0.0,0.0034403903,0.0,0.0034431452
-1.2046684,0.0,0.003439702,0.0,0.0,0.0
-1.1465238,0.0,0.0,0.0,0.0,0.0
-1.0883793,0.0,0.0,0.0,0.0,0.0
-1.0302347,0.0,0.0,0.0,0.0,0.0
-0.9720901,0.0,0.0,0.0,0.0,0.0
-0.91394556,0.0,0.0,0.0,0.0,0.0
-0.855801,0.0,0.0,0.0,0.0,0.0
-0.7976564,0.0,0.0,0.0,0.0,0.0
-0.73951185,0.0,0.0,0.0,0.0,0.0
-0.6813673,0.0,0.0,0.0,0.0,0.0
-0.6232227,0.0,0.0,0.0,0.0,0.0
-0.56507814,0.0,0.0,0.0,0.0,0.0
-0.50693357,0.0,0.0,0.0,0.0,0.0
-0.44878897,0.0,0.0,0.0,0.0,0.0
-0.3906444,0.0,0.0,0.0068807807,0.0034431452,0.0034431452
-0.33249983,0.0,0.0,0.020642342,0.0068862904,0.0034431452
-0.27435526,0.0,0.0,0.041284673,0.037874587,0.034431443
-0.21621068,0.0,0.010319107,0.21330419,0.15838468,0.17215726
-0.1580661,0.0,0.030957311,0.47821411,0.45449507,0.46138135
-0.099921525,0.0,0.034397025,1.128448,0.75060564,0.8676726
-0.041776955,0.0,0.030957319,1.5447352,1.1568968,1.28085
0.016367616,0.0,0.020638213,1.5550563,1.3256109,1.256748
0.07451224,0.0,0.020638175,1.25574,1.1741104,1.0639299
0.13265687,0.0,0.010319105,0.68119717,0.55090314,0.51991487
0.19080144,0.0,0.010319107,0.29243317,0.19281612,0.26856533
0.24894601,0.0,0.0,0.08945015,0.08607863,0.06541976
0.30709058,0.0,0.003439702,0.013761561,0.030988308,0.017215727
0.36523515,0.0,0.0,0.0,0.0068862904,0.0034431452
0.42337972,0.0,0.0,0.0,0.0,0.0
0.4815243,0.0,0.0,0.0,0.0,0.0
0.53966886,0.0,0.0,0.0,0.0,0.0
0.5978134,0.0,0.0,0.0,0.0,0.0
0.65595806,0.0,0.0,0.0,0.0,0.0
0.7141026,0.0,0.0,0.0,0.0,0.0
0.7722472,0.0,0.0,0.0,0.0,0.0
0.83039176,0.0,0.0,0.0,0.0,0.0
0.88853633,0.0,0.0,0.0,0.0,0.0
0.9466809,0.0,0.0,0.0,0.0,0.0034431452
1.0048255,0.0,0.0,0.0,0.0,0.0
1.06297,0.0,0.0,0.0,0.0,0.0
1.1211146,0.0,0.0,0.0,0.0,0.0068862904
1.1792592,0.0,0.0,0.0068807807,0.0034431452,0.0103294365
1.2374038,0.0,0.0,0.0034403903,0.0103294365,0.013772581
1.2955483,0.0,0.0,0.0,0.027545162,0.030988308
1.3536929,0.0,0.0,0.0,0.041317746,0.024102015
1.4118375,0.0,0.0,0.0068807807,0.07230605,0.058533467
1.469982,0.0,0.0,0.013761561,0.13428266,0.075749196
1.5281266,0.0,0.0,0.020642342,0.15149839,0.15838468
1.5862712,0.0,0.0,0.01720195,0.15838468,0.15494154
1.6444157,0.0,0.0,0.024082731,0.18937299,0.23413387
1.7025603,0.0,0.0,0.0344039,0.2582359,0.30299678
1.7607049,0.0,0.0,0.030963512,0.3649734,0.35808712
1.8188494,0.0,0.0,0.058486633,0.40629113,0.38907543
1.876994,0.0,0.0,0.0722482,0.44072258,0.43039316
1.9351386,0.0,0.0,0.048165463,0.46482462,0.3959617
1.9932833,0.0,0.0,0.048165362,0.4613805,0.42006287
2.0514278,0.0,0.0,0.05160585,0.43727943,0.5130286
2.1095724,0.0,0.0,0.055046245,0.38907543,0.3959617
2.167717,0.0,0.0,0.0344039,0.44416577,0.40973428
2.2258615,0.0,0.0,0.048165463,0.29611048,0.33054197
2.284006,0.0,0.0,0.041284684,0.2582359,0.2823379
2.3421507,0.0,0.0,0.01720195,0.2272476,0.18937299
2.4002953,0.0,0.0,0.0344039,0.18937299,0.20658872
2.4584398,0.0,0.0,0.0068807807,0.14116895,0.13428266
2.5165844,0.0,0.0,0.020642342,0.12051009,0.06886291
2.574729,0.0,0.0,0.013761561,0.061976615,0.058533467
2.6328735,0.0,0.0,0.0068807807,0.055090323,0.034431454
2.691018,0.0,0.0,0.0,0.030988308,0.061976615
2.7491627,0.0,0.0,0.0,0.020658873,0.013772581
2.8073072,0.0,0.0,0.0,0.0068862904,0.017215727
2.8654518,0.0,0.0,0.0,0.0034431452,0.0034431452
2.9235964,0.0,0.0,0.0,0.0068862904,0.0068862904
2.981741,0.0,0.0,0.0,0.0,0.0034431452


==> figures/gmm_1d/T_01/histo_comparison_iter_5000.csv <==
x,ULA,dilation,tempering,diffusion,daz
-2.774572,0.003439702,0.0,0.0,0.0,0.0
-2.7164273,0.0,0.0034403903,0.003439702,0.006890429,0.0
-2.6582828,0.013758808,0.027523123,0.003439702,0.0,0.010337714
-2.6001382,0.037836723,0.027523123,0.010319107,0.006890429,0.017229524
-2.5419936,0.04815583,0.05160585,0.027517617,0.024116501,0.010337714
-2.483849,0.12726898,0.15481757,0.061914638,0.03100693,0.041350856
-2.4257045,0.20982182,0.23394653,0.1479072,0.051678218,0.086147614
-2.36756,0.35084963,0.36812177,0.18574393,0.0930208,0.13094439
-2.3094153,0.5503524,0.67431647,0.39556575,0.20326765,0.16540343
-2.2512708,0.92184013,0.86353797,0.50907594,0.2825076,0.31357732
-2.1931262,1.2795691,1.2763848,0.6535434,0.38241878,0.4135086
-2.1349816,1.4618734,1.5653775,0.91496074,0.47888482,0.48587257
-2.076837,1.7508085,1.7580395,1.0112724,0.5753508,0.5375612
-2.0186925,2.0535023,1.7373971,0.9906342,0.5856865,0.6443842
-1.9605479,1.8436803,1.8956549,0.9665563,0.6201386,0.578912
-1.9024034,1.7817658,1.6857913,0.8874432,0.6235838,0.61681694
-1.8442588,1.4309132,1.5309705,0.7842505,0.49266466,0.4583044
-1.7861141,1.2107751,1.2591828,0.5503524,0.35830233,0.2929019
-1.7279695,0.9046417,0.74312425,0.37492755,0.2618363,0.25499696
-1.669825,0.5744302,0.56078357,0.2786159,0.16881551,0.12060667
-1.6116804,0.3164526,0.29243317,0.22702034,0.11024687,0.08959353
-1.5535358,0.16510572,0.17545989,0.072233744,0.04478779,0.05858038
-1.4953912,0.09631166,0.065367416,0.075673446,0.03100693,0.027567238
-1.4372467,0.027517617,0.048165463,0.024077915,0.006890429,0.0068918094
-1.3791021,0.020638214,0.01720195,0.003439702,0.0034452146,0.0068918094
-1.3209575,0.013758808,0.0068807807,0.0,0.0,0.0034459047
-1.262813,0.0,0.0034403903,0.0,0.0,0.0
-1.2046684,0.003439702,0.0,0.0,0.0,0.0
-1.1465238,0.0,0.0,0.0,0.0,0.0
-1.0883793,0.0,0.0,0.0,0.0,0.0
-1.0302347,0.0,0.0,0.0,0.0,0.0
-0.9720901,0.0,0.0,0.0,0.0,0.0
-0.91394556,0.0,0.0,0.0,0.0,0.0
-0.855801,0.0,0.0,0.0,0.0,0.0
-0.7976564,0.0,0.0,0.0,0.0,0.0
-0.73951185,0.0,0.0,0.0,0.0,0.0
-0.6813673,0.0,0.0,0.0,0.0,0.0
-0.6232227,0.0,0.0,0.0,0.0,0.0
-0.56507814,0.0,0.0,0.0,0.0,0.0
-0.50693357,0.0,0.0,0.0,0.0,0.0
-0.44878897,0.0,0.0,0.0,0.0,0.0
-0.3906444,0.0,0.0,0.0,0.0,0.0
-0.33249983,0.0,0.0,0.006879404,0.0034452146,0.0
-0.27435526,0.0,0.0,0.07223372,0.02756171,0.041350845
-0.21621068,0.0,0.0068807807,0.17886451,0.18259637,0.17574114
-0.1580661,0.0,0.020642336,0.5365934,0.4065352,0.42729208
-0.099921525,0.0,0.027523123,1.0284709,0.76483756,0.88904345
-0.041776955,0.0,0.044725075,1.4412353,1.171373,1.2612011
0.016367616,0.0,0.03784429,1.5031496,1.3367431,1.2853224
0.07451224,0.0,0.01720192,1.3277227,1.0370077,0.99241877
0.13265687,0.0,0.0068807798,0.81864905,0.5271177,0.5823578
0.19080144,0.0,0.0,0.30957317,0.26872674,0.27222648
0.24894601,0.0,0.010321171,0.06879405,0.058568645,0.041350856
0.30709058,0.0,0.0,0.034397025,0.017226074,0.03790495
0.36523515,0.0,0.0,0.006879404,0.006890429,0.0034459047
0.42337972,0.0,0.0,0.0,0.0,0.0
0.4815243,0.0,0.0,0.0,0.0,0.0
0.53966886,0.0,0.0,0.0,0.0,0.0
0.5978134,0.0,0.0,0.0,0.0,0.0
0.65595806,0.0,0.0,0.0,0.0,0.0
0.7141026,0.0,0.0,0.0,0.0,0.0
0.7722472,0.0,0.0,0.0,0.0,0.0
0.83039176,0.0,0.0,0.0,0.0,0.0
0.88853633,0.0,0.0,0.0,0.0,0.0
0.9466809,0.0,0.0,0.0,0.0,0.0
1.0048255,0.0,0.0,0.0,0.0034452146,0.0
1.06297,0.0,0.0,0.0,0.0,0.0068918094
1.1211146,0.0,0.0,0.0,0.0034452146,0.0
1.1792592,0.0,0.0,0.0,0.013780858,0.013783619
1.2374038,0.0,0.0,0.0,0.010335644,0.027567238
1.2955483,0.0,0.0,0.003439702,0.020671288,0.013783619
1.3536929,0.0,0.0,0.003439702,0.051678218,0.027567238
1.4118375,0.0,0.0,0.003439702,0.06545907,0.06547219
1.469982,0.0,0.0,0.024077915,0.068904296,0.09993123
1.5281266,0.0,0.0,0.020638214,0.11024687,0.11026895
1.5862712,0.0,0.0,0.034397025,0.19637722,0.15851162
1.6444157,0.0,0.0,0.027517617,0.26872674,0.22742972
1.7025603,0.0,0.0,0.034397025,0.24805544,0.2825642
1.7607049,0.0,0.0,0.04815583,0.37897357,0.32046914
1.8188494,0.0,0.0,0.037836723,0.38930923,0.39283314
1.876994,0.0,0.0,0.058474936,0.4961109,0.43418398
1.9351386,0.0,0.0,0.05159553,0.42031616,0.39972493
1.9932833,0.0,0.0,0.04815573,0.52022636,0.47553387
2.0514278,0.0,0.0,0.037836723,0.43754226,0.4272922
2.1095724,0.0,0.0,0.06535434,0.40998054,0.46175125
2.167717,0.0,0.0,0.05159553,0.45132312,0.43418398
2.2258615,0.0,0.0,0.037836723,0.34796667,0.32391506
2.284006,0.0,0.0,0.04127643,0.2859528,0.27222648
2.3421507,0.0,0.0,0.013758808,0.1653703,0.23776743
2.4002953,0.0,0.0,0.017198512,0.19293201,0.16884933
2.4584398,0.0,0.0,0.013758808,0.11024687,0.12749848
2.5165844,0.0,0.0,0.006879404,0.103356436,0.1343903
2.574729,0.0,0.0,0.003439702,0.07234951,0.0758099
2.6328735,0.0,0.0,0.006879404,0.03100693,0.034459047
2.691018,0.0,0.0,0.010319107,0.027561717,0.027567238
2.7491627,0.0,0.0,0.0,0.03100693,0.024121333
2.8073072,0.0,0.0,0.003439702,0.006890429,0.0034459047
2.8654518,0.0,0.0,0.0,0.0034452146,0.0034459047
2.9235964,0.0,0.0,0.0,0.0034452146,0.0034459047
2.981741,0.0,0.0,0.0,0.0,0.0


==> figures/gmm_1d/T_01/steps.csv <==
iter,diffusion,ULA,tempering,dilation,DAZ
0,0.0,0.0,0.0,0.0,0.0
1,0.98930085,0.0011111113,0.27805158,1.1111102e-05,0.99
2,0.9904224,0.0022222225,0.2792408,2.2344393e-05,0.99110013
3,0.9915439,0.0033333339,0.280429,3.3701264e-05,0.9922004
4,0.99266523,0.004444445,0.28161624,4.5182976e-05,0.99330074
5,0.99378645,0.005555556,0.28280252,5.679098e-05,0.9944012
6,0.99490756,0.0066666678,0.28398785,6.8526606e-05,0.9955018
7,0.99602854,0.007777779,0.28517225,8.039124e-05,0.9966025
8,0.9971494,0.00888889,0.28635573,9.238628e-05,0.99770325
9,0.9982702,0.010000002,0.28753832,0.00010451318,0.99880415
11,1.0005115,0.012222224,0.2899008,0.00012916818,1.0010064
12,1.001632,0.0133333355,0.29108074,0.0001416992,1.0021076
13,1.0027523,0.014444446,0.2922598,0.00015436784,1.003209
14,1.0038725,0.015555558,0.29343805,0.00016717569,1.0043105
15,1.0049927,0.01666667,0.29461545,0.0001801242,1.0054121
16,1.0061128,0.01777778,0.295792,0.0001932149,1.0065137
17,1.0072328,0.01888889,0.29696777,0.00020644932,1.0076154
18,1.0083526,0.020000003,0.29814273,0.00021982905,1.0087173
19,1.0094724,0.021111114,0.2993169,0.00023335566,1.0098193
21,1.0117116,0.023333337,0.30166295,0.0002608558,1.0120236
22,1.0128311,0.024444448,0.30283484,0.00027483256,1.0131259
23,1.0139505,0.025555559,0.30400598,0.0002889627,1.0142282
24,1.0150697,0.026666671,0.30517638,0.00030324783,1.0153307
25,1.0161889,0.027777782,0.30634606,0.00031768964,1.0164332
26,1.017308,0.028888892,0.30751503,0.0003322898,1.0175359
27,1.018427,0.030000003,0.30868328,0.00034704997,1.0186387
28,1.0195459,0.031111116,0.3098508,0.000361972,1.0197415
29,1.0206648,0.032222226,0.31101766,0.0003770576,1.0208445
31,1.0229023,0.034444448,0.31334937,0.00040772665,1.0230507
32,1.0240208,0.03555556,0.31451422,0.00042331358,1.0241538
33,1.0251393,0.036666673,0.31567842,0.00043907127,1.0252571
34,1.0262578,0.03777778,0.316842,0.00045500154,1.0263605
35,1.027376,0.038888894,0.3180049,0.00047110626,1.0274639
36,1.0284944,0.040000007,0.3191672,0.00048738735,1.0285674
37,1.0296125,0.041111115,0.32032886,0.0005038467,1.0296711
38,1.0307306,0.042222228,0.32148993,0.00052048615,1.0307748
39,1.0318487,0.04333334,0.3226504,0.0005373077,1.0318786
41,1.0340844,0.04555556,0.32496956,0.00057150505,1.0340865
42,1.0352023,0.046666674,0.32612827,0.00058888475,1.0351905
43,1.03632,0.047777783,0.32728642,0.00060645456,1.0362946
44,1.0374376,0.048888896,0.328444,0.0006242165,1.0373987
45,1.0385551,0.05000001,0.32960102,0.0006421726,1.0385029
46,1.0396726,0.051111117,0.3307575,0.00066032493,1.0396073
47,1.0407901,0.05222223,0.3319134,0.00067867566,1.0407116
48,1.0419074,0.053333342,0.3330688,0.0006972269,1.0418161
49,1.0430248,0.05444445,0.33422366,0.0007159808,1.0429207
51,1.0452591,0.056666672,0.33653182,0.00075410533,1.04513
52,1.0463762,0.057777785,0.33768514,0.0007734804,1.0462347
53,1.0474932,0.058888897,0.33883795,0.0007930669,1.0473396
54,1.0486102,0.060000006,0.33999026,0.00081286725,1.0484445
55,1.0497271,0.06111112,0.3411421,0.0008328837,1.0495495
56,1.050844,0.06222223,0.34229344,0.0008531184,1.0506545
57,1.0519607,0.06333334,0.34344432,0.00087357394,1.0517596
58,1.0530775,0.06444445,0.34459472,0.0008942525,1.0528648
59,1.0541941,0.065555565,0.34574464,0.0009151565,1.05397
60,1.0553107,0.06666668,0.34689412,0.0009362884,1.0550753
62,1.0575436,0.068888895,0.34919173,0.0009792455,1.057286
63,1.05866,0.07000001,0.35033986,0.0010010757,1.0583915
64,1.0597764,0.07111112,0.35148755,0.0010231438,1.059497
65,1.0608927,0.07222223,0.35263482,0.0010454521,1.0606027
66,1.062009,0.073333345,0.35378164,0.0010680032,1.0617083
67,1.0631251,0.07444445,0.35492805,0.0010907999,1.0628141
68,1.0642413,0.07555556,0.35607404,0.0011138446,1.0639199
69,1.0653573,0.076666676,0.35721964,0.00113714,1.0650258
70,1.0664734,0.07777779,0.35836482,0.0011606888,1.0661317
72,1.0687052,0.08000001,0.360654,0.0012085574,1.0683436
73,1.069821,0.08111112,0.361798,0.0012328826,1.0694497
74,1.0709368,0.08222223,0.3629416,0.0012574722,1.0705558
75,1.0720525,0.08333334,0.36408484,0.001282329,1.071662
76,1.0731682,0.084444456,0.3652277,0.0013074556,1.0727682
77,1.0742838,0.08555557,0.3663702,0.0013328551,1.0738745
78,1.0753994,0.08666668,0.36751232,0.0013585304,1.0749809
79,1.076515,0.087777786,0.36865407,0.0013844842,1.0760872
80,1.0776304,0.0888889,0.36979547,0.0014107197,1.0771937
82,1.0798613,0.09111112,0.37207723,0.0014640475,1.0794067
83,1.0809766,0.092222236,0.37321758,0.0014911458,1.0805134
84,1.0820919,0.09333335,0.3743576,0.0015185379,1.08162
85,1.0832071,0.09444445,0.37549728,0.0015462268,1.0827267
86,1.0843223,0.095555566,0.37663662,0.0015742156,1.0838335
87,1.0854375,0.09666668,0.37777564,0.0016025075,1.0849402
88,1.0865526,0.09777779,0.37891433,0.0016311057,1.086047
89,1.0876677,0.098888904,0.38005272,0.0016600133,1.0871539
90,1.0887827,0.10000002,0.38119078,0.0016892338,1.0882609
92,1.0910126,0.102222234,0.38346598,0.0017486265,1.0904748
93,1.0921274,0.10333335,0.3846031,0.0017788053,1.091582
94,1.0932423,0.10444446,0.38573995,0.0018093102,1.092689
95,1.0943571,0.10555557,0.3868765,0.0018401447,1.0937963
96,1.0954719,0.106666684,0.38801274,0.0018713124,1.0949035
97,1.0965866,0.10777779,0.38914868,0.0019028166,1.0960107
98,1.0977013,0.1088889,0.39028436,0.0019346608,1.097118
99,1.0988159,0.110000014,0.39141974,0.0019668487,1.0982254
100,1.0999305,0.11111113,0.39255485,0.0019993838,1.0993327
102,1.1021596,0.113333344,0.39482424,0.0020655103,1.1015476
103,1.1032741,0.11444446,0.3959585,0.0020991089,1.102655
104,1.1043886,0.11555557,0.39709252,0.0021330696,1.1037626
105,1.105503,0.11666668,0.39822626,0.002167396,1.1048702
106,1.1066173,0.117777795,0.39935976,0.002202092,1.1059778
107,1.1077317,0.11888891,0.400493,0.0022371614,1.1070855
108,1.108846,0.12000001,0.401626,0.002272608,1.1081932
109,1.1099602,0.121111125,0.40275872,0.0023084357,1.1093009
110,1.1110744,0.12222224,0.4038912,0.0023446488,1.1104087
112,1.1133028,0.12444446,0.40615544,0.0024182464,1.1126243
113,1.114417,0.12555557,0.40728718,0.0024556392,1.1137322
114,1.1155311,0.12666668,0.40841872,0.0024934334,1.1148401
115,1.1166451,0.1277778,0.40955,0.002531633,1.1159481
116,1.1177591,0.1288889,0.41068107,0.0025702426,1.117056
117,1.1188731,0.13000001,0.4118119,0.0026092662,1.1181641
118,1.1199871,0.13111113,0.4129425,0.002648708,1.1192721
119,1.121101,0.13222224,0.41407287,0.0026885725,1.1203802
120,1.1222149,0.13333336,0.41520303,0.0027288639,1.1214883
121,1.1233288,0.13444446,0.416333,0.0027695866,1.1225965
123,1.1255565,0.13666669,0.4185922,0.0028523442,1.1248128
124,1.1266702,0.13777779,0.4197215,0.0028943878,1.1259211
125,1.127784,0.13888891,0.4208506,0.0029368808,1.1270294
126,1.1288978,0.14000002,0.4219795,0.0029798278,1.1281377
127,1.1300114,0.14111114,0.42310816,0.0030232335,1.129246
128,1.1311251,0.14222224,0.42423666,0.0030671025,1.1303544
129,1.1322387,0.14333335,0.42536494,0.0031114395,1.1314628
130,1.1333524,0.14444447,0.42649305,0.0031562494,1.1325712
131,1.1344659,0.14555557,0.42762095,0.003201537,1.1336796
133,1.136693,0.1477778,0.42987618,0.003293565,1.1358967
134,1.1378065,0.1488889,0.4310035,0.003340315,1.1370052
135,1.1389201,0.15000002,0.43213066,0.0033875627,1.1381137
136,1.1400335,0.15111113,0.43325764,0.003435313,1.1392224
137,1.1411469,0.15222225,0.43438444,0.0034835709,1.140331
138,1.1422603,0.15333335,0.43551105,0.0035323414,1.1414397
139,1.1433737,0.15444447,0.4366375,0.00358163,1.1425483
140,1.144487,0.15555558,0.43776375,0.0036314419,1.1436571
141,1.1456003,0.15666668,0.43888983,0.0036817822,1.1447659
143,1.1478269,0.1588889,0.4411415,0.0037840698,1.1469834
144,1.1489402,0.16000003,0.44226706,0.003836028,1.1480922
145,1.1500534,0.16111113,0.4433925,0.0038885365,1.149201
146,1.1511666,0.16222224,0.44451773,0.0039416007,1.1503099
147,1.1522797,0.16333336,0.44564283,0.003995226,1.1514188
148,1.1533929,0.16444446,0.44676778,0.0040494185,1.1525277
149,1.1545061,0.16555558,0.44789255,0.0041041835,1.1536366
150,1.1556191,0.16666669,0.44901717,0.004159527,1.1547456
151,1.1567322,0.1677778,0.45014164,0.004215454,1.1558546
153,1.1589583,0.17000002,0.45239013,0.004329085,1.1580726
154,1.1600714,0.17111114,0.45351416,0.0043868,1.1591816
155,1.1611844,0.17222224,0.45463803,0.0044451226,1.1602907
156,1.1622974,0.17333336,0.45576176,0.0045040594,1.1613998
157,1.1634103,0.17444447,0.45688534,0.004563616,1.162509
158,1.1645232,0.17555557,0.4580088,0.0046237987,1.1636181
159,1.1656362,0.17666669,0.4591321,0.0046846136,1.1647272
160,1.1667491,0.1777778,0.46025527,0.004746067,1.1658365
161,1.167862,0.17888892,0.4613783,0.004808165,1.1669457
163,1.1700877,0.18111113,0.46362397,0.004934322,1.1691642
164,1.1712005,0.18222225,0.46474662,0.0049983934,1.1702734
165,1.1723133,0.18333335,0.46586913,0.005063135,1.1713827
166,1.1734262,0.18444447,0.4669915,0.0051285545,1.172492
167,1.174539,0.18555558,0.46811378,0.0051946575,1.1736014
168,1.1756517,0.1866667,0.4692359,0.005261451,1.1747108
169,1.1767644,0.1877778,0.4703579,0.005328942,1.1758201
170,1.1778771,0.1888889,0.47147977,0.0053971373,1.1769295
171,1.1789898,0.19000003,0.47260153,0.005466043,1.1780388
173,1.1812152,0.19222225,0.4748447,0.0056060157,1.1802578
174,1.1823279,0.19333336,0.4759661,0.005677096,1.1813673
175,1.1834404,0.19444446,0.47708738,0.0057489155,1.1824768
176,1.184553,0.19555558,0.47820854,0.0058214813,1.1835862
177,1.1856656,0.19666669,0.47932962,0.0058948006,1.1846957
178,1.1867782,0.19777781,0.48045057,0.0059688804,1.1858052
179,1.1878908,0.19888891,0.4815714,0.006043728,1.1869148
180,1.1890033,0.20000003,0.48269212,0.006119351,1.1880244
181,1.1901159,0.20111114,0.48381275,0.0061957566,1.189134
182,1.1912284,0.20222224,0.48493326,0.0062729525,1.1902436
184,1.1934533,0.20444447,0.48717397,0.006429746,1.1924628
185,1.1945658,0.20555559,0.48829418,0.006509358,1.1935724
186,1.1956782,0.2066667,0.48941427,0.0065897913,1.1946821
187,1.1967907,0.2077778,0.49053428,0.0066710534,1.1957918
188,1.1979032,0.20888892,0.4916542,0.006753152,1.1969016
189,1.1990156,0.21000002,0.49277398,0.006836095,1.1980113
190,1.200128,0.21111114,0.49389368,0.00691989,1.199121
191,1.2012403,0.21222225,0.4950133,0.007004546,1.2002307
192,1.2023526,0.21333337,0.49613282,0.0070900708,1.2013404
194,1.2045773,0.21555558,0.49837154,0.007263758,1.20356
195,1.2056897,0.2166667,0.49949077,0.0073519377,1.2046698
196,1.206802,0.2177778,0.50060993,0.0074410187,1.2057797
197,1.2079144,0.21888892,0.501729,0.00753101,1.2068895
198,1.2090267,0.22000003,0.50284797,0.0076219197,1.2079993
199,1.2101389,0.22111113,0.50396687,0.0077137565,1.2091092
200,1.2112511,0.22222225,0.50508565,0.007806529,1.210219
201,1.2123634,0.22333336,0.50620437,0.0079002455,1.2113289
202,1.2134756,0.22444448,0.50732297,0.007994915,1.2124388
204,1.2157,0.22666669,0.5095599,0.00818715,1.2146587
205,1.2168123,0.22777781,0.5106783,0.008284732,1.2157687
206,1.2179245,0.22888891,0.5117966,0.008383302,1.2168787
207,1.2190367,0.23000003,0.5129148,0.00848287,1.2179886
208,1.2201488,0.23111114,0.5140329,0.008583444,1.2190986
209,1.2212609,0.23222226,0.51515096,0.008685035,1.2202085
210,1.222373,0.23333336,0.5162689,0.00878765,1.2213185
211,1.2234851,0.23444447,0.5173868,0.008891299,1.2224286
212,1.2245972,0.23555559,0.5185046,0.008995993,1.2235386
214,1.2268214,0.23777781,0.52074003,0.009208548,1.2257588
215,1.2279335,0.23888892,0.5218576,0.0093164295,1.2268689
216,1.2290456,0.24000002,0.52297515,0.009425392,1.227979
217,1.2301577,0.24111114,0.5240926,0.009535447,1.229089
218,1.2312698,0.24222225,0.52521,0.009646602,1.2301991
219,1.2323818,0.24333337,0.5263273,0.009758868,1.2313092
220,1.2334938,0.24444447,0.52744454,0.009872255,1.2324193
221,1.2346058,0.2455556,0.5285617,0.009986772,1.2335293
222,1.2357178,0.2466667,0.5296788,0.01010243,1.2346395
224,1.2379417,0.24888892,0.53191286,0.010337209,1.2368599
225,1.2390537,0.25000003,0.5330298,0.01045635,1.2379701
226,1.2401657,0.25111115,0.5341466,0.010576671,1.2390803
227,1.2412777,0.25222224,0.53526336,0.010698184,1.2401905
228,1.2423897,0.25333336,0.53638005,0.010820899,1.2413007
229,1.2435017,0.25444448,0.5374967,0.0109448265,1.2424109
230,1.2446136,0.2555556,0.53861326,0.011069977,1.2435211
231,1.2457255,0.2566667,0.5397298,0.01119636,1.2446313
232,1.2468374,0.2577778,0.5408462,0.011323987,1.2457415
233,1.2479492,0.25888893,0.5419626,0.011452868,1.2468518
235,1.250173,0.26111114,0.54419523,0.011714435,1.2490724
236,1.2512848,0.26222226,0.54531145,0.011847144,1.2501827
237,1.2523967,0.26333338,0.5464276,0.01198115,1.2512931
238,1.2535086,0.26444447,0.5475437,0.012116465,1.2524034
239,1.2546204,0.2655556,0.54865974,0.012253099,1.2535137
240,1.2557323,0.2666667,0.5497758,0.012391064,1.254624
241,1.2568442,0.2677778,0.55089176,0.012530371,1.2557343
242,1.257956,0.26888892,0.5520077,0.01267103,1.2568446
243,1.2590679,0.27000004,0.55312353,0.012813053,1.257955
245,1.2612916,0.27222225,0.5553551,0.013101237,1.2601756
246,1.2624034,0.27333337,0.55647075,0.01324742,1.2612859
247,1.2635151,0.2744445,0.5575864,0.013395013,1.2623963
248,1.2646269,0.27555558,0.55870193,0.013544028,1.2635068
249,1.2657386,0.2766667,0.5598175,0.0136944745,1.2646172
250,1.2668504,0.27777782,0.560933,0.013846366,1.2657276
251,1.2679621,0.2788889,0.56204844,0.013999713,1.2668381
252,1.2690738,0.28000003,0.5631638,0.014154527,1.2679485
253,1.2701856,0.28111115,0.56427914,0.014310821,1.269059
255,1.2724091,0.28333336,0.5665097,0.014627893,1.2712798
256,1.2735208,0.28444448,0.5676249,0.014788697,1.2723902
257,1.2746326,0.2855556,0.56874007,0.014951026,1.2735007
258,1.2757443,0.2866667,0.5698552,0.015114894,1.2746111
259,1.2768561,0.2877778,0.5709703,0.015280314,1.2757215
260,1.2779678,0.28888893,0.5720853,0.015447296,1.276832
261,1.2790796,0.29000005,0.5732003,0.015615854,1.2779424
262,1.2801913,0.29111114,0.57431525,0.015786,1.2790529
263,1.2813029,0.29222226,0.57543015,0.015957745,1.2801634
265,1.2835262,0.29444447,0.5776598,0.016306082,1.2823845
266,1.2846378,0.2955556,0.5787746,0.0164827,1.2834951
267,1.2857494,0.2966667,0.5798893,0.016660966,1.2846056
268,1.2868611,0.2977778,0.58100396,0.016840894,1.2857162
269,1.2879727,0.29888892,0.58211863,0.017022496,1.2868267
270,1.2890843,0.30000004,0.58323324,0.017205784,1.2879373
271,1.290196,0.30111116,0.5843478,0.01739077,1.2890478
272,1.2913076,0.30222225,0.58546233,0.01757747,1.2901584
273,1.2924192,0.30333337,0.5865768,0.017765893,1.291269
275,1.2946424,0.30555558,0.5888057,0.018147964,1.29349
276,1.2957541,0.3066667,0.58992004,0.018341636,1.2946006
277,1.2968657,0.30777782,0.5910344,0.018537084,1.2957112
278,1.2979773,0.30888894,0.5921487,0.01873432,1.2968217
279,1.299089,0.31000003,0.593263,0.018933356,1.2979323
280,1.3002006,0.31111115,0.5943772,0.019134205,1.2990428
281,1.3013122,0.31222227,0.5954914,0.019336881,1.3001534
282,1.3024238,0.31333336,0.5966056,0.019541396,1.301264
283,1.3035355,0.31444448,0.5977197,0.019747764,1.3023747
285,1.3057585,0.31666672,0.5999479,0.020166107,1.3045961
286,1.30687,0.3177778,0.60106194,0.020378109,1.3057067
287,1.3079815,0.31888893,0.60217595,0.020592015,1.3068174
288,1.309093,0.32000005,0.6032899,0.020807838,1.3079281
289,1.3102045,0.32111114,0.60440385,0.02102559,1.3090388
290,1.311316,0.32222226,0.60551775,0.021245288,1.3101494
291,1.3124275,0.32333338,0.60663164,0.02146694,1.3112601
292,1.313539,0.32444447,0.60774547,0.021690562,1.3123708
293,1.3146505,0.3255556,0.6088593,0.021916168,1.3134815
294,1.315762,0.3266667,0.6099731,0.022143768,1.3145921
296,1.317985,0.32888892,0.61220056,0.022605008,1.3168135
297,1.3190966,0.33000004,0.6133143,0.022838673,1.3179241
298,1.3202081,0.33111116,0.6144279,0.023074385,1.3190348
299,1.3213196,0.33222225,0.6155416,0.023312159,1.3201455
300,1.3224311,0.33333337,0.6166552,0.023552006,1.3212562
301,1.3235426,0.3344445,0.61776876,0.023793941,1.3223668
302,1.3246541,0.3355556,0.6188823,0.024037978,1.3234775
303,1.3257656,0.3366667,0.61999583,0.024284126,1.3245882
304,1.3268771,0.33777782,0.62110937,0.024532402,1.3256989
306,1.3291001,0.34000003,0.6233363,0.025035385,1.3279202
307,1.3302116,0.34111115,0.62444973,0.025290119,1.329031
308,1.3313231,0.34222227,0.62556314,0.025547031,1.3301418
309,1.3324347,0.34333336,0.6266765,0.025806135,1.3312526
310,1.3335462,0.34444448,0.62778986,0.026067443,1.3323634
311,1.3346575,0.3455556,0.62890315,0.02633097,1.3334742
312,1.3357689,0.34666672,0.63001645,0.026596727,1.334585
313,1.3368803,0.3477778,0.63112974,0.026864728,1.3356957
314,1.3379917,0.34888893,0.632243,0.027134985,1.3368065
316,1.3402145,0.35111114,0.6344694,0.027682321,1.3390281
317,1.3413259,0.35222226,0.63558257,0.027959425,1.3401389
318,1.3424373,0.35333338,0.63669574,0.028238837,1.3412497
319,1.3435487,0.3544445,0.63780886,0.02852057,1.3423605
320,1.34466,0.3555556,0.638922,0.028804636,1.3434713
321,1.3457714,0.3566667,0.6400351,0.029091047,1.3445821
322,1.3468828,0.35777783,0.64114815,0.029379817,1.3456929
323,1.3479942,0.35888892,0.6422612,0.029670957,1.3468037
324,1.3491056,0.36000004,0.6433742,0.029964482,1.3479145
326,1.3513284,0.36222225,0.6456002,0.030558735,1.350136
327,1.3524398,0.36333337,0.64671314,0.030859487,1.3512468
328,1.3535511,0.3644445,0.6478261,0.031162672,1.3523576
329,1.3546625,0.3655556,0.648939,0.031468302,1.3534684
330,1.3557739,0.3666667,0.6500519,0.03177639,1.3545792
331,1.3568853,0.36777782,0.65116477,0.03208695,1.35569
332,1.3579967,0.36888894,0.65227765,0.03239999,1.3568008
333,1.3591081,0.37000003,0.65339047,0.032715525,1.3579116
334,1.3602195,0.37111115,0.6545033,0.03303357,1.3590224
336,1.3624423,0.3733334,0.65672886,0.03367722,1.361244
337,1.3635536,0.37444448,0.6578416,0.03400285,1.3623548
338,1.364665,0.3755556,0.6589544,0.03433104,1.3634655
339,1.3657764,0.37666672,0.66006714,0.03466179,1.3645763
340,1.3668878,0.3777778,0.66117984,0.034995116,1.3656871
341,1.3679992,0.37888893,0.66229254,0.035331033,1.366798
342,1.3691106,0.38000005,0.66340524,0.03566955,1.367909
343,1.370222,0.38111117,0.6645179,0.03601068,1.3690199
344,1.3713334,0.38222227,0.6656305,0.036354426,1.3701308
346,1.3735561,0.3844445,0.66785574,0.037049834,1.3723526
347,1.3746675,0.3855556,0.6689683,0.037401516,1.3734635
348,1.3757789,0.38666672,0.6700809,0.037755866,1.3745744
349,1.3768903,0.38777784,0.6711935,0.03811289,1.3756853
350,1.3780016,0.38888893,0.672306,0.038472604,1.3767962
351,1.3791128,0.39000005,0.6734185,0.038835015,1.3779072
352,1.3802241,0.39111117,0.67453104,0.039200135,1.3790181
353,1.3813354,0.3922223,0.67564356,0.039567973,1.380129
354,1.3824466,0.39333338,0.676756,0.03993854,1.3812399
355,1.3835579,0.3944445,0.6778685,0.040311843,1.3823508
357,1.3857805,0.3966667,0.6800934,0.04106671,1.3845726
358,1.3868917,0.39777783,0.6812058,0.04144829,1.3856835
359,1.388003,0.39888895,0.6823182,0.041832652,1.3867944
360,1.3891143,0.40000007,0.6834306,0.042219803,1.3879054
361,1.3902255,0.40111116,0.684543,0.042609747,1.3890163
362,1.3913368,0.40222228,0.68565536,0.0430025,1.3901272
363,1.3924481,0.4033334,0.6867677,0.04339807,1.3912381
364,1.3935593,0.4044445,0.68788004,0.043796465,1.392349
365,1.3946706,0.4055556,0.6889924,0.044197693,1.3934599
367,1.3968931,0.40777782,0.69121695,0.045008685,1.3956817
368,1.3980044,0.40888894,0.6923292,0.045418467,1.3967927
369,1.3991157,0.41000006,0.6934415,0.045831118,1.3979036
370,1.400227,0.41111118,0.6945538,0.046246644,1.3990145
371,1.4013382,0.41222227,0.695666,0.046665054,1.4001254
372,1.4024495,0.4133334,0.69677824,0.047086354,1.4012363
373,1.4035608,0.4144445,0.69789046,0.047510557,1.4023472
374,1.404672,0.4155556,0.6990027,0.047937665,1.4034581
375,1.4057833,0.41666672,0.7001149,0.04836769,1.404569
377,1.4080058,0.41888896,0.70233923,0.049236514,1.4067909
378,1.4091171,0.42000005,0.7034514,0.049675327,1.4079018
379,1.4102284,0.42111117,0.70456356,0.050117083,1.4090127
380,1.4113396,0.4222223,0.7056757,0.05056179,1.4101236
381,1.4124509,0.42333338,0.7067878,0.051009454,1.4112345
382,1.4135622,0.4244445,0.7078999,0.051460084,1.4123454
383,1.4146734,0.42555562,0.70901203,0.051913682,1.4134563
384,1.4157847,0.42666674,0.71012414,0.052370258,1.4145672
385,1.416896,0.42777783,0.71123624,0.052829813,1.4156781
387,1.4191185,0.43000007,0.7134603,0.05375789,1.4179
388,1.4202298,0.43111116,0.71457237,0.054226425,1.4190109
389,1.4213411,0.43222228,0.7156844,0.05469796,1.4201218
390,1.4224523,0.4333334,0.71679646,0.055172507,1.4212327
391,1.4235636,0.4344445,0.7179085,0.055650067,1.4223436
392,1.4246749,0.4355556,0.7190205,0.056130644,1.4234545
393,1.4257861,0.43666673,0.72013247,0.056614246,1.4245654
394,1.4268974,0.43777785,0.72124445,0.057100873,1.4256763
395,1.4280087,0.43888894,0.72235644,0.057590533,1.4267873
397,1.4302312,0.44111118,0.7245804,0.058578964,1.4290093
398,1.4313425,0.44222227,0.72569233,0.059077743,1.4301203
399,1.4324538,0.4433334,0.72680426,0.05957957,1.4312314
400,1.433565,0.4444445,0.7279162,0.060084444,1.4323424
401,1.4346763,0.44555563,0.7290281,0.060592372,1.4334534
402,1.4357876,0.44666672,0.73014003,0.061103355,1.4345645
403,1.4368988,0.44777784,0.73125196,0.061617397,1.4356755
404,1.4380101,0.44888896,0.7323639,0.0621345,1.4367865
405,1.4391214,0.45000005,0.73347574,0.06265467,1.4378976
407,1.4413439,0.4522223,0.7356995,0.0637042,1.4401196
408,1.4424552,0.45333338,0.73681134,0.06423357,1.4412307
409,1.4435664,0.4544445,0.7379232,0.06476601,1.4423417
410,1.4446777,0.45555562,0.73903507,0.06530153,1.4434527
411,1.445789,0.45666674,0.74014693,0.06584012,1.4445637
412,1.4469002,0.45777783,0.74125874,0.06638178,1.4456748
413,1.4480115,0.45888895,0.74237055,0.066926524,1.4467858
414,1.4491228,0.46000007,0.74348235,0.06747434,1.4478968
415,1.450234,0.46111116,0.74459416,0.06802524,1.4490079
416,1.4513453,0.46222228,0.74570596,0.06857921,1.4501189
418,1.4535679,0.46444452,0.7479296,0.06969639,1.452341
419,1.4546791,0.4655556,0.7490414,0.07025959,1.453452
420,1.4557904,0.46666673,0.7501531,0.070825875,1.454563
421,1.4569017,0.46777785,0.75126487,0.07139523,1.455674
422,1.4580128,0.46888894,0.7523766,0.07196767,1.4567851
423,1.459124,0.47000006,0.75348836,0.07254318,1.4578961
424,1.4602351,0.47111118,0.7546001,0.073121764,1.4590071
425,1.4613463,0.47222227,0.75571185,0.07370342,1.4601182
426,1.4624574,0.4733334,0.7568236,0.07428815,1.4612292
428,1.4646797,0.47555563,0.75904703,0.07546681,1.4634513
429,1.4657909,0.47666672,0.7601587,0.07606074,1.4645623
430,1.466902,0.47777784,0.7612704,0.076657735,1.4656733
431,1.4680132,0.47888896,0.7623821,0.07725778,1.4667844
432,1.4691243,0.48000005,0.7634938,0.07786089,1.4678954
433,1.4702355,0.48111117,0.76460546,0.078467056,1.4690064
434,1.4713466,0.4822223,0.76571715,0.07907627,1.4701174
435,1.4724578,0.4833334,0.76682884,0.07968853,1.4712285
436,1.4735689,0.4844445,0.7679405,0.08030383,1.4723395
438,1.4757912,0.48666674,0.7701638,0.081543565,1.4745616
439,1.4769024,0.48777783,0.7712754,0.08216798,1.4756726
440,1.4780135,0.48888895,0.772387,0.08279543,1.4767836
441,1.4791247,0.49000007,0.77349865,0.08342591,1.4778947
442,1.4802358,0.4911112,0.7746103,0.0840594,1.4790057
443,1.481347,0.49222228,0.7757219,0.08469591,1.4801167
444,1.4824581,0.4933334,0.77683353,0.08533543,1.4812278
445,1.4835693,0.49444452,0.77794516,0.085977964,1.4823388
446,1.4846804,0.4955556,0.7790568,0.0866235,1.4834498
448,1.4869027,0.49777785,0.78128,0.08792354,1.4856719
449,1.4880139,0.49888894,0.78239155,0.088578045,1.4867829
450,1.489125,0.50000006,0.7835031,0.08923552,1.4878939
451,1.4902362,0.50111115,0.7846147,0.08989597,1.489005
452,1.4913473,0.5022223,0.78572625,0.09055939,1.490116
453,1.4924585,0.5033334,0.7868378,0.09122577,1.491227
454,1.4935696,0.5044445,0.7879494,0.0918951,1.4923381
455,1.4946808,0.5055556,0.78906095,0.092567384,1.4934491
456,1.4957919,0.5066667,0.7901725,0.09324261,1.4945601
458,1.4980142,0.50888896,0.79239565,0.09460184,1.4967822
459,1.4991254,0.51000005,0.7935072,0.09528584,1.4978932
460,1.5002365,0.5111112,0.7946187,0.095972754,1.4990042
461,1.5013477,0.5122223,0.79573023,0.096662566,1.5001153
462,1.5024588,0.5133334,0.79684174,0.09735528,1.5012263
463,1.50357,0.51444453,0.79795325,0.09805088,1.5023373
464,1.5046811,0.5155556,0.79906476,0.098749354,1.5034484
465,1.5057923,0.5166667,0.80017626,0.09945071,1.5045594
466,1.5069034,0.51777786,0.8012878,0.10015492,1.5056704
467,1.5080146,0.51888895,0.8023993,0.10086199,1.5067815
469,1.5102369,0.5211112,0.8046223,0.102284655,1.5090035
470,1.511348,0.5222223,0.8057338,0.10300024,1.5101146
471,1.5124592,0.52333343,0.8068453,0.103718646,1.5112256
472,1.5135703,0.5244445,0.8079568,0.10443986,1.5123366
473,1.5146815,0.5255556,0.80906826,0.10516388,1.5134476
474,1.5157926,0.52666676,0.8101797,0.10589069,1.5145587
475,1.5169038,0.52777785,0.81129116,0.10662028,1.5156697
476,1.5180149,0.52888894,0.8124026,0.10735265,1.5167807
477,1.519126,0.5300001,0.81351405,0.10808778,1.5178918
479,1.5213484,0.5322223,0.81573695,0.109566286,1.5201138
480,1.5224595,0.5333334,0.8168484,0.110309646,1.5212249
481,1.5235707,0.5344445,0.81795985,0.11105573,1.5223359
482,1.5246818,0.5355556,0.8190713,0.11180453,1.5234469
483,1.525793,0.53666675,0.82018274,0.11255603,1.524558
484,1.5269041,0.53777784,0.8212942,0.113310225,1.525669
485,1.5280153,0.53888893,0.82240564,0.1140671,1.52678
486,1.5291264,0.5400001,0.8235171,0.11482665,1.527891
487,1.5302376,0.5411112,0.82462853,0.11558886,1.5290021
489,1.5324599,0.5433334,0.82685137,0.117121205,1.5312241
490,1.533571,0.5444445,0.82796276,0.11789133,1.5323352
491,1.5346822,0.54555565,0.82907414,0.11866406,1.5334462
492,1.5357933,0.54666674,0.83018553,0.11943941,1.5345572
493,1.5369045,0.54777783,0.8312969,0.120217346,1.5356683
494,1.5380156,0.548889,0.8324083,0.12099786,1.5367793
495,1.5391268,0.5500001,0.8335197,0.12178095,1.5378903
496,1.5402379,0.55111116,0.8346311,0.122566596,1.5390013
497,1.541349,0.5522223,0.8357425,0.123354785,1.5401124
499,1.5435714,0.5544445,0.83796525,0.12493876,1.5423344
500,1.5446825,0.55555564,0.83907664,0.12573452,1.5434455
501,1.5457937,0.55666673,0.840188,0.12653278,1.5445565
502,1.5469048,0.5577778,0.8412994,0.12733352,1.5456675
503,1.548016,0.558889,0.8424108,0.12813675,1.5467786
504,1.5491271,0.56000006,0.8435222,0.12894244,1.5478896
505,1.5502383,0.5611112,0.8446336,0.12975058,1.5490006
506,1.5513494,0.5622223,0.84574497,0.13056116,1.5501117
507,1.5524606,0.5633334,0.84685636,0.13137417,1.5512227
509,1.5546829,0.56555563,0.849079,0.1330074,1.5534447
510,1.555794,0.5666667,0.85019034,0.13382761,1.5545558
511,1.5569052,0.5677779,0.85130167,0.1346502,1.5556668
512,1.5580163,0.56888896,0.852413,0.13547514,1.5567778
513,1.5591274,0.57000005,0.8535243,0.13630244,1.5578889
514,1.5602386,0.5711112,0.85463566,0.13713208,1.5589999
515,1.5613497,0.5722223,0.855747,0.13796404,1.5601109
516,1.5624609,0.5733334,0.8568583,0.13879831,1.561222
517,1.563572,0.57444453,0.85796964,0.13963489,1.562333
519,1.5657943,0.5766667,0.8601923,0.1413149,1.564555
520,1.5669055,0.57777786,0.8613036,0.14215828,1.5656661
521,1.5680166,0.57888895,0.86241496,0.14300393,1.5667771
522,1.5691278,0.5800001,0.8635263,0.1438518,1.5678881
523,1.570239,0.5811112,0.8646376,0.14470191,1.5689992
524,1.5713501,0.5822223,0.86574894,0.14555423,1.5701102
525,1.5724612,0.58333343,0.8668603,0.14640874,1.5712212
526,1.5735724,0.5844445,0.8679716,0.14726543,1.5723323
527,1.5746835,0.5855556,0.8690829,0.14812429,1.5734433
528,1.5757947,0.58666676,0.87019426,0.14898531,1.5745543
530,1.578017,0.58888894,0.8724169,0.15071377,1.5767764
531,1.5791281,0.5900001,0.87352824,0.15158118,1.5778874
532,1.5802393,0.5911112,0.8746396,0.1524507,1.5789984
533,1.5813504,0.5922223,0.87575084,0.15332231,1.5801095
534,1.5824616,0.5933334,0.8768621,0.154196,1.5812205
535,1.5835727,0.5944445,0.8779734,0.15507175,1.5823315
536,1.5846839,0.5955556,0.87908465,0.15594956,1.5834426
537,1.585795,0.59666675,0.8801959,0.1568294,1.5845536
538,1.5869062,0.59777784,0.8813072,0.15771127,1.5856646
540,1.5891285,0.6000001,0.8835297,0.15948103,1.5878867
541,1.5902396,0.6011112,0.884641,0.1603689,1.5889977
542,1.5913508,0.6022223,0.88575226,0.16125874,1.5901088
543,1.592462,0.6033334,0.8868635,0.16215055,1.5912198
544,1.5935731,0.6044445,0.8879748,0.1630443,1.5923308
545,1.5946842,0.60555565,0.88908607,0.16393998,1.5934418
546,1.5957954,0.60666674,0.89019734,0.16483758,1.5945529
547,1.5969065,0.60777783,0.8913086,0.16573709,1.5956639
548,1.5980177,0.608889,0.8924199,0.1666385,1.5967749
550,1.60024,0.61111116,0.8946424,0.16844694,1.598997
551,1.6013511,0.6122223,0.8957537,0.16935396,1.600108
552,1.6024623,0.6133334,0.89686495,0.17026281,1.601219
553,1.6035734,0.6144445,0.8979762,0.1711735,1.6023301
554,1.6046846,0.61555564,0.8990875,0.172086,1.6034411
555,1.6057957,0.61666673,0.90019876,0.1730003,1.6045521
556,1.6069069,0.6177779,0.90131,0.1739164,1.6056632
557,1.608018,0.618889,0.9024213,0.17483428,1.6067742
558,1.6091292,0.62000006,0.90353256,0.17575392,1.6078852
560,1.6113515,0.6222223,0.9057551,0.17759846,1.6101073
561,1.6124626,0.6233334,0.9068664,0.17852332,1.6112183
562,1.6135738,0.62444454,0.90797764,0.1794499,1.6123294
563,1.6146849,0.62555563,0.9090889,0.18037818,1.6134404
564,1.6157961,0.6266667,0.9102002,0.18130815,1.6145514
565,1.6169072,0.6277779,0.91131145,0.1822398,1.6156625
566,1.6180184,0.62888896,0.9124227,0.1831731,1.6167735
567,1.6191295,0.63000005,0.913534,0.18410806,1.6178846
568,1.6202407,0.6311112,0.9146452,0.18504466,1.6189958
570,1.622463,0.63333344,0.9168676,0.18692273,1.6212181
571,1.6235741,0.63444453,0.9179788,0.18786417,1.6223292
572,1.6246853,0.6355556,0.91909003,0.1888072,1.6234404
573,1.6257964,0.6366668,0.92020124,0.18975182,1.6245515
574,1.6269076,0.63777786,0.92131245,0.190698,1.6256627
575,1.6280187,0.63888896,0.92242366,0.19164573,1.6267738
576,1.6291299,0.6400001,0.92353487,0.192595,1.627885
577,1.630241,0.6411112,0.9246461,0.1935458,1.6289961
578,1.6313522,0.6422223,0.9257573,0.19449812,1.6301073
580,1.6335745,0.6444445,0.9279797,0.19640726,1.6323296
581,1.6346856,0.6455556,0.9290909,0.19736406,1.6334407
582,1.6357968,0.64666677,0.9302021,0.19832233,1.6345519
583,1.6369079,0.64777786,0.93131334,0.19928205,1.635663
584,1.6380191,0.64888895,0.93242455,0.20024322,1.6367742
585,1.6391302,0.6500001,0.93353575,0.20120582,1.6378853
586,1.6402414,0.6511112,0.93464696,0.20216985,1.6389965
587,1.6413525,0.65222234,0.9357582,0.20313528,1.6401076
588,1.6424637,0.6533334,0.9368694,0.20410211,1.6412188
589,1.6435748,0.6544445,0.9379806,0.20507035,1.6423299
591,1.6457971,0.65666676,0.940203,0.20701092,1.6445522
592,1.6469083,0.65777785,0.9413142,0.20798324,1.6456634
593,1.6480194,0.658889,0.94242543,0.20895691,1.6467745
594,1.6491306,0.6600001,0.94353664,0.20993191,1.6478857
595,1.6502417,0.6611112,0.94464785,0.21090823,1.6489968
596,1.6513529,0.6622223,0.94575906,0.21188585,1.650108
597,1.652464,0.6633334,0.94687027,0.21286479,1.6512191
598,1.6535752,0.6644445,0.9479815,0.213845,1.6523303
599,1.6546863,0.66555566,0.9490927,0.2148265,1.6534414
601,1.6569086,0.66777784,0.9513151,0.21679327,1.6556637
602,1.6580198,0.668889,0.9524263,0.21777852,1.6567749
603,1.6591309,0.6700001,0.9535375,0.218765,1.657886
604,1.6602421,0.6711112,0.95464873,0.21975271,1.6589972
605,1.6613532,0.6722223,0.95575994,0.22074164,1.6601083
606,1.6624644,0.6733334,0.95687115,0.22173177,1.6612195
607,1.6635755,0.67444456,0.95798236,0.22272308,1.6623306
608,1.6646867,0.67555565,0.9590936,0.22371559,1.6634418
609,1.6657978,0.67666674,0.9602048,0.22470926,1.6645529
611,1.6680201,0.678889,0.9624272,0.22670007,1.6667752
612,1.6691313,0.68000007,0.9635384,0.2276972,1.6678864
613,1.6702424,0.6811112,0.9646496,0.22869545,1.6689975
614,1.6713536,0.6822223,0.9657608,0.22969483,1.6701087
615,1.6724647,0.6833334,0.96687204,0.23069532,1.6712198
616,1.6735759,0.68444455,0.96798325,0.23169692,1.672331
617,1.674687,0.68555564,0.96909446,0.2326996,1.6734421
618,1.6757982,0.6866667,0.97020566,0.23370336,1.6745533
619,1.6769093,0.6877779,0.9713169,0.23470819,1.6756644
621,1.6791316,0.6900001,0.9735393,0.23672104,1.6778867
622,1.6802428,0.6911112,0.9746505,0.23772903,1.6789979
623,1.6813539,0.6922223,0.9757617,0.23873806,1.680109
624,1.6824651,0.69333345,0.97687286,0.23974812,1.6812202
625,1.6835762,0.69444454,0.977984,0.2407592,1.6823313
626,1.6846874,0.6955556,0.97909516,0.24177127,1.6834425
627,1.6857985,0.6966668,0.9802063,0.24278434,1.6845536
628,1.6869097,0.69777787,0.98131746,0.2437984,1.6856648
629,1.6880208,0.69888896,0.9824286,0.24481344,1.6867759
631,1.6902431,0.7011112,0.9846509,0.24684642,1.6889982
632,1.6913543,0.7022223,0.98576206,0.24786435,1.6901094
633,1.6924654,0.70333344,0.9868732,0.24888322,1.6912205
634,1.6935766,0.7044445,0.98798436,0.24990302,1.6923317
635,1.6946877,0.7055556,0.9890955,0.25092375,1.6934428
636,1.6957989,0.70666677,0.99020666,0.2519454,1.694554
637,1.69691,0.70777786,0.9913178,0.25296795,1.6956651
638,1.6980212,0.708889,0.99242896,0.25399143,1.6967763
639,1.6991323,0.7100001,0.9935401,0.2550158,1.6978874
641,1.7013546,0.71222234,0.9957624,0.25706714,1.7001097
642,1.7024658,0.7133334,0.99687356,0.25809413,1.7012209
643,1.7035769,0.7144445,0.9979847,0.25912198,1.702332
644,1.7046881,0.71555567,0.99909586,0.26015067,1.7034432
645,1.7057992,0.71666676,1.0002071,0.2611802,1.7045543
646,1.7069104,0.71777785,1.0013182,0.26221055,1.7056655
647,1.7080215,0.718889,1.0024294,0.26324174,1.7067766
648,1.7091327,0.7200001,1.0035405,0.26427376,1.7078878
649,1.7102438,0.7211112,1.0046517,0.2653066,1.7089989
650,1.711355,0.7222223,1.0057628,0.26634023,1.7101101
652,1.7135773,0.7244445,1.0079851,0.26840988,1.7123324
653,1.7146884,0.72555566,1.0090963,0.26944587,1.7134435
654,1.7157996,0.72666675,1.0102074,0.27048263,1.7145547
655,1.7169107,0.7277779,1.0113186,0.27152017,1.7156658
656,1.7180219,0.728889,1.0124297,0.27255848,1.716777
657,1.719133,0.7300001,1.0135409,0.27359754,1.7178881
658,1.7202442,0.7311112,1.014652,0.27463734,1.7189993
659,1.7213553,0.7322223,1.0157632,0.2756779,1.7201104
660,1.7224665,0.7333334,1.0168743,0.27671915,1.7212216
662,1.7246888,0.73555565,1.0190966,0.27880383,1.7234439
663,1.7257999,0.73666674,1.0202078,0.27984723,1.724555
664,1.7269111,0.7377779,1.0213189,0.28089136,1.7256662
665,1.7280222,0.738889,1.0224301,0.28193617,1.7267773
666,1.7291334,0.74000007,1.0235412,0.28298166,1.7278885
667,1.7302445,0.7411112,1.0246524,0.28402784,1.7289996
668,1.7313557,0.7422223,1.0257635,0.2850747,1.7301108
669,1.7324668,0.74333346,1.0268747,0.28612223,1.7312219
670,1.733578,0.74444455,1.0279858,0.28717044,1.7323331
672,1.7358003,0.7466668,1.0302081,0.2892688,1.7345554
673,1.7369114,0.7477779,1.0313193,0.29031894,1.7356665
674,1.7380226,0.74888897,1.0324304,0.2913697,1.7367777
675,1.7391337,0.7500001,1.0335416,0.2924211,1.7378888
676,1.7402449,0.7511112,1.0346527,0.29347312,1.739
677,1.741356,0.7522223,1.0357639,0.29452577,1.7401111
678,1.7424672,0.75333345,1.036875,0.29557905,1.7412223
679,1.7435783,0.75444454,1.0379862,0.29663292,1.7423334
680,1.7446895,0.7555556,1.0390973,0.29768738,1.7434446
682,1.7469118,0.75777787,1.0413196,0.2997981,1.7456669
683,1.7480229,0.75888896,1.0424308,0.30085433,1.746778
684,1.7491341,0.7600001,1.0435419,0.30191115,1.7478892
685,1.7502452,0.7611112,1.044653,0.30296853,1.7490003
686,1.7513564,0.76222235,1.0457642,0.30402648,1.7501115
687,1.7524675,0.76333344,1.0468754,0.305085,1.7512226
688,1.7535787,0.76444453,1.0479865,0.30614406,1.7523338
689,1.7546898,0.7655557,1.0490977,0.30720368,1.7534449
690,1.755801,0.76666677,1.0502088,0.30826384,1.7545561
692,1.7580233,0.768889,1.0524311,0.31038576,1.7567784
693,1.7591344,0.7700001,1.0535423,0.3114475,1.7578895
694,1.7602456,0.7711112,1.0546534,0.31250978,1.7590007
695,1.7613567,0.77222234,1.0557646,0.31357256,1.7601118
696,1.7624679,0.77333343,1.0568757,0.31463584,1.761223
697,1.763579,0.7744445,1.0579869,0.31569964,1.7623341
698,1.7646902,0.7755557,1.059098,0.31676394,1.7634453
699,1.7658013,0.77666676,1.0602092,0.31782874,1.7645564
700,1.7669125,0.77777785,1.0613203,0.31889403,1.7656676
701,1.7680236,0.778889,1.0624315,0.3199598,1.7667787
703,1.7702459,0.78111124,1.0646538,0.3220928,1.769001
704,1.771357,0.78222233,1.0657649,0.32316,1.7701122
705,1.7724682,0.7833334,1.066876,0.32422766,1.7712233
706,1.7735794,0.7844446,1.0679872,0.32529578,1.7723345
707,1.7746905,0.78555566,1.0690984,0.32636437,1.7734456
708,1.7758017,0.78666675,1.0702095,0.3274334,1.7745568
709,1.7769128,0.7877779,1.0713207,0.3285029,1.7756679
710,1.778024,0.788889,1.0724318,0.32957283,1.776779
711,1.7791351,0.7900001,1.073543,0.3306432,1.7778902
713,1.7813574,0.7922223,1.0757653,0.33278522,1.7801125
714,1.7824686,0.7933334,1.0768764,0.33385688,1.7812237
715,1.7835797,0.79444456,1.0779876,0.33492896,1.7823348
716,1.7846909,0.79555565,1.0790987,0.33600146,1.783446
717,1.785802,0.79666674,1.0802099,0.33707437,1.7845571
718,1.7869132,0.7977779,1.081321,0.33814767,1.7856683
719,1.7880243,0.798889,1.0824322,0.3392214,1.7867794
720,1.7891355,0.80000013,1.0835433,0.3402955,1.7878906
721,1.7902466,0.8011112,1.0846545,0.34137002,1.7890017
723,1.7924689,0.80333346,1.0868767,0.34352022,1.791224
724,1.79358,0.80444455,1.0879879,0.3445959,1.7923352
725,1.7946912,0.80555564,1.089099,0.34567195,1.7934463
726,1.7958024,0.8066668,1.0902102,0.34674838,1.7945575
727,1.7969135,0.8077779,1.0913213,0.34782517,1.7956686
728,1.7980247,0.808889,1.0924325,0.34890234,1.7967798
729,1.7991358,0.8100001,1.0935436,0.34997988,1.7978909
730,1.800247,0.8111112,1.0946548,0.35105777,1.799002
731,1.8013581,0.8122223,1.095766,0.35213602,1.8001132
733,1.8035804,0.81444454,1.0979882,0.35429356,1.8023355
734,1.8046916,0.81555563,1.0990994,0.35537285,1.8034467
735,1.8058027,0.8166668,1.1002105,0.35645247,1.8045578
736,1.8069139,0.8177779,1.1013217,0.35753244,1.805669
737,1.808025,0.818889,1.1024328,0.35861275,1.8067801
738,1.8091362,0.8200001,1.103544,0.35969338,1.8078912
739,1.8102473,0.8211112,1.1046551,0.36077434,1.8090024
740,1.8113585,0.82222235,1.1057663,0.36185563,1.8101135
741,1.8124696,0.82333344,1.1068774,0.36293724,1.8112247
743,1.8146919,0.8255557,1.1090997,0.3651014,1.813447
744,1.815803,0.8266668,1.1102109,0.36618394,1.8145581
745,1.8169142,0.82777786,1.111322,0.3672668,1.8156693
746,1.8180254,0.828889,1.1124332,0.36834997,1.8167804
747,1.8191365,0.8300001,1.1135443,0.36943343,1.8178916
748,1.8202477,0.8311112,1.1146555,0.3705172,1.8190027
749,1.8213588,0.83222234,1.1157666,0.37160125,1.8201139
750,1.82247,0.83333343,1.1168778,0.3726856,1.821225
751,1.8235811,0.8344445,1.117989,0.37377024,1.8223362
753,1.8258034,0.83666676,1.1202112,0.37594035,1.8245585
754,1.8269145,0.8377779,1.1213224,0.37702584,1.8256696
755,1.8280257,0.838889,1.1224335,0.3781116,1.8267808
756,1.8291368,0.8400001,1.1235447,0.37919763,1.827892
757,1.830248,0.84111124,1.1246558,0.38028392,1.8290031
758,1.8313591,0.84222233,1.125767,0.38137048,1.8301142
759,1.8324703,0.8433334,1.1268781,0.38245732,1.8312254
760,1.8335814,0.8444446,1.1279893,0.38354442,1.8323365
761,1.8346926,0.84555566,1.1291004,0.38463178,1.8334477
762,1.8358037,0.84666675,1.1302116,0.3857194,1.8345588
764,1.838026,0.848889,1.1324339,0.38789538,1.8367811
765,1.8391372,0.8500001,1.133545,0.38898376,1.8378923
766,1.8402483,0.85111123,1.1346562,0.39007238,1.8390034
767,1.8413595,0.8522223,1.1357673,0.39116123,1.8401146
768,1.8424706,0.8533335,1.1368785,0.39225033,1.8412257
769,1.8435818,0.85444456,1.1379896,0.39333966,1.8423369
770,1.844693,0.85555565,1.1391008,0.39442924,1.843448
771,1.8458041,0.8566668,1.1402119,0.39551905,1.8445592
772,1.8469152,0.8577779,1.1413231,0.3966091,1.8456703
774,1.8491375,0.86000013,1.1435454,0.39878985,1.8478926
775,1.8502487,0.8611112,1.1446565,0.39988056,1.8490038
776,1.8513598,0.8622223,1.1457677,0.4009715,1.850115
777,1.852471,0.86333346,1.1468788,0.40206265,1.8512261
778,1.8535821,0.86444455,1.14799,0.40315402,1.8523372
779,1.8546933,0.86555564,1.1491011,0.40424562,1.8534484
780,1.8558044,0.8666668,1.1502123,0.40533742,1.8545595
781,1.8569156,0.8677779,1.1513234,0.40642944,1.8556707
782,1.8580267,0.868889,1.1524346,0.40752167,1.8567818
784,1.860249,0.8711112,1.1546569,0.4097067,1.8590041
785,1.8613602,0.87222236,1.155768,0.41079953,1.8601153
786,1.8624713,0.87333345,1.1568792,0.41189256,1.8612264
787,1.8635825,0.87444454,1.1579903,0.41298577,1.8623376
788,1.8646936,0.8755557,1.1591015,0.4140792,1.8634487
789,1.8658048,0.8766668,1.1602126,0.4151728,1.8645599
790,1.866916,0.8777779,1.1613238,0.4162666,1.865671
791,1.8680271,0.878889,1.1624349,0.41736057,1.8667822
792,1.8691382,0.8800001,1.1635461,0.41845474,1.8678933
794,1.8713605,0.88222235,1.1657684,0.42064366,1.8701156
795,1.8724717,0.88333344,1.1668795,0.4217384,1.8712268
796,1.8735828,0.88444453,1.1679907,0.4228333,1.8723379
797,1.874694,0.8855557,1.1691018,0.42392838,1.8734491
798,1.8758051,0.8866668,1.170213,0.42502365,1.8745602
799,1.8769163,0.88777786,1.1713241,0.42611906,1.8756714
800,1.8780274,0.888889,1.1724353,0.42721465,1.8767825
801,1.8791386,0.8900001,1.1735464,0.42831042,1.8778937
802,1.8802497,0.89111125,1.1746576,0.42940634,1.8790048
804,1.882472,0.89333344,1.1768799,0.4315987,1.8812271
805,1.8835832,0.8944446,1.177991,0.43269512,1.8823383
806,1.8846943,0.8955557,1.1791022,0.4337917,1.8834494
807,1.8858055,0.89666677,1.1802133,0.43488845,1.8845606
808,1.8869166,0.8977779,1.1813245,0.43598536,1.8856717
809,1.8880278,0.898889,1.1824356,0.4370824,1.8867829
810,1.8891389,0.9000001,1.1835468,0.4381796,1.887894
811,1.8902501,0.90111125,1.1846579,0.43927696,1.8890052
812,1.8913612,0.90222234,1.1857691,0.44037446,1.8901163
814,1.8935835,0.9044446,1.1879914,0.4425699,1.8923386
815,1.8946947,0.90555567,1.1891025,0.44366786,1.8934498
816,1.8958058,0.90666676,1.1902137,0.44476596,1.8945609
817,1.896917,0.9077779,1.1913248,0.4458642,1.8956721
818,1.8980281,0.908889,1.192436,0.44696257,1.8967832
819,1.8991393,0.91000015,1.1935471,0.44806108,1.8978944
820,1.9002504,0.91111124,1.1946583,0.44915974,1.8990055
821,1.9013616,0.9122223,1.1957694,0.45025852,1.9001167
822,1.9024727,0.9133335,1.1968806,0.45135745,1.9012278
823,1.9035839,0.91444457,1.1979917,0.4524565,1.902339
825,1.9058062,0.9166668,1.200214,0.45465502,1.9045613
826,1.9069173,0.9177779,1.2013252,0.45575446,1.9056724
827,1.9080285,0.918889,1.2024363,0.45685405,1.9067836
828,1.9091396,0.92000014,1.2035475,0.45795375,1.9078947
829,1.9102508,0.9211112,1.2046586,0.45905358,1.9090059
830,1.9113619,0.9222223,1.2057698,0.46015352,1.910117
831,1.9124731,0.92333347,1.2068809,0.46125358,1.9112282
832,1.9135842,0.92444456,1.2079921,0.46235377,1.9123393
833,1.9146954,0.92555565,1.2091032,0.46345407,1.9134505
835,1.9169177,0.9277779,1.2113255,0.46565503,1.9156728
836,1.9180288,0.92888904,1.2124367,0.4667557,1.9167839
837,1.91914,0.9300001,1.2135478,0.46785647,1.9178951
838,1.9202511,0.9311112,1.214659,0.46895736,1.9190062
839,1.9213623,0.93222237,1.2157701,0.47005835,1.9201174
840,1.9224734,0.93333346,1.2168813,0.47115946,1.9212285
841,1.9235846,0.93444455,1.2179924,0.47226068,1.9223397
842,1.9246957,0.9355557,1.2191036,0.47336203,1.9234508
843,1.9258069,0.9366668,1.2202147,0.47446346,1.924562
845,1.9280292,0.938889,1.222437,0.47666666,1.9267843
846,1.9291403,0.9400001,1.2235482,0.47776842,1.9278954
847,1.9302515,0.9411112,1.2246593,0.47887027,1.9290066
848,1.9313626,0.94222236,1.2257705,0.4799722,1.9301177
849,1.9324738,0.94333345,1.2268816,0.48107427,1.9312289
850,1.9335849,0.94444454,1.2279928,0.48217642,1.93234
851,1.9346961,0.9455557,1.2291039,0.48327866,1.9334512
852,1.9358072,0.9466668,1.2302151,0.48438102,1.9345623
853,1.9369184,0.9477779,1.2313262,0.48548347,1.9356735
855,1.9391407,0.9500001,1.2335485,0.48768863,1.9378958
856,1.9402518,0.95111126,1.2346597,0.48879135,1.9390069
857,1.941363,0.95222235,1.2357708,0.48989418,1.9401181
858,1.9424741,0.95333344,1.236882,0.4909971,1.9412292
859,1.9435853,0.9544446,1.2379931,0.49210012,1.9423404
860,1.9446964,0.9555557,1.2391043,0.49320322,1.9434515
861,1.9458076,0.95666677,1.2402154,0.49430642,1.9445627
862,1.9469187,0.9577779,1.2413266,0.49540967,1.9456738
863,1.9480299,0.958889,1.2424377,0.496513,1.946785
865,1.9502522,0.96111125,1.24466,0.49871996,1.9490073
866,1.9513633,0.96222234,1.2457712,0.49982357,1.9501184
867,1.9524745,0.9633334,1.2468823,0.50092727,1.9512296
868,1.9535856,0.9644446,1.2479935,0.502031,1.9523407
869,1.9546968,0.96555567,1.2491046,0.5031349,1.9534519
870,1.9558079,0.9666668,1.2502158,0.50423884,1.954563
871,1.9569191,0.9677779,1.2513269,0.50534284,1.9556742
872,1.9580302,0.968889,1.2524381,0.5064469,1.9567853
873,1.9591414,0.97000015,1.2535492,0.5075511,1.9578965
875,1.9613637,0.9722223,1.2557715,0.5097596,1.9601188
876,1.9624748,0.9733335,1.2568827,0.510864,1.9612299
877,1.963586,0.97444457,1.2579938,0.5119685,1.9623411
878,1.9646971,0.97555566,1.259105,0.513073,1.9634522
879,1.9658083,0.9766668,1.2602161,0.5141776,1.9645634
880,1.9669194,0.9777779,1.2613273,0.5152823,1.9656745
881,1.9680306,0.978889,1.2624384,0.51638705,1.9667857
882,1.9691417,0.98000014,1.2635496,0.5174919,1.9678968
883,1.9702529,0.9811112,1.2646607,0.51859677,1.969008
884,1.971364,0.9822224,1.2657719,0.5197017,1.9701191
886,1.9735863,0.98444456,1.2679942,0.5219118,1.9723414
887,1.9746975,0.9855557,1.2691053,0.5230169,1.9734526
888,1.9758086,0.9866668,1.2702165,0.5241222,1.9745637
889,1.9769198,0.9877779,1.2713276,0.5252275,1.9756749
890,1.9780309,0.98888904,1.2724388,0.52633286,1.976786
891,1.9791421,0.9900001,1.2735499,0.5274383,1.9778972
892,1.9802532,0.9911112,1.2746611,0.5285438,1.9790083
893,1.9813644,0.99222237,1.2757722,0.5296493,1.9801195
894,1.9824755,0.99333346,1.2768834,0.5307549,1.9812306
896,1.9846978,0.9955557,1.2791057,0.5329663,1.9834529
897,1.985809,0.9966668,1.2802168,0.5340721,1.9845641
898,1.9869201,0.9977779,1.281328,0.53517795,1.9856752
899,1.9880313,0.998889,1.2824391,0.53628385,1.9867864
900,1.9891424,1.0000001,1.2835503,0.5373898,1.9878975
901,1.9902536,1.0011113,1.2846614,0.53849584,1.9890087
902,1.9913647,1.0022223,1.2857726,0.5396019,1.9901198
903,1.9924759,1.0033334,1.2868837,0.54070807,1.991231
904,1.993587,1.0044446,1.2879949,0.54181427,1.9923421
906,1.9958093,1.0066668,1.2902172,0.54402673,1.9945644
907,1.9969205,1.0077779,1.2913283,0.54513305,1.9956756
908,1.9980316,1.008889,1.2924395,0.54623944,1.9967867
909,1.9991428,1.0100001,1.2935506,0.5473459,1.9978979
910,2.000254,1.0111113,1.2946618,0.5484524,1.999009
911,,1.0122224,1.2957729,0.54955894,2.0001202
912,,1.0133334,1.2968841,0.55066556,
913,,1.0144446,1.2979952,0.5517722,
914,,1.0155557,1.2991064,0.55287886,
916,,1.0177779,1.3013287,0.5550924,
917,,1.0188891,1.3024398,0.55619925,
918,,1.0200001,1.303551,0.5573061,
919,,1.0211112,1.3046621,0.558413,
920,,1.0222224,1.3057733,0.55952,
921,,1.0233334,1.3068844,0.56062704,
922,,1.0244446,1.3079956,0.56173414,
923,,1.0255557,1.3091067,0.56284124,
924,,1.0266668,1.3102179,0.5639484,
926,,1.0288891,1.3124402,0.5661628,
927,,1.0300001,1.3135513,0.5672701,
928,,1.0311112,1.3146625,0.56837744,
929,,1.0322224,1.3157736,0.56948483,
930,,1.0333334,1.3168848,0.5705922,
931,,1.0344446,1.3179959,0.5716997,
932,,1.0355557,1.319107,0.5728072,
933,,1.0366668,1.3202182,0.5739147,
934,,1.0377779,1.3213294,0.5750223,
935,,1.038889,1.3224405,0.5761299,
937,,1.0411112,1.3246628,0.57834524,
938,,1.0422224,1.325774,0.579453,
939,,1.0433334,1.3268851,0.58056074,
940,,1.0444446,1.3279963,0.58166856,
941,,1.0455557,1.3291074,0.58277637,
942,,1.0466669,1.3302186,0.58388424,
943,,1.0477779,1.3313297,0.5849922,
944,,1.048889,1.3324409,0.5861001,
945,,1.0500002,1.333552,0.5872081,
947,,1.0522224,1.3357743,0.58942413,
948,,1.0533335,1.3368855,0.59053224,
949,,1.0544446,1.3379966,0.59164035,
950,,1.0555557,1.3391078,0.5927485,
951,,1.0566669,1.3402189,0.5938567,
952,,1.0577779,1.34133,0.5949649,
953,,1.058889,1.3424412,0.59607315,
954,,1.0600002,1.3435524,0.59718144,
955,,1.0611112,1.3446635,0.5982897,
957,,1.0633335,1.3468858,0.6005064,
958,,1.0644445,1.347997,0.60161483,
959,,1.0655557,1.3491081,0.60272324,
960,,1.0666668,1.3502192,0.6038317,
961,,1.0677779,1.3513304,0.6049402,
962,,1.068889,1.3524415,0.6060487,
963,,1.0700002,1.3535527,0.60715723,
964,,1.0711112,1.3546638,0.6082658,
965,,1.0722224,1.355775,0.6093744,
967,,1.0744445,1.3579973,0.6115917,
968,,1.0755557,1.3591084,0.6127004,
969,,1.0766668,1.3602196,0.6138091,
970,,1.0777779,1.3613307,0.6149179,
971,,1.078889,1.3624419,0.61602664,
972,,1.0800002,1.363553,0.6171354,
973,,1.0811112,1.3646642,0.61824423,
974,,1.0822223,1.3657753,0.61935306,
975,,1.0833335,1.3668865,0.62046194,
977,,1.0855557,1.3691088,0.6226797,
978,,1.0866668,1.37022,0.62378865,
979,,1.087778,1.3713311,0.6248976,
980,,1.088889,1.3724422,0.6260066,
981,,1.0900002,1.3735534,0.6271156,
982,,1.0911113,1.3746645,0.6282246,
983,,1.0922223,1.3757757,0.6293337,
984,,1.0933335,1.3768868,0.63044274,
985,,1.0944446,1.377998,0.63155186,
987,,1.0966668,1.3802203,0.6337701,
988,,1.097778,1.3813314,0.6348793,
989,,1.098889,1.3824426,0.6359885,
990,,1.1000001,1.3835537,0.63709766,
991,,1.1011113,1.3846649,0.6382069,
992,,1.1022223,1.385776,0.63931614,
993,,1.1033335,1.3868872,0.6404254,
994,,1.1044446,1.3879983,0.6415347,
995,,1.1055557,1.3891095,0.642644,
996,,1.1066668,1.3902206,0.6437533,
998,,1.108889,1.392443,0.645972,
999,,1.1100001,1.3935541,0.6470814,
1000,,1.1111113,1.3946652,0.6481908,
1001,,1.1122223,1.3957764,0.6493002,
1002,,1.1133335,1.3968875,0.65040964,
1003,,1.1144446,1.3979987,0.6515191,
1004,,1.1155556,1.3991098,0.6526286,
1005,,1.1166668,1.400221,0.6537381,
1006,,1.117778,1.4013321,0.6548476,
1008,,1.1200001,1.4035544,0.6570667,
1009,,1.1211113,1.4046656,0.6581763,
1010,,1.1222224,1.4057767,0.6592859,
1011,,1.1233335,1.4068879,0.6603955,
1012,,1.1244446,1.407999,0.6615051,
1013,,1.1255558,1.4091102,0.66261476,
1014,,1.1266668,1.4102213,0.6637244,
1015,,1.1277779,1.4113325,0.6648341,
1016,,1.1288891,1.4124436,0.66594374,
1018,,1.1311113,1.4146659,0.6681632,
1019,,1.1322224,1.4157771,0.6692729,
1020,,1.1333334,1.4168882,0.6703826,
1021,,1.1344446,1.4179994,0.6714924,
1022,,1.1355557,1.4191105,0.6726022,
1023,,1.1366668,1.4202217,0.67371196,
1024,,1.1377779,1.4213328,0.67482173,
1025,,1.1388891,1.422444,0.6759316,
1026,,1.1400001,1.4235551,0.6770414,
1028,,1.1422224,1.4257774,0.6792611,
1029,,1.1433334,1.4268886,0.680371,
1030,,1.1444446,1.4279997,0.6814809,
1031,,1.1455557,1.4291109,0.6825908,
1032,,1.1466668,1.430222,0.6837007,
1033,,1.1477779,1.4313332,0.68481064,
1034,,1.1488891,1.4324443,0.6859206,
1035,,1.1500001,1.4335555,0.68703055,
1036,,1.1511112,1.4346666,0.6881405,
1038,,1.1533334,1.4368889,0.6903605,
1039,,1.1544446,1.4380001,0.6914705,
1040,,1.1555557,1.4391112,0.6925805,
1041,,1.1566669,1.4402224,0.69369054,
1042,,1.1577779,1.4413335,0.69480056,
1043,,1.158889,1.4424447,0.69591063,
1044,,1.1600002,1.4435558,0.6970207,
1045,,1.1611112,1.444667,0.6981308,
1046,,1.1622224,1.4457781,0.69924086,
1048,,1.1644446,1.4480004,0.7014611,
1049,,1.1655557,1.4491116,0.7025712,
1050,,1.1666669,1.4502227,0.70368135,
1051,,1.1677779,1.4513339,0.7047915,
1052,,1.168889,1.452445,0.7059016,
1053,,1.1700002,1.4535562,0.70701176,
1054,,1.1711112,1.4546673,0.70812196,
1055,,1.1722224,1.4557785,0.70923215,
1056,,1.1733335,1.4568896,0.71034235,
1057,,1.1744446,1.4580008,0.71145254,
1059,,1.1766669,1.4602231,0.713673,
1060,,1.1777779,1.4613342,0.71478325,
1061,,1.178889,1.4624454,0.7158935,
1062,,1.1800002,1.4635565,0.71700376,
1063,,1.1811112,1.4646677,0.718114,
1064,,1.1822224,1.4657788,0.7192243,
1065,,1.1833335,1.46689,0.72033453,
1066,,1.1844445,1.4680011,0.72144485,
1067,,1.1855557,1.4691123,0.72255516,
1069,,1.1877779,1.4713346,0.7247758,
1070,,1.188889,1.4724457,0.7258861,
1071,,1.1900002,1.4735569,0.7269964,
1072,,1.1911112,1.474668,0.7281068,
1073,,1.1922224,1.4757792,0.7292172,
1074,,1.1933335,1.4768903,0.73032755,
1075,,1.1944447,1.4780015,0.7314379,
1076,,1.1955557,1.4791126,0.7325483,
1077,,1.1966668,1.4802238,0.7336587,
1079,,1.198889,1.4824461,0.7358794,
1080,,1.2000002,1.4835572,0.73698986,
1081,,1.2011113,1.4846684,0.7381003,
1082,,1.2022223,1.4857795,0.7392107,
1083,,1.2033335,1.4868907,0.74032116,
1084,,1.2044446,1.4880018,0.7414316,
1085,,1.2055557,1.489113,0.742542,
1086,,1.2066668,1.4902241,0.74365246,
1087,,1.207778,1.4913353,0.7447629,
1089,,1.2100002,1.4935576,0.7469839,
1090,,1.2111113,1.4946687,0.7480944,
1091,,1.2122223,1.4957799,0.7492049,
1092,,1.2133335,1.496891,0.75031537,
1093,,1.2144446,1.4980022,0.75142586,
1094,,1.2155557,1.4991133,0.75253636,
1095,,1.2166668,1.5002245,0.75364685,
1096,,1.217778,1.5013356,0.7547574,
1097,,1.218889,1.5024468,0.75586796,
1099,,1.2211113,1.5046691,0.75808907,
1100,,1.2222223,1.5057802,0.7591996,
1101,,1.2233335,1.5068914,0.7603102,
1102,,1.2244446,1.5080025,0.7614207,
1103,,1.2255557,1.5091137,0.7625313,
1104,,1.2266668,1.5102248,0.76364183,
1105,,1.227778,1.511336,0.7647524,
1106,,1.228889,1.5124471,0.765863,
1107,,1.2300001,1.5135583,0.7669736,
1109,,1.2322224,1.5157806,0.76919484,
1110,,1.2333335,1.5168917,0.77030545,
1111,,1.2344446,1.5180029,0.77141607,
1112,,1.2355558,1.519114,0.7725267,
1113,,1.2366668,1.5202252,0.7736373,
1114,,1.237778,1.5213363,0.7747479,
1115,,1.2388891,1.5224475,0.7758585,
1116,,1.2400001,1.5235586,0.77696913,
1117,,1.2411113,1.5246698,0.7780798,
1118,,1.2422224,1.5257809,0.7791905,
1120,,1.2444446,1.5280032,0.7814118,
1121,,1.2455558,1.5291144,0.7825225,
1122,,1.2466668,1.5302255,0.7836332,
1123,,1.2477779,1.5313367,0.78474385,
1124,,1.2488891,1.5324478,0.7858545,
1125,,1.2500001,1.533559,0.7869652,
1126,,1.2511113,1.5346701,0.78807586,
1127,,1.2522224,1.5357813,0.78918654,
1128,,1.2533334,1.5368924,0.7902972,
1130,,1.2555557,1.5391147,0.7925187,
1131,,1.2566668,1.5402259,0.7936294,
1132,,1.2577779,1.541337,0.79474014,
1133,,1.2588891,1.5424482,0.7958509,
1134,,1.2600001,1.5435593,0.7969616,
1135,,1.2611113,1.5446705,0.79807234,
1136,,1.2622224,1.5457816,0.7991831,
1137,,1.2633334,1.5468928,0.8002938,
1138,,1.2644446,1.5480039,0.80140454,
1140,,1.2666669,1.5502262,0.803626,
1141,,1.2677779,1.5513374,0.80473673,
1142,,1.2688891,1.5524485,0.80584747,
1143,,1.2700002,1.5535597,0.80695826,
1144,,1.2711112,1.5546708,0.80806905,
1145,,1.2722224,1.555782,0.80917984,
1146,,1.2733335,1.5568931,0.81029063,
1147,,1.2744446,1.5580043,0.8114014,
1148,,1.2755557,1.5591154,0.8125122,
1150,,1.2777779,1.5613377,0.8147338,
1151,,1.2788891,1.5624489,0.8158446,
1152,,1.2800002,1.56356,0.8169554,
1153,,1.2811112,1.5646712,0.8180662,
1154,,1.2822224,1.5657823,0.819177,
1155,,1.2833335,1.5668935,0.82028776,
1156,,1.2844446,1.5680046,0.82139856,
1157,,1.2855557,1.5691158,0.82250935,
1158,,1.2866669,1.5702269,0.82362014,
1160,,1.288889,1.5724492,0.8258418,
1161,,1.2900002,1.5735604,0.82695264,
1162,,1.2911112,1.5746715,0.8280635,
1163,,1.2922224,1.5757827,0.82917434,
1164,,1.2933335,1.5768938,0.8302852,
1165,,1.2944446,1.578005,0.83139604,
1166,,1.2955557,1.5791161,0.8325069,
1167,,1.2966669,1.5802273,0.83361775,
1168,,1.2977779,1.5813384,0.8347286,
1169,,1.298889,1.5824496,0.83583945,
1171,,1.3011112,1.5846719,0.83806115,
1172,,1.3022224,1.585783,0.839172,
1173,,1.3033335,1.5868942,0.84028286,
1174,,1.3044447,1.5880053,0.8413937,
1175,,1.3055557,1.5891165,0.84250456,
1176,,1.3066669,1.5902276,0.8436154,
1177,,1.307778,1.5913388,0.84472626,
1178,,1.308889,1.5924499,0.8458371,
1179,,1.3100002,1.593561,0.84694797,
1181,,1.3122224,1.5957834,0.84916973,
1182,,1.3133335,1.5968945,0.85028064,
1183,,1.3144447,1.5980057,0.85139155,
1184,,1.3155557,1.5991168,0.85250247,
1185,,1.3166668,1.600228,0.8536134,
1186,,1.317778,1.6013391,0.8547243,
1187,,1.318889,1.6024503,0.8558352,
1188,,1.3200002,1.6035614,0.8569461,
1189,,1.3211113,1.6046726,0.858057,
1191,,1.3233335,1.6068949,0.86027884,
1192,,1.3244447,1.608006,0.86138976,
1193,,1.3255557,1.6091172,0.86250067,
1194,,1.3266668,1.6102283,0.8636116,
1195,,1.327778,1.6113394,0.8647225,
1196,,1.328889,1.6124506,0.8658334,
1197,,1.3300002,1.6135617,0.8669443,
1198,,1.3311113,1.6146729,0.8680552,
1199,,1.3322223,1.615784,0.86916614,
1201,,1.3344446,1.6180063,0.87138796,
1202,,1.3355557,1.6191175,0.87249887,
1203,,1.3366668,1.6202286,0.8736098,
1204,,1.337778,1.6213398,0.8747207,
1205,,1.338889,1.622451,0.8758316,
1206,,1.3400002,1.6235621,0.8769425,
1207,,1.3411113,1.6246732,0.8780534,
1208,,1.3422225,1.6257844,0.8791644,
1209,,1.3433335,1.6268955,0.88027537,
1211,,1.3455558,1.6291178,0.8824973,
1212,,1.3466668,1.630229,0.8836083,
1213,,1.347778,1.6313401,0.88471925,
1214,,1.3488891,1.6324513,0.8858302,
1215,,1.3500001,1.6335624,0.8869412,
1216,,1.3511113,1.6346736,0.88805217,
1217,,1.3522224,1.6357847,0.88916314,
1218,,1.3533335,1.6368959,0.8902741,
1219,,1.3544446,1.638007,0.8913851,
1221,,1.3566668,1.6402293,0.893607,
1222,,1.357778,1.6413405,0.894718,
1223,,1.3588891,1.6424516,0.89582896,
1224,,1.3600001,1.6435628,0.89693993,
1225,,1.3611113,1.644674,0.8980509,
1226,,1.3622224,1.6457851,0.8991619,
1227,,1.3633335,1.6468962,0.90027285,
1228,,1.3644446,1.6480074,0.9013838,
1229,,1.3655558,1.6491185,0.9024948,
1230,,1.3666668,1.6502297,0.90360576,
1232,,1.3688891,1.652452,0.9058277,
1233,,1.3700001,1.6535631,0.9069387,
1234,,1.3711113,1.6546743,0.90804964,
1235,,1.3722224,1.6557854,0.9091606,
1236,,1.3733335,1.6568966,0.9102716,
1237,,1.3744446,1.6580077,0.91138256,
1238,,1.3755558,1.6591189,0.9124935,
1239,,1.3766669,1.66023,0.9136045,
1240,,1.3777779,1.6613412,0.91471547,
1242,,1.3800002,1.6635635,0.9169374,
1243,,1.3811113,1.6646746,0.9180484,
1244,,1.3822224,1.6657858,0.91915935,
1245,,1.3833336,1.6668969,0.9202703,
1246,,1.3844446,1.6680081,0.9213813,
1247,,1.3855557,1.6691192,0.9224923,
1248,,1.3866669,1.6702304,0.92360336,
1249,,1.3877779,1.6713415,0.9247144,
1250,,1.3888891,1.6724527,0.9258254,
1252,,1.3911113,1.674675,0.9280475,
1253,,1.3922224,1.6757861,0.9291585,
1254,,1.3933336,1.6768973,0.93026954,
1255,,1.3944446,1.6780084,0.93138057,
1256,,1.3955557,1.6791196,0.9324916,
1257,,1.3966669,1.6802307,0.93360263,
1258,,1.3977779,1.6813419,0.93471366,
1259,,1.3988891,1.682453,0.9358247,
1260,,1.4000002,1.6835642,0.9369357,
1262,,1.4022224,1.6857865,0.9391578,
1263,,1.4033335,1.6868976,0.9402688,
1264,,1.4044446,1.6880088,0.94137985,
1265,,1.4055557,1.6891199,0.9424909,
1266,,1.4066669,1.6902311,0.9436019,
1267,,1.4077779,1.6913422,0.94471294,
1268,,1.408889,1.6924534,0.94582397,
1269,,1.4100002,1.6935645,0.946935,
1270,,1.4111112,1.6946757,0.948046,
1272,,1.4133335,1.696898,0.9502681,
1273,,1.4144447,1.6980091,0.9513791,
1274,,1.4155557,1.6991203,0.95249015,
1275,,1.4166669,1.7002314,0.9536012,
1276,,1.417778,1.7013426,0.9547122,
1277,,1.418889,1.7024537,0.95582324,
1278,,1.4200002,1.7035649,0.9569343,
1279,,1.4211113,1.704676,0.9580453,
1280,,1.4222224,1.7057872,0.95915633,
1282,,1.4244447,1.7080095,0.9613784,
1283,,1.4255557,1.7091206,0.9624894,
1284,,1.4266669,1.7102318,0.96360046,
1285,,1.427778,1.7113429,0.9647115,
1286,,1.428889,1.7124541,0.9658225,
1287,,1.4300002,1.7135652,0.96693355,
1288,,1.4311113,1.7146764,0.9680446,
1289,,1.4322224,1.7157875,0.9691556,
1290,,1.4333335,1.7168987,0.97026664,
1291,,1.4344447,1.7180098,0.9713777,
1293,,1.4366668,1.7202321,0.97359973,
1294,,1.437778,1.7213433,0.97471076,
1295,,1.438889,1.7224544,0.9758218,
1296,,1.4400002,1.7235656,0.9769328,
1297,,1.4411113,1.7246767,0.97804385,
1298,,1.4422224,1.7257879,0.9791549,
1299,,1.4433335,1.726899,0.9802659,
1300,,1.4444447,1.7280102,0.98137695,
1301,,1.4455557,1.7291213,0.982488,
1303,,1.447778,1.7313436,0.98471004,
1304,,1.448889,1.7324548,0.98582107,
1305,,1.4500002,1.7335659,0.9869321,
1306,,1.4511113,1.7346771,0.9880431,
1307,,1.4522225,1.7357882,0.98915416,
1308,,1.4533335,1.7368994,0.9902652,
1309,,1.4544446,1.7380105,0.9913762,
1310,,1.4555558,1.7391217,0.99248725,
1311,,1.4566668,1.7402328,0.9935983,
1313,,1.4588891,1.7424551,0.99582034,
1314,,1.4600002,1.7435663,0.9969314,
1315,,1.4611113,1.7446774,0.9980424,
1316,,1.4622225,1.7457886,0.99915344,
1317,,1.4633335,1.7468997,1.0002645,
1318,,1.4644446,1.7480109,1.0013756,
1319,,1.4655558,1.749122,1.0024866,
1320,,1.4666668,1.7502332,1.0035976,
1321,,1.467778,1.7513443,1.0047086,
1323,,1.4700001,1.7535666,1.0069307,
1324,,1.4711113,1.7546778,1.0080417,
1325,,1.4722224,1.7557889,1.0091528,
1326,,1.4733335,1.7569001,1.0102638,
1327,,1.4744446,1.7580112,1.0113748,
1328,,1.4755558,1.7591224,1.0124859,
1329,,1.4766668,1.7602335,1.0135969,
1330,,1.477778,1.7613447,1.0147079,
1331,,1.4788891,1.7624558,1.015819,
1333,,1.4811113,1.7646781,1.018041,
1334,,1.4822224,1.7657893,1.019152,
1335,,1.4833335,1.7669004,1.0202631,
1336,,1.4844446,1.7680116,1.0213741,
1337,,1.4855558,1.7691227,1.0224851,
1338,,1.4866669,1.7702339,1.0235962,
1339,,1.487778,1.771345,1.0247072,
1340,,1.4888891,1.7724562,1.0258182,
1341,,1.4900002,1.7735673,1.0269293,
1342,,1.4911113,1.7746785,1.0280403,
1344,,1.4933336,1.7769008,1.0302624,
1345,,1.4944446,1.7780119,1.0313734,
1346,,1.4955558,1.7791231,1.0324844,
1347,,1.4966669,1.7802342,1.0335954,
1348,,1.4977779,1.7813454,1.0347065,
1349,,1.4988891,1.7824565,1.0358175,
1350,,1.5000002,1.7835677,1.0369285,
1351,,1.5011113,1.7846788,1.0380396,
1352,,1.5022224,1.78579,1.0391506,
1354,,1.5044446,1.7880123,1.0413727,
1355,,1.5055557,1.7891234,1.0424837,
1356,,1.5066669,1.7902346,1.0435947,
1357,,1.5077779,1.7913457,1.0447057,
1358,,1.5088891,1.7924569,1.0458168,
1359,,1.5100002,1.793568,1.0469278,
1360,,1.5111113,1.7946792,1.0480388,
1361,,1.5122224,1.7957903,1.0491499,
1362,,1.5133336,1.7969015,1.0502609,
1364,,1.5155557,1.7991238,1.052483,
1365,,1.5166669,1.8002349,1.053594,
1366,,1.5177779,1.8013461,1.054705,
1367,,1.5188891,1.8024572,1.055816,
1368,,1.5200002,1.8035684,1.0569271,
1369,,1.5211112,1.8046795,1.0580381,
1370,,1.5222224,1.8057907,1.0591491,
1371,,1.5233335,1.8069018,1.0602602,
1372,,1.5244447,1.808013,1.0613712,
1374,,1.5266669,1.8102353,1.0635933,
1375,,1.527778,1.8113464,1.0647043,
1376,,1.5288891,1.8124576,1.0658153,
1377,,1.5300002,1.8135687,1.0669264,
1378,,1.5311114,1.8146799,1.0680374,
1379,,1.5322224,1.815791,1.0691484,
1380,,1.5333335,1.8169022,1.0702595,
1381,,1.5344447,1.8180133,1.0713705,
1382,,1.5355557,1.8191245,1.0724815,
1384,,1.537778,1.8213468,1.0747036,
1385,,1.538889,1.8224579,1.0758146,
1386,,1.5400002,1.823569,1.0769256,
1387,,1.5411114,1.8246802,1.0780367,
1388,,1.5422224,1.8257914,1.0791477,
1389,,1.5433335,1.8269025,1.0802587,
1390,,1.5444447,1.8280137,1.0813698,
1391,,1.5455557,1.8291248,1.0824808,
1392,,1.5466669,1.830236,1.0835918,
1394,,1.548889,1.8324583,1.0858139,
1395,,1.5500002,1.8335694,1.0869249,
1396,,1.5511113,1.8346806,1.0880361,
1397,,1.5522224,1.8357917,1.0891472,
1398,,1.5533335,1.8369029,1.0902584,
1399,,1.5544447,1.838014,1.0913695,
1400,,1.5555557,1.8391252,1.0924807,
1401,,1.5566669,1.8402363,1.0935918,
1402,,1.557778,1.8413475,1.094703,
1403,,1.558889,1.8424586,1.0958141,
1405,,1.5611113,1.8446809,1.0980364,
1406,,1.5622225,1.845792,1.0991476,
1407,,1.5633335,1.8469032,1.1002587,
1408,,1.5644447,1.8480144,1.1013699,
1409,,1.5655558,1.8491255,1.102481,
1410,,1.5666668,1.8502367,1.1035922,
1411,,1.567778,1.8513478,1.1047033,
1412,,1.5688891,1.852459,1.1058145,
1413,,1.5700002,1.8535701,1.1069256,
1415,,1.5722225,1.8557924,1.1091479,
1416,,1.5733335,1.8569036,1.110259,
1417,,1.5744447,1.8580147,1.1113702,
1418,,1.5755558,1.8591259,1.1124814,
1419,,1.5766668,1.860237,1.1135925,
1420,,1.577778,1.8613482,1.1147037,
1421,,1.5788891,1.8624593,1.1158148,
1422,,1.5800002,1.8635705,1.116926,
1423,,1.5811113,1.8646816,1.1180371,
1425,,1.5833335,1.8669039,1.1202594,
1426,,1.5844446,1.868015,1.1213706,
1427,,1.5855558,1.8691262,1.1224817,
1428,,1.5866668,1.8702374,1.1235929,
1429,,1.587778,1.8713485,1.124704,
1430,,1.5888891,1.8724597,1.1258152,
1431,,1.5900002,1.8735708,1.1269263,
1432,,1.5911113,1.874682,1.1280375,
1433,,1.5922225,1.8757931,1.1291486,
1435,,1.5944446,1.8780154,1.1313709,
1436,,1.5955558,1.8791265,1.132482,
1437,,1.5966669,1.8802377,1.1335932,
1438,,1.597778,1.8813488,1.1347044,
1439,,1.5988891,1.88246,1.1358155,
1440,,1.6000003,1.8835711,1.1369267,
1441,,1.6011113,1.8846823,1.1380378,
1442,,1.6022224,1.8857934,1.139149,
1443,,1.6033336,1.8869046,1.1402601,
1445,,1.6055558,1.8891269,1.1424824,
1446,,1.6066669,1.890238,1.1435935,
1447,,1.607778,1.8913492,1.1447047,
1448,,1.6088891,1.8924603,1.1458158,
1449,,1.6100003,1.8935715,1.146927,
1450,,1.6111113,1.8946826,1.1480381,
1451,,1.6122224,1.8957938,1.1491493,
1452,,1.6133336,1.896905,1.1502604,
1453,,1.6144446,1.8980161,1.1513716,
1455,,1.6166669,1.9002384,1.1535939,
1456,,1.617778,1.9013495,1.154705,
1457,,1.6188891,1.9024607,1.1558162,
1458,,1.6200002,1.9035718,1.1569273,
1459,,1.6211113,1.904683,1.1580385,
1460,,1.6222224,1.9057941,1.1591496,
1461,,1.6233336,1.9069053,1.1602608,
1462,,1.6244446,1.9080164,1.161372,
1463,,1.6255558,1.9091276,1.1624831,
1464,,1.6266669,1.9102387,1.1635942,
1466,,1.6288891,1.912461,1.1658165,
1467,,1.6300002,1.9135722,1.1669277,
1468,,1.6311113,1.9146833,1.1680388,
1469,,1.6322224,1.9157945,1.16915,
1470,,1.6333336,1.9169056,1.1702611,
1471,,1.6344447,1.9180168,1.1713723,
1472,,1.6355557,1.919128,1.1724834,
1473,,1.6366669,1.9202391,1.1735946,
1474,,1.637778,1.9213502,1.1747057,
1476,,1.6400002,1.9235725,1.176928,
1477,,1.6411114,1.9246837,1.1780392,
1478,,1.6422224,1.9257948,1.1791503,
1479,,1.6433336,1.926906,1.1802615,
1480,,1.6444447,1.9280171,1.1813726,
1481,,1.6455557,1.9291283,1.1824838,
1482,,1.6466669,1.9302394,1.183595,
1483,,1.647778,1.9313506,1.1847061,
1484,,1.6488891,1.9324617,1.1858172,
1486,,1.6511114,1.934684,1.1880395,
1487,,1.6522224,1.9357952,1.1891507,
1488,,1.6533335,1.9369063,1.1902618,
1489,,1.6544447,1.9380175,1.191373,
1490,,1.6555557,1.9391286,1.1924841,
1491,,1.6566669,1.9402398,1.1935953,
1492,,1.657778,1.9413509,1.1947064,
1493,,1.658889,1.9424621,1.1958176,
1494,,1.6600002,1.9435732,1.1969287,
1496,,1.6622224,1.9457955,1.199151,
1497,,1.6633335,1.9469067,1.2002622,
1498,,1.6644447,1.9480178,1.2013733,
1499,,1.6655557,1.949129,1.2024845,
1500,,1.6666669,1.9502401,1.2035956,
1501,,1.667778,1.9513513,1.2047068,
1502,,1.668889,1.9524624,1.2058179,
1503,,1.6700002,1.9535736,1.2069291,
1504,,1.6711113,1.9546847,1.2080402,
1506,,1.6733335,1.956907,1.2102625,
1507,,1.6744447,1.9580182,1.2113737,
1508,,1.6755558,1.9591293,1.2124848,
1509,,1.6766669,1.9602405,1.213596,
1510,,1.677778,1.9613516,1.2147071,
1511,,1.6788892,1.9624628,1.2158183,
1512,,1.6800002,1.9635739,1.2169294,
1513,,1.6811113,1.9646851,1.2180406,
1514,,1.6822225,1.9657962,1.2191517,
1516,,1.6844447,1.9680185,1.221374,
1517,,1.6855558,1.9691297,1.2224852,
1518,,1.6866668,1.9702408,1.2235963,
1519,,1.687778,1.971352,1.2247075,
1520,,1.6888891,1.9724631,1.2258186,
1521,,1.6900002,1.9735743,1.2269298,
1522,,1.6911113,1.9746854,1.2280409,
1523,,1.6922225,1.9757966,1.2291521,
1524,,1.6933335,1.9769077,1.2302632,
1525,,1.6944447,1.9780189,1.2313744,
1527,,1.6966668,1.9802412,1.2335967,
1528,,1.697778,1.9813523,1.2347078,
1529,,1.6988891,1.9824635,1.235819,
1530,,1.7000002,1.9835746,1.2369301,
1531,,1.7011113,1.9846858,1.2380413,
1532,,1.7022225,1.9857969,1.2391524,
1533,,1.7033335,1.9869081,1.2402636,
1534,,1.7044446,1.9880192,1.2413747,
1535,,1.7055558,1.9891304,1.2424859,
1537,,1.707778,1.9913527,1.2447082,
1538,,1.7088891,1.9924638,1.2458193,
1539,,1.7100003,1.993575,1.2469305,
1540,,1.7111113,1.9946861,1.2480416,
1541,,1.7122225,1.9957973,1.2491528,
1542,,1.7133336,1.9969084,1.2502639,
1543,,1.7144446,1.9980196,1.2513751,
1544,,1.7155558,1.9991307,1.2524862,
1545,,1.7166669,2.0002418,1.2535974,
1547,,1.7188891,,1.2558197,
1548,,1.7200003,,1.2569308,
1549,,1.7211113,,1.258042,
1550,,1.7222224,,1.2591531,
1551,,1.7233336,,1.2602643,
1552,,1.7244446,,1.2613754,
1553,,1.7255558,,1.2624866,
1554,,1.7266669,,1.2635977,
1555,,1.727778,,1.2647089,
1557,,1.7300003,,1.2669312,
1558,,1.7311113,,1.2680423,
1559,,1.7322224,,1.2691535,
1560,,1.7333336,,1.2702646,
1561,,1.7344446,,1.2713758,
1562,,1.7355558,,1.2724869,
1563,,1.7366669,,1.2735981,
1564,,1.737778,,1.2747092,
1565,,1.7388891,,1.2758204,
1567,,1.7411113,,1.2780427,
1568,,1.7422224,,1.2791538,
1569,,1.7433336,,1.280265,
1570,,1.7444447,,1.2813761,
1571,,1.7455558,,1.2824873,
1572,,1.7466669,,1.2835984,
1573,,1.747778,,1.2847096,
1574,,1.7488891,,1.2858207,
1575,,1.7500002,,1.2869319,
1576,,1.7511114,,1.288043,
1578,,1.7533336,,1.2902653,
1579,,1.7544447,,1.2913765,
1580,,1.7555557,,1.2924876,
1581,,1.7566669,,1.2935988,
1582,,1.757778,,1.2947099,
1583,,1.7588891,,1.2958211,
1584,,1.7600002,,1.2969322,
1585,,1.7611114,,1.2980434,
1586,,1.7622224,,1.2991545,
1588,,1.7644447,,1.3013768,
1589,,1.7655557,,1.302488,
1590,,1.7666669,,1.3035991,
1591,,1.767778,,1.3047103,
1592,,1.7688891,,1.3058214,
1593,,1.7700002,,1.3069326,
1594,,1.7711114,,1.3080437,
1595,,1.7722224,,1.3091549,
1596,,1.7733335,,1.310266,
1598,,1.7755557,,1.3124883,
1599,,1.7766669,,1.3135995,
1600,,1.777778,,1.3147106,
1601,,1.7788891,,1.3158218,
1602,,1.7800002,,1.3169329,
1603,,1.7811114,,1.3180441,
1604,,1.7822225,,1.3191552,
1605,,1.7833335,,1.3202664,
1606,,1.7844447,,1.3213775,
1608,,1.7866669,,1.3235998,
1609,,1.787778,,1.324711,
1610,,1.7888892,,1.3258221,
1611,,1.7900002,,1.3269333,
1612,,1.7911114,,1.3280444,
1613,,1.7922225,,1.3291556,
1614,,1.7933335,,1.3302667,
1615,,1.7944447,,1.3313779,
1616,,1.7955558,,1.332489,
1618,,1.797778,,1.3347113,
1619,,1.7988892,,1.3358225,
1620,,1.8000002,,1.3369336,
1621,,1.8011113,,1.3380448,
1622,,1.8022225,,1.3391559,
1623,,1.8033335,,1.3402671,
1624,,1.8044447,,1.3413782,
1625,,1.8055558,,1.3424894,
1626,,1.8066669,,1.3436005,
1628,,1.8088892,,1.3458228,
1629,,1.8100002,,1.346934,
1630,,1.8111113,,1.3480451,
1631,,1.8122225,,1.3491563,
1632,,1.8133335,,1.3502674,
1633,,1.8144447,,1.3513786,
1634,,1.8155558,,1.3524897,
1635,,1.8166668,,1.3536009,
1636,,1.817778,,1.354712,
1637,,1.8188891,,1.3558232,
1639,,1.8211113,,1.3580455,
1640,,1.8222225,,1.3591566,
1641,,1.8233336,,1.3602678,
1642,,1.8244447,,1.3613789,
1643,,1.8255558,,1.36249,
1644,,1.826667,,1.3636012,
1645,,1.827778,,1.3647124,
1646,,1.8288891,,1.3658235,
1647,,1.8300003,,1.3669347,
1649,,1.8322225,,1.369157,
1650,,1.8333336,,1.3702681,
1651,,1.8344446,,1.3713793,
1652,,1.8355558,,1.3724904,
1653,,1.836667,,1.3736016,
1654,,1.837778,,1.3747127,
1655,,1.8388891,,1.3758239,
1656,,1.8400003,,1.376935,
1657,,1.8411113,,1.3780462,
1659,,1.8433336,,1.3802685,
1660,,1.8444446,,1.3813796,
1661,,1.8455558,,1.3824908,
1662,,1.8466669,,1.3836019,
1663,,1.847778,,1.384713,
1664,,1.8488891,,1.3858242,
1665,,1.8500003,,1.3869354,
1666,,1.8511113,,1.3880465,
1667,,1.8522224,,1.3891577,
1669,,1.8544447,,1.39138,
1670,,1.8555558,,1.3924911,
1671,,1.8566669,,1.3936023,
1672,,1.8577781,,1.3947134,
1673,,1.8588891,,1.3958246,
1674,,1.8600003,,1.3969357,
1675,,1.8611114,,1.3980469,
1676,,1.8622224,,1.399158,
1677,,1.8633336,,1.4002692,
1679,,1.8655558,,1.4024915,
1680,,1.8666669,,1.4036026,
1681,,1.8677781,,1.4047137,
1682,,1.8688891,,1.4058249,
1683,,1.8700002,,1.406936,
1684,,1.8711114,,1.4080472,
1685,,1.8722224,,1.4091583,
1686,,1.8733336,,1.4102695,
1687,,1.8744447,,1.4113806,
1689,,1.8766669,,1.413603,
1690,,1.877778,,1.4147141,
1691,,1.8788891,,1.4158252,
1692,,1.8800002,,1.4169364,
1693,,1.8811114,,1.4180475,
1694,,1.8822224,,1.4191587,
1695,,1.8833336,,1.4202698,
1696,,1.8844447,,1.421381,
1697,,1.8855557,,1.4224921,
1698,,1.8866669,,1.4236033,
1700,,1.8888891,,1.4258256,
1701,,1.8900002,,1.4269367,
1702,,1.8911114,,1.4280479,
1703,,1.8922225,,1.429159,
1704,,1.8933336,,1.4302702,
1705,,1.8944447,,1.4313813,
1706,,1.8955559,,1.4324925,
1707,,1.8966669,,1.4336036,
1708,,1.897778,,1.4347148,
1710,,1.9000002,,1.4369371,
1711,,1.9011114,,1.4380482,
1712,,1.9022225,,1.4391594,
1713,,1.9033335,,1.4402705,
1714,,1.9044447,,1.4413817,
1715,,1.9055558,,1.4424928,
1716,,1.9066669,,1.443604,
1717,,1.907778,,1.4447151,
1718,,1.9088892,,1.4458263,
1720,,1.9111114,,1.4480486,
1721,,1.9122225,,1.4491597,
1722,,1.9133335,,1.4502709,
1723,,1.9144447,,1.451382,
1724,,1.9155558,,1.4524932,
1725,,1.9166669,,1.4536043,
1726,,1.917778,,1.4547155,
1727,,1.9188892,,1.4558266,
1728,,1.9200002,,1.4569378,
1730,,1.9222225,,1.4591601,
1731,,1.9233335,,1.4602712,
1732,,1.9244447,,1.4613824,
1733,,1.9255558,,1.4624935,
1734,,1.9266669,,1.4636047,
1735,,1.927778,,1.4647158,
1736,,1.9288892,,1.465827,
1737,,1.9300003,,1.4669381,
1738,,1.9311113,,1.4680493,
1740,,1.9333336,,1.4702716,
1741,,1.9344447,,1.4713827,
1742,,1.9355558,,1.4724939,
1743,,1.936667,,1.473605,
1744,,1.937778,,1.4747162,
1745,,1.9388891,,1.4758273,
1746,,1.9400003,,1.4769385,
1747,,1.9411113,,1.4780496,
1748,,1.9422225,,1.4791608,
1750,,1.9444447,,1.4813831,
1751,,1.9455558,,1.4824942,
1752,,1.946667,,1.4836054,
1753,,1.947778,,1.4847165,
1754,,1.9488891,,1.4858277,
1755,,1.9500003,,1.4869388,
1756,,1.9511113,,1.48805,
1757,,1.9522225,,1.4891611,
1758,,1.9533336,,1.4902723,
1759,,1.9544446,,1.4913834,
1761,,1.956667,,1.4936057,
1762,,1.957778,,1.4947169,
1763,,1.9588891,,1.495828,
1764,,1.9600003,,1.4969392,
1765,,1.9611113,,1.4980503,
1766,,1.9622225,,1.4991615,
1767,,1.9633336,,1.5002726,
1768,,1.9644448,,1.5013838,
1769,,1.9655558,,1.5024949,
1771,,1.9677781,,1.5047172,
1772,,1.9688891,,1.5058284,
1773,,1.9700003,,1.5069395,
1774,,1.9711114,,1.5080507,
1775,,1.9722224,,1.5091618,
1776,,1.9733336,,1.510273,
1777,,1.9744447,,1.5113841,
1778,,1.9755558,,1.5124953,
1779,,1.9766669,,1.5136064,
1781,,1.9788891,,1.5158287,
1782,,1.9800003,,1.5169399,
1783,,1.9811114,,1.518051,
1784,,1.9822224,,1.5191622,
1785,,1.9833336,,1.5202733,
1786,,1.9844447,,1.5213845,
1787,,1.9855558,,1.5224956,
1788,,1.9866669,,1.5236068,
1789,,1.9877781,,1.5247179,
1791,,1.9900002,,1.5269402,
1792,,1.9911114,,1.5280514,
1793,,1.9922224,,1.5291625,
1794,,1.9933336,,1.5302737,
1795,,1.9944447,,1.5313848,
1796,,1.9955558,,1.532496,
1797,,1.9966669,,1.5336071,
1798,,1.997778,,1.5347183,
1799,,1.9988891,,1.5358294,
1801,,,,1.5380517,
1802,,,,1.5391629,
1803,,,,1.540274,
1804,,,,1.5413852,
1805,,,,1.5424963,
1806,,,,1.5436075,
1807,,,,1.5447186,
1808,,,,1.5458298,
1809,,,,1.5469409,
1810,,,,1.5480521,
1812,,,,1.5502744,
1813,,,,1.5513855,
1814,,,,1.5524967,
1815,,,,1.5536078,
1816,,,,1.554719,
1817,,,,1.5558301,
1818,,,,1.5569413,
1819,,,,1.5580524,
1820,,,,1.5591636,
1822,,,,1.5613859,
1823,,,,1.562497,
1824,,,,1.5636082,
1825,,,,1.5647193,
1826,,,,1.5658305,
1827,,,,1.5669416,
1828,,,,1.5680528,
1829,,,,1.5691639,
1830,,,,1.5702751,
1832,,,,1.5724974,
1833,,,,1.5736085,
1834,,,,1.5747197,
1835,,,,1.5758308,
1836,,,,1.576942,
1837,,,,1.5780531,
1838,,,,1.5791643,
1839,,,,1.5802754,
1840,,,,1.5813866,
1842,,,,1.5836089,
1843,,,,1.58472,
1844,,,,1.5858312,
1845,,,,1.5869423,
1846,,,,1.5880535,
1847,,,,1.5891646,
1848,,,,1.5902758,
1849,,,,1.5913869,
1850,,,,1.5924981,
1852,,,,1.5947204,
1853,,,,1.5958315,
1854,,,,1.5969427,
1855,,,,1.5980538,
1856,,,,1.599165,
1857,,,,1.6002761,
1858,,,,1.6013873,
1859,,,,1.6024984,
1860,,,,1.6036096,
1862,,,,1.6058319,
1863,,,,1.606943,
1864,,,,1.6080542,
1865,,,,1.6091653,
1866,,,,1.6102765,
1867,,,,1.6113876,
1868,,,,1.6124988,
1869,,,,1.6136099,
1870,,,,1.6147211,
1871,,,,1.6158322,
1873,,,,1.6180545,
1874,,,,1.6191657,
1875,,,,1.6202768,
1876,,,,1.621388,
1877,,,,1.6224991,
1878,,,,1.6236103,
1879,,,,1.6247214,
1880,,,,1.6258326,
1881,,,,1.6269437,
1883,,,,1.629166,
1884,,,,1.6302772,
1885,,,,1.6313883,
1886,,,,1.6324995,
1887,,,,1.6336106,
1888,,,,1.6347218,
1889,,,,1.6358329,
1890,,,,1.636944,
1891,,,,1.6380552,
1893,,,,1.6402775,
1894,,,,1.6413887,
1895,,,,1.6424998,
1896,,,,1.643611,
1897,,,,1.6447221,
1898,,,,1.6458333,
1899,,,,1.6469444,
1900,,,,1.6480556,
1901,,,,1.6491667,
1903,,,,1.651389,
1904,,,,1.6525002,
1905,,,,1.6536113,
1906,,,,1.6547225,
1907,,,,1.6558336,
1908,,,,1.6569448,
1909,,,,1.6580559,
1910,,,,1.659167,
1911,,,,1.6602782,
1913,,,,1.6625005,
1914,,,,1.6636117,
1915,,,,1.6647228,
1916,,,,1.665834,
1917,,,,1.6669451,
1918,,,,1.6680562,
1919,,,,1.6691674,
1920,,,,1.6702785,
1921,,,,1.6713897,
1923,,,,1.673612,
1924,,,,1.6747231,
1925,,,,1.6758343,
1926,,,,1.6769454,
1927,,,,1.6780566,
1928,,,,1.6791677,
1929,,,,1.6802789,
1930,,,,1.68139,
1931,,,,1.6825012,
1932,,,,1.6836123,
1934,,,,1.6858346,
1935,,,,1.6869458,
1936,,,,1.688057,
1937,,,,1.6891681,
1938,,,,1.6902792,
1939,,,,1.6913904,
1940,,,,1.6925015,
1941,,,,1.6936127,
1942,,,,1.6947238,
1944,,,,1.6969461,
1945,,,,1.6980573,
1946,,,,1.6991684,
1947,,,,1.7002796,
1948,,,,1.7013907,
1949,,,,1.7025019,
1950,,,,1.703613,
1951,,,,1.7047242,
1952,,,,1.7058353,
1954,,,,1.7080576,
1955,,,,1.7091688,
1956,,,,1.71028,
1957,,,,1.7113911,
1958,,,,1.7125022,
1959,,,,1.7136134,
1960,,,,1.7147245,
1961,,,,1.7158357,
1962,,,,1.7169468,
1964,,,,1.7191691,
1965,,,,1.7202803,
1966,,,,1.7213914,
1967,,,,1.7225026,
1968,,,,1.7236137,
1969,,,,1.7247249,
1970,,,,1.725836,
1971,,,,1.7269472,
1972,,,,1.7280583,
1974,,,,1.7302806,
1975,,,,1.7313918,
1976,,,,1.7325029,
1977,,,,1.7336141,
1978,,,,1.7347252,
1979,,,,1.7358364,
1980,,,,1.7369475,
1981,,,,1.7380587,
1982,,,,1.7391698,
1984,,,,1.7413921,
1985,,,,1.7425033,
1986,,,,1.7436144,
1987,,,,1.7447256,
1988,,,,1.7458367,
1989,,,,1.7469479,
1990,,,,1.748059,
1991,,,,1.7491702,
1992,,,,1.7502813,
1993,,,,1.7513925,
1995,,,,1.7536148,
1996,,,,1.7547259,
1997,,,,1.7558371,
1998,,,,1.7569482,
1999,,,,1.7580594,
2000,,,,1.7591705,
2001,,,,1.7602817,
2002,,,,1.7613928,
2003,,,,1.762504,
2005,,,,1.7647263,
2006,,,,1.7658374,
2007,,,,1.7669486,
2008,,,,1.7680597,
2009,,,,1.7691709,
2010,,,,1.770282,
2011,,,,1.7713932,
2012,,,,1.7725043,
2013,,,,1.7736155,
2015,,,,1.7758378,
2016,,,,1.7769489,
2017,,,,1.7780601,
2018,,,,1.7791712,
2019,,,,1.7802824,
2020,,,,1.7813935,
2021,,,,1.7825047,
2022,,,,1.7836158,
2023,,,,1.784727,
2025,,,,1.7869493,
2026,,,,1.7880604,
2027,,,,1.7891716,
2028,,,,1.7902827,
2029,,,,1.7913939,
2030,,,,1.792505,
2031,,,,1.7936162,
2032,,,,1.7947273,
2033,,,,1.7958385,
2035,,,,1.7980608,
2036,,,,1.7991719,
2037,,,,1.8002831,
2038,,,,1.8013942,
2039,,,,1.8025054,
2040,,,,1.8036165,
2041,,,,1.8047277,
2042,,,,1.8058388,
2043,,,,1.80695,
2044,,,,1.8080611,
2046,,,,1.8102834,
2047,,,,1.8113946,
2048,,,,1.8125057,
2049,,,,1.8136169,
2050,,,,1.814728,
2051,,,,1.8158392,
2052,,,,1.8169503,
2053,,,,1.8180615,
2054,,,,1.8191726,
2056,,,,1.8213949,
2057,,,,1.8225061,
2058,,,,1.8236172,
2059,,,,1.8247284,
2060,,,,1.8258395,
2061,,,,1.8269507,
2062,,,,1.8280618,
2063,,,,1.829173,
2064,,,,1.8302841,
2066,,,,1.8325064,
2067,,,,1.8336176,
2068,,,,1.8347287,
2069,,,,1.8358399,
2070,,,,1.836951,
2071,,,,1.8380622,
2072,,,,1.8391733,
2073,,,,1.8402845,
2074,,,,1.8413956,
2076,,,,1.8436179,
2077,,,,1.8447291,
2078,,,,1.8458402,
2079,,,,1.8469514,
2080,,,,1.8480625,
2081,,,,1.8491737,
2082,,,,1.8502848,
2083,,,,1.851396,
2084,,,,1.8525071,
2086,,,,1.8547294,
2087,,,,1.8558406,
2088,,,,1.8569517,
2089,,,,1.8580629,
2090,,,,1.859174,
2091,,,,1.8602852,
2092,,,,1.8613963,
2093,,,,1.8625075,
2094,,,,1.8636186,
2096,,,,1.8658409,
2097,,,,1.8669521,
2098,,,,1.8680632,
2099,,,,1.8691744,
2100,,,,1.8702855,
2101,,,,1.8713967,
2102,,,,1.8725078,
2103,,,,1.873619,
2104,,,,1.8747301,
2105,,,,1.8758413,
2107,,,,1.8780636,
2108,,,,1.8791747,
2109,,,,1.8802859,
2110,,,,1.881397,
2111,,,,1.8825082,
2112,,,,1.8836193,
2113,,,,1.8847305,
2114,,,,1.8858416,
2115,,,,1.8869528,
2117,,,,1.889175,
2118,,,,1.8902862,
2119,,,,1.8913974,
2120,,,,1.8925085,
2121,,,,1.8936197,
2122,,,,1.8947308,
2123,,,,1.895842,
2124,,,,1.8969531,
2125,,,,1.8980643,
2127,,,,1.9002866,
2128,,,,1.9013977,
2129,,,,1.9025089,
2130,,,,1.90362,
2131,,,,1.9047312,
2132,,,,1.9058423,
2133,,,,1.9069535,
2134,,,,1.9080646,
2135,,,,1.9091758,
2137,,,,1.911398,
2138,,,,1.9125092,
2139,,,,1.9136204,
2140,,,,1.9147315,
2141,,,,1.9158427,
2142,,,,1.9169538,
2143,,,,1.918065,
2144,,,,1.9191761,
2145,,,,1.9202873,
2147,,,,1.9225096,
2148,,,,1.9236207,
2149,,,,1.9247319,
2150,,,,1.925843,
2151,,,,1.9269542,
2152,,,,1.9280653,
2153,,,,1.9291764,
2154,,,,1.9302876,
2155,,,,1.9313987,
2157,,,,1.933621,
2158,,,,1.9347322,
2159,,,,1.9358433,
2160,,,,1.9369545,
2161,,,,1.9380656,
2162,,,,1.9391768,
2163,,,,1.940288,
2164,,,,1.9413991,
2165,,,,1.9425102,
2166,,,,1.9436214,
2168,,,,1.9458437,
2169,,,,1.9469548,
2170,,,,1.948066,
2171,,,,1.9491771,
2172,,,,1.9502883,
2173,,,,1.9513994,
2174,,,,1.9525106,
2175,,,,1.9536217,
2176,,,,1.9547329,
2178,,,,1.9569552,
2179,,,,1.9580663,
2180,,,,1.9591775,
2181,,,,1.9602886,
2182,,,,1.9613998,
2183,,,,1.962511,
2184,,,,1.9636221,
2185,,,,1.9647332,
2186,,,,1.9658444,
2188,,,,1.9680667,
2189,,,,1.9691778,
2190,,,,1.970289,
2191,,,,1.9714001,
2192,,,,1.9725113,
2193,,,,1.9736224,
2194,,,,1.9747336,
2195,,,,1.9758447,
2196,,,,1.9769559,
2198,,,,1.9791782,
2199,,,,1.9802893,
2200,,,,1.9814005,
2201,,,,1.9825116,
2202,,,,1.9836228,
2203,,,,1.9847339,
2204,,,,1.9858451,
2205,,,,1.9869562,
2206,,,,1.9880674,
2208,,,,1.9902897,
2209,,,,1.9914008,
2210,,,,1.992512,
2211,,,,1.9936231,
2212,,,,1.9947343,
2213,,,,1.9958454,
2214,,,,1.9969566,
2215,,,,1.9980677,
2216,,,,1.9991789,


==> figures/gmm_1d/T_01/taus.csv <==
iter,diffusion,ULA,tempering,dilation,DAZ
0,0.99,0.99,0.99,0.99,0.99
1,5.0021452e-05,5.0021452e-05,0.061386447,0.98989004,4.9672955e-05
2,4.946354e-05,4.946354e-05,0.06066077,0.9897788,4.912947e-05
3,4.891194e-05,4.891194e-05,0.059944246,0.98966646,4.8591883e-05
4,4.836654e-05,4.836654e-05,0.059236776,0.9895528,4.8060134e-05
5,4.782727e-05,4.782727e-05,0.05853822,0.98943794,4.7534155e-05
6,4.7294052e-05,4.7294052e-05,0.057848435,0.9893218,4.7013848e-05
7,4.6766872e-05,4.6766872e-05,0.057167325,0.98920447,4.6499234e-05
8,4.624561e-05,4.624561e-05,0.056494743,0.9890858,4.5990164e-05
9,4.5730158e-05,4.5730158e-05,0.055830583,0.98896587,4.5486668e-05
10,4.4716595e-05,4.4716595e-05,0.05452705,0.9887221,4.4495897e-05
11,4.42184e-05,4.42184e-05,0.05388745,0.9885982,4.4008553e-05
12,4.372575e-05,4.372575e-05,0.053255808,0.98847294,4.3526506e-05
13,4.3238673e-05,4.3238673e-05,0.052632004,0.98834634,4.3049695e-05
14,4.2757023e-05,4.2757023e-05,0.05201596,0.98821837,4.2578064e-05
15,4.228078e-05,4.228078e-05,0.05140754,0.988089,4.2111602e-05
16,4.1809875e-05,4.1809875e-05,0.05080665,0.98795825,4.1650175e-05
17,4.134426e-05,4.134426e-05,0.05021319,0.98782605,4.11938e-05
18,4.0883908e-05,4.0883908e-05,0.049627043,0.9876925,4.0742347e-05
19,3.99786e-05,3.99786e-05,0.048476323,0.9874209,3.985408e-05
20,3.9533526e-05,3.9533526e-05,0.047911543,0.9872829,3.9417162e-05
21,3.9093484e-05,3.9093484e-05,0.047353707,0.9871434,3.898503e-05
22,3.8658374e-05,3.8658374e-05,0.046802714,0.98700243,3.8557602e-05
23,3.822815e-05,3.822815e-05,0.04625846,0.98685986,3.813482e-05
24,3.7802707e-05,3.7802707e-05,0.04572086,0.98671585,3.7716643e-05
25,3.7382037e-05,3.7382037e-05,0.045189835,0.9865702,3.730298e-05
26,3.6966085e-05,3.6966085e-05,0.0446653,0.98642296,3.6893853e-05
27,3.6554793e-05,3.6554793e-05,0.04414715,0.9862741,3.6489175e-05
28,3.5745994e-05,3.5745994e-05,0.043129675,0.98597175,3.5692956e-05
29,3.534838e-05,3.534838e-05,0.0426302,0.9858181,3.5301382e-05
30,3.495519e-05,3.495519e-05,0.042136777,0.98566276,3.4914043e-05
31,3.4566438e-05,3.4566438e-05,0.041649323,0.98550576,3.4530916e-05
32,3.418201e-05,3.418201e-05,0.041167784,0.98534703,3.4152e-05
33,3.3801887e-05,3.3801887e-05,0.040692065,0.98518664,3.3777203e-05
34,3.3426026e-05,3.3426026e-05,0.04022209,0.98502445,3.340646e-05
35,3.3054373e-05,3.3054373e-05,0.039757784,0.9848606,3.3039785e-05
36,3.2686887e-05,3.2686887e-05,0.03929907,0.9846949,3.26771e-05
37,3.1964184e-05,3.1964184e-05,0.038398158,0.98435825,3.1963547e-05
38,3.160888e-05,3.160888e-05,0.0379558,0.9841872,3.1612584e-05
39,3.125755e-05,3.125755e-05,0.03751875,0.9840143,3.126548e-05
40,3.091016e-05,3.091016e-05,0.03708694,0.9838395,3.0922158e-05
41,3.0566625e-05,3.0566625e-05,0.03666031,0.9836629,3.0582603e-05
42,3.0226971e-05,3.0226971e-05,0.036238786,0.9834843,3.0246722e-05
43,2.9891058e-05,2.9891058e-05,0.035822313,0.9833039,2.9914529e-05
44,2.9558938e-05,2.9558938e-05,0.035410814,0.9831215,2.9585928e-05
45,2.9230509e-05,2.9230509e-05,0.035004213,0.9829371,2.9260937e-05
46,2.8584633e-05,2.8584633e-05,0.034205515,0.9825624,2.8621567e-05
47,2.8267083e-05,2.8267083e-05,0.03381328,0.9823721,2.8307115e-05
48,2.7953112e-05,2.7953112e-05,0.03342571,0.9821797,2.799609e-05
49,2.7642602e-05,2.7642602e-05,0.03304276,0.9819852,2.7688457e-05
50,2.7335593e-05,2.7335593e-05,0.032664347,0.98178875,2.7384178e-05
51,2.7031994e-05,2.7031994e-05,0.032290425,0.98159003,2.708324e-05
52,2.6731794e-05,2.6731794e-05,0.03192092,0.9813893,2.6785587e-05
53,2.6434927e-05,2.6434927e-05,0.03155581,0.9811864,2.6491205e-05
54,2.6141382e-05,2.6141382e-05,0.031195024,0.9809813,2.6200034e-05
55,2.5851095e-05,2.5851095e-05,0.030838495,0.980774,2.5912035e-05
56,2.5280255e-05,2.5280255e-05,0.030138029,0.9803528,2.534548e-05
57,2.4999603e-05,2.4999603e-05,0.029793978,0.9801388,2.506683e-05
58,2.4722065e-05,2.4722065e-05,0.029453995,0.97992253,2.4791243e-05
59,2.4447634e-05,2.4447634e-05,0.029118009,0.97970396,2.4518638e-05
60,2.4176248e-05,2.4176248e-05,0.028785987,0.979483,2.4249031e-05
61,2.3907898e-05,2.3907898e-05,0.028457865,0.9792598,2.3982368e-05
62,2.3642528e-05,2.3642528e-05,0.028133603,0.9790341,2.3718632e-05
63,2.3380146e-05,2.3380146e-05,0.027813144,0.9788061,2.345778e-05
64,2.3120654e-05,2.3120654e-05,0.027496446,0.9785756,2.3199795e-05
65,2.2610366e-05,2.2610366e-05,0.026874153,0.9781073,2.2692258e-05
66,2.2359482e-05,2.2359482e-05,0.02656847,0.9778694,2.244267e-05
67,2.2111382e-05,2.2111382e-05,0.026266357,0.97762895,2.2195785e-05
68,2.1866055e-05,2.1866055e-05,0.02596778,0.977386,2.1951617e-05
69,2.162345e-05,2.162345e-05,0.025672695,0.9771404,2.1710111e-05
70,2.1383557e-05,2.1383557e-05,0.025381053,0.9768923,2.1471264e-05
71,2.1146328e-05,2.1146328e-05,0.02509282,0.97664154,2.1235024e-05
72,2.0911748e-05,2.0911748e-05,0.024807954,0.9763881,2.1001386e-05
73,2.067977e-05,2.067977e-05,0.024526404,0.9761319,2.0770274e-05
74,2.0223548e-05,2.0223548e-05,0.023973107,0.9756115,2.0315676e-05
75,1.9999245e-05,1.9999245e-05,0.023701282,0.97534716,2.0092095e-05
76,1.9777426e-05,1.9777426e-05,0.023432616,0.97508,1.9870991e-05
77,1.9558087e-05,1.9558087e-05,0.023167077,0.97481006,1.9652283e-05
78,1.9341183e-05,1.9341183e-05,0.022904623,0.97453725,1.9435982e-05
79,1.9126703e-05,1.9126703e-05,0.022645215,0.97426164,1.9222063e-05
80,1.89146e-05,1.89146e-05,0.022388818,0.97398305,1.9010462e-05
81,1.8704864e-05,1.8704864e-05,0.022135394,0.97370154,1.8801207e-05
82,1.8497458e-05,1.8497458e-05,0.021884907,0.97341704,1.8594239e-05
83,1.8089551e-05,1.8089551e-05,0.0213926,0.97283906,1.8187096e-05
84,1.7889e-05,1.7889e-05,0.021150716,0.97254556,1.7986853e-05
85,1.7690672e-05,1.7690672e-05,0.020911632,0.9722489,1.7788814e-05
86,1.7494545e-05,1.7494545e-05,0.020675307,0.97194916,1.759294e-05
87,1.7300608e-05,1.7300608e-05,0.020441713,0.97164625,1.7399223e-05
88,1.710882e-05,1.710882e-05,0.02021082,0.9713402,1.720764e-05
89,1.6919174e-05,1.6919174e-05,0.019982591,0.97103095,1.7018148e-05
90,1.6731632e-05,1.6731632e-05,0.019756993,0.9707185,1.6830742e-05
91,1.6546184e-05,1.6546184e-05,0.019533996,0.97040266,1.6645386e-05
92,1.618143e-05,1.618143e-05,0.019095687,0.9697612,1.6280761e-05
93,1.6002095e-05,1.6002095e-05,0.018880313,0.9694354,1.610146e-05
94,1.5824733e-05,1.5824733e-05,0.018667422,0.96910626,1.5924104e-05
95,1.5649366e-05,1.5649366e-05,0.018456975,0.96877366,1.5748703e-05
96,1.5475942e-05,1.5475942e-05,0.018248947,0.96843755,1.5575248e-05
97,1.530444e-05,1.530444e-05,0.01804331,0.96809804,1.5403673e-05
98,1.5134869e-05,1.5134869e-05,0.017840039,0.96775496,1.523399e-05
99,1.49671605e-05,1.49671605e-05,0.017639099,0.9674083,1.5066175e-05
100,1.48013105e-05,1.48013105e-05,0.017440466,0.967058,1.4900181e-05
101,1.4475133e-05,1.4475133e-05,0.017050005,0.9663465,1.4573686e-05
102,1.4314749e-05,1.4314749e-05,0.016858133,0.96598524,1.44131045e-05
103,1.4156156e-05,1.4156156e-05,0.016668454,0.9656203,1.4254305e-05
104,1.39993335e-05,1.39993335e-05,0.016480947,0.96525145,1.40972425e-05
105,1.3844236e-05,1.3844236e-05,0.016295588,0.9648788,1.39419235e-05
106,1.3690868e-05,1.3690868e-05,0.016112352,0.9645024,1.3788289e-05
107,1.3539199e-05,1.3539199e-05,0.015931208,0.964122,1.3636348e-05
108,1.33892245e-05,1.33892245e-05,0.015752144,0.9637378,1.3486094e-05
109,1.324091e-05,1.324091e-05,0.015575115,0.9633495,1.3337471e-05
110,1.309424e-05,1.309424e-05,0.01540012,0.9629573,1.3190484e-05
111,1.2805766e-05,1.2805766e-05,0.015056094,0.96216077,1.2901354e-05
112,1.2663927e-05,1.2663927e-05,0.014887023,0.9617563,1.2759151e-05
113,1.2523671e-05,1.2523671e-05,0.014719878,0.9613477,1.2618527e-05
114,1.2384958e-05,1.2384958e-05,0.014554645,0.96093494,1.24794515e-05
115,1.2247791e-05,1.2247791e-05,0.014391295,0.9605179,1.23419095e-05
116,1.2112156e-05,1.2112156e-05,0.014229803,0.96009666,1.2205861e-05
117,1.1978011e-05,1.1978011e-05,0.014070152,0.9596711,1.2071323e-05
118,1.1845363e-05,1.1845363e-05,0.013912319,0.95924115,1.1938257e-05
119,1.1714195e-05,1.1714195e-05,0.013756282,0.95880675,1.1806667e-05
120,1.1456191e-05,1.1456191e-05,0.013449515,0.95792484,1.15477815e-05
121,1.1329333e-05,1.1329333e-05,0.013298746,0.95747715,1.1420476e-05
122,1.1203879e-05,1.1203879e-05,0.013149691,0.9570248,1.1294584e-05
123,1.1079825e-05,1.1079825e-05,0.01300233,0.95656794,1.1170058e-05
124,1.0957145e-05,1.0957145e-05,0.012856642,0.9561064,1.10469055e-05
125,1.0835824e-05,1.0835824e-05,0.012712609,0.95564026,1.0925111e-05
126,1.0715845e-05,1.0715845e-05,0.012570213,0.9551694,1.080466e-05
127,1.0597205e-05,1.0597205e-05,0.012429437,0.9546937,1.0685516e-05
128,1.0479878e-05,1.0479878e-05,0.012290254,0.9542132,1.05676945e-05
129,1.0249118e-05,1.0249118e-05,0.012016616,0.95323765,1.0335937e-05
130,1.0135645e-05,1.0135645e-05,0.011882118,0.9527425,1.0221961e-05
131,1.0023438e-05,1.0023438e-05,0.011749143,0.9522424,1.0109243e-05
132,9.912483e-06,9.912483e-06,0.011617677,0.95173717,9.997757e-06
133,9.802747e-06,9.802747e-06,0.0114877,0.95122695,9.887512e-06
134,9.694235e-06,9.694235e-06,0.011359193,0.9507116,9.778471e-06
135,9.5869145e-06,9.5869145e-06,0.011232145,0.9501911,9.670643e-06
136,9.480801e-06,9.480801e-06,0.011106534,0.94966537,9.563985e-06
137,9.375862e-06,9.375862e-06,0.010982343,0.94913435,9.458503e-06
138,9.1694465e-06,9.1694465e-06,0.010738157,0.9480565,9.251027e-06
139,9.067953e-06,9.067953e-06,0.010618136,0.9475095,9.148997e-06
140,8.967583e-06,8.967583e-06,0.010499472,0.946957,9.0480835e-06
141,8.868333e-06,8.868333e-06,0.010382143,0.9463991,8.948285e-06
142,8.770181e-06,8.770181e-06,0.010266145,0.9458356,8.849585e-06
143,8.673115e-06,8.673115e-06,0.010151458,0.94526654,8.751975e-06
144,8.5771235e-06,8.5771235e-06,0.010038062,0.94469184,8.655441e-06
145,8.482195e-06,8.482195e-06,0.009925949,0.9441115,8.559964e-06
146,8.388317e-06,8.388317e-06,0.009815101,0.94352543,8.465539e-06
147,8.203682e-06,8.203682e-06,0.009597143,0.9423358,8.279797e-06
148,8.112902e-06,8.112902e-06,0.009490002,0.9417323,8.188464e-06
149,8.023118e-06,8.023118e-06,0.00938407,0.9411228,8.098137e-06
150,7.934328e-06,7.934328e-06,0.009279334,0.9405073,8.008792e-06
151,7.846521e-06,7.846521e-06,0.00917578,0.9398858,7.92044e-06
152,7.759701e-06,7.759701e-06,0.00907339,0.9392582,7.833056e-06
153,7.673833e-06,7.673833e-06,0.008972156,0.9386245,7.746643e-06
154,7.588924e-06,7.588924e-06,0.008872064,0.93798465,7.661176e-06
155,7.5049466e-06,7.5049466e-06,0.008773097,0.93733853,7.576659e-06
156,7.339776e-06,7.339776e-06,0.008578491,0.93602747,7.410384e-06
157,7.258562e-06,7.258562e-06,0.008482831,0.93536234,7.3286196e-06
158,7.1782542e-06,7.1782542e-06,0.0083882455,0.93469083,7.2477646e-06
159,7.098828e-06,7.098828e-06,0.008294723,0.9340128,7.167795e-06
160,7.0202873e-06,7.0202873e-06,0.008202255,0.9333282,7.088707e-06
161,6.9426155e-06,6.9426155e-06,0.008110821,0.9326371,7.010493e-06
162,6.865803e-06,6.865803e-06,0.008020422,0.93193924,6.933134e-06
163,6.789834e-06,6.789834e-06,0.007931039,0.93123484,6.856629e-06
164,6.714712e-06,6.714712e-06,0.007842654,0.9305235,6.7809688e-06
165,6.6404277e-06,6.6404277e-06,0.0077552698,0.9298055,6.7061433e-06
166,6.4943147e-06,6.4943147e-06,0.007583426,0.9283488,6.5589593e-06
167,6.4224682e-06,6.4224682e-06,0.0074989516,0.92761,6.4865835e-06
168,6.3514167e-06,6.3514167e-06,0.0074154255,0.92686415,6.4150004e-06
169,6.2811514e-06,6.2811514e-06,0.0073328363,0.9261113,6.3442067e-06
170,6.211663e-06,6.211663e-06,0.0072511737,0.9253513,6.274194e-06
171,6.1429437e-06,6.1429437e-06,0.007170428,0.9245841,6.2049494e-06
172,6.0749903e-06,6.0749903e-06,0.0070905876,0.92380965,6.136474e-06
173,6.0077946e-06,6.0077946e-06,0.007011643,0.923028,6.068754e-06
174,5.941336e-06,5.941336e-06,0.006933585,0.9222388,6.0017815e-06
175,5.810617e-06,5.810617e-06,0.0067800833,0.9206384,5.870035e-06
176,5.746345e-06,5.746345e-06,0.0067046247,0.919827,5.805244e-06
177,5.682779e-06,5.682779e-06,0.0066300062,0.91900796,5.741174e-06
178,5.6199165e-06,5.6199165e-06,0.006556224,0.9181813,5.6778063e-06
179,5.557748e-06,5.557748e-06,0.0064832726,0.91734695,5.6151425e-06
180,5.496279e-06,5.496279e-06,0.006411135,0.91650486,5.5531655e-06
181,5.435484e-06,5.435484e-06,0.0063398075,0.915655,5.491878e-06
182,5.375367e-06,5.375367e-06,0.0062692785,0.9147973,5.431261e-06
183,5.3159097e-06,5.3159097e-06,0.00619954,0.91393167,5.371314e-06
184,5.198966e-06,5.198966e-06,0.0060624,0.91217643,5.253386e-06
185,5.1414645e-06,5.1414645e-06,0.005994978,0.9112868,5.195397e-06
186,5.0845942e-06,5.0845942e-06,0.0059283106,0.91038895,5.138053e-06
187,5.028358e-06,5.028358e-06,0.0058623906,0.90948296,5.081337e-06
188,4.9727487e-06,4.9727487e-06,0.005797206,0.90856874,5.025247e-06
189,4.9177493e-06,4.9177493e-06,0.005732749,0.9076462,4.969776e-06
190,4.863363e-06,4.863363e-06,0.005669017,0.9067153,4.914922e-06
191,4.809578e-06,4.809578e-06,0.005605999,0.9057759,4.860664e-06
192,4.756388e-06,4.756388e-06,0.0055436813,0.9048282,4.8070056e-06
193,4.651762e-06,4.651762e-06,0.005421132,0.9029069,4.7014587e-06
194,4.600317e-06,4.600317e-06,0.0053608846,0.9019334,4.649557e-06
195,4.549441e-06,4.549441e-06,0.0053013065,0.90095115,4.598229e-06
196,4.499124e-06,4.499124e-06,0.005242396,0.89996016,4.5474676e-06
197,4.449367e-06,4.449367e-06,0.005184145,0.89896035,4.497266e-06
198,4.400165e-06,4.400165e-06,0.0051265433,0.89795166,4.447619e-06
199,4.351507e-06,4.351507e-06,0.0050695874,0.89693415,4.3985206e-06
200,4.303387e-06,4.303387e-06,0.0050132684,0.8959076,4.349963e-06
201,4.255799e-06,4.255799e-06,0.0049575754,0.89487195,4.301934e-06
202,4.162196e-06,4.162196e-06,0.0048480495,0.8927735,4.207469e-06
203,4.1161693e-06,4.1161693e-06,0.0047942004,0.89171046,4.1610174e-06
204,4.070652e-06,4.070652e-06,0.0047409567,0.8906382,4.1150747e-06
205,4.0256373e-06,4.0256373e-06,0.0046883067,0.8895566,4.0696427e-06
206,3.981121e-06,3.981121e-06,0.0046362435,0.88846564,4.0247123e-06
207,3.937097e-06,3.937097e-06,0.0045847627,0.8873653,3.9802785e-06
208,3.8935596e-06,3.8935596e-06,0.0045338534,0.88625544,3.936331e-06
209,3.8505073e-06,3.8505073e-06,0.004483514,0.88513607,3.8928724e-06
210,3.8079347e-06,3.8079347e-06,0.0044337376,0.8840071,3.849894e-06
211,3.765829e-06,3.765829e-06,0.0043845135,0.8828685,3.8073827e-06
212,3.6830097e-06,3.6830097e-06,0.0042877095,0.88056225,3.7237667e-06
213,3.6422891e-06,3.6422891e-06,0.0042401156,0.8793944,3.6826514e-06
214,3.602015e-06,3.602015e-06,0.0041930526,0.8782168,3.641987e-06
215,3.5621865e-06,3.5621865e-06,0.004146513,0.87702924,3.6017746e-06
216,3.5227984e-06,3.5227984e-06,0.0041004936,0.8758317,3.562003e-06
217,3.483849e-06,3.483849e-06,0.004054985,0.8746242,3.522674e-06
218,3.445327e-06,3.445327e-06,0.0040099854,0.8734067,3.4837758e-06
219,3.4072311e-06,3.4072311e-06,0.0039654854,0.87217903,3.4453105e-06
220,3.3695562e-06,3.3695562e-06,0.0039214822,0.8709412,3.4072666e-06
221,3.295455e-06,3.295455e-06,0.0038349417,0.86843485,3.332438e-06
222,3.2590192e-06,3.2590192e-06,0.003792395,0.8671663,3.2956436e-06
223,3.2229896e-06,3.2229896e-06,0.0037503198,0.86588734,3.2592493e-06
224,3.1873549e-06,3.1873549e-06,0.003708715,0.864598,3.223257e-06
225,3.1521172e-06,3.1521172e-06,0.003667572,0.8632983,3.187665e-06
226,3.1172663e-06,3.1172663e-06,0.003626889,0.861988,3.152463e-06
227,3.0828037e-06,3.0828037e-06,0.003586657,0.86066717,3.1176498e-06
228,3.0487192e-06,3.0487192e-06,0.0035468747,0.8593357,3.0832214e-06
229,3.0150143e-06,3.0150143e-06,0.0035075357,0.8579937,3.0491756e-06
230,2.9487155e-06,2.9487155e-06,0.0034301628,0.85527754,2.9822024e-06
231,2.9161135e-06,2.9161135e-06,0.003392123,0.85390335,2.9492696e-06
232,2.8838747e-06,2.8838747e-06,0.0033545047,0.8525184,2.9167031e-06
233,2.8519894e-06,2.8519894e-06,0.0033173054,0.85112244,2.8844934e-06
234,2.8204595e-06,2.8204595e-06,0.0032805202,0.8497157,2.8526395e-06
235,2.7892754e-06,2.7892754e-06,0.0032441444,0.848298,2.8211375e-06
236,2.758439e-06,2.758439e-06,0.0032081748,0.84686935,2.789986e-06
237,2.7279407e-06,2.7279407e-06,0.0031726027,0.84542966,2.7591757e-06
238,2.6977846e-06,2.6977846e-06,0.003137428,0.84397894,2.7287028e-06
239,2.6384691e-06,2.6384691e-06,0.003068249,0.8410441,2.6687637e-06
240,2.6092998e-06,2.6092998e-06,0.0030342354,0.8395601,2.6392895e-06
241,2.5804554e-06,2.5804554e-06,0.003000599,0.8380647,2.6101409e-06
242,2.5519296e-06,2.5519296e-06,0.0029673385,0.83655816,2.5813144e-06
243,2.5237198e-06,2.5237198e-06,0.0029344466,0.83504033,2.552806e-06
244,2.4958188e-06,2.4958188e-06,0.0029019208,0.83351123,2.5246127e-06
245,2.468229e-06,2.468229e-06,0.0028697564,0.83197075,2.4967308e-06
246,2.440944e-06,2.440944e-06,0.002837949,0.83041894,2.4691565e-06
247,2.4139606e-06,2.4139606e-06,0.0028064966,0.8288557,2.4418869e-06
248,2.3608832e-06,2.3608832e-06,0.002744635,0.8256949,2.3882478e-06
249,2.3347848e-06,2.3347848e-06,0.0027142197,0.82409734,2.3618718e-06
250,2.3089751e-06,2.3089751e-06,0.0026841413,0.8224882,2.3357868e-06
251,2.2834483e-06,2.2834483e-06,0.0026543972,0.82086754,2.3099904e-06
252,2.258206e-06,2.258206e-06,0.0026249855,0.8192354,2.2844786e-06
253,2.2332426e-06,2.2332426e-06,0.0025958985,0.81759155,2.2592487e-06
254,2.2085555e-06,2.2085555e-06,0.002567136,0.8159362,2.2342972e-06
255,2.1841388e-06,2.1841388e-06,0.0025386922,0.81426924,2.2096192e-06
256,2.1599944e-06,2.1599944e-06,0.0025105649,0.81259054,2.185212e-06
257,2.1125072e-06,2.1125072e-06,0.0024552427,0.80919826,2.1372068e-06
258,2.0891566e-06,2.0891566e-06,0.0024280434,0.8074845,2.1136013e-06
259,2.066064e-06,2.066064e-06,0.0024011442,0.80575913,2.0902546e-06
260,2.0432267e-06,2.0432267e-06,0.0023745454,0.80402195,2.0671678e-06
261,2.020642e-06,2.020642e-06,0.0023482412,0.8022731,2.0443356e-06
262,1.9983065e-06,1.9983065e-06,0.0023222296,0.80051243,2.0217558e-06
263,1.976218e-06,1.976218e-06,0.002296506,0.79874,1.9994236e-06
264,1.954374e-06,1.954374e-06,0.0022710683,0.79695594,1.97734e-06
265,1.9327713e-06,1.9327713e-06,0.0022459128,0.79516,1.9555002e-06
266,1.9114073e-06,1.9114073e-06,0.0022210376,0.7933522,1.9339016e-06
267,1.8693853e-06,1.8693853e-06,0.0021721108,0.7897014,1.8914155e-06
268,1.8487219e-06,1.8487219e-06,0.0021480543,0.78785825,1.8705248e-06
269,1.828287e-06,1.828287e-06,0.0021242653,0.7860034,1.8498648e-06
270,1.808078e-06,1.808078e-06,0.0021007396,0.7841367,1.8294312e-06
271,1.7880924e-06,1.7880924e-06,0.0020774754,0.7822582,1.8092252e-06
272,1.7683276e-06,1.7683276e-06,0.0020544687,0.780368,1.7892421e-06
273,1.7487814e-06,1.7487814e-06,0.0020317188,0.7784659,1.7694799e-06
274,1.7294511e-06,1.7294511e-06,0.00200922,0.7765521,1.7499342e-06
275,1.7103347e-06,1.7103347e-06,0.0019869714,0.7746265,1.7306062e-06
276,1.6727332e-06,1.6727332e-06,0.0019432111,0.77074003,1.6925881e-06
277,1.6542436e-06,1.6542436e-06,0.0019216951,0.7687792,1.6738901e-06
278,1.6359584e-06,1.6359584e-06,0.0019004174,0.76680666,1.6554004e-06
279,1.6178752e-06,1.6178752e-06,0.001879376,0.76482236,1.6371133e-06
280,1.599992e-06,1.599992e-06,0.0018585686,0.76282644,1.6190297e-06
281,1.582308e-06,1.582308e-06,0.0018379915,0.76081884,1.6011444e-06
282,1.5648209e-06,1.5648209e-06,0.0018176433,0.7587996,1.5834582e-06
283,1.5475255e-06,1.5475255e-06,0.0017975193,0.75676876,1.5659658e-06
284,1.5304214e-06,1.5304214e-06,0.0017776198,0.7547263,1.5486683e-06
285,1.4967795e-06,1.4967795e-06,0.0017384802,0.75060666,1.5146426e-06
286,1.4802363e-06,1.4802363e-06,0.0017192351,0.7485296,1.4979105e-06
287,1.4638758e-06,1.4638758e-06,0.0017002033,0.746441,1.4813646e-06
288,1.4476961e-06,1.4476961e-06,0.0016813828,0.744341,1.4650001e-06
289,1.4316968e-06,1.4316968e-06,0.0016627705,0.74222964,1.4488178e-06
290,1.4158728e-06,1.4158728e-06,0.0016443644,0.7401069,1.4328127e-06
291,1.4002237e-06,1.4002237e-06,0.0016261636,0.7379727,1.4169859e-06
292,1.3847476e-06,1.3847476e-06,0.0016081635,0.7358273,1.4013325e-06
293,1.3694439e-06,1.3694439e-06,0.001590364,0.7336706,1.3858535e-06
294,1.3393395e-06,1.3393395e-06,0.0015553541,0.7293237,1.3554051e-06
295,1.3245362e-06,1.3245362e-06,0.0015381399,0.7271335,1.3404319e-06
296,1.3098979e-06,1.3098979e-06,0.0015211162,0.7249323,1.3256255e-06
297,1.2954202e-06,1.2954202e-06,0.001504281,0.7227201,1.3109815e-06
298,1.2811024e-06,1.2811024e-06,0.0014876329,0.7204969,1.2965004e-06
299,1.266943e-06,1.266943e-06,0.0014711688,0.7182628,1.282178e-06
300,1.2529412e-06,1.2529412e-06,0.0014548872,0.7160179,1.2680151e-06
301,1.2390929e-06,1.2390929e-06,0.001438787,0.7137621,1.2540074e-06
302,1.2253977e-06,1.2253977e-06,0.0014228643,0.71149564,1.2401557e-06
303,1.198461e-06,1.198461e-06,0.0013915477,0.7069308,1.2129084e-06
304,1.1852147e-06,1.1852147e-06,0.0013761484,0.7046325,1.1995094e-06
305,1.172115e-06,1.172115e-06,0.0013609203,0.70232385,1.1862597e-06
306,1.1591602e-06,1.1591602e-06,0.0013458605,0.70000476,1.1731552e-06
307,1.1463496e-06,1.1463496e-06,0.0013309682,0.6976753,1.1601965e-06
308,1.1336795e-06,1.1336795e-06,0.0013162406,0.6953356,1.1473787e-06
309,1.1211495e-06,1.1211495e-06,0.001301676,0.6929858,1.1347026e-06
310,1.1087578e-06,1.1087578e-06,0.0012872731,0.69062585,1.1221666e-06
311,1.0965041e-06,1.0965041e-06,0.0012730296,0.6882559,1.1097702e-06
312,1.0723998e-06,1.0723998e-06,0.001245015,0.68348634,1.0853844e-06
313,1.0605469e-06,1.0605469e-06,0.0012312402,0.68108684,1.0733933e-06
314,1.0488261e-06,1.0488261e-06,0.0012176173,0.67867774,1.0615355e-06
315,1.0372338e-06,1.0372338e-06,0.0012041457,0.676259,1.0498078e-06
316,1.0257708e-06,1.0257708e-06,0.0011908232,0.67383075,1.0382097e-06
317,1.0144353e-06,1.0144353e-06,0.0011776485,0.6713931,1.0267397e-06
318,1.003224e-06,1.003224e-06,0.0011646198,0.6689462,1.0153974e-06
319,9.921378e-07,9.921378e-07,0.0011517351,0.6664901,1.0041794e-06
320,9.81173e-07,9.81173e-07,0.0011389934,0.66402483,9.930853e-07
321,9.703303e-07,9.703303e-07,0.0011263927,0.66155064,9.821139e-07
322,9.4900236e-07,9.4900236e-07,0.0011016083,0.65657556,9.605341e-07
323,9.3851423e-07,9.3851423e-07,0.0010894217,0.654075,9.499222e-07
324,9.28143e-07,9.28143e-07,0.00107737,0.6515658,9.3942765e-07
325,9.1788553e-07,9.1788553e-07,0.0010654515,0.64904815,9.2904986e-07
326,9.077422e-07,9.077422e-07,0.0010536655,0.64652216,9.187858e-07
327,8.977102e-07,8.977102e-07,0.0010420098,0.64398795,9.0863523e-07
328,8.877899e-07,8.877899e-07,0.0010304836,0.6414455,8.9859674e-07
329,8.779783e-07,8.779783e-07,0.0010190844,0.63889515,8.8867e-07
330,8.68276e-07,8.68276e-07,0.0010078117,0.6363368,8.7885206e-07
331,8.4919117e-07,8.4919117e-07,0.0009856396,0.63119704,8.595405e-07
332,8.398062e-07,8.398062e-07,0.00097473734,0.62861586,8.500452e-07
333,8.305258e-07,8.305258e-07,0.0009639557,0.62602717,8.4065397e-07
334,8.213471e-07,8.213471e-07,0.0009532929,0.62343127,8.3136655e-07
335,8.122706e-07,8.122706e-07,0.0009427489,0.6208282,8.221817e-07
336,8.032937e-07,8.032937e-07,0.00093232153,0.6182182,8.130991e-07
337,7.9441674e-07,7.9441674e-07,0.00092200947,0.61560124,8.041161e-07
338,7.856371e-07,7.856371e-07,0.0009118115,0.61297756,7.952323e-07
339,7.769553e-07,7.769553e-07,0.0009017263,0.6103472,7.864467e-07
340,7.5987765e-07,7.5987765e-07,0.0008818906,0.6050674,7.691663e-07
341,7.514797e-07,7.514797e-07,0.0008721368,0.60241807,7.606686e-07
342,7.4317535e-07,7.4317535e-07,0.00086249085,0.59976274,7.522649e-07
343,7.3496204e-07,7.3496204e-07,0.000852952,0.5971015,7.439547e-07
344,7.268402e-07,7.268402e-07,0.00084351865,0.59443444,7.3573557e-07
345,7.188074e-07,7.188074e-07,0.00083419,0.59176177,7.2760724e-07
346,7.108641e-07,7.108641e-07,0.00082496414,0.5890836,7.195688e-07
347,7.0300786e-07,7.0300786e-07,0.00081584067,0.58640015,7.116197e-07
348,6.952392e-07,6.952392e-07,0.0008068178,0.58371145,7.0375785e-07
349,6.799576e-07,6.799576e-07,0.0007890717,0.57831925,6.882937e-07
350,6.72443e-07,6.72443e-07,0.00078034523,0.57561594,6.8069016e-07
351,6.65012e-07,6.65012e-07,0.0007717156,0.5729081,6.7317e-07
352,6.5766255e-07,6.5766255e-07,0.0007631814,0.57019585,6.6573284e-07
353,6.5039495e-07,6.5039495e-07,0.00075474166,0.5674793,6.583779e-07
354,6.43207e-07,6.43207e-07,0.0007463955,0.56475866,6.511049e-07
355,6.360991e-07,6.360991e-07,0.00073814165,0.56203413,6.4391156e-07
356,6.290691e-07,6.290691e-07,0.00072997913,0.55930567,6.367977e-07
357,6.221175e-07,6.221175e-07,0.00072190684,0.5565737,6.2976244e-07
358,6.084432e-07,6.084432e-07,0.000706029,0.5510995,6.1592306e-07
359,6.017189e-07,6.017189e-07,0.00069822196,0.5483576,6.091179e-07
360,5.9506954e-07,5.9506954e-07,0.0006905012,0.54561263,6.023878e-07
361,5.8849304e-07,5.8849304e-07,0.0006828658,0.54286486,5.9573216e-07
362,5.8198975e-07,5.8198975e-07,0.0006753151,0.5401146,5.8915003e-07
363,5.755578e-07,5.755578e-07,0.00066784763,0.5373617,5.8264067e-07
364,5.691975e-07,5.691975e-07,0.0006604627,0.5346065,5.762031e-07
365,5.629069e-07,5.629069e-07,0.0006531595,0.53184915,5.698368e-07
366,5.566864e-07,5.566864e-07,0.00064593763,0.52908987,5.6354077e-07
367,5.4445036e-07,5.4445036e-07,0.0006317322,0.52356595,5.5115663e-07
368,5.3843326e-07,5.3843326e-07,0.00062474696,0.5208016,5.45067e-07
369,5.3248317e-07,5.3248317e-07,0.0006178393,0.518036,5.390446e-07
370,5.2659834e-07,5.2659834e-07,0.00061100756,0.5152693,5.330889e-07
371,5.207791e-07,5.207791e-07,0.0006042518,0.51250154,5.2719884e-07
372,5.1502366e-07,5.1502366e-07,0.00059757096,0.509733,5.21374e-07
373,5.0933227e-07,5.0933227e-07,0.00059096375,0.5069639,5.1561335e-07
374,5.0370335e-07,5.0370335e-07,0.0005844298,0.5041942,5.099165e-07
375,4.9813707e-07,4.9813707e-07,0.00057796814,0.50142425,5.042825e-07
376,4.926318e-07,4.926318e-07,0.0005715779,0.49865416,4.987108e-07
377,4.818036e-07,4.818036e-07,0.0005590084,0.49311432,4.877513e-07
378,4.7647939e-07,4.7647939e-07,0.00055282784,0.4903449,4.823622e-07
379,4.712135e-07,4.712135e-07,0.0005467158,0.487576,4.770327e-07
380,4.6600627e-07,4.6600627e-07,0.00054067135,0.48480785,4.7176206e-07
381,4.60857e-07,4.60857e-07,0.00053469377,0.48204055,4.6654964e-07
382,4.5576422e-07,4.5576422e-07,0.00052878226,0.47927433,4.6139482e-07
383,4.5072812e-07,4.5072812e-07,0.0005229361,0.47650933,4.5629696e-07
384,4.4574767e-07,4.4574767e-07,0.0005171546,0.47374573,4.5125543e-07
385,4.4082228e-07,4.4082228e-07,0.00051143696,0.47098365,4.4626958e-07
386,4.3113374e-07,4.3113374e-07,0.00050019094,0.46546495,4.3646256e-07
387,4.263698e-07,4.263698e-07,0.00049466116,0.46270862,4.3164016e-07
388,4.2165854e-07,4.2165854e-07,0.0004891927,0.4599545,4.2687105e-07
389,4.1699892e-07,4.1699892e-07,0.00048378442,0.45720285,4.2215464e-07
390,4.1239116e-07,4.1239116e-07,0.000478436,0.45445368,4.1749033e-07
391,4.0783434e-07,4.0783434e-07,0.0004731467,0.4517073,4.1287754e-07
392,4.0332787e-07,4.0332787e-07,0.00046791608,0.44896382,4.0831577e-07
393,3.988708e-07,3.988708e-07,0.00046274308,0.44622338,4.0380434e-07
394,3.944634e-07,3.944634e-07,0.00045762726,0.44348618,3.9934278e-07
395,3.8579412e-07,3.8579412e-07,0.00044756534,0.43802208,3.90567e-07
396,3.815308e-07,3.815308e-07,0.00044261772,0.43529552,3.8625168e-07
397,3.77315e-07,3.77315e-07,0.0004377246,0.4325728,3.8198408e-07
398,3.7314575e-07,3.7314575e-07,0.00043288578,0.4298541,3.7776363e-07
399,3.690226e-07,3.690226e-07,0.00042810026,0.42713964,3.7358976e-07
400,3.6494464e-07,3.6494464e-07,0.00042336786,0.42442948,3.6946204e-07
401,3.6091208e-07,3.6091208e-07,0.00041868753,0.4217238,3.6537992e-07
402,3.569241e-07,3.569241e-07,0.00041405915,0.41902277,3.6134293e-07
403,3.5298018e-07,3.5298018e-07,0.00040948176,0.41632658,3.5735053e-07
404,3.4522225e-07,3.4522225e-07,0.0004004786,0.4109492,3.4949753e-07
405,3.4140763e-07,3.4140763e-07,0.0003960517,0.40826827,3.45636e-07
406,3.3763513e-07,3.3763513e-07,0.00039167376,0.40559283,3.4181713e-07
407,3.33904e-07,3.33904e-07,0.0003873442,0.40292293,3.3804045e-07
408,3.3021448e-07,3.3021448e-07,0.0003830623,0.4002587,3.3430553e-07
409,3.265657e-07,3.265657e-07,0.0003788279,0.3976003,3.306118e-07
410,3.2295722e-07,3.2295722e-07,0.00037464034,0.39494792,3.2695897e-07
411,3.193883e-07,3.193883e-07,0.0003704991,0.39230168,3.2334646e-07
412,3.1585915e-07,3.1585915e-07,0.0003664034,0.3896617,3.1977385e-07
413,3.089174e-07,3.089174e-07,0.00035834772,0.3844011,3.1274666e-07
414,3.0550365e-07,3.0550365e-07,0.00035438658,0.3817808,3.0929118e-07
415,3.0212792e-07,3.0212792e-07,0.00035046932,0.37916726,3.0587387e-07
416,2.9878944e-07,2.9878944e-07,0.00034659542,0.37656072,3.024943e-07
417,2.954879e-07,2.954879e-07,0.0003427643,0.37396124,2.9915213e-07
418,2.9222255e-07,2.9222255e-07,0.00033897557,0.37136903,2.9584686e-07
419,2.8899353e-07,2.8899353e-07,0.00033522866,0.36878413,2.925781e-07
420,2.8580024e-07,2.8580024e-07,0.00033152322,0.36620668,2.8934542e-07
421,2.8264225e-07,2.8264225e-07,0.00032785872,0.36363682,2.8614852e-07
422,2.7951884e-07,2.7951884e-07,0.00032423474,0.36107478,2.8298692e-07
423,2.7337572e-07,2.7337572e-07,0.00031710646,0.35597423,2.767681e-07
424,2.70355e-07,2.70355e-07,0.0003136013,0.35343608,2.7371016e-07
425,2.6736737e-07,2.6736737e-07,0.0003101349,0.35090607,2.70686e-07
426,2.6441302e-07,2.6441302e-07,0.00030670682,0.34838438,2.6769524e-07
427,2.6149135e-07,2.6149135e-07,0.00030331692,0.34587112,2.647375e-07
428,2.5860194e-07,2.5860194e-07,0.0002999642,0.34336638,2.618125e-07
429,2.557442e-07,2.557442e-07,0.00029664882,0.34087035,2.5891978e-07
430,2.5291828e-07,2.5291828e-07,0.0002933698,0.33838305,2.56059e-07
431,2.501236e-07,2.501236e-07,0.0002901273,0.3359046,2.5322987e-07
432,2.4462628e-07,2.4462628e-07,0.00028374916,0.33097476,2.47665e-07
433,2.4192323e-07,2.4192323e-07,0.000280613,0.32852352,2.449286e-07
434,2.3925003e-07,2.3925003e-07,0.0002775115,0.32608157,2.4222243e-07
435,2.3660637e-07,2.3660637e-07,0.000274444,0.32364902,2.3954615e-07
436,2.3399171e-07,2.3399171e-07,0.0002714107,0.32122594,2.3689945e-07
437,2.3140616e-07,2.3140616e-07,0.00026841066,0.31881237,2.34282e-07
438,2.2884917e-07,2.2884917e-07,0.00026544402,0.31640846,2.3169346e-07
439,2.2632047e-07,2.2632047e-07,0.00026251018,0.3140143,2.2913352e-07
440,2.2381946e-07,2.2381946e-07,0.0002596085,0.31162995,2.2660187e-07
441,2.1890048e-07,2.1890048e-07,0.00025390155,0.30689105,2.2162216e-07
442,2.1648168e-07,2.1648168e-07,0.00025109528,0.30453673,2.191735e-07
443,2.140894e-07,2.140894e-07,0.00024832026,0.30219254,2.1675189e-07
444,2.1172377e-07,2.1172377e-07,0.00024557568,0.29985854,2.1435704e-07
445,2.0938428e-07,2.0938428e-07,0.00024286141,0.2975349,2.1198865e-07
446,2.0707063e-07,2.0707063e-07,0.00024017718,0.29522166,2.0964642e-07
447,2.0478235e-07,2.0478235e-07,0.00023752282,0.29291883,2.0733009e-07
448,2.0251956e-07,2.0251956e-07,0.00023489758,0.29062653,2.0503933e-07
449,2.0028178e-07,2.0028178e-07,0.00023230136,0.28834483,2.0277388e-07
450,1.958799e-07,1.958799e-07,0.00022719489,0.2838135,1.9831782e-07
451,1.9371548e-07,1.9371548e-07,0.0002246838,0.281564,1.9612665e-07
452,1.9157497e-07,1.9157497e-07,0.00022220047,0.2793253,1.9395966e-07
453,1.894581e-07,1.894581e-07,0.00021974457,0.27709758,1.9181665e-07
454,1.8736446e-07,1.8736446e-07,0.00021731603,0.27488077,1.896973e-07
455,1.8529414e-07,1.8529414e-07,0.00021491412,0.27267498,1.8760137e-07
456,1.8324668e-07,1.8324668e-07,0.00021253877,0.27048028,1.855286e-07
457,1.8122185e-07,1.8122185e-07,0.00021018967,0.26829666,1.8347873e-07
458,1.7921923e-07,1.7921923e-07,0.00020786672,0.26612425,1.8145151e-07
459,1.7528046e-07,1.7528046e-07,0.00020329739,0.2618131,1.7746402e-07
460,1.7334364e-07,1.7334364e-07,0.00020105063,0.2596745,1.7550325e-07
461,1.7142807e-07,1.7142807e-07,0.00019882867,0.2575472,1.7356416e-07
462,1.6953383e-07,1.6953383e-07,0.00019663128,0.2554313,1.7164648e-07
463,1.6766053e-07,1.6766053e-07,0.0001944582,0.25332686,1.6974998e-07
464,1.6580792e-07,1.6580792e-07,0.0001923091,0.25123385,1.6787445e-07
465,1.6397563e-07,1.6397563e-07,0.00019018378,0.24915236,1.6601962e-07
466,1.6216374e-07,1.6216374e-07,0.00018808193,0.2470824,1.6418531e-07
467,1.6037187e-07,1.6037187e-07,0.00018600315,0.24502395,1.6237125e-07
468,1.5684716e-07,1.5684716e-07,0.00018191458,0.24094196,1.5880306e-07
469,1.5511404e-07,1.5511404e-07,0.00017990412,0.23891841,1.5704848e-07
470,1.5340007e-07,1.5340007e-07,0.00017791588,0.23690653,1.5531327e-07
471,1.5170502e-07,1.5170502e-07,0.00017594962,0.23490635,1.5359724e-07
472,1.5002857e-07,1.5002857e-07,0.0001740051,0.23291786,1.5190017e-07
473,1.483708e-07,1.483708e-07,0.00017208204,0.23094109,1.5022185e-07
474,1.4673134e-07,1.4673134e-07,0.00017018011,0.22897609,1.4856208e-07
475,1.4511e-07,1.4511e-07,0.00016829932,0.22702284,1.4692066e-07
476,1.4350641e-07,1.4350641e-07,0.00016643935,0.22508138,1.4529735e-07
477,1.4192072e-07,1.4192072e-07,0.00016459991,0.2231517,1.4369198e-07
478,1.3880167e-07,1.3880167e-07,0.00016098183,0.21932778,1.4053428e-07
479,1.372678e-07,1.372678e-07,0.00015920271,0.21743353,1.3898155e-07
480,1.3575104e-07,1.3575104e-07,0.00015744325,0.21555111,1.3744595e-07
481,1.3425101e-07,1.3425101e-07,0.00015570325,0.2136805,1.3592735e-07
482,1.3276758e-07,1.3276758e-07,0.00015398262,0.21182173,1.344255e-07
483,1.313004e-07,1.313004e-07,0.00015228085,0.2099748,1.3294027e-07
484,1.2984957e-07,1.2984957e-07,0.00015059805,0.20813967,1.3147144e-07
485,1.2841475e-07,1.2841475e-07,0.0001489337,0.2063164,1.3001882e-07
486,1.269958e-07,1.269958e-07,0.00014728786,0.20450497,1.2858227e-07
487,1.2420465e-07,1.2420465e-07,0.00014405044,0.20091756,1.2575661e-07
488,1.2283222e-07,1.2283222e-07,0.00014245846,0.19914156,1.2436713e-07
489,1.2147494e-07,1.2147494e-07,0.00014088419,0.19737737,1.2299303e-07
490,1.2013255e-07,1.2013255e-07,0.0001393272,0.19562498,1.216341e-07
491,1.1880513e-07,1.1880513e-07,0.00013778753,0.19388437,1.202902e-07
492,1.1749236e-07,1.1749236e-07,0.00013626475,0.19215554,1.1896114e-07
493,1.161941e-07,1.161941e-07,0.00013475893,0.19043845,1.17646756e-07
494,1.1491007e-07,1.1491007e-07,0.00013326963,0.18873313,1.163469e-07
495,1.1364034e-07,1.1364034e-07,0.0001317969,0.18703954,1.15061404e-07
496,1.11142825e-07,1.11142825e-07,0.00012889998,0.18368742,1.1253286e-07
497,1.09914616e-07,1.09914616e-07,0.00012747542,0.18202887,1.11289616e-07
498,1.0870019e-07,1.0870019e-07,0.00012606673,0.180382,1.1006e-07
499,1.07498984e-07,1.07498984e-07,0.00012467349,0.17874674,1.0884397e-07
500,1.06311035e-07,1.06311035e-07,0.00012329574,0.1771231,1.0764137e-07
501,1.0513643e-07,1.0513643e-07,0.00012193313,0.17551105,1.06452056e-07
502,1.039746e-07,1.039746e-07,0.00012058568,0.17391053,1.0527589e-07
503,1.028258e-07,1.028258e-07,0.00011925302,0.17232154,1.04112715e-07
504,1.016895e-07,1.016895e-07,0.00011793518,0.17074408,1.02962396e-07
505,9.9454624e-08,9.9454624e-08,0.00011534295,0.16762349,1.0069974e-07
506,9.835559e-08,9.835559e-08,0.000114068214,0.16608037,9.9587126e-08
507,9.726869e-08,9.726869e-08,0.00011280768,0.16454859,9.848681e-08
508,9.6193986e-08,9.6193986e-08,0.00011156097,0.1630282,9.739864e-08
509,9.513098e-08,9.513098e-08,0.00011032815,0.16151911,9.63225e-08
510,9.407989e-08,9.407989e-08,0.000109108834,0.16002132,9.525826e-08
511,9.304024e-08,9.304024e-08,0.000107903106,0.15853477,9.420576e-08
512,9.201209e-08,9.201209e-08,0.0001067106,0.15705945,9.316472e-08
513,9.099546e-08,9.099546e-08,0.00010553138,0.15559529,9.213536e-08
514,8.899544e-08,8.899544e-08,0.00010321187,0.15270038,9.011029e-08
515,8.801215e-08,8.801215e-08,0.000102071404,0.15126953,8.9114685e-08
516,8.7039545e-08,8.7039545e-08,0.00010094344,0.14984973,8.81299e-08
517,8.607787e-08,8.607787e-08,9.982795e-05,0.14844088,8.715601e-08
518,8.512665e-08,8.512665e-08,9.872478e-05,0.14704299,8.619303e-08
519,8.418594e-08,8.418594e-08,9.76338e-05,0.145656,8.524054e-08
520,8.325578e-08,8.325578e-08,9.655488e-05,0.14427985,8.429873e-08
521,8.2335745e-08,8.2335745e-08,9.548788e-05,0.14291455,8.336717e-08
522,8.142588e-08,8.142588e-08,9.4432675e-05,0.14156,8.244591e-08
523,7.963635e-08,7.963635e-08,9.235719e-05,0.13888307,8.063397e-08
524,7.8756464e-08,7.8756464e-08,9.133658e-05,0.13756058,7.97429e-08
525,7.788615e-08,7.788615e-08,9.032725e-05,0.1362487,7.886184e-08
526,7.702545e-08,7.702545e-08,8.932907e-05,0.13494731,7.799036e-08
527,7.617441e-08,7.617441e-08,8.834192e-05,0.13365647,7.7128654e-08
528,7.5332636e-08,7.5332636e-08,8.736568e-05,0.13237604,7.627632e-08
529,7.450015e-08,7.450015e-08,8.640023e-05,0.13110605,7.543343e-08
530,7.367702e-08,7.367702e-08,8.544553e-05,0.1298464,7.4599974e-08
531,7.286283e-08,7.286283e-08,8.450129e-05,0.12859704,7.377559e-08
532,7.205778e-08,7.205778e-08,8.35675e-05,0.12735792,7.296032e-08
533,7.047401e-08,7.047401e-08,8.1730745e-05,0.12491029,7.135684e-08
534,6.969535e-08,6.969535e-08,8.082756e-05,0.123701654,7.056843e-08
535,6.8925175e-08,6.8925175e-08,7.993436e-05,0.12250304,6.97886e-08
536,6.8163494e-08,6.8163494e-08,7.905103e-05,0.12131445,6.901739e-08
537,6.741037e-08,6.741037e-08,7.817753e-05,0.1201358,6.825483e-08
538,6.666544e-08,6.666544e-08,7.731362e-05,0.11896703,6.7500565e-08
539,6.5928866e-08,6.5928866e-08,7.6459255e-05,0.11780812,6.675463e-08
540,6.5200304e-08,6.5200304e-08,7.561432e-05,0.11665899,6.601708e-08
541,6.44798e-08,6.44798e-08,7.4778734e-05,0.11551958,6.5287544e-08
542,6.30627e-08,6.30627e-08,7.3135154e-05,0.113269754,6.385269e-08
543,6.236581e-08,6.236581e-08,7.2326955e-05,0.11215926,6.314708e-08
544,6.1676744e-08,6.1676744e-08,7.152776e-05,0.11105827,6.2449374e-08
545,6.099517e-08,6.099517e-08,7.073732e-05,0.10996672,6.1759266e-08
546,6.032125e-08,6.032125e-08,6.995563e-05,0.10888461,6.107678e-08
547,5.965466e-08,5.965466e-08,6.918257e-05,0.10781183,6.040195e-08
548,5.899543e-08,5.899543e-08,6.841805e-05,0.10674835,5.973447e-08
549,5.8343602e-08,5.8343602e-08,6.766199e-05,0.10569409,5.9074477e-08
550,5.7698863e-08,5.7698863e-08,6.6914276e-05,0.10464906,5.8421662e-08
551,5.643079e-08,5.643079e-08,6.5443615e-05,0.102586284,5.71377e-08
552,5.5807188e-08,5.5807188e-08,6.4720414e-05,0.10156847,5.6506295e-08
553,5.5190586e-08,5.5190586e-08,6.40052e-05,0.10055959,5.588186e-08
554,5.4580692e-08,5.4580692e-08,6.32979e-05,0.099559635,5.526443e-08
555,5.3977537e-08,5.3977537e-08,6.259841e-05,0.0985685,5.4653718e-08
556,5.338115e-08,5.338115e-08,6.190666e-05,0.09758617,5.404986e-08
557,5.279125e-08,5.279125e-08,6.122255e-05,0.09661257,5.345257e-08
558,5.220787e-08,5.220787e-08,6.0546e-05,0.09564768,5.2861882e-08
559,5.1631037e-08,5.1631037e-08,5.9876977e-05,0.09469139,5.2277823e-08
560,5.049632e-08,5.049632e-08,5.8560923e-05,0.09280445,5.1128794e-08
561,4.9938297e-08,4.9938297e-08,5.7913785e-05,0.09187369,5.056388e-08
562,4.9386447e-08,4.9386447e-08,5.72738e-05,0.09095131,5.0005116e-08
563,4.8840786e-08,4.8840786e-08,5.6640936e-05,0.09003727,4.9452616e-08
564,4.8301057e-08,4.8301057e-08,5.601507e-05,0.08913153,4.890613e-08
565,4.7767298e-08,4.7767298e-08,5.5396064e-05,0.08823399,4.8365685e-08
566,4.7239528e-08,4.7239528e-08,5.4783948e-05,0.08734464,4.78313e-08
567,4.6717496e-08,4.6717496e-08,5.41786e-05,0.086463384,4.730273e-08
568,4.6201322e-08,4.6201322e-08,5.3579937e-05,0.085590184,4.6780002e-08
569,4.5185853e-08,4.5185853e-08,5.240234e-05,0.08386773,4.5751896e-08
570,4.46866e-08,4.46866e-08,5.1823306e-05,0.08301834,4.524639e-08
571,4.419278e-08,4.419278e-08,5.125067e-05,0.082176775,4.474639e-08
572,4.370442e-08,4.370442e-08,5.0684317e-05,0.08134301,4.4251912e-08
573,4.3221537e-08,4.3221537e-08,5.012427e-05,0.08051693,4.376298e-08
574,4.274391e-08,4.274391e-08,4.9570408e-05,0.07969852,4.3279368e-08
575,4.227164e-08,4.227164e-08,4.9022667e-05,0.07888771,4.28011e-08
576,4.180451e-08,4.180451e-08,4.848093e-05,0.07808444,4.23282e-08
577,4.1342542e-08,4.1342542e-08,4.794523e-05,0.07728865,4.1860442e-08
578,4.043394e-08,4.043394e-08,4.6891517e-05,0.07571934,4.094046e-08
579,3.9987114e-08,3.9987114e-08,4.6373334e-05,0.074945696,4.0488036e-08
580,3.9545306e-08,3.9545306e-08,4.5860917e-05,0.0741793,4.0040693e-08
581,3.91083e-08,3.91083e-08,4.5354165e-05,0.07342014,3.9598216e-08
582,3.8676202e-08,3.8676202e-08,4.4852968e-05,0.07266814,3.9160625e-08
583,3.8248803e-08,3.8248803e-08,4.4357355e-05,0.07192325,3.872795e-08
584,3.782613e-08,3.782613e-08,4.3867174e-05,0.07118539,3.8299977e-08
585,3.7408192e-08,3.7408192e-08,4.3382457e-05,0.07045451,3.7876806e-08
586,3.6994805e-08,3.6994805e-08,4.290309e-05,0.06973059,3.7458246e-08
587,3.6585988e-08,3.6585988e-08,4.242902e-05,0.069013536,3.7044302e-08
588,3.5781923e-08,3.5781923e-08,4.14965e-05,0.067599885,3.6230166e-08
589,3.5386577e-08,3.5386577e-08,4.1037973e-05,0.06690316,3.5829796e-08
590,3.4995526e-08,3.4995526e-08,4.0584513e-05,0.06621312,3.543392e-08
591,3.4608803e-08,3.4608803e-08,4.0136027e-05,0.06552969,3.5042348e-08
592,3.4226417e-08,3.4226417e-08,3.969253e-05,0.06485281,3.4655173e-08
593,3.3848192e-08,3.3848192e-08,3.925394e-05,0.064182445,3.427221e-08
594,3.3474144e-08,3.3474144e-08,3.8820195e-05,0.063518524,3.389348e-08
595,3.3104296e-08,3.3104296e-08,3.83912e-05,0.062861,3.3518997e-08
596,3.273847e-08,3.273847e-08,3.796699e-05,0.06220986,3.3148588e-08
597,3.201896e-08,3.201896e-08,3.7132573e-05,0.060926408,3.242007e-08
598,3.166513e-08,3.166513e-08,3.672223e-05,0.060294,3.2061802e-08
599,3.1315267e-08,3.1315267e-08,3.631646e-05,0.05966774,3.1707557e-08
600,3.096921e-08,3.096921e-08,3.5915175e-05,0.059047565,3.1357168e-08
601,3.0626982e-08,3.0626982e-08,3.551832e-05,0.058433443,3.1010646e-08
602,3.028859e-08,3.028859e-08,3.5125817e-05,0.057825312,3.0668016e-08
603,2.995388e-08,2.995388e-08,3.4737684e-05,0.057223108,3.0329115e-08
604,2.9622923e-08,2.9622923e-08,3.435384e-05,0.056626815,2.9993956e-08
605,2.929557e-08,2.929557e-08,3.397424e-05,0.05603635,2.9662559e-08
606,2.865173e-08,2.865173e-08,3.322754e-05,0.054872766,2.9010652e-08
607,2.8335107e-08,2.8335107e-08,3.2860386e-05,0.05429953,2.8690064e-08
608,2.8021985e-08,2.8021985e-08,3.2497286e-05,0.05373196,2.837302e-08
609,2.7712376e-08,2.7712376e-08,3.213817e-05,0.053169977,2.805953e-08
610,2.7406134e-08,2.7406134e-08,3.178305e-05,0.05261355,2.7749453e-08
611,2.710333e-08,2.710333e-08,3.1431853e-05,0.052062623,2.7442802e-08
612,2.6803818e-08,2.6803818e-08,3.108454e-05,0.051517133,2.7139592e-08
613,2.6507617e-08,2.6507617e-08,3.0741034e-05,0.050977062,2.683968e-08
614,2.621474e-08,2.621474e-08,3.0401354e-05,0.05044235,2.6543134e-08
615,2.5638558e-08,2.5638558e-08,2.973321e-05,0.04938881,2.5959736e-08
616,2.5355282e-08,2.5355282e-08,2.9404639e-05,0.048869904,2.5672911e-08
617,2.5075089e-08,2.5075089e-08,2.9079723e-05,0.048356157,2.5389207e-08
618,2.4798037e-08,2.4798037e-08,2.8758399e-05,0.04784754,2.5108637e-08
619,2.4524004e-08,2.4524004e-08,2.8440627e-05,0.047344,2.4831218e-08
620,2.4252996e-08,2.4252996e-08,2.8126338e-05,0.046845503,2.4556815e-08
621,2.3985029e-08,2.3985029e-08,2.781555e-05,0.046352003,2.4285491e-08
622,2.3719977e-08,2.3719977e-08,2.7508193e-05,0.04586344,2.4017119e-08
623,2.3457854e-08,2.3457854e-08,2.7204234e-05,0.04537978,2.3751713e-08
624,2.2942313e-08,2.2942313e-08,2.660633e-05,0.044427004,2.3229713e-08
625,2.2688825e-08,2.2688825e-08,2.6312337e-05,0.043957792,2.2973007e-08
626,2.24381e-08,2.24381e-08,2.6021593e-05,0.04349331,2.2719183e-08
627,2.2190143e-08,2.2190143e-08,2.5734034e-05,0.043033525,2.246812e-08
628,2.1944969e-08,2.1944969e-08,2.544968e-05,0.042578373,2.2219874e-08
629,2.170246e-08,2.170246e-08,2.5168467e-05,0.042127836,2.1974328e-08
630,2.1462633e-08,2.1462633e-08,2.4890363e-05,0.041681845,2.1731497e-08
631,2.1225496e-08,2.1225496e-08,2.4615305e-05,0.041240364,2.1491388e-08
632,2.0990939e-08,2.0990939e-08,2.4343313e-05,0.04080337,2.1253895e-08
633,2.0759016e-08,2.0759016e-08,2.4074325e-05,0.040370815,2.1019023e-08
634,2.0302746e-08,2.0302746e-08,2.354521e-05,0.03951882,2.055708e-08
635,2.0078426e-08,2.0078426e-08,2.3285042e-05,0.03909932,2.032995e-08
636,1.9856545e-08,1.9856545e-08,2.302775e-05,0.038684085,2.0105288e-08
637,1.9637115e-08,1.9637115e-08,2.2773296e-05,0.038273096,1.9883112e-08
638,1.9420149e-08,1.9420149e-08,2.2521635e-05,0.037866287,1.9663426e-08
639,1.9205542e-08,1.9205542e-08,2.2272778e-05,0.037463646,1.9446132e-08
640,1.8993344e-08,1.8993344e-08,2.2026668e-05,0.037065107,1.9231237e-08
641,1.8783455e-08,1.8783455e-08,2.178328e-05,0.03667065,1.9018756e-08
642,1.8575884e-08,1.8575884e-08,2.1542557e-05,0.036280226,1.8808587e-08
643,1.8167635e-08,1.8167635e-08,2.1069109e-05,0.03551136,1.8395221e-08
644,1.7966869e-08,1.7966869e-08,2.08363e-05,0.035132837,1.8191942e-08
645,1.7768357e-08,1.7768357e-08,2.0606045e-05,0.03475819,1.7990942e-08
646,1.7572004e-08,1.7572004e-08,2.0378353e-05,0.03438741,1.779213e-08
647,1.7377854e-08,1.7377854e-08,2.0153178e-05,0.03402043,1.7595514e-08
648,1.7185815e-08,1.7185815e-08,1.9930489e-05,0.033657245,1.7401105e-08
649,1.6995902e-08,1.6995902e-08,1.9710244e-05,0.033297792,1.720881e-08
650,1.6808118e-08,1.6808118e-08,1.949245e-05,0.032942057,1.7018674e-08
651,1.6622375e-08,1.6622375e-08,1.9277064e-05,0.032589976,1.6830604e-08
652,1.625706e-08,1.625706e-08,1.8853387e-05,0.031896707,1.6460712e-08
653,1.6077406e-08,1.6077406e-08,1.864506e-05,0.031555433,1.627881e-08
654,1.589977e-08,1.589977e-08,1.8439036e-05,0.03121771,1.6098918e-08
655,1.5724066e-08,1.5724066e-08,1.823529e-05,0.030883472,1.5921042e-08
656,1.5550304e-08,1.5550304e-08,1.8033777e-05,0.030552706,1.5745105e-08
657,1.5378491e-08,1.5378491e-08,1.7834507e-05,0.030225366,1.5571139e-08
658,1.5208549e-08,1.5208549e-08,1.7637441e-05,0.029901426,1.5399067e-08
659,1.5040483e-08,1.5040483e-08,1.7442551e-05,0.029580852,1.5228897e-08
660,1.4874305e-08,1.4874305e-08,1.7249798e-05,0.02926361,1.5060635e-08
661,1.4547405e-08,1.4547405e-08,1.6870694e-05,0.028638998,1.4729614e-08
662,1.43866465e-08,1.43866465e-08,1.6684276e-05,0.028331567,1.45668695e-08
663,1.4227664e-08,1.4227664e-08,1.6499904e-05,0.028027337,1.4405895e-08
664,1.4070466e-08,1.4070466e-08,1.6317583e-05,0.027726278,1.4246727e-08
665,1.3914977e-08,1.3914977e-08,1.6137277e-05,0.027428359,1.40892915e-08
666,1.3761206e-08,1.3761206e-08,1.5958965e-05,0.027133554,1.3933594e-08
667,1.3609162e-08,1.3609162e-08,1.5782607e-05,0.026841836,1.3779644e-08
668,1.3458771e-08,1.3458771e-08,1.5608213e-05,0.026553158,1.36273695e-08
669,1.3310067e-08,1.3310067e-08,1.5435746e-05,0.026267504,1.3476777e-08
670,1.3017521e-08,1.3017521e-08,1.5096494e-05,0.025705144,1.31805935e-08
671,1.2873693e-08,1.2873693e-08,1.4929681e-05,0.025428377,1.3034963e-08
672,1.273143e-08,1.273143e-08,1.4764712e-05,0.025154505,1.2890918e-08
673,1.2590738e-08,1.2590738e-08,1.4601566e-05,0.02488351,1.2748464e-08
674,1.2451626e-08,1.2451626e-08,1.4440208e-05,0.024615362,1.2607608e-08
675,1.2314027e-08,1.2314027e-08,1.42806475e-05,0.02435003,1.2468286e-08
676,1.21779715e-08,1.21779715e-08,1.4122849e-05,0.024087487,1.2330503e-08
677,1.20433965e-08,1.20433965e-08,1.3966795e-05,0.023827706,1.2194265e-08
678,1.1910308e-08,1.1910308e-08,1.3812453e-05,0.023570657,1.205951e-08
679,1.1648551e-08,1.1648551e-08,1.350889e-05,0.023064658,1.1794473e-08
680,1.1519826e-08,1.1519826e-08,1.335962e-05,0.022815645,1.1664135e-08
681,1.1392546e-08,1.1392546e-08,1.3211987e-05,0.022569261,1.1535261e-08
682,1.126665e-08,1.126665e-08,1.3065998e-05,0.022325482,1.1407788e-08
683,1.1142166e-08,1.1142166e-08,1.2921622e-05,0.022084272,1.1281724e-08
684,1.1019038e-08,1.1019038e-08,1.2778841e-05,0.021845616,1.1157074e-08
685,1.0897269e-08,1.0897269e-08,1.2637625e-05,0.021609476,1.1033781e-08
686,1.0776868e-08,1.0776868e-08,1.2497983e-05,0.021375827,1.09118705e-08
687,1.0657776e-08,1.0657776e-08,1.2359884e-05,0.021144656,1.0791287e-08
688,1.0540001e-08,1.0540001e-08,1.22233105e-05,0.02091593,1.0672036e-08
689,1.0308359e-08,1.0308359e-08,1.1954662e-05,0.02046572,1.0437492e-08
690,1.0194463e-08,1.0194463e-08,1.1822566e-05,0.020244183,1.032215e-08
691,1.00818065e-08,1.00818065e-08,1.1691929e-05,0.020024996,1.0208103e-08
692,9.970396e-09,9.970396e-09,1.15627245e-05,0.019808134,1.0095296e-08
693,9.860234e-09,9.860234e-09,1.143496e-05,0.019593574,9.983755e-09
694,9.751273e-09,9.751273e-09,1.1308607e-05,0.019381294,9.873427e-09
695,9.6435135e-09,9.6435135e-09,1.118365e-05,0.019171266,9.764319e-09
696,9.536965e-09,9.536965e-09,1.1060062e-05,0.01896347,9.656435e-09
697,9.431575e-09,9.431575e-09,1.0937851e-05,0.018757882,9.549725e-09
698,9.224293e-09,9.224293e-09,1.0697465e-05,0.018353246,9.339847e-09
699,9.122358e-09,9.122358e-09,1.0579251e-05,0.018154154,9.236635e-09
700,9.021567e-09,9.021567e-09,1.0462352e-05,0.017957177,9.134581e-09
701,8.921872e-09,8.921872e-09,1.03467455e-05,0.017762303,9.033637e-09
702,8.823279e-09,8.823279e-09,1.0232417e-05,0.01756951,8.933809e-09
703,8.7257925e-09,8.7257925e-09,1.0119342e-05,0.01737876,8.8351015e-09
704,8.6293666e-09,8.6293666e-09,1.0007526e-05,0.01719005,8.737467e-09
705,8.534022e-09,8.534022e-09,9.896945e-06,0.017003354,8.640912e-09
706,8.439716e-09,8.439716e-09,9.787585e-06,0.016818646,8.54544e-09
707,8.254232e-09,8.254232e-09,9.572471e-06,0.016455144,8.357634e-09
708,8.163017e-09,8.163017e-09,9.466697e-06,0.016276298,8.265276e-09
709,8.07281e-09,8.07281e-09,9.362093e-06,0.016099358,8.173939e-09
710,7.9836155e-09,7.9836155e-09,9.258635e-06,0.015924318,8.083626e-09
711,7.89539e-09,7.89539e-09,9.156329e-06,0.015751146,7.994297e-09
712,7.808156e-09,7.808156e-09,9.055154e-06,0.015579832,7.905954e-09
713,7.721869e-09,7.721869e-09,8.955097e-06,0.015410346,7.818603e-09
714,7.6365385e-09,7.6365385e-09,8.856136e-06,0.015242682,7.7322015e-09
715,7.552163e-09,7.552163e-09,8.758278e-06,0.015076806,7.646769e-09
716,7.3861717e-09,7.3861717e-09,8.565795e-06,0.014750372,7.478699e-09
717,7.304564e-09,7.304564e-09,8.471136e-06,0.014589777,7.396068e-09
718,7.2238433e-09,7.2238433e-09,8.377532e-06,0.014430903,7.3143367e-09
719,7.1440285e-09,7.1440285e-09,8.284963e-06,0.0142737385,7.2335085e-09
720,7.065082e-09,7.065082e-09,8.193416e-06,0.014118251,7.1535866e-09
721,6.987008e-09,6.987008e-09,8.102873e-06,0.013964445,7.0745347e-09
722,6.909809e-09,6.909809e-09,8.013339e-06,0.01381229,6.9963693e-09
723,6.833451e-09,6.833451e-09,7.924793e-06,0.013661764,6.919054e-09
724,6.757937e-09,6.757937e-09,7.837225e-06,0.0135128535,6.842594e-09
725,6.609415e-09,6.609415e-09,7.664976e-06,0.013219834,6.6922117e-09
726,6.5363888e-09,6.5363888e-09,7.58028e-06,0.013075679,6.618258e-09
727,6.464157e-09,6.464157e-09,7.49652e-06,0.012933077,6.5451338e-09
728,6.3927237e-09,6.3927237e-09,7.413678e-06,0.012792005,6.472806e-09
729,6.3220913e-09,6.3220913e-09,7.3317588e-06,0.01265246,6.401289e-09
730,6.252228e-09,6.252228e-09,7.2507446e-06,0.012514413,6.3305503e-09
731,6.1831367e-09,6.1831367e-09,7.170626e-06,0.012377855,6.260593e-09
732,6.11482e-09,6.11482e-09,7.091385e-06,0.012242771,6.1914207e-09
733,6.047247e-09,6.047247e-09,7.013027e-06,0.012109136,6.1230017e-09
734,5.9143446e-09,5.9143446e-09,6.858899e-06,0.011846183,5.9884337e-09
735,5.8489866e-09,5.8489866e-09,6.783103e-06,0.011716833,5.9222574e-09
736,5.7843623e-09,5.7843623e-09,6.7081514e-06,0.011588874,5.8568235e-09
737,5.720441e-09,5.720441e-09,6.634028e-06,0.0114622945,5.7921015e-09
738,5.657226e-09,5.657226e-09,6.5607237e-06,0.0113370875,5.7280944e-09
739,5.5947207e-09,5.5947207e-09,6.488223e-06,0.011213227,5.664806e-09
740,5.532895e-09,5.532895e-09,6.4165297e-06,0.01109071,5.6022054e-09
741,5.4717626e-09,5.4717626e-09,6.3456287e-06,0.010969514,5.540298e-09
742,5.4112963e-09,5.4112963e-09,6.2755107e-06,0.010849623,5.479084e-09
743,5.3514975e-09,5.3514975e-09,6.206162e-06,0.010731038,5.4185363e-09
744,5.2338853e-09,5.2338853e-09,6.0697666e-06,0.010497685,5.2994507e-09
745,5.1760476e-09,5.1760476e-09,6.0026973e-06,0.0103829,5.240888e-09
746,5.118858e-09,5.118858e-09,5.936364e-06,0.010269357,5.1829825e-09
747,5.062291e-09,5.062291e-09,5.8707683e-06,0.010157045,5.125707e-09
748,5.006359e-09,5.006359e-09,5.805897e-06,0.0100459475,5.0690643e-09
749,4.951035e-09,4.951035e-09,5.7417433e-06,0.0099360505,5.013057e-09
750,4.8963225e-09,4.8963225e-09,5.6782933e-06,0.0098273475,4.957659e-09
751,4.8422244e-09,4.8422244e-09,5.6155495e-06,0.009719823,4.902883e-09
752,4.7887143e-09,4.7887143e-09,5.5534992e-06,0.009613462,4.8487028e-09
753,4.6834705e-09,4.6834705e-09,5.4314423e-06,0.009404182,4.742141e-09
754,4.631715e-09,4.631715e-09,5.371426e-06,0.009301244,4.6897366e-09
755,4.58054e-09,4.58054e-09,5.312073e-06,0.009199419,4.637912e-09
756,4.5299218e-09,4.5299218e-09,5.253376e-06,0.0090986965,4.5866684e-09
757,4.479863e-09,4.479863e-09,5.195323e-06,0.008999072,4.5359827e-09
758,4.430366e-09,4.430366e-09,5.1379157e-06,0.008900526,4.4858655e-09
759,4.3814072e-09,4.3814072e-09,5.081143e-06,0.00880305,4.4362936e-09
760,4.3329895e-09,4.3329895e-09,5.024998e-06,0.00870663,4.387269e-09
761,4.285115e-09,4.285115e-09,4.969468e-06,0.008611257,4.338795e-09
762,4.190939e-09,4.190939e-09,4.8602515e-06,0.008423611,4.2434314e-09
763,4.144627e-09,4.144627e-09,4.806547e-06,0.008331311,4.1965467e-09
764,4.0988253e-09,4.0988253e-09,4.7534313e-06,0.008240018,4.150172e-09
765,4.0535384e-09,4.0535384e-09,4.700907e-06,0.008149713,4.1043178e-09
766,4.008744e-09,4.008744e-09,4.6489636e-06,0.008060391,4.0589616e-09
767,3.9644443e-09,3.9644443e-09,4.5975935e-06,0.007972044,4.0141073e-09
768,3.920642e-09,3.920642e-09,4.5467864e-06,0.007884654,3.969756e-09
769,3.8773162e-09,3.8773162e-09,4.496546e-06,0.007798215,3.9258876e-09
770,3.8344763e-09,3.8344763e-09,4.44686e-06,0.0077127162,3.882504e-09
771,3.7501975e-09,3.7501975e-09,4.3491254e-06,0.0075444984,3.797177e-09
772,3.7087624e-09,3.7087624e-09,4.3010687e-06,0.007461763,3.7552224e-09
773,3.6677779e-09,3.6677779e-09,4.253543e-06,0.007379925,3.7137242e-09
774,3.6272463e-09,3.6272463e-09,4.206542e-06,0.007298977,3.672685e-09
775,3.5871697e-09,3.5871697e-09,4.160057e-06,0.00721891,3.6321062e-09
776,3.547529e-09,3.547529e-09,4.1140893e-06,0.007139715,3.591969e-09
777,3.5083327e-09,3.5083327e-09,4.0686296e-06,0.0070613814,3.5522751e-09
778,3.4695633e-09,3.4695633e-09,4.0236723e-06,0.0069839046,3.5130268e-09
779,3.4312222e-09,3.4312222e-09,3.979208e-06,0.006907274,3.4742054e-09
780,3.3558127e-09,3.3558127e-09,3.891755e-06,0.0067565045,3.3978513e-09
781,3.3187286e-09,3.3187286e-09,3.8487524e-06,0.0066823466,3.3603027e-09
782,3.2820606e-09,3.2820606e-09,3.8062208e-06,0.006609,3.3231753e-09
783,3.2457916e-09,3.2457916e-09,3.764163e-06,0.006536452,3.2864518e-09
784,3.2099297e-09,3.2099297e-09,3.72257e-06,0.0064646946,3.2501344e-09
785,3.1744574e-09,3.1744574e-09,3.6814363e-06,0.006393722,3.214224e-09
786,3.1393774e-09,3.1393774e-09,3.6407541e-06,0.0063235248,3.1787046e-09
787,3.1046912e-09,3.1046912e-09,3.6005247e-06,0.006254093,3.1435838e-09
788,3.0703822e-09,3.0703822e-09,3.5607395e-06,0.006185417,3.108845e-09
789,3.002903e-09,3.002903e-09,3.4824805e-06,0.0060503054,3.0405205e-09
790,2.969719e-09,2.969719e-09,3.4439997e-06,0.0059838537,3.0069207e-09
791,2.9369072e-09,2.9369072e-09,3.4059444e-06,0.005918129,2.9736922e-09
792,2.904452e-09,2.904452e-09,3.3683098e-06,0.00585312,2.9408365e-09
793,2.8723557e-09,2.8723557e-09,3.3310876e-06,0.005788822,2.908338e-09
794,2.8406197e-09,2.8406197e-09,3.2942798e-06,0.0057252287,2.8762044e-09
795,2.8092288e-09,2.8092288e-09,3.257879e-06,0.005662325,2.8444203e-09
796,2.778185e-09,2.778185e-09,3.22188e-06,0.0056001106,2.8129874e-09
797,2.7474893e-09,2.7474893e-09,3.186276e-06,0.0055385767,2.7819074e-09
798,2.7171279e-09,2.7171279e-09,3.1510685e-06,0.005477714,2.7511653e-09
799,2.657412e-09,2.657412e-09,3.081816e-06,0.005357979,2.6907019e-09
800,2.6280458e-09,2.6280458e-09,3.0477597e-06,0.0052990927,2.6609674e-09
801,2.5990092e-09,2.5990092e-09,3.0140827e-06,0.0052408464,2.6315672e-09
802,2.5702882e-09,2.5702882e-09,2.980778e-06,0.005183238,2.6024864e-09
803,2.5418847e-09,2.5418847e-09,2.947841e-06,0.0051262607,2.5737272e-09
804,2.5137998e-09,2.5137998e-09,2.9152652e-06,0.0050699064,2.5452906e-09
805,2.4860207e-09,2.4860207e-09,2.8830523e-06,0.005014167,2.5171634e-09
806,2.458553e-09,2.458553e-09,2.8511954e-06,0.0049590385,2.4893467e-09
807,2.4313844e-09,2.4313844e-09,2.8196903e-06,0.0049045137,2.4618425e-09
808,2.3779487e-09,2.3779487e-09,2.7577182e-06,0.004797244,2.4077376e-09
809,2.3516706e-09,2.3516706e-09,2.727246e-06,0.0047444897,2.3811304e-09
810,2.3256832e-09,2.3256832e-09,2.6971106e-06,0.0046923123,2.354817e-09
811,2.2999873e-09,2.2999873e-09,2.6673058e-06,0.004640707,2.3287994e-09
812,2.2745708e-09,2.2745708e-09,2.6378327e-06,0.0045896643,2.3030644e-09
813,2.2494393e-09,2.2494393e-09,2.6086852e-06,0.004539181,2.2776139e-09
814,2.2245814e-09,2.2245814e-09,2.57986e-06,0.0044892514,2.252449e-09
815,2.1999982e-09,2.1999982e-09,2.5513507e-06,0.0044398666,2.2275577e-09
816,2.175691e-09,2.175691e-09,2.5231589e-06,0.0043910225,2.202946e-09
817,2.1278708e-09,2.1278708e-09,2.4677063e-06,0.004294941,2.154527e-09
818,2.1043605e-09,2.1043605e-09,2.4404362e-06,0.0042476854,2.1307218e-09
819,2.0811057e-09,2.0811057e-09,2.4134702e-06,0.0042009503,2.107176e-09
820,2.0581121e-09,2.0581121e-09,2.386802e-06,0.004154725,2.0838902e-09
821,2.0353683e-09,2.0353683e-09,2.3604284e-06,0.0041090064,2.0608655e-09
822,,,2.3343441e-06,0.0040637883,2.0380915e-09
823,,,2.30855e-06,0.0040190653,
824,,,2.283041e-06,0.0039748354,
825,,,2.257814e-06,0.003931089,
826,,,2.208191e-06,0.0038450288,
827,,,2.1837911e-06,0.0038027037,
828,,,2.1596607e-06,0.003760846,
829,,,2.1357948e-06,0.0037194458,
830,,,2.1121948e-06,0.0036784995,
831,,,2.0888556e-06,0.003638002,
832,,,2.0657744e-06,0.0035979473,
833,,,2.042946e-06,0.003558335,
834,,,2.020372e-06,0.0035191556,
835,,,1.9759693e-06,0.0034420828,
836,,,1.9541335e-06,0.00340418,
837,,,1.932541e-06,0.0033666913,
838,,,1.9111867e-06,0.0033296158,
839,,,1.8900686e-06,0.0032929468,
840,,,1.869182e-06,0.00325668,
841,,,1.8485281e-06,0.0032208113,
842,,,1.8281022e-06,0.003185336,
843,,,1.8079022e-06,0.0031502515,
844,,,1.7879236e-06,0.0031155504,
845,,,1.7486296e-06,0.0030472893,
846,,,1.7293077e-06,0.0030137193,
847,,,1.7101977e-06,0.0029805196,
848,,,1.6913003e-06,0.0029476823,
849,,,1.6726119e-06,0.0029152087,
850,,,1.6541301e-06,0.0028830897,
851,,,1.6358507e-06,0.0028513235,
852,,,1.617775e-06,0.0028199072,
853,,,1.599899e-06,0.0027888354,
854,,,1.5647357e-06,0.0027277132,
855,,,1.5474458e-06,0.0026976536,
856,,,1.5303469e-06,0.0026679267,
857,,,1.5134369e-06,0.0026385249,
858,,,1.4967125e-06,0.0026094469,
859,,,1.4801742e-06,0.002580687,
860,,,1.4638186e-06,0.0025522453,
861,,,1.4476437e-06,0.0025241156,
862,,,1.4316462e-06,0.0024962951,
863,,,1.4001824e-06,0.0024415692,
864,,,1.3847106e-06,0.002414656,
865,,,1.3694087e-06,0.0023880398,
866,,,1.354277e-06,0.0023617144,
867,,,1.3393126e-06,0.0023356802,
868,,,1.3245135e-06,0.0023099321,
869,,,1.3098767e-06,0.0022844668,
870,,,1.2954029e-06,0.0022592812,
871,,,1.281089e-06,0.0022343742,
872,,,1.2529329e-06,0.0021853768,
873,,,1.2390882e-06,0.0021612803,
874,,,1.2253965e-06,0.0021374507,
875,,,1.2118561e-06,0.0021138827,
876,,,1.1984642e-06,0.0020905738,
877,,,1.1852217e-06,0.0020675228,
878,,,1.1721252e-06,0.0020447238,
879,,,1.1591735e-06,0.0020221765,
880,,,1.1463637e-06,0.0019998767,
881,,,1.1211697e-06,0.001956012,
882,,,1.1087811e-06,0.0019344413,
883,,,1.0965282e-06,0.001913108,
884,,,1.0844119e-06,0.0018920084,
885,,,1.0724293e-06,0.0018711424,
886,,,1.0605793e-06,0.0018505055,
887,,,1.0488592e-06,0.0018300953,
888,,,1.0372695e-06,0.0018099113,
889,,,1.0258079e-06,0.0017899481,
890,,,1.0032624e-06,0.0017506797,
891,,,9.921766e-07,0.0017313681,
892,,,9.812132e-07,0.0017122704,
893,,,9.70371e-07,0.0016933833,
894,,,9.596478e-07,0.001674703,
895,,,9.4904397e-07,0.0016562296,
896,,,9.3855726e-07,0.001637959,
897,,,9.281864e-07,0.0016198901,
898,,,9.1792924e-07,0.0016020199,
899,,,9.077864e-07,0.0015843465,
900,,,8.878356e-07,0.0015495814,
901,,,8.7802437e-07,0.0015324859,
902,,,8.683224e-07,0.0015155784,
903,,,8.587277e-07,0.0014988573,
904,,,8.492389e-07,0.00148232,
905,,,8.3985424e-07,0.0014659652,
906,,,8.3057404e-07,0.0014497901,
907,,,8.2139644e-07,0.0014337942,
908,,,8.123202e-07,0.0014179734,
909,,,7.944667e-07,0.0013868544,
910,,,7.8568803e-07,0.001371551,
911,,,7.770064e-07,0.0013564164,
912,,,7.6841997e-07,0.0013414487,
913,,,7.599291e-07,0.0013266463,
914,,,7.5153207e-07,0.0013120059,
915,,,7.4322776e-07,0.0012975277,
916,,,7.350146e-07,0.0012832093,
917,,,7.268929e-07,0.001269049,
918,,,7.109177e-07,0.0012411934,
919,,,7.030615e-07,0.0012274955,
920,,,6.9529284e-07,0.0012139493,
921,,,6.876101e-07,0.0012005516,
922,,,6.8001214e-07,0.0011873016,
923,,,6.7249755e-07,0.0011741979,
924,,,6.650666e-07,0.0011612393,
925,,,6.5771775e-07,0.0011484227,
926,,,6.5045015e-07,0.0011357476,
927,,,6.361543e-07,0.0011108153,
928,,,6.2912494e-07,0.0010985542,
929,,,6.2217333e-07,0.001086429,
930,,,6.1529784e-07,0.0010744374,
931,,,6.0849896e-07,0.0010625783,
932,,,6.017751e-07,0.0010508492,
933,,,5.951257e-07,0.0010392498,
934,,,5.8854914e-07,0.0010277783,
935,,,5.820458e-07,0.0010164336,
936,,,5.692539e-07,0.0009941172,
937,,,5.629633e-07,0.0009831439,
938,,,5.5674275e-07,0.00097229105,
939,,,5.505908e-07,0.00096155796,
940,,,5.445069e-07,0.0009509434,
941,,,5.3848976e-07,0.0009404456,
942,,,5.3253956e-07,0.0009300636,
943,,,5.266551e-07,0.0009197963,
944,,,5.208357e-07,0.0009096423,
945,,,5.093886e-07,0.00088966894,
946,,,5.0376e-07,0.00087984715,
947,,,4.981936e-07,0.00087013375,
948,,,4.926882e-07,0.0008605272,
949,,,4.8724405e-07,0.00085102714,
950,,,4.818602e-07,0.0008416319,
951,,,4.7653572e-07,0.00083233963,
952,,,4.7126966e-07,0.0008231504,
953,,,4.6606226e-07,0.00081406214,
954,,,4.609124e-07,0.0008050746,
955,,,4.5078227e-07,0.0007873954,
956,,,4.4580125e-07,0.00077870156,
957,,,4.4087525e-07,0.0007701037,
958,,,4.360037e-07,0.00076160074,
959,,,4.3118555e-07,0.0007531921,
960,,,4.2642105e-07,0.00074487587,
961,,,4.2170922e-07,0.0007366515,
962,,,4.1704942e-07,0.0007285176,
963,,,4.1244073e-07,0.0007204735,
964,,,4.0337633e-07,0.0007046507,
965,,,3.9891913e-07,0.0006968702,
966,,,3.945108e-07,0.00068917556,
967,,,3.9015154e-07,0.0006815655,
968,,,3.8584045e-07,0.00067403953,
969,,,3.8157705e-07,0.0006665963,
970,,,3.7736032e-07,0.00065923564,
971,,,3.731906e-07,0.00065195624,
972,,,3.6906695e-07,0.0006447572,
973,,,3.6095545e-07,0.00063059636,
974,,,3.5696698e-07,0.0006236329,
975,,,3.5302259e-07,0.000616746,
976,,,3.4912176e-07,0.00060993555,
977,,,3.4526371e-07,0.0006031999,
978,,,3.4144864e-07,0.00059653894,
979,,,3.3767571e-07,0.00058995123,
980,,,3.3394448e-07,0.00058343663,
981,,,3.3025418e-07,0.0005769936,
982,,,3.2299602e-07,0.0005643201,
983,,,3.19427e-07,0.00055808795,
984,,,3.158971e-07,0.0005519246,
985,,,3.1240654e-07,0.00054582936,
986,,,3.089545e-07,0.00053980167,
987,,,3.0554065e-07,0.0005338403,
988,,,3.021642e-07,0.0005279448,
989,,,2.9882534e-07,0.00052211416,
990,,,2.9552342e-07,0.0005163478,
991,,,2.890283e-07,0.0005050056,
992,,,2.858346e-07,0.0004994283,
993,,,2.826762e-07,0.00049391255,
994,,,2.795527e-07,0.00048845774,
995,,,2.7646345e-07,0.00048306317,
996,,,2.7340857e-07,0.00047772817,
997,,,2.703875e-07,0.00047245208,
998,,,2.6739977e-07,0.00046723406,
999,,,2.6444482e-07,0.00046207366,
1000,,,2.58633e-07,0.000451923,
1001,,,2.5577515e-07,0.0004469317,
1002,,,2.529487e-07,0.00044199557,
1003,,,2.5015365e-07,0.0004371137,
1004,,,2.473895e-07,0.00043228595,
1005,,,2.4465592e-07,0.00042751155,
1006,,,2.419523e-07,0.00042278986,
1007,,,2.392788e-07,0.00041812012,
1008,,,2.3663482e-07,0.00041350198,
1009,,,2.3402006e-07,0.00040893463,
1010,,,2.2887669e-07,0.00039995092,
1011,,,2.2634765e-07,0.00039553345,
1012,,,2.2384657e-07,0.00039116456,
1013,,,2.213729e-07,0.00038684416,
1014,,,2.1892679e-07,0.00038257125,
1015,,,2.1650769e-07,0.00037834572,
1016,,,2.1411535e-07,0.00037416673,
1017,,,2.1174922e-07,0.00037003402,
1018,,,2.0940944e-07,0.00036594682,
1019,,,2.0480715e-07,0.00035790715,
1020,,,2.025439e-07,0.0003539537,
1021,,,2.0030583e-07,0.00035004393,
1022,,,1.9809251e-07,0.00034617752,
1023,,,1.9590364e-07,0.00034235365,
1024,,,1.9373877e-07,0.00033857205,
1025,,,1.9159799e-07,0.00033483218,
1026,,,1.8948089e-07,0.0003311336,
1027,,,1.8738716e-07,0.00032747624,
1028,,,1.8326871e-07,0.0003202816,
1029,,,1.8124364e-07,0.00031674374,
1030,,,1.7924093e-07,0.00031324502,
1031,,,1.7726019e-07,0.00030978493,
1032,,,1.7530151e-07,0.00030636272,
1033,,,1.7336447e-07,0.00030297867,
1034,,,1.7144883e-07,0.0002996317,
1035,,,1.6955421e-07,0.00029632196,
1036,,,1.6768067e-07,0.0002930485,
1037,,,1.639955e-07,0.00028660998,
1038,,,1.6218321e-07,0.0002834441,
1039,,,1.6039114e-07,0.00028031287,
1040,,,1.5861886e-07,0.00027721658,
1041,,,1.5686615e-07,0.00027415418,
1042,,,1.5513268e-07,0.00027112587,
1043,,,1.534185e-07,0.00026813074,
1044,,,1.5172326e-07,0.000265169,
1045,,,1.5004676e-07,0.0002622397,
1046,,,1.4674897e-07,0.00025647783,
1047,,,1.4512743e-07,0.0002536445,
1048,,,1.435238e-07,0.00025084254,
1049,,,1.4193776e-07,0.00024807148,
1050,,,1.403694e-07,0.00024533106,
1051,,,1.3881835e-07,0.00024262091,
1052,,,1.3728443e-07,0.0002399407,
1053,,,1.3576734e-07,0.00023729009,
1054,,,1.3426715e-07,0.00023466852,
1055,,,1.3278353e-07,0.00023207617,
1056,,,1.2986517e-07,0.00022697702,
1057,,,1.2843019e-07,0.00022446964,
1058,,,1.2701106e-07,0.00022198993,
1059,,,1.2560763e-07,0.00021953761,
1060,,,1.2421957e-07,0.0002171124,
1061,,,1.2284697e-07,0.00021471379,
1062,,,1.2148955e-07,0.00021234185,
1063,,,1.2014712e-07,0.00020999611,
1064,,,1.18819415e-07,0.00020767632,
1065,,,1.16208064e-07,0.00020311309,
1066,,,1.1492399e-07,0.00020086912,
1067,,,1.13654e-07,0.00019865014,
1068,,,1.12398155e-07,0.00019645547,
1069,,,1.1115618e-07,0.00019428506,
1070,,,1.09927825e-07,0.00019213863,
1071,,,1.0871325e-07,0.00019001607,
1072,,,1.07511894e-07,0.0001879168,
1073,,,1.06324016e-07,0.00018584072,
1074,,,1.0398709e-07,0.00018175729,
1075,,,1.0283816e-07,0.00017974927,
1076,,,1.0170172e-07,0.00017776342,
1077,,,1.0057785e-07,0.0001757995,
1078,,,9.946658e-08,0.00017385745,
1079,,,9.836741e-08,0.00017193671,
1080,,,9.728056e-08,0.00017003716,
1081,,,9.620555e-08,0.00016815863,
1082,,,9.514241e-08,0.00016630099,
1083,,,9.305142e-08,0.00016264674,
1084,,,9.2023136e-08,0.00016084984,
1085,,,9.100639e-08,0.00015907295,
1086,,,9.000071e-08,0.00015731553,
1087,,,8.900631e-08,0.00015557752,
1088,,,8.802273e-08,0.00015385872,
1089,,,8.705002e-08,0.00015215906,
1090,,,8.6088214e-08,0.00015047789,
1091,,,8.5136875e-08,0.00014881542,
1092,,,8.326579e-08,0.00014554526,
1093,,,8.2345636e-08,0.0001439373,
1094,,,8.143582e-08,0.00014234697,
1095,,,8.05359e-08,0.00014077434,
1096,,,7.9645915e-08,0.00013921908,
1097,,,7.876593e-08,0.00013768087,
1098,,,7.7895514e-08,0.0001361598,
1099,,,7.7034706e-08,0.00013465552,
1100,,,7.618357e-08,0.00013316773,
1101,,,7.4509245e-08,0.00013024142,
1102,,,7.368587e-08,0.00012880254,
1103,,,7.287159e-08,0.00012737954,
1104,,,7.206644e-08,0.00012597213,
1105,,,7.127006e-08,0.00012458042,
1106,,,7.048248e-08,0.00012320407,
1107,,,6.970373e-08,0.000121842815,
1108,,,6.893345e-08,0.000120496705,
1109,,,6.817182e-08,0.00011916536,
1110,,,6.7418476e-08,0.00011784884,
1111,,,6.593679e-08,0.00011525915,
1112,,,6.520814e-08,0.000113985785,
1113,,,6.4487544e-08,0.000112726484,
1114,,,6.377503e-08,0.00011148099,
1115,,,6.3070274e-08,0.00011024936,
1116,,,6.2373424e-08,0.000109031236,
1117,,,6.168415e-08,0.00010782667,
1118,,,6.1002495e-08,0.000106635416,
1119,,,6.0328496e-08,0.00010545723,
1120,,,5.9002517e-08,0.000103139944,
1121,,,5.835061e-08,0.00010200037,
1122,,,5.7705794e-08,0.000100873476,
1123,,,5.7068217e-08,9.975895e-05,
1124,,,5.643757e-08,9.865683e-05,
1125,,,5.5813896e-08,9.7566786e-05,
1126,,,5.519722e-08,9.648878e-05,
1127,,,5.4587254e-08,9.542269e-05,
1128,,,5.3984024e-08,9.436839e-05,
1129,,,5.2797596e-08,9.229459e-05,
1130,,,5.2214247e-08,9.127485e-05,
1131,,,5.163724e-08,9.0266374e-05,
1132,,,5.106661e-08,8.926903e-05,
1133,,,5.050239e-08,8.8282715e-05,
1134,,,4.9944298e-08,8.73073e-05,
1135,,,4.939238e-08,8.6342654e-05,
1136,,,4.884665e-08,8.538867e-05,
1137,,,4.8306863e-08,8.444522e-05,
1138,,,4.72452e-08,8.258949e-05,
1139,,,4.6723112e-08,8.1676975e-05,
1140,,,4.620688e-08,8.0774545e-05,
1141,,,4.5696257e-08,7.9882084e-05,
1142,,,4.5191282e-08,7.899948e-05,
1143,,,4.4691973e-08,7.812663e-05,
1144,,,4.4198092e-08,7.726342e-05,
1145,,,4.3709758e-08,7.640976e-05,
1146,,,4.3226734e-08,7.556552e-05,
1147,,,4.2276724e-08,7.390492e-05,
1148,,,4.1809535e-08,7.308836e-05,
1149,,,4.1347512e-08,7.2280825e-05,
1150,,,4.0890672e-08,7.14822e-05,
1151,,,4.0438795e-08,7.069241e-05,
1152,,,3.9992e-08,6.9911344e-05,
1153,,,3.955006e-08,6.91389e-05,
1154,,,3.9113e-08,6.8375004e-05,
1155,,,3.868085e-08,6.761954e-05,
1156,,,3.7830674e-08,6.6133565e-05,
1157,,,3.741269e-08,6.540286e-05,
1158,,,3.6999253e-08,6.468024e-05,
1159,,,3.6590453e-08,6.39656e-05,
1160,,,3.61861e-08,6.325886e-05,
1161,,,3.5786222e-08,6.255992e-05,
1162,,,3.539083e-08,6.1868705e-05,
1163,,,3.4999733e-08,6.118513e-05,
1164,,,3.4612963e-08,6.050911e-05,
1165,,,3.4230528e-08,5.9840557e-05,
1166,,,3.347823e-08,5.8525526e-05,
1167,,,3.310827e-08,5.787889e-05,
1168,,,3.2742403e-08,5.7239395e-05,
1169,,,3.238064e-08,5.660697e-05,
1170,,,3.2022808e-08,5.598153e-05,
1171,,,3.1668936e-08,5.5362998e-05,
1172,,,3.131903e-08,5.4751305e-05,
1173,,,3.0972934e-08,5.4146367e-05,
1174,,,3.063072e-08,5.3548112e-05,
1175,,,2.995748e-08,5.2371364e-05,
1176,,,2.9626483e-08,5.1792722e-05,
1177,,,2.9299091e-08,5.1220475e-05,
1178,,,2.8975315e-08,5.065455e-05,
1179,,,2.8655172e-08,5.0094877e-05,
1180,,,2.8338512e-08,4.9541388e-05,
1181,,,2.8025406e-08,4.8994014e-05,
1182,,,2.7715705e-08,4.8452686e-05,
1183,,,2.7409428e-08,4.7917343e-05,
1184,,,2.680704e-08,4.6864334e-05,
1185,,,2.6510802e-08,4.6346537e-05,
1186,,,2.621789e-08,4.5834466e-05,
1187,,,2.5928163e-08,4.5328048e-05,
1188,,,2.5641688e-08,4.4827182e-05,
1189,,,2.5358329e-08,4.4331897e-05,
1190,,,2.5078103e-08,4.3842083e-05,
1191,,,2.480102e-08,4.335768e-05,
1192,,,2.452695e-08,4.287863e-05,
1193,,,2.398791e-08,4.1936346e-05,
1194,,,2.3722828e-08,4.1473e-05,
1195,,,2.3460718e-08,4.1014773e-05,
1196,,,2.3201462e-08,4.056161e-05,
1197,,,2.2945068e-08,4.011345e-05,
1198,,,2.2691554e-08,3.9670245e-05,
1199,,,2.2440796e-08,3.9231934e-05,
1200,,,2.219281e-08,3.8798466e-05,
1201,,,2.1947605e-08,3.836979e-05,
1202,,,2.1465253e-08,3.7526595e-05,
1203,,,2.1228047e-08,3.7111968e-05,
1204,,,2.0993463e-08,3.6701927e-05,
1205,,,2.076151e-08,3.6296413e-05,
1206,,,2.053208e-08,3.589538e-05,
1207,,,2.0305185e-08,3.549878e-05,
1208,,,2.0080838e-08,3.510656e-05,
1209,,,1.985893e-08,3.4718672e-05,
1210,,,1.9639513e-08,3.4335073e-05,
1211,,,1.9422483e-08,3.3955715e-05,
1212,,,1.8995626e-08,3.3209515e-05,
1213,,,1.8785713e-08,3.2842592e-05,
1214,,,1.8578117e-08,3.2479722e-05,
1215,,,1.837285e-08,3.2120857e-05,
1216,,,1.8169818e-08,3.1765958e-05,
1217,,,1.7969063e-08,3.1414984e-05,
1218,,,1.7770493e-08,3.1067884e-05,
1219,,,1.7574115e-08,3.0724623e-05,
1220,,,1.7379941e-08,3.038515e-05,
1221,,,1.6997944e-08,2.9717421e-05,
1222,,,1.6810137e-08,2.9389079e-05,
1223,,,1.6624373e-08,2.9064364e-05,
1224,,,1.6440692e-08,2.8743236e-05,
1225,,,1.6259012e-08,2.8425658e-05,
1226,,,1.6079339e-08,2.8111588e-05,
1227,,,1.590168e-08,2.7800988e-05,
1228,,,1.5725957e-08,2.7493821e-05,
1229,,,1.5552173e-08,2.7190046e-05,
1230,,,1.5210375e-08,2.659253e-05,
1231,,,1.504232e-08,2.6298714e-05,
1232,,,1.48760915e-08,2.6008145e-05,
1233,,,1.47117e-08,2.5720785e-05,
1234,,,1.4549154e-08,2.54366e-05,
1235,,,1.4388375e-08,2.5155558e-05,
1236,,,1.4229373e-08,2.487762e-05,
1237,,,1.4072156e-08,2.460275e-05,
1238,,,1.3916649e-08,2.4330919e-05,
1239,,,1.3610797e-08,2.3796234e-05,
1240,,,1.3460388e-08,2.3533314e-05,
1241,,,1.3311666e-08,2.3273298e-05,
1242,,,1.3164564e-08,2.3016155e-05,
1243,,,1.3019086e-08,2.2761855e-05,
1244,,,1.287524e-08,2.2510363e-05,
1245,,,1.27329605e-08,2.2261649e-05,
1246,,,1.25922766e-08,2.2015685e-05,
1247,,,1.2453122e-08,2.1772437e-05,
1248,,,1.2179435e-08,2.1293978e-05,
1249,,,1.2044843e-08,2.1058704e-05,
1250,,,1.191174e-08,2.082603e-05,
1251,,,1.1780129e-08,2.0595928e-05,
1252,,,1.164995e-08,2.0368367e-05,
1253,,,1.1521232e-08,2.014332e-05,
1254,,,1.1393914e-08,1.992076e-05,
1255,,,1.1268003e-08,1.9700661e-05,
1256,,,1.1143506e-08,1.948299e-05,
1257,,,1.089858e-08,1.9054842e-05,
1258,,,1.0778163e-08,1.8844308e-05,
1259,,,1.0659058e-08,1.8636081e-05,
1260,,,1.0541287e-08,1.8430159e-05,
1261,,,1.0424799e-08,1.822651e-05,
1262,,,1.0309597e-08,1.8025094e-05,
1263,,,1.0195688e-08,1.7825922e-05,
1264,,,1.0083019e-08,1.7628949e-05,
1265,,,9.971594e-09,1.7434153e-05,
1266,,,9.86142e-09,1.7241495e-05,
1267,,,9.644692e-09,1.686257e-05,
1268,,,9.538111e-09,1.6676242e-05,
1269,,,9.432708e-09,1.6491958e-05,
1270,,,9.328488e-09,1.6309727e-05,
1271,,,9.225401e-09,1.6129507e-05,
1272,,,9.123455e-09,1.595128e-05,
1273,,,9.022651e-09,1.5775007e-05,
1274,,,8.922944e-09,1.5600697e-05,
1275,,,8.824356e-09,1.5428313e-05,
1276,,,8.630404e-09,1.5089226e-05,
1277,,,8.535047e-09,1.49224925e-05,
1278,,,8.440729e-09,1.4757604e-05,
1279,,,8.347453e-09,1.4594535e-05,
1280,,,8.255224e-09,1.4433255e-05,
1281,,,8.1639975e-09,1.4273771e-05,
1282,,,8.073795e-09,1.411605e-05,
1283,,,7.984575e-09,1.3960071e-05,
1284,,,7.896339e-09,1.3805802e-05,
1285,,,7.722798e-09,1.3502386e-05,
1286,,,7.637455e-09,1.3353188e-05,
1287,,,7.553071e-09,1.3205626e-05,
1288,,,7.469604e-09,1.3059707e-05,
1289,,,7.387074e-09,1.29154005e-05,
1290,,,7.3054416e-09,1.2772688e-05,
1291,,,7.2247115e-09,1.2631541e-05,
1292,,,7.1448865e-09,1.2491966e-05,
1293,,,7.0659305e-09,1.2353933e-05,
1294,,,6.91064e-09,1.2082414e-05,
1295,,,6.8342727e-09,1.1948906e-05,
1296,,,6.758762e-09,1.1816874e-05,
1297,,,6.684073e-09,1.1686299e-05,
1298,,,6.6102093e-09,1.1557157e-05,
1299,,,6.537174e-09,1.1429454e-05,
1300,,,6.4649335e-09,1.1303161e-05,
1301,,,6.3934915e-09,1.1178264e-05,
1302,,,6.322851e-09,1.1054736e-05,
1303,,,6.1838916e-09,1.0811783e-05,
1304,,,6.1155547e-09,1.06923135e-05,
1305,,,6.0479737e-09,1.0574157e-05,
1306,,,5.9811507e-09,1.0457315e-05,
1307,,,5.915055e-09,1.0341765e-05,
1308,,,5.8496896e-09,1.0227491e-05,
1309,,,5.7850573e-09,1.011447e-05,
1310,,,5.721128e-09,1.0002706e-05,
1311,,,5.657917e-09,9.892179e-06,
1312,,,5.53356e-09,9.674765e-06,
1313,,,5.4724203e-09,9.567862e-06,
1314,,,5.4119464e-09,9.462139e-06,
1315,,,5.3521405e-09,9.3575845e-06,
1316,,,5.2930056e-09,9.254178e-06,
1317,,,5.2345146e-09,9.1519205e-06,
1318,,,5.176679e-09,9.050794e-06,
1319,,,5.1194733e-09,8.950785e-06,
1320,,,5.0628994e-09,8.851873e-06,
1321,,,5.0069606e-09,8.754062e-06,
1322,,,4.8969113e-09,8.56167e-06,
1323,,,4.8428057e-09,8.467057e-06,
1324,,,4.78929e-09,8.3734985e-06,
1325,,,4.7363735e-09,8.280973e-06,
1326,,,4.6840336e-09,8.1894705e-06,
1327,,,4.6322715e-09,8.098971e-06,
1328,,,4.58109e-09,8.00948e-06,
1329,,,4.5304662e-09,7.920977e-06,
1330,,,4.4804014e-09,7.8334515e-06,
1331,,,4.3819335e-09,7.661285e-06,
1332,,,4.3335184e-09,7.5766297e-06,
1333,,,4.28563e-09,7.4929103e-06,
1334,,,4.238271e-09,7.410108e-06,
1335,,,4.191443e-09,7.3282285e-06,
1336,,,4.1451247e-09,7.2472535e-06,
1337,,,4.0993178e-09,7.167173e-06,
1338,,,4.054025e-09,7.087971e-06,
1339,,,4.0092254e-09,7.0096503e-06,
1340,,,3.9211137e-09,6.855596e-06,
1341,,,3.877782e-09,6.7798373e-06,
1342,,,3.8349373e-09,6.7049214e-06,
1343,,,3.7925587e-09,6.630834e-06,
1344,,,3.7506482e-09,6.5575646e-06,
1345,,,3.7092078e-09,6.485099e-06,
1346,,,3.6682186e-09,6.4134406e-06,
1347,,,3.627689e-09,6.3425737e-06,
1348,,,3.5876007e-09,6.2724894e-06,
1349,,,3.5087544e-09,6.134631e-06,
1350,,,3.4699803e-09,6.066844e-06,
1351,,,3.4316345e-09,5.999807e-06,
1352,,,3.393719e-09,5.933505e-06,
1353,,,3.356216e-09,5.867941e-06,
1354,,,3.3191339e-09,5.803102e-06,
1355,,,3.282455e-09,5.738979e-06,
1356,,,3.2461815e-09,5.6755594e-06,
1357,,,3.2103151e-09,5.612846e-06,
1358,,,3.1397547e-09,5.48949e-06,
1359,,,3.1050642e-09,5.428827e-06,
1360,,,3.070751e-09,5.36884e-06,
1361,,,3.0368228e-09,5.3095155e-06,
1362,,,3.0032639e-09,5.2508467e-06,
1363,,,2.9700757e-09,5.192821e-06,
1364,,,2.93726e-09,5.135442e-06,
1365,,,2.904801e-09,5.078696e-06,
1366,,,2.872701e-09,5.022578e-06,
1367,,,2.8095664e-09,4.9121904e-06,
1368,,,2.7785243e-09,4.8579113e-06,
1369,,,2.7478195e-09,4.804233e-06,
1370,,,2.717454e-09,4.7511426e-06,
1371,,,2.6874296e-09,4.698644e-06,
1372,,,2.6577316e-09,4.646725e-06,
1373,,,2.6283618e-09,4.59538e-06,
1374,,,2.5993214e-09,4.5445977e-06,
1375,,,2.570597e-09,4.494381e-06,
1376,,,2.542195e-09,4.444719e-06,
1377,,,2.4863194e-09,4.3470313e-06,
1378,,,2.4588485e-09,4.2989977e-06,
1379,,,2.4316766e-09,4.251495e-06,
1380,,,2.4048048e-09,4.2045167e-06,
1381,,,2.3782345e-09,4.1580543e-06,
1382,,,2.3519535e-09,4.1121084e-06,
1383,,,2.3259672e-09,4.066671e-06,
1384,,,2.3002635e-09,4.021735e-06,
1385,,,2.2748439e-09,3.977292e-06,
1386,,,2.224849e-09,3.8898816e-06,
1387,,,2.2002626e-09,3.846899e-06,
1388,,,2.1759523e-09,3.804388e-06,
1389,,,2.1519067e-09,3.7623506e-06,
1390,,,2.1281308e-09,3.7207776e-06,
1391,,,2.1046132e-09,3.679664e-06,
1392,,,2.0813558e-09,3.639001e-06,
1393,,,2.0583593e-09,3.598791e-06,
1394,,,2.0356168e-09,3.5590251e-06,
1395,,,,3.4808036e-06,
1396,,,,3.4423417e-06,
1397,,,,3.4043046e-06,
1398,,,,3.366688e-06,
1399,,,,3.3294837e-06,
1400,,,,3.2926935e-06,
1401,,,,3.25631e-06,
1402,,,,3.2203288e-06,
1403,,,,3.184742e-06,
1404,,,,3.1147495e-06,
1405,,,,3.0803321e-06,
1406,,,,3.0462922e-06,
1407,,,,3.0126316e-06,
1408,,,,2.9793428e-06,
1409,,,,2.9464218e-06,
1410,,,,2.9138619e-06,
1411,,,,2.8816642e-06,
1412,,,,2.8498225e-06,
1413,,,,2.7871881e-06,
1414,,,,2.7563904e-06,
1415,,,,2.7259327e-06,
1416,,,,2.695812e-06,
1417,,,,2.6660216e-06,
1418,,,,2.6365626e-06,
1419,,,,2.6074292e-06,
1420,,,,2.5786178e-06,
1421,,,,2.5501222e-06,
1422,,,,2.5219438e-06,
1423,,,,2.4665183e-06,
1424,,,,2.4392614e-06,
1425,,,,2.4123083e-06,
1426,,,,2.3856528e-06,
1427,,,,2.3592918e-06,
1428,,,,2.33322e-06,
1429,,,,2.3074385e-06,
1430,,,,2.2819418e-06,
1431,,,,2.256727e-06,
1432,,,,2.2071279e-06,
1433,,,,2.1827398e-06,
1434,,,,2.1586209e-06,
1435,,,,2.1347666e-06,
1436,,,,2.111178e-06,
1437,,,,2.08785e-06,
1438,,,,2.0647797e-06,
1439,,,,2.0419623e-06,
1440,,,,2.0193993e-06,
1441,,,,1.975018e-06,
1442,,,,1.9531926e-06,
1443,,,,1.9316105e-06,
1444,,,,1.9102665e-06,
1445,,,,1.8891587e-06,
1446,,,,1.868282e-06,
1447,,,,1.847638e-06,
1448,,,,1.8272221e-06,
1449,,,,1.8070316e-06,
1450,,,,1.7673161e-06,
1451,,,,1.7477877e-06,
1452,,,,1.728475e-06,
1453,,,,1.7093741e-06,
1454,,,,1.690486e-06,
1455,,,,1.6718066e-06,
1456,,,,1.6533335e-06,
1457,,,,1.6350631e-06,
1458,,,,1.616996e-06,
1459,,,,1.5814585e-06,
1460,,,,1.5639823e-06,
1461,,,,1.5467008e-06,
1462,,,,1.52961e-06,
1463,,,,1.5127083e-06,
1464,,,,1.4959918e-06,
1465,,,,1.4794615e-06,
1466,,,,1.4631137e-06,
1467,,,,1.4469467e-06,
1468,,,,1.4151452e-06,
1469,,,,1.3995083e-06,
1470,,,,1.3840439e-06,
1471,,,,1.3687493e-06,
1472,,,,1.353625e-06,
1473,,,,1.3386677e-06,
1474,,,,1.3238758e-06,
1475,,,,1.3092459e-06,
1476,,,,1.2947792e-06,
1477,,,,1.2804721e-06,
1478,,,,1.2523295e-06,
1479,,,,1.2384916e-06,
1480,,,,1.2248066e-06,
1481,,,,1.2112727e-06,
1482,,,,1.1978874e-06,
1483,,,,1.184651e-06,
1484,,,,1.1715608e-06,
1485,,,,1.1586154e-06,
1486,,,,1.1458118e-06,
1487,,,,1.1206299e-06,
1488,,,,1.1082471e-06,
1489,,,,1.0960002e-06,
1490,,,,1.0838897e-06,
1491,,,,1.071913e-06,
1492,,,,1.0600687e-06,
1493,,,,1.0483541e-06,
1494,,,,1.0367701e-06,
1495,,,,1.0253141e-06,
1496,,,,1.0027793e-06,
1497,,,,9.916988e-07,
1498,,,,9.807409e-07,
1499,,,,9.699039e-07,
1500,,,,9.591857e-07,
1501,,,,9.48587e-07,
1502,,,,9.381053e-07,
1503,,,,9.277395e-07,
1504,,,,9.1748734e-07,
1505,,,,8.9732333e-07,
1506,,,,8.8740813e-07,
1507,,,,8.776016e-07,
1508,,,,8.6790436e-07,
1509,,,,8.583142e-07,
1510,,,,8.4883004e-07,
1511,,,,8.3944985e-07,
1512,,,,8.3017414e-07,
1513,,,,8.210009e-07,
1514,,,,8.029567e-07,
1515,,,,7.940842e-07,
1516,,,,7.8530974e-07,
1517,,,,7.7663225e-07,
1518,,,,7.6805e-07,
1519,,,,7.595632e-07,
1520,,,,7.511702e-07,
1521,,,,7.4286993e-07,
1522,,,,7.346607e-07,
1523,,,,7.185148e-07,
1524,,,,7.1057536e-07,
1525,,,,7.02723e-07,
1526,,,,6.949581e-07,
1527,,,,6.8727894e-07,
1528,,,,6.796847e-07,
1529,,,,6.7217377e-07,
1530,,,,6.647463e-07,
1531,,,,6.574011e-07,
1532,,,,6.50137e-07,
1533,,,,6.3584804e-07,
1534,,,,6.28822e-07,
1535,,,,6.218737e-07,
1536,,,,6.1500157e-07,
1537,,,,6.08206e-07,
1538,,,,6.014854e-07,
1539,,,,5.9483915e-07,
1540,,,,5.882658e-07,
1541,,,,5.8176556e-07,
1542,,,,5.689799e-07,
1543,,,,5.626922e-07,
1544,,,,5.564746e-07,
1545,,,,5.503257e-07,
1546,,,,5.442447e-07,
1547,,,,5.3823044e-07,
1548,,,,5.3228314e-07,
1549,,,,5.2640155e-07,
1550,,,,5.2058493e-07,
1551,,,,5.091434e-07,
1552,,,,5.0351747e-07,
1553,,,,4.979537e-07,
1554,,,,4.9245097e-07,
1555,,,,4.8700946e-07,
1556,,,,4.8162815e-07,
1557,,,,4.763063e-07,
1558,,,,4.7104277e-07,
1559,,,,4.6583784e-07,
1560,,,,4.5559995e-07,
1561,,,,4.5056524e-07,
1562,,,,4.455866e-07,
1563,,,,4.40663e-07,
1564,,,,4.3579377e-07,
1565,,,,4.3097793e-07,
1566,,,,4.2621573e-07,
1567,,,,4.2150617e-07,
1568,,,,4.1684862e-07,
1569,,,,4.0768697e-07,
1570,,,,4.0318213e-07,
1571,,,,3.9872705e-07,
1572,,,,3.9432084e-07,
1573,,,,3.899637e-07,
1574,,,,3.856547e-07,
1575,,,,3.813933e-07,
1576,,,,3.7717865e-07,
1577,,,,3.7301092e-07,
1578,,,,3.6481308e-07,
1579,,,,3.6078166e-07,
1580,,,,3.567951e-07,
1581,,,,3.528526e-07,
1582,,,,3.4895368e-07,
1583,,,,3.4509748e-07,
1584,,,,3.4128422e-07,
1585,,,,3.3751314e-07,
1586,,,,3.337837e-07,
1587,,,,3.3009516e-07,
1588,,,,3.2284052e-07,
1589,,,,3.192732e-07,
1590,,,,3.15745e-07,
1591,,,,3.122561e-07,
1592,,,,3.0880574e-07,
1593,,,,3.053935e-07,
1594,,,,3.020187e-07,
1595,,,,2.9868147e-07,
1596,,,,2.953811e-07,
1597,,,,2.8888914e-07,
1598,,,,2.8569696e-07,
1599,,,,2.825401e-07,
1600,,,,2.794181e-07,
1601,,,,2.7633033e-07,
1602,,,,2.7327692e-07,
1603,,,,2.702573e-07,
1604,,,,2.6727102e-07,
1605,,,,2.6431746e-07,
1606,,,,2.5850846e-07,
1607,,,,2.5565203e-07,
1608,,,,2.5282688e-07,
1609,,,,2.500332e-07,
1610,,,,2.472704e-07,
1611,,,,2.445381e-07,
1612,,,,2.418358e-07,
1613,,,,2.3916357e-07,
1614,,,,2.3652086e-07,
1615,,,,2.3132253e-07,
1616,,,,2.2876648e-07,
1617,,,,2.2623867e-07,
1618,,,,2.237388e-07,
1619,,,,2.2126632e-07,
1620,,,,2.1882137e-07,
1621,,,,2.1640346e-07,
1622,,,,2.1401225e-07,
1623,,,,2.1164726e-07,
1624,,,,2.069958e-07,
1625,,,,2.0470854e-07,
1626,,,,2.0244637e-07,
1627,,,,2.0020939e-07,
1628,,,,1.9799712e-07,
1629,,,,1.958093e-07,
1630,,,,1.9364548e-07,
1631,,,,1.9150575e-07,
1632,,,,1.8938965e-07,
1633,,,,1.8729693e-07,
1634,,,,1.8318046e-07,
1635,,,,1.8115637e-07,
1636,,,,1.7915463e-07,
1637,,,,1.7717484e-07,
1638,,,,1.7521711e-07,
1639,,,,1.7328101e-07,
1640,,,,1.7136628e-07,
1641,,,,1.6947257e-07,
1642,,,,1.6759994e-07,
1643,,,,1.6391652e-07,
1644,,,,1.6210514e-07,
1645,,,,1.6031392e-07,
1646,,,,1.5854248e-07,
1647,,,,1.5679062e-07,
1648,,,,1.5505799e-07,
1649,,,,1.5334462e-07,
1650,,,,1.516502e-07,
1651,,,,1.499745e-07,
1652,,,,1.4667832e-07,
1653,,,,1.4505756e-07,
1654,,,,1.434547e-07,
1655,,,,1.4186942e-07,
1656,,,,1.4030181e-07,
1657,,,,1.387515e-07,
1658,,,,1.3721834e-07,
1659,,,,1.3570198e-07,
1660,,,,1.3420251e-07,
1661,,,,1.3125307e-07,
1662,,,,1.2980264e-07,
1663,,,,1.2836834e-07,
1664,,,,1.2694991e-07,
1665,,,,1.2554715e-07,
1666,,,,1.2415975e-07,
1667,,,,1.2278782e-07,
1668,,,,1.2143104e-07,
1669,,,,1.2008927e-07,
1670,,,,1.174499e-07,
1671,,,,1.1615211e-07,
1672,,,,1.14868655e-07,
1673,,,,1.1359927e-07,
1674,,,,1.1234403e-07,
1675,,,,1.1110276e-07,
1676,,,,1.09875e-07,
1677,,,,1.0866081e-07,
1678,,,,1.0746024e-07,
1679,,,,1.0509833e-07,
1680,,,,1.0393712e-07,
1681,,,,1.0278854e-07,
1682,,,,1.0165285e-07,
1683,,,,1.0052951e-07,
1684,,,,9.94186e-08,
1685,,,,9.8320136e-08,
1686,,,,9.723363e-08,
1687,,,,9.6159134e-08,
1688,,,,9.509669e-08,
1689,,,,9.300671e-08,
1690,,,,9.197892e-08,
1691,,,,9.096249e-08,
1692,,,,8.995746e-08,
1693,,,,8.896337e-08,
1694,,,,8.7980254e-08,
1695,,,,8.700818e-08,
1696,,,,8.604668e-08,
1697,,,,8.509596e-08,
1698,,,,8.3225615e-08,
1699,,,,8.230607e-08,
1700,,,,8.1396536e-08,
1701,,,,8.0497045e-08,
1702,,,,7.960765e-08,
1703,,,,7.872793e-08,
1704,,,,7.7858076e-08,
1705,,,,7.699769e-08,
1706,,,,7.614681e-08,
1707,,,,7.4473306e-08,
1708,,,,7.365032e-08,
1709,,,,7.283657e-08,
1710,,,,7.203168e-08,
1711,,,,7.123581e-08,
1712,,,,7.044861e-08,
1713,,,,6.96701e-08,
1714,,,,6.890033e-08,
1715,,,,6.813893e-08,
1716,,,,6.664141e-08,
1717,,,,6.590498e-08,
1718,,,,6.5176806e-08,
1719,,,,6.445656e-08,
1720,,,,6.374427e-08,
1721,,,,6.303997e-08,
1722,,,,6.234333e-08,
1723,,,,6.16544e-08,
1724,,,,6.0973186e-08,
1725,,,,5.963315e-08,
1726,,,,5.8974166e-08,
1727,,,,5.832246e-08,
1728,,,,5.7678065e-08,
1729,,,,5.7040683e-08,
1730,,,,5.6410343e-08,
1731,,,,5.5787076e-08,
1732,,,,5.5170588e-08,
1733,,,,5.456102e-08,
1734,,,,5.336181e-08,
1735,,,,5.2772222e-08,
1736,,,,5.218905e-08,
1737,,,,5.161233e-08,
1738,,,,5.1042072e-08,
1739,,,,5.047802e-08,
1740,,,,4.9920303e-08,
1741,,,,4.9368644e-08,
1742,,,,4.8823086e-08,
1743,,,,4.828365e-08,
1744,,,,4.7222407e-08,
1745,,,,4.670066e-08,
1746,,,,4.6184585e-08,
1747,,,,4.5674298e-08,
1748,,,,4.5169568e-08,
1749,,,,4.4670408e-08,
1750,,,,4.4176854e-08,
1751,,,,4.368867e-08,
1752,,,,4.320588e-08,
1753,,,,4.2256325e-08,
1754,,,,4.1789445e-08,
1755,,,,4.1327638e-08,
1756,,,,4.087094e-08,
1757,,,,4.041937e-08,
1758,,,,3.99727e-08,
1759,,,,3.9530974e-08,
1760,,,,3.9094207e-08,
1761,,,,3.8662186e-08,
1762,,,,3.781249e-08,
1763,,,,3.739464e-08,
1764,,,,3.6981472e-08,
1765,,,,3.6572803e-08,
1766,,,,3.6168647e-08,
1767,,,,3.5769027e-08,
1768,,,,3.5373752e-08,
1769,,,,3.4982914e-08,
1770,,,,3.4596326e-08,
1771,,,,3.3835992e-08,
1772,,,,3.346208e-08,
1773,,,,3.3092302e-08,
1774,,,,3.2726668e-08,
1775,,,,3.2365016e-08,
1776,,,,3.200742e-08,
1777,,,,3.165372e-08,
1778,,,,3.130392e-08,
1779,,,,3.0958052e-08,
1780,,,,3.0277615e-08,
1781,,,,2.994308e-08,
1782,,,,2.9612192e-08,
1783,,,,2.9285012e-08,
1784,,,,2.8961392e-08,
1785,,,,2.8641347e-08,
1786,,,,2.8324896e-08,
1787,,,,2.8011884e-08,
1788,,,,2.7702335e-08,
1789,,,,2.709351e-08,
1790,,,,2.6794158e-08,
1791,,,,2.6498064e-08,
1792,,,,2.6205242e-08,
1793,,,,2.5915703e-08,
1794,,,,2.5629317e-08,
1795,,,,2.5346095e-08,
1796,,,,2.506605e-08,
1797,,,,2.4789054e-08,
1798,,,,2.4515163e-08,
1799,,,,2.3976337e-08,
1800,,,,2.3711427e-08,
1801,,,,2.3449399e-08,
1802,,,,2.3190267e-08,
1803,,,,2.2934044e-08,
1804,,,,2.2680606e-08,
1805,,,,2.2430012e-08,
1806,,,,2.2182144e-08,
1807,,,,2.1937016e-08,
1808,,,,2.1454898e-08,
1809,,,,2.1217804e-08,
1810,,,,2.0983373e-08,
1811,,,,2.0751493e-08,
1812,,,,2.0522213e-08,
1813,,,,2.029543e-08,
1814,,,,2.007115e-08,
1815,,,,1.9849386e-08,
1816,,,,1.9630038e-08,
1817,,,,1.9198621e-08,
1818,,,,1.8986462e-08,
1819,,,,1.8776685e-08,
1820,,,,1.8569189e-08,
1821,,,,1.8363988e-08,
1822,,,,1.8161087e-08,
1823,,,,1.7960394e-08,
1824,,,,1.7761918e-08,
1825,,,,1.756567e-08,
1826,,,,1.7179623e-08,
1827,,,,1.6989775e-08,
1828,,,,1.6802026e-08,
1829,,,,1.6616383e-08,
1830,,,,1.6432761e-08,
1831,,,,1.6251168e-08,
1832,,,,1.6071612e-08,
1833,,,,1.589401e-08,
1834,,,,1.5718399e-08,
1835,,,,1.537292e-08,
1836,,,,1.5203067e-08,
1837,,,,1.5035063e-08,
1838,,,,1.4868915e-08,
1839,,,,1.470463e-08,
1840,,,,1.4542135e-08,
1841,,,,1.4381461e-08,
1842,,,,1.4222536e-08,
1843,,,,1.40653675e-08,
1844,,,,1.3909961e-08,
1845,,,,1.3604231e-08,
1846,,,,1.345392e-08,
1847,,,,1.3305244e-08,
1848,,,,1.3158237e-08,
1849,,,,1.301283e-08,
1850,,,,1.28690285e-08,
1851,,,,1.2726841e-08,
1852,,,,1.2586201e-08,
1853,,,,1.24471145e-08,
1854,,,,1.217356e-08,
1855,,,,1.2039055e-08,
1856,,,,1.1906016e-08,
1857,,,,1.1774446e-08,
1858,,,,1.1644352e-08,
1859,,,,1.1515675e-08,
1860,,,,1.1388418e-08,
1861,,,,1.1262589e-08,
1862,,,,1.11381295e-08,
1863,,,,1.0893342e-08,
1864,,,,1.0772963e-08,
1865,,,,1.0653935e-08,
1866,,,,1.0536201e-08,
1867,,,,1.0419769e-08,
1868,,,,1.03046425e-08,
1869,,,,1.0190769e-08,
1870,,,,1.0078173e-08,
1871,,,,9.9668025e-09,
1872,,,,9.747758e-09,
1873,,,,9.640039e-09,
1874,,,,9.533509e-09,
1875,,,,9.428176e-09,
1876,,,,9.323988e-09,
1877,,,,9.220969e-09,
1878,,,,9.11907e-09,
1879,,,,9.018298e-09,
1880,,,,8.918657e-09,
1881,,,,8.722631e-09,
1882,,,,8.626256e-09,
1883,,,,8.53093e-09,
1884,,,,8.436674e-09,
1885,,,,8.3434415e-09,
1886,,,,8.2512415e-09,
1887,,,,8.160075e-09,
1888,,,,8.0699e-09,
1889,,,,7.980723e-09,
1890,,,,7.805326e-09,
1891,,,,7.719087e-09,
1892,,,,7.633785e-09,
1893,,,,7.549428e-09,
1894,,,,7.4660145e-09,
1895,,,,7.3835102e-09,
1896,,,,7.3019173e-09,
1897,,,,7.2212396e-09,
1898,,,,7.14144e-09,
1899,,,,7.0625354e-09,
1900,,,,6.907306e-09,
1901,,,,6.830988e-09,
1902,,,,6.755501e-09,
1903,,,,6.680848e-09,
1904,,,,6.6070327e-09,
1905,,,,6.5340204e-09,
1906,,,,6.461827e-09,
1907,,,,6.3904193e-09,
1908,,,,6.3198007e-09,
1909,,,,6.1809082e-09,
1910,,,,6.1126046e-09,
1911,,,,6.0450676e-09,
1912,,,,5.9782654e-09,
1913,,,,5.9122125e-09,
1914,,,,5.8468785e-09,
1915,,,,5.782266e-09,
1916,,,,5.718379e-09,
1917,,,,5.655187e-09,
1918,,,,5.5309006e-09,
1919,,,,5.46978e-09,
1920,,,,5.409346e-09,
1921,,,,5.349569e-09,
1922,,,,5.290452e-09,
1923,,,,5.231999e-09,
1924,,,,5.1741815e-09,
1925,,,,5.1170037e-09,
1926,,,,5.0604667e-09,
1927,,,,4.9492503e-09,
1928,,,,4.8945576e-09,
1929,,,,4.8404694e-09,
1930,,,,4.786988e-09,
1931,,,,4.7340887e-09,
1932,,,,4.6817736e-09,
1933,,,,4.6300457e-09,
1934,,,,4.57888e-09,
1935,,,,4.528289e-09,
1936,,,,4.4287605e-09,
1937,,,,4.379828e-09,
1938,,,,4.3314277e-09,
1939,,,,4.283563e-09,
1940,,,,4.236234e-09,
1941,,,,4.189421e-09,
1942,,,,4.143133e-09,
1943,,,,4.0973482e-09,
1944,,,,4.05207e-09,
1945,,,,3.9630157e-09,
1946,,,,3.919222e-09,
1947,,,,3.875919e-09,
1948,,,,3.833087e-09,
1949,,,,3.790736e-09,
1950,,,,3.7488457e-09,
1951,,,,3.7074184e-09,
1952,,,,3.6664558e-09,
1953,,,,3.6259389e-09,
1954,,,,3.5858698e-09,
1955,,,,3.5070618e-09,
1956,,,,3.4683127e-09,
1957,,,,3.4299854e-09,
1958,,,,3.3920817e-09,
1959,,,,3.3546033e-09,
1960,,,,3.3175327e-09,
1961,,,,3.2808714e-09,
1962,,,,3.2446217e-09,
1963,,,,3.2087661e-09,
1964,,,,3.1382459e-09,
1965,,,,3.103566e-09,
1966,,,,3.0692755e-09,
1967,,,,3.0353577e-09,
1968,,,,3.001815e-09,
1969,,,,2.9686484e-09,
1970,,,,2.935843e-09,
1971,,,,2.9034053e-09,
1972,,,,2.8713205e-09,
1973,,,,2.8082163e-09,
1974,,,,2.7771838e-09,
1975,,,,2.7464937e-09,
1976,,,,2.7161482e-09,
1977,,,,2.6861329e-09,
1978,,,,2.6564544e-09,
1979,,,,2.6270988e-09,
1980,,,,2.5980675e-09,
1981,,,,2.569362e-09,
1982,,,,2.5128892e-09,
1983,,,,2.4851248e-09,
1984,,,,2.4576623e-09,
1985,,,,2.430508e-09,
1986,,,,2.4036493e-09,
1987,,,,2.3770872e-09,
1988,,,,2.3508233e-09,
1989,,,,2.324845e-09,
1990,,,,2.299154e-09,
1991,,,,2.2486244e-09,
1992,,,,2.2237796e-09,
1993,,,,2.1992053e-09,
1994,,,,2.1749027e-09,
1995,,,,2.1508726e-09,
1996,,,,2.1271038e-09,
1997,,,,2.103598e-09,
1998,,,,2.0803557e-09,
1999,,,,2.0573663e-09,


==> figures/gmm_1d/T_1/KL_comparison.csv <==
iter,KL_gt,ULA,dilation,tempering,diffusion,DAZ
0,0.0046309484,2.4793961524963377,13.883818244934082,2.158651292324066,0.5070927744731307,0.5528983786702156
1000,0.004634558,1.2080653309822083,11.412505626678467,0.3544177621603012,0.01868115589022632,0.04556053765118119
2000,0.004489169,1.2081966996192932,10.33796215057373,0.2790900141000748,0.01535138217732306,0.034397048875689465
3000,0.0043341066,1.2085532426834107,8.888489007949829,0.27312214672565455,0.015691143088042682,0.028368488699197707
4000,0.0043986803,1.2081160306930543,3.608401560783386,0.2715239703655243,0.0163324518129229,0.023482105508446642
5000,0.0044260942,1.2073224782943726,1.312165904045105,0.2713199287652969,0.01598757551982994,0.02313340827822681
6000,0.0044473712,1.2083661198616027,0.8410690188407898,0.2714564055204391,0.015255860984325359,0.02237413823604579
7000,0.0044393437,1.2073808431625366,0.7727729082107544,0.27137121260166164,0.01586474794894452,0.02212818972766394
8000,0.004292847,1.2088955163955688,0.766836655139923,0.2710173040628433,0.01657162643969054,0.02197487168014045
9000,0.0043775523,1.2084006547927857,0.7653225064277649,0.2718417018651962,0.01472655907273288,0.021779278293251943
10000,0.0046005235,1.208164882659912,0.7641823589801788,0.2712798178195953,0.01475898632779713,0.02387690469622606
11000,0.004508318,1.2081007003784179,0.7652718901634217,0.2720148921012878,0.0150622215121984,0.02255147956311698
12000,0.0040612477,1.2083011507987975,0.7648900389671326,0.2709523767232895,0.01549955476075407,0.02253045365214344
13000,0.0047973986,1.2076285362243653,0.7647888123989105,0.27103565335273744,0.01701475456356998,0.02280402779579156
14000,0.0045069354,1.2072360515594482,0.7651278674602509,0.2711470425128937,0.015711549017578312,0.022610709071159318
15000,0.004370495,1.2081640720367433,0.7661483347415924,0.2726079136133194,0.015724859666079248,0.02346443720161909
16000,0.00425928,1.2087026834487915,0.7653403341770172,0.270847475528717,0.01583980703726406,0.02217580229043955
17000,0.004394348,1.2076316595077514,0.7652328610420227,0.27125158905982966,0.01483507985249155,0.02301849834620947
18000,0.0044651204,1.2080499649047851,0.7649962306022644,0.27139613032341003,0.01607954688370223,0.02276729270815844
19000,0.004697293,1.2083491206169128,0.7650439441204071,0.27118399441242214,0.01461890693753952,0.02324244901537892
20000,0.0042682,1.2076702117919922,0.7647424697875976,0.27184638381004333,0.015129327215254248,0.02328653521835799
21000,0.0047948984,1.2078920364379884,0.7656346082687377,0.27144469916820524,0.01553502874448891,0.022106142714619602
22000,0.0048047667,1.2079698204994203,0.7661504685878754,0.2708469718694687,0.014834842365235051,0.02220940813422197
23000,0.00465246,1.2088184356689453,0.7650367021560669,0.2717984318733215,0.01467057522386308,0.023280703648924782
24000,0.00441097,1.2076803207397462,0.7656411707401276,0.2719279766082764,0.01486003296449776,0.02262289561331268
25000,0.004187855,1.2077912449836732,0.7653336346149444,0.2712483257055282,0.01600883882492777,0.02313703484833236
26000,0.00443332,1.2086028575897216,0.7659511864185333,0.27180441021919244,0.01669615423306817,0.022381330281496
27000,0.0041378317,1.2083025336265565,0.7648061573505401,0.2720371425151825,0.016750479768961622,0.02333480268716806
28000,0.0042639216,1.2080601572990417,0.7647717237472534,0.27142869532108305,0.015397942997515152,0.02264734692871567
29000,0.0043174047,1.2084676861763,0.7655746221542359,0.27127222418785096,0.015699973423033912,0.02307254225015635
30000,0.0043815677,1.2087078809738159,0.7659785926342011,0.2717022627592086,0.01599453659728165,0.022414433211088138
31000,0.00451577,1.2080319046974182,0.7642560243606568,0.2716267466545105,0.01436242647469039,0.02331470400094981
32000,0.0046412474,1.2083176374435425,0.7651360392570495,0.27150794267654416,0.015153218712657629,0.0231062445789575
33000,0.004166011,1.2083386301994323,0.764875715970993,0.2711459279060363,0.015484683122485821,0.02144580371677872
34000,0.004627151,1.2075741291046143,0.7650594353675843,0.2714388310909271,0.015540593303739969,0.02258430309593673
35000,0.0045003146,1.2081359505653382,0.7649052500724792,0.2707601398229599,0.015654005575925077,0.02322101518511768
36000,0.0042531425,1.2079398155212402,0.7647726356983184,0.27137295007705686,0.01622546697035427,0.02229719199240201
37000,0.004433703,1.2081775784492492,0.7652854144573211,0.27116408944129944,0.01639491952955717,0.0227188847959041
38000,0.00453616,1.208477532863617,0.765580826997757,0.2721124082803726,0.01531445505097504,0.0226786199957132
39000,0.0040602842,1.2077201008796692,0.7647143065929413,0.27140068411827084,0.01511378698050971,0.021924903988838153
40000,0.004249254,1.2083444714546203,0.7644967436790466,0.27074308395385743,0.01605022940784688,0.02334866151213642
41000,0.004345975,1.207901167869568,0.7649328351020813,0.2721891492605209,0.015684819966554582,0.02185417711734768
42000,0.0042810505,1.2079205513000488,0.7642878949642181,0.2716441035270691,0.01492807706817979,0.02230639867484565
43000,0.00470627,1.2085297584533692,0.7651632606983185,0.2720118641853332,0.016766800172626932,0.023230379819869938
44000,0.004280351,1.2080524682998657,0.7652987837791443,0.2723100066184997,0.01682248115539545,0.02350821495056148
45000,0.0043136813,1.2080021500587463,0.7645185470581055,0.2707884043455123,0.015404945611953668,0.02284178808331486
46000,0.004401374,1.2083465337753296,0.764799976348877,0.27125251293182373,0.015239536669105238,0.023262892290949768
47000,0.004583425,1.2084025382995605,0.764712119102478,0.27187096476554873,0.0148493124172091,0.022844823077321
48000,0.0046659177,1.2078093528747558,0.7648819208145141,0.270958399772644,0.01595283970236772,0.022926308214664428
49000,0.0042397035,1.208040964603424,0.7655334651470185,0.2716491162776947,0.014789703302085361,0.02292878478765484
50000,0.0043422813,1.2081866264343262,0.7656343162059784,0.2699463099241256,0.01593172755092378,0.02269710414111609
51000,0.004213067,1.2075733423233033,0.7643880367279052,0.2713357001543045,0.01515013547614212,0.02287055924534792
52000,0.0047832956,1.2080074906349183,0.7645350098609924,0.2716981917619705,0.01601540595293041,0.02346288524568076
53000,0.0041009127,1.2082703590393067,0.7651692926883698,0.27107320725917816,0.014656457118689962,0.0226076170802116
54000,0.0048196157,1.2081708431243896,0.7647626459598541,0.27018360793590546,0.01494089039042588,0.022654651477932893
55000,0.0044788276,1.2073241472244263,0.764863520860672,0.2701842933893204,0.01597146401181813,0.02343419343233103
56000,0.004315432,1.2083327651023865,0.7653086960315705,0.2715430051088333,0.015503866039216479,0.021856751665472927
57000,0.0040375954,1.2078508138656616,0.7647451162338257,0.2719976842403412,0.01470771720632907,0.022768072411417938
58000,0.0043910393,1.2085701465606689,0.7648329436779022,0.271472629904747,0.01566095743328329,0.02486109472811219
59000,0.004518834,1.2078235626220704,0.7658046305179596,0.2710633605718612,0.01624439842998976,0.02332120537757868
60000,0.0045607155,1.2075627326965332,0.7658386409282685,0.2704399585723877,0.01550782034173601,0.02301819398999208
61000,0.0047169775,1.2084239602088929,0.7650333642959595,0.2718667864799499,0.01606287304311986,0.02405689097940917
62000,0.004228362,1.2078232645988465,0.7648868143558503,0.27207961678504944,0.015318409819155901,0.02256624102592462
63000,0.0043192115,1.2081177592277528,0.7649943113327027,0.271331250667572,0.01599829662591214,0.02357233278453347
64000,0.0045309747,1.2081907510757446,0.7649868786334991,0.27174659073352814,0.014710335619747592,0.022853884473442977
65000,0.004166181,1.208212435245514,0.7646910905838012,0.2708430737257003,0.01446300009265537,0.0235523328185081
66000,0.004010196,1.2083603382110595,0.7647248983383179,0.271244204044342,0.01442366894334549,0.02365163080394264
67000,0.004009037,1.2077859163284301,0.7654963195323944,0.27107579112052915,0.014893951825797511,0.02344448678195473
68000,0.004224031,1.2077436804771424,0.7648908615112304,0.27084893286228173,0.01522213341668242,0.02336868606507774
69000,0.004659196,1.2080471158027648,0.7660188734531402,0.27132764756679534,0.015495667792856629,0.02336150221526618
70000,0.004179129,1.2081394433975219,0.7655214846134186,0.2720451146364212,0.01615797458216543,0.02291085533797736
71000,0.004033505,1.2082586407661438,0.7649173974990845,0.27105234861373895,0.015742602199315968,0.02273997813463208
72000,0.0042679394,1.2078558564186097,0.7642298698425293,0.27039470970630647,0.01595874307677145,0.02301134243607515
73000,0.0041043456,1.2083009123802184,0.765361362695694,0.271267232298851,0.01593116773292417,0.02167625091969962
74000,0.004343169,1.2083246827125549,0.765265291929245,0.2706767052412033,0.01610710537061091,0.02353396527469153
75000,0.0045354166,1.2076749801635742,0.7646192729473114,0.2712925642728805,0.01574031040072437,0.02284891381859774
76000,0.0045444025,1.2080495357513428,0.7644742429256439,0.2711287021636963,0.0150190290063619,0.02285687699913973
77000,0.0042793476,1.209364080429077,0.7643395721912384,0.271655535697937,0.01597903259098524,0.02263712361454959
78000,0.0045011574,1.2085930109024048,0.765101945400238,0.27099808156490324,0.01573573155328627,0.02274399846792216
79000,0.00463368,1.2080925822257995,0.7657779097557068,0.27097941935062403,0.01582404309883709,0.02279787883162495
80000,0.0043841274,1.20796138048172,0.7655878365039825,0.27158764004707336,0.01500788703560825,0.02240304686129088
81000,0.0042389827,1.2086389780044555,0.7652725040912628,0.2708510607481002,0.01623982880264516,0.02380794733762737
82000,0.00462194,1.2080145597457885,0.7641997635364532,0.27178254127502444,0.0149499961175024,0.02283515147864814
83000,0.004408425,1.2077911734580993,0.7648873031139374,0.27219161093235017,0.016384959220886182,0.02329712770879265
84000,0.0041556023,1.2074640154838563,0.7652488112449646,0.2715362340211868,0.014947751723229841,0.021872214227914778
85000,0.004271293,1.208197546005249,0.7646578907966614,0.27238579392433165,0.01596471127122635,0.02196338102221483
86000,0.0040965406,1.2087183594703674,0.7649706244468689,0.27110719382762904,0.015974988415837228,0.02372798584401603
87000,0.004311205,1.2080310344696046,0.7655296385288238,0.27195635735988616,0.015713403746485673,0.023923677951097438
88000,0.0041738534,1.207769799232483,0.7653656601905823,0.27142793536186216,0.015034602861851409,0.02321352437138553
89000,0.004389514,1.2085105538368226,0.764586454629898,0.27104007899761196,0.01542198294773694,0.0219090268015861
90000,0.0042913295,1.207530963420868,0.7653100967407227,0.272212952375412,0.01600174000486727,0.02321294024586671
91000,0.0044322726,1.208180570602417,0.765665876865387,0.27065850496292115,0.0150967506691813,0.02196732945740218
92000,0.004456532,1.2082385778427125,0.7656793236732483,0.2704293251037598,0.01705264393240208,0.02237042225897308
93000,0.0043563736,1.2083117961883545,0.76404510140419,0.27118948101997375,0.0161529078148305,0.021386852860450712
94000,0.004328209,1.2080117821693421,0.7638771235942841,0.2719640254974365,0.01566326487809413,0.02233748957514757
95000,0.0042462433,1.2077994108200074,0.7648369133472442,0.27188504934310914,0.01441888995468612,0.023477596789598428
96000,0.0041092033,1.2080741763114928,0.7660203278064728,0.2721132695674896,0.01548920162022108,0.02403197139501567
97000,0.004301983,1.2077695608139039,0.7645250558853149,0.27086699306964873,0.0143712528981268,0.02195664048194881
98000,0.0041875597,1.2084352731704713,0.7656719207763671,0.2719725281000137,0.016151862218975972,0.02204905860126013
99000,0.0045057624,1.2071946859359741,0.7649938702583313,0.27026675343513484,0.01573428353294725,0.02336203716695305


==> figures/gmm_1d/T_1/histo_comparison_iter_1000.csv <==
x,ULA,dilation,tempering,diffusion,daz
-2.774572,0.0,0.0,0.0,0.0,0.0
-2.7164273,0.006879404,0.0,0.0034410786,0.003439702,0.0
-2.6582828,0.006879404,0.0,0.0,0.003439702,0.0068807807
-2.6001382,0.017198512,0.0,0.0034410786,0.003439702,0.0068807807
-2.5419936,0.058474936,0.0,0.010323236,0.017198512,0.037844293
-2.483849,0.08255286,0.0,0.013764314,0.04815583,0.041284684
-2.4257045,0.1719851,0.0,0.037851863,0.10663077,0.048165463
-2.36756,0.37492755,0.0,0.041292943,0.10663077,0.12041366
-2.3094153,0.5916288,0.0,0.110114515,0.1582263,0.15481757
-2.2512708,0.93559897,0.0,0.16861285,0.3198923,0.20986381
-2.1931262,1.2210943,0.0,0.32002032,0.2958144,0.3165159
-2.1349816,1.4928308,0.0,0.5092796,0.47123918,0.4438103
-2.076837,1.8643186,0.0,0.68821573,0.50219655,0.44725072
-2.0186925,2.1222963,0.0,0.7845659,0.6569831,0.4438103
-1.9605479,2.0569417,0.0,1.0839398,0.6019479,0.502297
-1.9024034,1.8436803,0.0,1.1596435,0.50907594,0.42316797
-1.8442588,1.4274734,0.0,1.2904018,0.47123823,0.39908445
-1.7861141,1.0078328,0.003439702,1.094263,0.25453797,0.3543602
-1.7279695,0.73609626,0.0,0.95317876,0.21670124,0.23394653
-1.669825,0.5503524,0.006879404,0.85338753,0.15134689,0.15137717
-1.6116804,0.28549528,0.027517617,0.68821573,0.09631166,0.086009756
-1.5535358,0.16510572,0.044716127,0.5161618,0.04815583,0.055046245
-1.4953912,0.08599255,0.11007047,0.2408755,0.027517617,0.027523123
-1.4372467,0.05159553,0.1719851,0.18581824,0.010319107,0.010321171
-1.3791021,0.020638214,0.35084963,0.09979127,0.010319107,0.010321171
-1.3209575,0.013758808,0.5916288,0.06538049,0.0,0.0034403903
-1.262813,0.0,0.9665563,0.02408755,0.006879404,0.0
-1.2046684,0.003439702,1.2279737,0.013764314,0.0,0.0
-1.1465238,0.0,1.547866,0.006882157,0.0,0.0
-1.0883793,0.0,1.7198511,0.0,0.0,0.0
-1.0302347,0.0,1.8058436,0.0,0.0,0.0
-0.9720901,0.0,1.8849567,0.0,0.0,0.0
-0.91394556,0.0,1.7473687,0.0,0.0,0.0
-0.855801,0.0,1.479072,0.0,0.0,0.0
-0.7976564,0.0,1.3174059,0.0,0.0,0.0
-0.73951185,0.0,0.8461667,0.0,0.0,0.0
-0.6813673,0.0,0.5572318,0.0,0.0,0.0
-0.6232227,0.0,0.35428932,0.0,0.0,0.0
-0.56507814,0.0,0.18574393,0.0,0.0,0.0
-0.50693357,0.0,0.12382921,0.0,0.0,0.0
-0.44878897,0.0,0.058474936,0.0,0.0,0.0068807807
-0.3906444,0.0,0.044716127,0.0034410786,0.003439702,0.0068807807
-0.33249983,0.0,0.010319107,0.0034410786,0.017198512,0.044725075
-0.27435526,0.0,0.010319104,0.024087545,0.06879403,0.09977129
-0.21621068,0.0,0.0,0.15484853,0.23046003,0.37844294
-0.1580661,0.0,0.0034397012,0.3131381,0.5503522,0.6777567
-0.099921525,0.0,0.0,0.6262763,0.96999604,1.049319
-0.041776955,0.0,0.0,0.7845659,1.2795691,1.3727157
0.016367616,0.0,0.0,0.98070735,1.3827602,1.4518446
0.07451224,0.0,0.0,0.7673591,1.1110218,1.1869324
0.13265687,0.0034397016,0.0,0.4129294,0.7326564,0.85321665
0.19080144,0.0,0.0,0.23055227,0.36804813,0.4300488
0.24894601,0.0,0.0,0.06538049,0.10663077,0.21330419
0.30709058,0.0,0.0,0.041292943,0.061914638,0.07912897
0.36523515,0.0,0.0,0.0,0.017198512,0.020642342
0.42337972,0.0,0.0,0.0034410786,0.006879404,0.01720195
0.4815243,0.0,0.0,0.0,0.0,0.0
0.53966886,0.0,0.0,0.0,0.0,0.0
0.5978134,0.0,0.0,0.0,0.0,0.0
0.65595806,0.0,0.0,0.0,0.0,0.0
0.7141026,0.0,0.0,0.0,0.0,0.0
0.7722472,0.0,0.0,0.0,0.0,0.0
0.83039176,0.0,0.0,0.0,0.0,0.0
0.88853633,0.0,0.0,0.0,0.0,0.0
0.9466809,0.0,0.0,0.010323236,0.0,0.0
1.0048255,0.0,0.0,0.0034410786,0.0,0.0034403903
1.06297,0.0,0.0,0.006882157,0.0,0.010321171
1.1211146,0.0,0.0,0.010323236,0.010319107,0.013761561
1.1792592,0.0,0.0,0.027528629,0.010319107,0.020642342
1.2374038,0.0,0.0,0.013764314,0.020638214,0.0068807807
1.2955483,0.0,0.0,0.030969705,0.024077915,0.010321171
1.3536929,0.0,0.0,0.030969705,0.072233744,0.030963512
1.4118375,0.0,0.0,0.041292943,0.061914638,0.07912897
1.469982,0.0,0.0,0.06193941,0.05159553,0.08256937
1.5281266,0.0,0.0,0.075703725,0.13070868,0.15137717
1.5862712,0.0,0.0,0.08946805,0.16854541,0.18234068
1.6444157,0.0,0.0,0.110114515,0.20982182,0.2064234
1.7025603,0.0,0.0,0.12387882,0.25109828,0.27867162
1.7607049,0.0,0.0,0.15140745,0.2958144,0.29243317
1.8188494,0.0,0.0,0.15140745,0.3646084,0.26146966
1.876994,0.0,0.0,0.15140745,0.35084963,0.282112
1.9351386,0.0,0.0,0.16173069,0.43684217,0.32683706
1.9932833,0.0,0.0,0.09635001,0.4265222,0.33371717
2.0514278,0.0,0.0,0.113555595,0.2923747,0.29931396
2.1095724,0.0,0.0,0.0963502,0.3646084,0.30619472
2.167717,0.0,0.0,0.075703725,0.27173644,0.3199563
2.2258615,0.0,0.0,0.0481751,0.30957317,0.3165159
2.284006,0.0,0.0,0.02408755,0.26485705,0.26835042
2.3421507,0.0,0.0,0.055057257,0.19606303,0.16513874
2.4002953,0.0,0.0,0.020646472,0.17886451,0.15825795
2.4584398,0.0,0.0,0.017205393,0.14446749,0.11009249
2.5165844,0.0,0.0,0.006882157,0.1375881,0.086009756
2.574729,0.0,0.0,0.010323236,0.061914638,0.065367416
2.6328735,0.0,0.0,0.0,0.030957319,0.0344039
2.691018,0.0,0.0,0.0,0.027517617,0.020642342
2.7491627,0.0,0.0,0.0,0.010319107,0.0344039
2.8073072,0.0,0.0,0.0034410786,0.003439702,0.013761561
2.8654518,0.0,0.0,0.0,0.010319107,0.0034403903
2.9235964,0.0,0.0,0.0,0.003439702,0.0
2.981741,0.0,0.0,0.0,0.0,0.0


==> figures/gmm_1d/T_1/histo_comparison_iter_40000.csv <==
x,ULA,dilation,tempering,diffusion,daz
-2.774572,0.0034403903,0.0,0.0034403903,0.0,0.0
-2.7164273,0.0068807807,0.0,0.010321171,0.0,0.0068807807
-2.6582828,0.0034403903,0.024111671,0.0034403903,0.006879404,0.0068807807
-2.6001382,0.013761561,0.0034445245,0.01720195,0.006879404,0.010321171
-2.5419936,0.044725075,0.037889767,0.0344039,0.027517617,0.01720195
-2.483849,0.075688586,0.075779535,0.08256937,0.037836723,0.0068807807
-2.4257045,0.14793678,0.17222624,0.12729444,0.06879405,0.065367416
-2.36756,0.45069113,0.3375634,0.23394653,0.09975136,0.12729444
-2.3094153,0.5160585,0.5270122,0.36812177,0.20638213,0.17545989
-2.2512708,0.94610727,0.8714647,0.5883067,0.27173644,0.24082732
-2.1931262,1.2419808,1.1229149,0.8188129,0.37492755,0.32683706
-2.1349816,1.6341854,1.5155908,1.0561998,0.45060098,0.39220446
-2.076837,1.8474896,1.5844812,1.2006961,0.46779948,0.4438103
-2.0186925,1.957582,1.7532629,1.2178981,0.61226696,0.5504624
-1.9605479,2.1020784,1.5603696,1.2763848,0.5159553,0.47821423
-1.9024034,1.7511586,1.5052571,1.1112461,0.5641112,0.47477385
-1.8442588,1.4346398,1.2606934,0.94610536,0.4299619,0.39220366
-1.7861141,1.0355575,0.9748004,0.6674357,0.35428932,0.282112
-1.7279695,0.7775282,0.77501804,0.51949894,0.19606303,0.19610223
-1.669825,0.4919758,0.45467725,0.25802925,0.1823042,0.16857912
-1.6116804,0.33715823,0.24456124,0.21674457,0.08255286,0.08945015
-1.5535358,0.18922147,0.19289337,0.12041366,0.09975136,0.041284684
-1.4953912,0.09977132,0.079224065,0.041284684,0.024077915,0.027523123
-1.4372467,0.037844293,0.037889767,0.030963512,0.017198512,0.013761561
-1.3791021,0.030963512,0.020667147,0.013761561,0.0,0.0
-1.3209575,0.01720195,0.006889049,0.0,0.0,0.0
-1.262813,0.0,0.0034445245,0.0034403903,0.0,0.0
-1.2046684,0.0,0.0,0.0,0.0,0.0
-1.1465238,0.0,0.0,0.0,0.0,0.0
-1.0883793,0.0,0.0,0.0,0.0,0.0
-1.0302347,0.0,0.0,0.0,0.0,0.0
-0.9720901,0.0,0.0,0.0,0.0,0.0
-0.91394556,0.0,0.0,0.0,0.0,0.0
-0.855801,0.0,0.0,0.0,0.0,0.0
-0.7976564,0.0,0.0,0.0,0.0,0.0
-0.73951185,0.0,0.0,0.0,0.0,0.0
-0.6813673,0.0,0.0,0.0,0.0,0.0
-0.6232227,0.0,0.0,0.0,0.0,0.0
-0.56507814,0.0,0.0,0.0,0.0,0.0
-0.50693357,0.0,0.0,0.0,0.0,0.0
-0.44878897,0.0,0.0,0.0,0.0,0.0
-0.3906444,0.0,0.0,0.0,0.0,0.0
-0.33249983,0.0,0.0,0.010321171,0.006879404,0.0034403903
-0.27435526,0.0,0.0034445236,0.03784428,0.061914623,0.07568856
-0.21621068,0.0,0.027556196,0.12041366,0.18574393,0.20986381
-0.1580661,0.0,0.16533713,0.326837,0.46435967,0.57798547
-0.099921525,0.0,0.2411167,0.6227106,0.9252799,1.0527594
-0.041776955,0.0034403903,0.32034078,0.9254649,1.4584336,1.6445066
0.016367616,0.0,0.31000718,0.8532167,1.5272276,1.6651487
0.07451224,0.0,0.29622856,0.8325729,1.1591775,1.4621631
0.13265687,0.0,0.18255977,0.41284677,0.6535433,0.70872027
0.19080144,0.0,0.075779535,0.18578106,0.33365113,0.3405986
0.24894601,0.0,0.024111671,0.061927024,0.089432254,0.11353288
0.30709058,0.0,0.0,0.010321171,0.020638214,0.01720195
0.36523515,0.0,0.0,0.0034403903,0.003439702,0.0068807807
0.42337972,0.0,0.0,0.0,0.0,0.0034403903
0.4815243,0.0,0.0,0.0,0.0,0.0
0.53966886,0.0,0.0,0.0,0.0,0.0
0.5978134,0.0,0.0,0.0,0.0,0.0
0.65595806,0.0,0.0,0.0,0.0,0.0
0.7141026,0.0,0.0,0.0,0.0,0.0
0.7722472,0.0,0.0,0.0,0.0,0.0
0.83039176,0.0,0.0,0.0,0.0,0.0
0.88853633,0.0,0.0,0.0,0.0,0.0
0.9466809,0.0,0.0,0.0,0.0,0.0034403903
1.0048255,0.0,0.0,0.0,0.0,0.0
1.06297,0.0,0.0,0.0034403903,0.006879404,0.0034403903
1.1211146,0.0,0.0,0.0,0.006879404,0.0
1.1792592,0.0,0.006889049,0.0034403903,0.013758808,0.010321171
1.2374038,0.0,0.0,0.010321171,0.013758808,0.013761561
1.2955483,0.0,0.0,0.0068807807,0.04127643,0.020642342
1.3536929,0.0,0.010333573,0.010321171,0.044716127,0.0344039
1.4118375,0.0,0.0,0.020642342,0.061914638,0.041284684
1.469982,0.0,0.010333573,0.020642342,0.08255286,0.086009756
1.5281266,0.0,0.013778098,0.0344039,0.1410278,0.12729444
1.5862712,0.0,0.013778098,0.048165463,0.13414837,0.141056
1.6444157,0.0,0.027556196,0.08256937,0.1582263,0.17201951
1.7025603,0.0,0.006889049,0.086009756,0.27173644,0.23050615
1.7607049,0.0,0.013778098,0.11009249,0.25453797,0.25458887
1.8188494,0.0,0.017222622,0.1032117,0.35428932,0.37156212
1.876994,0.0,0.024111671,0.15481757,0.3267717,0.33371785
1.9351386,0.0,0.020667147,0.13073483,0.45060098,0.35091978
1.9932833,0.0,0.031000657,0.1444961,0.37492678,0.37500176
2.0514278,0.0,0.041334294,0.12729444,0.38180694,0.3818833
2.1095724,0.0,0.034445245,0.15481757,0.40932456,0.33027747
2.167717,0.0,0.027556196,0.11009249,0.39556575,0.3405986
2.2258615,0.0,0.034445245,0.116973266,0.2820556,0.25458887
2.284006,0.0,0.017222622,0.08256937,0.23389974,0.21330419
2.3421507,0.0,0.010333573,0.075688586,0.19950272,0.20298302
2.4002953,0.0,0.017222622,0.055046245,0.19606303,0.17201951
2.4584398,0.0,0.006889049,0.037844293,0.12726898,0.106652096
2.5165844,0.0,0.006889049,0.0344039,0.10663077,0.05160585
2.574729,0.0,0.0,0.010321171,0.058474936,0.058486633
2.6328735,0.0,0.0034445245,0.01720195,0.024077915,0.030963512
2.691018,0.0,0.0034445245,0.024082731,0.027517617,0.020642342
2.7491627,0.0,0.0034445245,0.0068807807,0.013758808,0.01720195
2.8073072,0.0,0.0034445245,0.0034403903,0.010319107,0.01720195
2.8654518,0.0,0.0034445245,0.0,0.003439702,0.0068807807
2.9235964,0.0,0.0,0.0,0.0,0.0034403903
2.981741,0.0,0.0,0.0,0.003439702,0.0034403903


==> figures/gmm_1d/T_1/histo_comparison_iter_5000.csv <==
x,ULA,dilation,tempering,diffusion,daz
-2.774572,0.0,0.0034723422,0.0,0.0,0.003439702
-2.7164273,0.006879404,0.0,0.0,0.0034403903,0.003439702
-2.6582828,0.006879404,0.0,0.0,0.0,0.0
-2.6001382,0.003439702,0.0,0.010321171,0.0068807807,0.003439702
-2.5419936,0.08255286,0.0,0.013761561,0.0068807807,0.017198512
-2.483849,0.13414837,0.0,0.07912897,0.013761561,0.030957319
-2.4257045,0.25797766,0.0034723422,0.11009249,0.061927024,0.055035233
-2.36756,0.3474099,0.0034723422,0.2511485,0.12729444,0.07911315
-2.3094153,0.6157067,0.0069446843,0.34747943,0.17545989,0.1410278
-2.2512708,0.8943226,0.03472342,0.5814259,0.2752312,0.22014093
-2.1931262,1.2417325,0.055557474,0.8669783,0.3543602,0.35772902
-2.1349816,1.5994616,0.15972774,1.0183555,0.46789306,0.40932456
-2.076837,1.9021553,0.25348097,1.1525308,0.5332605,0.44028187
-2.0186925,1.9709494,0.42362574,1.2970271,0.54702204,0.4643598
-1.9605479,1.9262333,0.69794077,1.2316598,0.564224,0.5297141
-1.9024034,1.7267305,1.0000346,1.049319,0.48509502,0.54691267
-1.8442588,1.420594,1.2187897,0.92890346,0.48853442,0.3474092
-1.7861141,1.131662,1.4549114,0.66055495,0.34747943,0.3267717
-1.7279695,0.8255285,1.9132605,0.5745452,0.27867162,0.22014093
-1.669825,0.4918774,1.7292264,0.30963513,0.1376156,0.1479072
-1.6116804,0.30269378,1.5486646,0.22706576,0.12041366,0.092871964
-1.5535358,0.1582263,1.3437964,0.12729444,0.058486633,0.044716127
-1.4953912,0.07911315,1.1424006,0.055046245,0.024082731,0.034397025
-1.4372467,0.04127643,0.802111,0.044725075,0.013761561,0.010319107
-1.3791021,0.020638214,0.5347407,0.013761561,0.0034403903,0.003439702
-1.3209575,0.006879404,0.37501293,0.0068807807,0.0034403903,0.003439702
-1.262813,0.0,0.22917458,0.010321171,0.0,0.0
-1.2046684,0.0,0.076391526,0.0,0.0,0.0
-1.1465238,0.0,0.08333621,0.0,0.0,0.0
-1.0883793,0.0,0.024306396,0.0,0.0,0.0
-1.0302347,0.0,0.0069446843,0.0,0.0,0.0
-0.9720901,0.0,0.0,0.0,0.0,0.0
-0.91394556,0.0,0.0,0.0,0.0,0.0
-0.855801,0.0,0.0,0.0,0.0,0.0
-0.7976564,0.0,0.0,0.0,0.0,0.0
-0.73951185,0.0,0.0,0.0,0.0,0.0
-0.6813673,0.0,0.0,0.0,0.0,0.0
-0.6232227,0.0,0.0,0.0,0.0,0.0
-0.56507814,0.0,0.0,0.0,0.0,0.0
-0.50693357,0.0,0.0,0.0,0.0,0.0
-0.44878897,0.0,0.0034723422,0.0,0.0,0.0
-0.3906444,0.0,0.0,0.0,0.0,0.003439702
-0.33249983,0.0,0.0,0.0068807807,0.0034403903,0.024077915
-0.27435526,0.0,0.02430639,0.04472506,0.05504623,0.07911313
-0.21621068,0.0,0.03472342,0.13073483,0.22362536,0.18918362
-0.1580661,0.0,0.1354213,0.3233966,0.49885646,0.5744301
-0.099921525,0.0,0.25000864,0.6055087,1.0217959,1.1144636
-0.041776955,0.0,0.3229278,0.8600976,1.4828082,1.5237881
0.016367616,0.0034397019,0.36112356,1.0665209,1.4243214,1.6235393
0.07451224,0.0,0.28820387,0.7224806,1.16629,1.4274737
0.13265687,0.0,0.17014475,0.4094064,0.6330317,0.8805636
0.19080144,0.0,0.06944684,0.16513874,0.3130755,0.2820556
0.24894601,0.0,0.0069446843,0.058486633,0.0688078,0.11007047
0.30709058,0.0,0.0034723422,0.0068807807,0.013761561,0.044716127
0.36523515,0.0,0.0,0.0034403903,0.0034403903,0.003439702
0.42337972,0.0,0.0,0.0,0.0,0.0
0.4815243,0.0,0.0,0.0,0.0,0.0
0.53966886,0.0,0.0,0.0,0.0,0.0
0.5978134,0.0,0.0,0.0,0.0,0.0
0.65595806,0.0,0.0,0.0,0.0,0.0
0.7141026,0.0,0.0,0.0,0.0,0.0
0.7722472,0.0,0.0,0.0,0.0,0.003439702
0.83039176,0.0,0.0,0.0034403903,0.0,0.0
0.88853633,0.0,0.0034723422,0.0,0.0,0.003439702
0.9466809,0.0,0.0,0.0,0.0,0.0
1.0048255,0.0,0.0,0.0,0.0034403903,0.0
1.06297,0.0,0.0069446843,0.0,0.0,0.0
1.1211146,0.0,0.0034723422,0.0,0.0034403903,0.006879404
1.1792592,0.0,0.0069446843,0.010321171,0.010321171,0.010319107
1.2374038,0.0,0.0069446843,0.020642342,0.010321171,0.006879404
1.2955483,0.0,0.013889369,0.0068807807,0.0344039,0.027517617
1.3536929,0.0,0.027778737,0.013761561,0.041284684,0.044716127
1.4118375,0.0,0.0104170265,0.027523123,0.048165463,0.055035233
1.469982,0.0,0.041668106,0.041284684,0.061927024,0.072233744
1.5281266,0.0,0.01736171,0.0344039,0.12385405,0.11694987
1.5862712,0.0,0.024306396,0.041284684,0.16513874,0.1410278
1.6444157,0.0,0.03472342,0.061927024,0.19610223,0.18574393
1.7025603,0.0,0.038195763,0.09289053,0.2511485,0.19950272
1.7607049,0.0,0.03125108,0.07912897,0.26491004,0.27173644
1.8188494,0.0,0.0104170265,0.106652096,0.42316797,0.30613348
1.876994,0.0,0.03125108,0.106652096,0.35091978,0.26829675
1.9351386,0.0,0.027778737,0.14793678,0.40596604,0.36804813
1.9932833,0.0,0.010417005,0.13761532,0.39564407,0.30613285
2.0514278,0.0,0.020834053,0.15481757,0.40252563,0.41964364
2.1095724,0.0,0.013889369,0.12041366,0.3199563,0.3198923
2.167717,0.0,0.0034723422,0.12385405,0.32683706,0.3474099
2.2258615,0.0,0.0104170265,0.096330926,0.37156212,0.3198923
2.284006,0.0,0.0034723422,0.09977132,0.2511485,0.25453797
2.3421507,0.0,0.0,0.061927024,0.17201951,0.1823042
2.4002953,0.0,0.0034723422,0.061927024,0.1376156,0.1719851
2.4584398,0.0,0.0,0.055046245,0.1376156,0.11007047
2.5165844,0.0,0.0,0.027523123,0.09289053,0.08599255
2.574729,0.0,0.0,0.044725075,0.058486633,0.06535434
2.6328735,0.0,0.0,0.013761561,0.044725075,0.058474936
2.691018,0.0,0.0,0.0068807807,0.027523123,0.034397025
2.7491627,0.0,0.0,0.0068807807,0.01720195,0.006879404
2.8073072,0.0,0.0,0.013761561,0.013761561,0.006879404
2.8654518,0.0,0.0,0.0068807807,0.020642342,0.0
2.9235964,0.0,0.0,0.0,0.0,0.006879404
2.981741,0.0,0.0,0.0,0.0068807807,0.0


==> figures/gmm_1d/T_1/steps.csv <==
iter,diffusion,ULA,tempering,dilation,DAZ
0,0.0,0.0,0.0,0.0,0.0
6,1.9674867,0.0066666678,0.30367082,6.6850196e-05,2.109725
13,2.4836965,0.014444446,0.33626837,0.00014540146,2.7032473
19,2.746823,0.021111114,0.3619231,0.00021321393,2.9414668
26,2.967653,0.028888892,0.38980773,0.00029289574,3.1224046
32,3.1153991,0.03555556,0.4122946,0.00036168404,3.2373674
39,3.257396,0.04333334,0.4371756,0.00044251245,3.3444028
46,3.3769252,0.051111117,0.46083227,0.0005239651,3.4322946
52,3.466394,0.057777785,0.48027724,0.00059428194,3.4968977
59,3.5592601,0.065555565,0.5021213,0.0006769063,3.5629463
65,3.6310167,0.07222223,0.5202076,0.00074823486,3.613301
72,3.7073634,0.08000001,0.5406497,0.0008320479,3.6662369
78,3.7675579,0.08666668,0.55766416,0.0009044021,3.7075102
85,3.8326666,0.09444445,0.5769813,0.0009894203,3.7516916
92,3.8930948,0.102222234,0.5957783,0.001075095,3.7922637
98,3.9416897,0.1088889,0.6115125,0.0011490564,3.824585
105,3.9951403,0.11666668,0.62946564,0.0012359627,3.8598163
111,4.038502,0.12333335,0.6445344,0.0013109873,3.8881483
118,4.0865602,0.13111113,0.66177,0.0013991434,3.9192843
124,4.1258125,0.13777779,0.6762684,0.0014752464,3.9445055
131,4.1695786,0.14555557,0.6928847,0.0015646694,3.972401
138,4.2113767,0.15333335,0.7092007,0.0016547821,3.9988165
144,4.245785,0.16000003,0.7229621,0.0017325745,4.020394
151,4.284424,0.1677778,0.73877215,0.0018239822,4.044441
157,4.3163576,0.17444447,0.75212544,0.0019028923,4.064168
164,4.3523464,0.18222225,0.76748633,0.001995613,4.0862374
170,4.3821898,0.1888889,0.78047574,0.002075657,4.104406
177,4.415925,0.19666669,0.79543465,0.00216971,4.1247983
184,4.4485803,0.20444447,0.8101939,0.0022644878,4.144389
190,4.475773,0.21111114,0.82269377,0.002346307,4.160589
197,4.5066304,0.21888892,0.83710945,0.002442446,4.178848
203,4.532383,0.22555558,0.8493286,0.0025254404,4.1939826
210,4.561667,0.23333336,0.8634315,0.0026229601,4.2110786
216,4.586155,0.24000002,0.8753945,0.002707146,4.22528
223,4.6140513,0.2477778,0.88921154,0.0028060658,4.2413526
230,4.6412663,0.2555556,0.9028844,0.0029057474,4.256924
236,4.664082,0.26222226,0.91449404,0.0029917997,4.2698946
243,4.690136,0.27000004,0.9279155,0.0030929118,4.284613
249,4.7120094,0.2766667,0.939318,0.003180199,4.2968917
256,4.737022,0.28444448,0.952507,0.0032827621,4.3108454
262,4.758048,0.29111114,0.96371776,0.0033713018,4.322502
269,4.7821198,0.29888892,0.9766912,0.0034753366,4.3357673
276,4.8057218,0.3066667,0.9895548,0.003580172,4.348688
282,4.825597,0.31333336,1.0004966,0.0036706734,4.3595033
289,4.848388,0.32111114,1.0131669,0.0037770125,4.3718314
295,4.8675985,0.32777783,1.0239484,0.0038688113,4.3821616
302,4.8896484,0.3355556,1.0364381,0.003976675,4.3939486
308,4.908251,0.34222227,1.0470698,0.0040697907,4.4038353
315,4.9296207,0.35000005,1.0593901,0.004179201,4.4151278
322,4.9506483,0.35777783,1.0716237,0.004289453,4.4261703
328,4.96841,0.3644445,1.0820425,0.0043846294,4.435446
335,4.9888387,0.37222227,1.094122,0.004496462,4.4460526
341,5.006107,0.37888893,1.1044129,0.004593003,4.4549685
348,5.0259814,0.38666672,1.1163474,0.004706438,4.4651723
354,5.042793,0.39333338,1.1265174,0.0048043616,4.473756
361,5.0621533,0.40111116,1.138315,0.0049194214,4.4835873
368,5.0812526,0.40888894,1.1500418,0.0050353664,4.493228
374,5.097422,0.4155556,1.1600388,0.0051354566,4.501346
381,5.1160607,0.42333338,1.17164,0.0052530617,4.5106535
387,5.131849,0.43000007,1.1815324,0.0053545847,4.5184956
394,5.150058,0.43777785,1.1930141,0.005473874,4.527491
401,5.168047,0.44555563,1.2044342,0.0055940794,4.536328
407,5.1832976,0.4522223,1.2141749,0.005697848,4.54378
414,5.200898,0.46000007,1.2254846,0.005819774,4.5523357
420,5.215826,0.46666673,1.2351332,0.0059250277,4.559554
427,5.233062,0.4744445,1.246338,0.0060486984,4.567846
433,5.2476864,0.48111117,1.2558987,0.0061554573,4.5748453
440,5.2645793,0.48888895,1.2670038,0.0062808977,4.582889
447,5.2812963,0.49666673,1.2780566,0.0064073005,4.5908055
453,5.295489,0.5033334,1.2874901,0.006516418,4.597492
460,5.311891,0.5111112,1.2984499,0.006644629,4.6051826
466,5.325823,0.51777786,1.3078053,0.0067553064,4.6116815
473,5.3419304,0.5255556,1.3186759,0.00688535,4.619158
479,5.355615,0.5322223,1.3279567,0.00699761,4.625478
486,5.371443,0.5400001,1.3387421,0.0071295127,4.632752
493,5.387126,0.54777783,1.3494831,0.0072624274,4.6399217
499,5.4004564,0.5544445,1.3586553,0.0073771654,4.645986
506,5.415882,0.5622223,1.3693167,0.007511979,4.65297
512,5.4289975,0.56888896,1.3784219,0.007628356,4.6588783
519,5.444179,0.5766667,1.3890069,0.0077650957,4.665684
525,5.45709,0.58333343,1.3980478,0.007883135,4.671446
532,5.4720383,0.5911112,1.4085593,0.008021828,4.6780844
539,5.4868655,0.598889,1.4190325,0.008161584,4.6846356
545,5.499481,0.60555565,1.4279795,0.0082822265,4.6901836
552,5.514093,0.6133334,1.4383835,0.0084239775,4.69658
558,5.5265284,0.62000006,1.4472725,0.008546342,4.7019978
565,5.5409346,0.6277779,1.4576099,0.008690118,4.7082453
571,5.5531983,0.63444453,1.4664431,0.008814229,4.7135386
578,5.5674086,0.6422223,1.4767166,0.008960054,4.7196445
585,5.5815167,0.6500001,1.4869568,0.0091069965,4.725676
591,5.5935307,0.65666676,1.495708,0.009233842,4.730789
598,5.607456,0.6644445,1.5058879,0.009382878,4.7366877
604,5.6193156,0.6711112,1.5145881,0.009511532,4.74169
611,5.6330657,0.678889,1.5247097,0.009662695,4.747463
617,5.6447787,0.68555564,1.533361,0.009793183,4.752359
624,5.6583614,0.69333345,1.5434263,0.0099465,4.7580104
631,5.671857,0.7011112,1.5534624,0.01010099,4.763599
637,5.6833563,0.70777786,1.5620415,0.010234351,4.7683396
644,5.696695,0.71555567,1.572024,0.010391043,4.773814
650,5.7080626,0.7222223,1.5805583,0.010526303,4.778459
657,5.7212505,0.7300001,1.5904893,0.010685226,4.7838244
663,5.7324915,0.73666674,1.5989801,0.010822413,4.7883782
670,5.7455344,0.74444455,1.6088612,0.010983599,4.7936387
677,5.758502,0.7522223,1.6187162,0.011146016,4.798845
683,5.7695584,0.75888896,1.627143,0.011286219,4.803264
690,5.782389,0.76666677,1.6369509,0.011450949,4.808371
696,5.793331,0.77333343,1.6453377,0.011593147,4.8127074
703,5.8060317,0.78111124,1.6550996,0.01176022,4.817719
709,5.816863,0.7877779,1.663448,0.01190444,4.821975
716,5.8294373,0.79555565,1.6731653,0.01207389,4.826895
723,5.8419456,0.80333346,1.6828593,0.012244634,4.8317685
729,5.852616,0.8100001,1.6911505,0.012392023,4.8359084
736,5.865005,0.8177779,1.7008024,0.012565195,4.840695
742,5.8755746,0.82444453,1.7090578,0.01271468,4.8447604
749,5.8878493,0.83222234,1.7186688,0.012890313,4.8494625
756,5.9000635,0.8400001,1.7282583,0.013067285,4.8541203
762,5.910486,0.84666675,1.7364608,0.0132200485,4.8580785
769,5.922592,0.85444456,1.746011,0.013399534,4.862657
775,5.9329233,0.8611112,1.7541807,0.013554467,4.866549
782,5.9449244,0.868889,1.763693,0.013736501,4.8710513
788,5.9551673,0.8755557,1.7718306,0.013893634,4.874878
795,5.9670672,0.88333344,1.7813059,0.014078253,4.8793063
802,5.978914,0.89111125,1.7907618,0.01426428,4.8836956
808,5.9890265,0.8977779,1.7988517,0.014424858,4.887427
815,6.0007772,0.90555567,1.8082725,0.014613523,4.8917456
821,6.010809,0.9122223,1.8163326,0.014776378,4.8954177
828,6.0224667,0.92000014,1.825719,0.014967718,4.899668
834,6.03242,0.9266668,1.8337502,0.015132881,4.903283
841,6.043989,0.93444455,1.8431033,0.015326935,4.907468
848,6.055508,0.94222236,1.8524386,0.015522465,4.9116178
854,6.0653462,0.948889,1.8604269,0.015691245,4.9151473
861,6.0767817,0.95666677,1.8697304,0.015889546,4.919234
867,6.086547,0.9633334,1.8776915,0.016060717,4.9227104
874,6.097899,0.97111124,1.886964,0.016261827,4.926736
880,6.107595,0.9777779,1.8948989,0.016435422,4.9301605
887,6.1188664,0.9855557,1.9041411,0.016639382,4.934127
894,6.130096,0.99333346,1.9133674,0.016844887,4.938062
900,6.139688,1.0000001,1.9212631,0.017022278,4.9414105
907,6.150841,1.0077779,1.9304605,0.017230693,4.9452887
913,6.160369,1.0144446,1.9383316,0.017410593,4.948589
920,6.1714473,1.0222224,1.9475006,0.017621957,4.952412
926,6.180912,1.0288891,1.9553479,0.017804401,4.9556656
933,6.1919184,1.0366668,1.9644892,0.018018752,4.9594355
940,6.2028866,1.0444446,1.9736161,0.018234732,4.9631763
946,6.2122583,1.0511112,1.9814278,0.018421156,4.966361
953,6.223158,1.058889,1.9905283,0.018640187,4.970051
959,6.232472,1.0655557,1.9983176,0.018829249,4.973192
966,6.2433043,1.0733335,2.0073922,0.019051373,4.9768324
972,6.252561,1.0800002,2.0151596,0.019243106,4.979932
979,6.2633286,1.087778,2.024209,0.019468369,4.9835234
986,6.274062,1.0955557,2.0332453,0.019695336,4.9870887
992,6.2832355,1.1022223,2.0409803,0.019891247,4.9901257
999,6.2939067,1.1100001,2.0499926,0.020121416,4.993644
1005,6.303027,1.1166668,2.0577066,0.020320091,4.996641
1012,6.313638,1.1244446,2.0666955,0.020553509,5.000116
1018,6.3227077,1.1311113,2.0743895,0.020754986,5.003075
1025,6.3332596,1.1388891,2.083355,0.020991692,5.006503
1032,6.3437805,1.1466668,2.0923088,0.021230191,5.0099077
1038,6.352774,1.1533334,2.0999727,0.021436054,5.0128098
1045,6.363239,1.1611112,2.1089032,0.021677915,5.0161743
1051,6.3721848,1.1677779,2.1165485,0.02188668,5.0190396
1058,6.382594,1.1755557,2.1254573,0.022131946,5.022361
1064,6.391494,1.1822224,2.133084,0.022343649,5.0251913
1071,6.4018497,1.1900002,2.1419728,0.022592368,5.0284724
1078,6.412178,1.197778,2.1508498,0.022842964,5.031733
1084,6.4210086,1.2044446,2.1584494,0.023059266,5.03451
1091,6.4312854,1.2122223,2.1673062,0.023313386,5.037731
1097,6.4400725,1.218889,2.1748886,0.02353273,5.040476
1104,6.4502993,1.2266668,2.1837254,0.023790423,5.0436587
1111,6.4605,1.2344446,2.1925511,0.024050059,5.0468216
1117,6.469222,1.2411113,2.2001078,0.024274163,5.0495167
1124,6.479375,1.2488891,2.2089145,0.02453745,5.052643
1130,6.4880567,1.2555557,2.216455,0.024764702,5.055307
1137,6.4981627,1.2633334,2.2252429,0.025031682,5.058397
1143,6.5068045,1.2700002,2.2327673,0.025262125,5.061031
1150,6.516865,1.2777779,2.2415369,0.025532855,5.0640864
1157,6.5269017,1.2855557,2.2502966,0.025805622,5.067123
1163,6.535486,1.2922224,2.2577972,0.026041059,5.069711
1170,6.54548,1.3000002,2.266539,0.026317652,5.072714
1176,6.554027,1.3066669,2.2740247,0.026556388,5.0752735
1183,6.5639772,1.3144447,2.2827492,0.026836859,5.078243
1189,6.5724874,1.3211113,2.29022,0.02707894,5.0807743
1196,6.582394,1.328889,2.2989275,0.02736334,5.083711
1203,6.59228,1.3366668,2.3076262,0.027649878,5.0866313
1209,6.6007357,1.3433335,2.315075,0.027897194,5.0891204
1216,6.610581,1.3511113,2.323757,0.02818774,5.092009
1222,6.6190023,1.357778,2.3311918,0.028438516,5.094472
1229,6.6288085,1.3655558,2.3398578,0.028733129,5.09733
1235,6.637197,1.3722224,2.347279,0.028987415,5.0997667
1242,6.646964,1.3800002,2.3559294,0.02928615,5.102595
1249,6.656711,1.3877779,2.3645713,0.029587124,5.1054068
1255,6.6650496,1.3944446,2.371972,0.029846897,5.1078043
1262,6.67476,1.4022224,2.3805988,0.030152077,5.110587
1268,6.6830673,1.408889,2.3879867,0.03041548,5.11296
1275,6.6927414,1.4166669,2.3965983,0.030724918,5.1157146
1281,6.7010183,1.4233335,2.4039736,0.030992,5.1180634
1288,6.7106566,1.4311113,2.4125707,0.031305756,5.12079
1295,6.720277,1.438889,2.4211602,0.031621862,5.123502
1301,6.728508,1.4455557,2.4285164,0.0318947,5.1258144
1308,6.738094,1.4533335,2.4370916,0.03221521,5.128499
1314,6.746296,1.4600002,2.4444358,0.032491844,5.130789
1321,6.7558484,1.467778,2.4529974,0.032816827,5.133447
1327,6.7640224,1.4744446,2.4603298,0.03309731,5.1357145
1334,6.7735424,1.4822224,2.4688778,0.033426818,5.1383467
1341,6.7830453,1.4900002,2.4774184,0.033758786,5.140965
1347,6.791177,1.4966669,2.4847333,0.034045305,5.1431985
1354,6.800648,1.5044446,2.4932609,0.034381893,5.1457915
1360,6.8087535,1.5111113,2.5005646,0.034672394,5.1480036
1367,6.818194,1.5188891,2.5090792,0.035013665,5.150572
1373,6.826273,1.5255557,2.5163722,0.035308197,5.152763
1380,6.8356833,1.5333335,2.5248742,0.03565421,5.1553073
1387,6.8450785,1.5411114,2.5333695,0.036002796,5.1578383
1393,6.853119,1.547778,2.5406458,0.03630365,5.159998
1400,6.862485,1.5555557,2.549129,0.036657073,5.1625056
1406,6.8705006,1.5622225,2.5563953,0.036962103,5.164645
1413,6.8798375,1.5700002,2.5648663,0.037320435,5.1671295
1419,6.887829,1.5766668,2.5721223,0.037629694,5.1692495
1426,6.897138,1.5844446,2.5805817,0.037992988,5.171712
1433,6.9064326,1.5922225,2.5890348,0.038358986,5.174161
1439,6.9143877,1.5988891,2.5962753,0.038674865,5.176251
1446,6.9236555,1.6066669,2.6047173,0.039045934,5.1786785
1452,6.9315877,1.6133336,2.6119485,0.039366182,5.18075
1459,6.940829,1.6211113,2.6203787,0.03974238,5.1831555
1466,6.950056,1.6288891,2.628803,0.040121377,5.1855497
1472,6.957954,1.6355557,2.6360192,0.040448464,5.1875925
1479,6.967156,1.6433336,2.6444328,0.040832695,5.189966
1485,6.9750323,1.6500002,2.6516397,0.0411643,5.191992
1492,6.984209,1.657778,2.660043,0.041553844,5.194344
1498,6.992064,1.6644447,2.6672413,0.041890033,5.196352
1505,7.0012164,1.6722225,2.675634,0.042284943,5.198684
1512,7.010356,1.6800002,2.684021,0.04268278,5.2010055
1518,7.0181794,1.6866668,2.6912057,0.04302613,5.2029867
1525,7.027295,1.6944447,2.6995826,0.043429457,5.2052884
1531,7.0350986,1.7011113,2.7067587,0.043777537,5.2072525
1538,7.0441914,1.7088891,2.7151258,0.044186417,5.2095346
1544,7.051975,1.7155558,2.7222934,0.04453929,5.2114825
1551,7.0610447,1.7233336,2.7306507,0.044953804,5.213745
1558,7.0701027,1.7311113,2.7390027,0.04537138,5.2159977
1564,7.0778575,1.737778,2.7461576,0.045731746,5.2179203
1571,7.086894,1.7455558,2.7545004,0.046155054,5.2201543
1577,7.0946302,1.7522224,2.7616472,0.04652038,5.222061
1584,7.103645,1.7600002,2.7699807,0.046949506,5.2242765
1590,7.1113625,1.7666669,2.7771196,0.047319848,5.2261677
1597,7.1203556,1.7744447,2.785444,0.047754873,5.2283654
1604,7.129337,1.7822225,2.7937634,0.048193097,5.230553
1610,7.137027,1.7888892,2.8008904,0.048571285,5.232421
1617,7.145988,1.7966669,2.809201,0.04901552,5.234591
1623,7.1536603,1.8033335,2.8163207,0.049398895,5.236444
1630,7.1626015,1.8111113,2.8246226,0.04984922,5.238597
1636,7.1702566,1.817778,2.831735,0.05023784,5.2404346
1643,7.1791778,1.8255558,2.840028,0.05069432,5.2425704
1650,7.188089,1.8333336,2.848317,0.051154155,5.244697
1656,7.195719,1.8400003,2.855418,0.051550988,5.246513
1663,7.2046103,1.847778,2.8636985,0.052017108,5.248623
1669,7.2122235,1.8544447,2.8707926,0.05241936,5.2504244
1676,7.2210965,1.8622224,2.879065,0.05289185,5.2525177
1682,7.228694,1.8688891,2.886152,0.053299602,5.2543054
1689,7.237549,1.8766669,2.8944163,0.053778537,5.2563825
1696,7.2463937,1.8844447,2.9026763,0.054260977,5.2584515
1702,7.2539673,1.8911114,2.909753,0.054677308,5.260218
1709,7.2627945,1.8988892,2.9180055,0.055166323,5.262271
1715,7.270353,1.9055558,2.9250755,0.055588324,5.2640243
1722,7.279162,1.9133335,2.93332,0.056084,5.2660613
1728,7.2867055,1.9200002,2.9403837,0.056511745,5.2678013
1735,7.295498,1.927778,2.948621,0.05701417,5.2698236
1742,7.304281,1.9355558,2.956854,0.05752025,5.271837
1748,7.3118024,1.9422225,2.9639077,0.05795697,5.273557
1755,7.320569,1.9500003,2.9721334,0.05846993,5.2755566
1761,7.328076,1.956667,2.9791808,0.058912583,5.277264
1768,7.336826,1.9644448,2.9873996,0.0594325,5.279248
1774,7.3443193,1.9711114,2.9944413,0.05988115,5.2809424
1781,7.3530536,1.9788891,3.002653,0.060408115,5.282912
1788,7.3617787,1.9866669,3.0108607,0.060938913,5.2848735
1794,7.3692513,1.9933336,3.017893,0.06139695,5.2865496
1801,7.377961,2.0011113,3.0260942,0.06193493,5.288498
1807,7.3854203,2.007778,3.0331206,0.062399164,5.2901673
1814,7.394115,2.0155559,3.041315,0.06294442,5.2921224
1820,7.401561,2.0222225,3.0483358,0.06341493,5.293804
1827,7.41024,2.0300002,3.0565236,0.063967556,5.2957735
1834,7.418912,2.0377781,3.0647078,0.064524196,5.2977505
1840,7.4263387,2.0444448,3.07172,0.06500451,5.2994514
1847,7.434996,2.0522225,3.0798976,0.06556865,5.301443
1853,7.4424105,2.0588892,3.0869043,0.06605543,5.3031564
1860,7.451053,2.0666668,3.0950756,0.06662717,5.3051624
1867,7.459688,2.0744448,3.1032436,0.06720304,5.307176
1873,7.4670835,2.0811114,3.1102421,0.06769994,5.3089085
1880,7.4757047,2.0888891,3.118404,0.06828356,5.310937
1886,7.4830885,2.0955558,3.1253972,0.06878714,5.3126817
1893,7.491696,2.1033337,3.133553,0.06937859,5.3147244
1899,7.499068,2.1100004,3.140541,0.06988894,5.3164816
1906,7.507662,2.117778,3.148691,0.070488326,5.3185387
1913,7.5162487,2.1255558,3.1568377,0.07109203,5.3206043
1919,7.523603,2.1322224,3.1638181,0.07161296,5.3223815
1926,7.532177,2.1400003,3.171959,0.07222474,5.324462
1932,7.5395203,2.146667,3.1789346,0.07275265,5.3262515
1939,7.5480814,2.1544447,3.1870697,0.073372625,5.328347
1945,7.5554137,2.1611114,3.19404,0.07390758,5.33015
1952,7.563962,2.1688893,3.2021697,0.07453585,5.3322606
1959,7.5725036,2.176667,3.2102964,0.07516862,5.3343797
1965,7.5798197,2.1833336,3.2172596,0.0757146,5.3362026
1972,7.5883493,2.1911113,3.225381,0.07635582,5.3383365
1978,7.595655,2.197778,3.2323396,0.07690909,5.340173
1985,7.604172,2.205556,3.2404554,0.077558845,5.3423223
1991,7.611468,2.2122226,3.2474096,0.07811947,5.3441715
1998,7.619973,2.2200003,3.2555199,0.07877788,5.346337
2005,7.628473,2.227778,3.2636278,0.07944098,5.3485103
2011,7.6357527,2.2344446,3.270575,0.08001312,5.35038
2018,7.6442404,2.2422225,3.2786775,0.08068503,5.3525696
2024,7.651511,2.2488892,3.2856205,0.081264764,5.3544526
2031,7.6599874,2.256667,3.2937179,0.0819456,5.356658
2037,7.667248,2.2633336,3.3006566,0.082533024,5.358555
2044,7.675713,2.2711115,3.3087492,0.08322288,5.360776
2051,7.6841726,2.2788892,3.3168392,0.08391764,5.3630056
2057,7.6914186,2.2855558,3.3237712,0.08451707,5.3649235
2064,7.6998672,2.2933335,3.3318563,0.085221015,5.3671694
2070,7.707104,2.3000002,3.3387845,0.08582837,5.369101
2077,7.715542,2.3077781,3.3468647,0.086541615,5.371363
2083,7.72277,2.3144448,3.3537889,0.08715699,5.373309
2090,7.731198,2.3222225,3.3618643,0.087879635,5.3755875
2097,7.7396197,2.3300004,3.3699377,0.08860739,5.3778744
2103,7.7468343,2.336667,3.3768556,0.08923529,5.379842
2110,7.755246,2.3444448,3.3849242,0.08997264,5.382145
2116,7.7624516,2.3511114,3.3918383,0.09060879,5.3841267
2123,7.7708535,2.358889,3.3999026,0.09135583,5.3864465
2129,7.778051,2.3655558,3.406813,0.09200034,5.3884425
2136,7.786443,2.3733337,3.4148726,0.09275719,5.390779
2143,7.79483,2.3811114,3.4229298,0.09351936,5.393125
2149,7.802015,2.387778,3.4298341,0.09417691,5.3951426
2156,7.810392,2.395556,3.4378874,0.09494907,5.3975053
2162,7.8175683,2.4022226,3.4447885,0.09561522,5.3995376
2169,7.8259363,2.4100003,3.4528372,0.09639748,5.401917
2175,7.8331046,2.416667,3.4597344,0.09707235,5.4039636
2182,7.8414636,2.4244447,3.4677792,0.09786482,5.40636
2189,7.849817,2.4322226,3.4758217,0.098662846,5.4087663
2195,7.856973,2.4388893,3.4827135,0.09935131,5.4108357
2202,7.865318,2.446667,3.490752,0.10015973,5.4132586
2208,7.8724666,2.4533336,3.4976404,0.100857146,5.4153423
2215,7.8808026,2.4611115,3.505675,0.10167609,5.4177823
2222,7.889134,2.4688892,3.5137074,0.102500744,5.420232
2228,7.896271,2.475556,3.5205905,0.10321216,5.4223385
2235,7.904594,2.4833336,3.528619,0.104047514,5.4248056
2241,7.911724,2.4900002,3.5354989,0.10476818,5.426928
2248,7.9200377,2.4977782,3.5435236,0.10561438,5.429413
2254,7.9271603,2.5044448,3.5504003,0.10634436,5.43155
2261,7.9354663,2.5122225,3.5584211,0.10720149,5.434052
2268,7.9437675,2.5200002,3.5664399,0.10806457,5.436564
2274,7.950879,2.5266669,3.5733116,0.108809106,5.4387245
2281,7.9591722,2.5344448,3.5813267,0.10968333,5.441254
2287,7.966277,2.5411115,3.5881953,0.11043747,5.4434304
2294,7.9745626,2.5488892,3.596207,0.111322954,5.445978
2300,7.981661,2.5555558,3.6030724,0.11208681,5.4481697
2307,7.989938,2.5633337,3.6110804,0.11298369,5.4507356
2314,7.998211,2.5711114,3.6190865,0.11388674,5.453311
2320,8.0053,2.577778,3.6259475,0.11466575,5.4555264
2327,8.013564,2.5855558,3.6339502,0.115580395,5.45812
2333,8.020646,2.5922225,3.640808,0.11636939,5.460351
2340,8.028904,2.6000004,3.6488075,0.11729575,5.462963
2346,8.035978,2.606667,3.6556625,0.11809485,5.46521
2353,8.0442295,2.6144447,3.6636584,0.11903306,5.4678407
2360,8.052475,2.6222227,3.6716526,0.11997771,5.470481
2366,8.059542,2.6288893,3.6785033,0.12079255,5.472752
2373,8.06778,2.636667,3.686494,0.121749245,5.4754114
2379,8.07484,2.6433337,3.693342,0.12257447,5.477699
2386,8.083071,2.6511114,3.7013297,0.12354334,5.4803767
2392,8.090125,2.657778,3.7081747,0.12437906,5.48268
2399,8.09835,2.665556,3.716159,0.12536025,5.4853764
2406,8.106571,2.6733336,3.7241418,0.12634811,5.488083
2412,8.113615,2.6800003,3.7309828,0.1272002,5.4904113
2419,8.12183,2.6877782,3.7389624,0.12820059,5.493137
2425,8.128868,2.694445,3.7458007,0.12906349,5.4954815
2432,8.137076,2.7022226,3.7537773,0.13007653,5.498226
2438,8.144109,2.7088892,3.7606132,0.13095032,5.500587
2445,8.15231,2.716667,3.7685869,0.13197616,5.503351
2452,8.160508,2.7244449,3.7765589,0.13300894,5.5061255
2458,8.167533,2.7311115,3.783391,0.13389973,5.5085115
2465,8.175724,2.7388892,3.7913601,0.13494551,5.5113053
2471,8.182743,2.7455559,3.7981894,0.1358475,5.5137086
2478,8.1909275,2.7533338,3.8061557,0.1369064,5.5165215
2484,8.197942,2.7600005,3.8129826,0.13781972,5.518941
2491,8.20612,2.7677782,3.820946,0.13889192,5.521774
2498,8.214296,2.7755558,3.828908,0.1399713,5.5246167
2504,8.2213,2.7822225,3.8357315,0.1409023,5.5270624
2511,8.229471,2.7900004,3.8436906,0.14199513,5.5299253
2517,8.23647,2.796667,3.8505113,0.14293775,5.5323877
2524,8.244635,2.8044448,3.8584676,0.14404425,5.5352707
2530,8.251629,2.8111115,3.8652864,0.14499858,5.53775
2537,8.259787,2.8188891,3.8732402,0.14611888,5.5406523
2544,8.267941,2.826667,3.8811927,0.14724664,5.5435653
2550,8.274928,2.8333337,3.8880076,0.14821929,5.546071
2557,8.283079,2.8411114,3.8959572,0.14936104,5.549004
2563,8.29006,2.847778,3.9027703,0.15034574,5.551527
2570,8.298204,2.855556,3.9107175,0.15150164,5.55448
2577,8.306344,2.8633337,3.9186633,0.15266521,5.5574446
2583,8.313319,2.8700004,3.9254727,0.15366869,5.5599937
2590,8.321455,2.877778,3.933416,0.15484661,5.5629787
2596,8.328424,2.8844447,3.9402235,0.15586245,5.565545
2603,8.3365555,2.8922226,3.9481642,0.15705489,5.56855
2609,8.34352,2.8988893,3.9549694,0.15808323,5.5711346
2616,8.3516445,2.906667,3.9629078,0.15929031,5.5741596
2623,8.359766,2.914445,3.970845,0.16050534,5.577196
2629,8.366724,2.9211116,3.977647,0.16155314,5.5798078
2636,8.374842,2.9288893,3.9855816,0.16278304,5.5828643
2642,8.381795,2.935556,3.9923818,0.16384365,5.5854936
2649,8.389906,2.9433336,4.000314,0.16508856,5.5885715
2655,8.396857,2.9500003,4.007112,0.16616213,5.591218
2662,8.404962,2.9577782,4.015043,0.16742222,5.5943165
2669,8.413066,2.965556,4.022971,0.16869055,5.5974264
2675,8.42001,2.9722226,4.029766,0.16978426,5.6001015
2682,8.428107,2.9800005,4.0376935,0.17106798,5.6032314
2688,8.435048,2.9866672,4.044486,0.17217498,5.6059237
2695,8.443141,2.9944448,4.05241,0.17347427,5.6090755
2701,8.450076,3.0011115,4.059202,0.17459464,5.6117864
2708,8.458167,3.0088892,4.067124,0.17590962,5.6149597
2715,8.466251,3.0166671,4.0750446,0.17723311,5.618143
2721,8.473181,3.0233338,4.081834,0.17837435,5.620881
2728,8.481264,3.0311115,4.089752,0.17971377,5.6240864
2734,8.488188,3.0377781,4.0965385,0.18086873,5.626843
2741,8.496265,3.0455558,4.104456,0.18222423,5.6300697
2747,8.503188,3.0522227,4.111241,0.18339305,5.632845
2754,8.511259,3.0600004,4.119155,0.1847648,5.6360936
2761,8.51933,3.067778,4.127069,0.18614534,5.6393538
2767,8.526246,3.0744448,4.1338515,0.1873357,5.6421576
2774,8.53431,3.0822227,4.1417623,0.18873273,5.6454396
2780,8.541223,3.0888894,4.148543,0.18993728,5.648262
2787,8.549285,3.096667,4.1564536,0.19135094,5.6515656
2793,8.556191,3.1033337,4.1632314,0.1925698,5.6544065
2800,8.564249,3.1111114,4.171139,0.19400023,5.657732
2807,8.572306,3.1188893,4.179046,0.19543976,5.661069
2813,8.579206,3.125556,4.185822,0.1966809,5.6639385
2820,8.587257,3.1333337,4.193726,0.19813745,5.6672974
2826,8.594158,3.1400003,4.200501,0.19939326,5.6701856
2833,8.602203,3.1477783,4.208405,0.20086697,5.673566
2839,8.609098,3.154445,4.215177,0.20213754,5.6764727
2846,8.617143,3.1622226,4.223078,0.20362857,5.679875
2853,8.625183,3.1700003,4.2309785,0.20512898,5.6832886
2859,8.632072,3.176667,4.237749,0.20642257,5.686224
2866,8.64011,3.184445,4.2456465,0.20794056,5.6896596
2872,8.646998,3.1911116,4.2524157,0.20924926,5.6926136
2879,8.655029,3.1988893,4.260313,0.21078496,5.6960716
2885,8.661913,3.205556,4.2670803,0.21210891,5.6990457
2892,8.669944,3.2133338,4.2749743,0.21366248,5.702526
2899,8.67797,3.2211115,4.2828684,0.21522574,5.7060184
2905,8.684848,3.2277782,4.2896347,0.21657342,5.709021
2912,8.692872,3.235556,4.297526,0.21815479,5.712535
2918,8.699749,3.2422225,4.3042893,0.21951807,5.7155576
2925,8.707767,3.2500005,4.31218,0.2211177,5.7190948
2932,8.715784,3.2577782,4.3200703,0.22272724,5.722644
2938,8.722656,3.2644448,4.326831,0.22411476,5.725695
2945,8.73067,3.2722228,4.334718,0.2257428,5.729267
2951,8.737536,3.2788894,4.341479,0.22714625,5.7323384
2958,8.745547,3.286667,4.349366,0.22879297,5.7359324
2964,8.752414,3.2933338,4.356124,0.23021248,5.7390223
2971,8.76042,3.3011115,4.364008,0.231878,5.7426395
2978,8.768424,3.3088894,4.371892,0.23355371,5.7462687
2984,8.775285,3.315556,4.3786497,0.23499817,5.7493887
2991,8.783289,3.3233337,4.3865314,0.23669297,5.753041
2997,8.790145,3.3300004,4.393286,0.23815386,5.756181
3004,8.798142,3.337778,4.401167,0.23986787,5.759855
3010,8.804997,3.344445,4.407922,0.24134529,5.7630143
3017,8.812995,3.3522227,4.415801,0.24307865,5.7667117
3024,8.820987,3.3600004,4.4236784,0.24482252,5.770421
3030,8.827836,3.366667,4.4304304,0.24632564,5.7736106
3037,8.835827,3.374445,4.438308,0.2480891,5.7773433
3043,8.842676,3.3811116,4.44506,0.24960911,5.780552
3050,8.850663,3.3888893,4.4529343,0.25139236,5.784308
3056,8.857507,3.395556,4.4596834,0.2529294,5.7875366
3063,8.865491,3.4033337,4.4675574,0.25473255,5.791315
3070,8.873475,3.4111116,4.4754314,0.2565465,5.795106
3076,8.880317,3.4177783,4.4821796,0.25810996,5.798365
3083,8.888294,3.425556,4.4900503,0.25994405,5.8021793
3089,8.895132,3.4322226,4.4967966,0.26152486,5.805458
3096,8.90311,3.4400005,4.5046673,0.2633793,5.8092957
3102,8.909947,3.4466672,4.5114136,0.26497754,5.8125944
3109,8.917919,3.454445,4.519283,0.26685244,5.816455
3116,8.92589,3.4622226,4.52715,0.26873842,5.8203278
3122,8.932722,3.4688892,4.5338936,0.27036384,5.8236575
3129,8.940693,3.4766672,4.541761,0.27227053,5.8275537
3135,8.947523,3.4833338,4.5485044,0.27391374,5.830903
3142,8.955487,3.4911115,4.55637,0.2758413,5.8348227
3148,8.962314,3.4977782,4.5631104,0.27750248,5.838192
3155,8.970278,3.505556,4.5709743,0.27945104,5.842135
3162,8.978242,3.5133338,4.5788383,0.281411,5.8460903
3168,8.9850645,3.5200005,4.585579,0.2831,5.8494906
3175,8.993022,3.5277781,4.5934415,0.28508118,5.8534694
3181,8.999843,3.5344448,4.600179,0.2867885,5.8568897
3188,9.0078,3.5422227,4.60804,0.28879103,5.860892
3194,9.014621,3.5488894,4.6147776,0.29051676,5.864332
3201,9.022574,3.556667,4.622638,0.29254094,5.868358
3208,9.030525,3.564445,4.630499,0.29457662,5.872396
3214,9.03734,3.5711117,4.6372337,0.29633093,5.875868
3221,9.045291,3.5788894,4.645091,0.2983885,5.8799295
3227,9.052106,3.585556,4.651826,0.30016148,5.8834214
3234,9.060054,3.5933337,4.659683,0.30224097,5.8875065
3240,9.066863,3.6000004,4.666418,0.30403283,5.8910184
3247,9.074807,3.6077783,4.6742744,0.30613437,5.8951273
3254,9.082751,3.615556,4.6821284,0.30824786,5.8992486
3260,9.0895605,3.6222227,4.6888604,0.31006896,5.902792
3267,9.097504,3.6300004,4.6967144,0.31220475,5.9069366
3273,9.104307,3.6366673,4.7034464,0.314045,5.9105
3280,9.112245,3.644445,4.7113004,0.31620324,5.9146686
3287,9.120182,3.6522226,4.719153,0.31837362,5.91885
3293,9.126986,3.6588893,4.725882,0.32024363,5.9224443
3300,9.134923,3.6666672,4.7337327,0.32243666,5.926649
3306,9.141724,3.673334,4.740462,0.32432616,5.930264
3313,9.149654,3.6811116,4.7483125,0.32654202,5.9344926
3319,9.156452,3.6877782,4.7550416,0.32845113,5.9381275
3326,9.164383,3.695556,4.7628913,0.33068994,5.94238
3333,9.172314,3.7033339,4.7707386,0.33294117,5.946645
3339,9.1791115,3.7100005,4.777465,0.33488068,5.950311
3346,9.187037,3.7177782,4.785312,0.33715507,5.9546
3352,9.19383,3.7244449,4.7920384,0.33911452,5.9582863
3359,9.201754,3.7322228,4.7998857,0.34141222,5.962599
3365,9.208546,3.7388895,4.806612,0.3433917,5.9663053
3372,9.21647,3.7466671,4.814457,0.3457128,5.9706416
3379,9.224394,3.7544448,4.822301,0.3480466,5.9749904
3385,9.231182,3.7611115,4.8290243,0.35005715,5.9787283
3392,9.2390995,3.7688894,4.8368683,0.3524146,5.983101
3398,9.245886,3.775556,4.8435917,0.35444546,5.986859
3405,9.253803,3.7833338,4.8514357,0.3568267,5.9912553
3411,9.26059,3.7900004,4.858159,0.35887802,5.9950333
3418,9.268507,3.7977784,4.8659997,0.36128318,5.9994535
3425,9.2764225,3.805556,4.8738403,0.36370128,6.003886
3431,9.283203,3.8122227,4.880561,0.36578426,6.0076957
3438,9.291114,3.8200004,4.8884015,0.36822653,6.012152
3444,9.2978945,3.826667,4.895122,0.3703302,6.0159817
3451,9.305805,3.834445,4.9029627,0.37279668,6.020462
3457,9.312586,3.8411117,4.909683,0.37492126,6.024312
3464,9.320497,3.8488894,4.917521,0.37741214,6.0288157
3471,9.328404,3.8566673,4.9253583,0.37991616,6.0333323
3477,9.335179,3.863334,4.932076,0.38207301,6.0372133
3484,9.343083,3.8711116,4.9399133,0.38460165,6.041754
3490,9.349858,3.8777783,4.946631,0.38677964,6.0456553
3497,9.357762,3.885556,4.9544683,0.38933298,6.050219
3503,9.364537,3.8922226,4.961186,0.39153218,6.054141
3510,9.372441,3.9000006,4.9690223,0.39411035,6.058728
3517,9.3803425,3.9077783,4.976856,0.39670193,6.0633287
3523,9.387112,3.914445,4.983571,0.398934,6.0672817
3530,9.395009,3.9222226,4.991405,0.4015506,6.0719056
3536,9.401778,3.9288895,4.99812,0.40380415,6.0758786
3543,9.409676,3.9366672,5.005954,0.40644586,6.080526
3549,9.416445,3.9433339,5.0126686,0.408721,6.0845194
3556,9.424342,3.9511116,5.0205026,0.41138795,6.08919
3563,9.43224,3.9588895,5.0283356,0.41406855,6.093874
3569,9.439004,3.9655561,5.0350475,0.4163771,6.097898
3576,9.446895,3.9733338,5.042878,0.41908315,6.1026053
3582,9.453658,3.9800005,5.04959,0.42141354,6.10665
3589,9.461549,3.9877782,5.0574207,0.4241451,6.1113806
3595,9.468312,3.9944448,5.0641327,0.42649743,6.115445
3602,9.476203,4.0022225,5.0719633,0.42925465,6.120199
3609,9.484094,4.0100007,5.079794,0.43202576,6.1249657
3615,9.490857,4.0166674,5.086506,0.43441203,6.129061
3622,9.498742,4.024445,5.094334,0.4372089,6.133851
3628,9.5055,4.0311117,5.101043,0.43961734,6.1379666
3635,9.513384,4.0388894,5.1088705,0.44244012,6.14278
3641,9.520142,4.045556,5.1155796,0.4448708,6.1469154
3648,9.528026,4.0533338,5.123407,0.44771963,6.151752
3655,9.53591,4.0611115,5.131234,0.45058247,6.156601
3661,9.542667,4.067778,5.1379433,0.45304757,6.1607676
3668,9.550551,4.0755563,5.1457705,0.45593664,6.16564
3674,9.557306,4.082223,5.1524796,0.4584242,6.169826
3681,9.565184,4.0900006,5.160305,0.4613395,6.1747217
3688,9.573061,4.0977783,5.168129,0.46426898,6.1796293
3694,9.579813,4.104445,5.174835,0.46679127,6.1838465
3701,9.58769,4.1122227,5.182659,0.4697472,6.1887774
3707,9.594442,4.1188893,5.1893654,0.47229216,6.193014
3714,9.60232,4.126667,5.1971893,0.4752746,6.1979685
3720,9.609072,4.1333337,5.2038956,0.47784233,6.2022247
3727,9.616949,4.141112,5.2117195,0.48085132,6.2072024
3734,9.624824,4.1488895,5.2195435,0.48387468,6.2121916
3740,9.63157,4.155556,5.2262497,0.48647758,6.216479
3747,9.639441,4.163334,5.234071,0.48952767,6.2214913
3753,9.646187,4.1700006,5.240774,0.49215353,6.225797
3760,9.6540575,4.1777782,5.2485948,0.4952304,6.230833
3766,9.660804,4.184445,5.255298,0.49787927,6.235159
3773,9.668674,4.1922226,5.2631187,0.50098306,6.2402167
3780,9.676545,4.200001,5.2709394,0.50410146,6.245288
3786,9.683291,4.2066674,5.2776427,0.506786,6.249644
3793,9.691162,4.214445,5.2854633,0.50993145,6.254737
3799,9.697905,4.221112,5.2921667,0.51263887,6.259113
3806,9.705769,4.2288895,5.2999873,0.5158111,6.264229
3812,9.712509,4.235556,5.30669,0.51854175,6.2686234
3819,9.720373,4.243334,5.3145075,0.52174145,6.273762
3826,9.728237,4.2511115,5.3223248,0.5249558,6.2789135
3832,9.734978,4.257778,5.3290253,0.5277226,6.283338
3839,9.742842,4.2655563,5.3368425,0.5309641,6.288511
3845,9.749582,4.272223,5.343543,0.5337541,6.292955
3852,9.757446,4.2800007,5.3513603,0.53702295,6.298151
3858,9.764187,4.2866673,5.358061,0.5398366,6.302614
3865,9.772049,4.294445,5.365878,0.5431327,6.3078322
3872,9.779906,4.3022227,5.3736954,0.54644376,6.3130617
3878,9.786641,4.3088894,5.380396,0.5492935,6.3175545
3885,9.794498,4.316667,5.388213,0.552632,6.3228073
3891,9.801233,4.3233337,5.3949113,0.55550534,6.327319
3898,9.809091,4.331112,5.402725,0.5588713,6.332594
3904,9.815825,4.3377786,5.409423,0.5617683,6.3371243
3911,9.823683,4.3455563,5.417237,0.56516194,6.3424206
3918,9.83154,4.353334,5.4250507,0.5685704,6.3477287
3924,9.838275,4.3600006,5.4317484,0.5715038,6.352288
3931,9.846132,4.3677783,5.4395623,0.57494,6.357618
3937,9.852867,4.374445,5.44626,0.57789713,6.362197
3944,9.860719,4.3822227,5.454074,0.581361,6.36755
3950,9.867448,4.3888893,5.4607716,0.584342,6.3721476
3957,9.8752985,4.396667,5.4685855,0.58783364,6.3775225
3964,9.883149,4.404445,5.4763994,0.59134024,6.382909
3970,9.889878,4.411112,5.483096,0.5943578,6.387535
3977,9.897729,4.4188895,5.4909067,0.5978922,6.3929434
3983,9.904458,4.425556,5.4976015,0.6009337,6.3975883
3990,9.912309,4.433334,5.505412,0.604496,6.403018
3996,9.919038,4.4400005,5.512107,0.6075614,6.4076815
4003,9.926888,4.447778,5.5199175,0.61115164,6.4131327
4010,9.934739,4.455556,5.527728,0.6147569,6.4185944
4016,9.941468,4.4622226,5.534423,0.61785907,6.423285
4023,9.949316,4.4700007,5.5422335,0.6214922,6.428768
4029,9.956039,4.4766674,5.5489283,0.62461835,6.4334774
4036,9.963883,4.484445,5.556739,0.6282795,6.4389825
4043,9.971727,4.492223,5.5645494,0.6319557,6.444499
4049,9.978451,4.4988894,5.5712442,0.6351187,6.449237
4056,9.986295,4.506667,5.579055,0.638823,6.4547744
4062,9.993018,4.513334,5.585748,0.64201003,6.4595294
4069,10.000862,4.5211115,5.5935555,0.6457423,6.465088
4075,,4.527778,5.6002474,0.6489534,6.4698615
4082,,4.5355563,5.6080546,0.65271366,6.4754415
4089,,4.543334,5.615862,0.656489,6.4810314
4095,,4.5500007,5.622554,0.6597371,6.485832
4102,,4.5577784,5.630361,0.66354054,6.491444
4108,,4.564445,5.637053,0.66681266,6.496263
4115,,4.5722227,5.6448603,0.6706442,6.501895
4121,,4.5788894,5.651552,0.6739404,6.5067315
4128,,4.586667,5.6593595,0.6778,6.5123844
4135,,4.594445,5.6671667,0.6816747,6.518048
4141,,4.601112,5.6738586,0.6850079,6.5229115
4148,,4.6088896,5.681666,0.6889107,6.5285954
4154,,4.6155562,5.688358,0.692268,6.5334764
4161,,4.623334,5.6961646,0.6961989,6.539181
4167,,4.6300006,5.7028537,0.69958025,6.5440793
4174,,4.6377783,5.7106576,0.7035392,6.549804
4181,,4.645556,5.7184615,0.7075132,6.5555396
4187,,4.6522226,5.7251506,0.71093154,6.560465
4194,,4.660001,5.7329545,0.7149337,6.5662203
4200,,4.6666675,5.7396436,0.7183761,6.571162
4207,,4.674445,5.7474475,0.72240627,6.5769377
4213,,4.681112,5.7541366,0.7258727,6.581897
4220,,4.6888895,5.7619405,0.7299309,6.5876923
4227,,4.696667,5.7697444,0.73400414,6.593498
4233,,4.703334,5.7764335,0.7375075,6.5984836
4240,,4.7111115,5.7842374,0.7416088,6.604309
4246,,4.717778,5.7909265,0.7451362,6.6093106
4253,,4.7255564,5.7987304,0.7492655,6.615156
4259,,4.732223,5.8054194,0.75281686,6.6201744
4266,,4.7400007,5.8132234,0.7569741,6.626039
4273,,4.7477784,5.8210273,0.76114637,6.631914
4279,,4.754445,5.8277144,0.76473457,6.636958
4286,,4.762223,5.835515,0.7689348,6.6428523
4292,,4.7688894,5.842201,0.77254695,6.647913
4299,,4.776667,5.850002,0.776775,6.653826
4305,,4.783334,5.856688,0.780411,6.658903
4312,,4.791112,5.8644886,0.7846669,6.6648355
4319,,4.7988896,5.872289,0.7889378,6.670778
4325,,4.8055563,5.8789754,0.79261047,6.6758795
4332,,4.813334,5.886776,0.7969092,6.681841
4338,,4.8200006,5.893462,0.8006057,6.686959
4345,,4.8277783,5.9012628,0.8049321,6.692939
4351,,4.834445,5.907949,0.80865234,6.6980724
4358,,4.8422227,5.9157495,0.8130065,6.704071
4365,,4.850001,5.92355,0.81737554,6.7100797
4371,,4.8566675,5.9302363,0.82113224,6.715238
4378,,4.864445,5.938037,0.825529,6.7212653
4384,,4.871112,5.944723,0.8293093,6.726439
4391,,4.8788896,5.9525237,0.8337336,6.7324843
4398,,4.8866673,5.9603243,0.8381726,6.7385397
4404,,4.893334,5.9670105,0.8419894,6.7437377
4411,,4.9011116,5.9748087,0.8464559,6.749811
4417,,4.9077783,5.981492,0.85029614,6.7550244
4424,,4.915556,5.9892893,0.85479015,6.7611156
4430,,4.922223,5.9959726,0.8586538,6.7663445
4437,,4.930001,6.00377,0.86317515,6.7724533
4444,,4.9377785,6.011567,0.8677113,6.778572
4450,,4.944445,6.0182505,0.87161106,6.7838244
4457,,4.952223,6.0260477,0.87617433,6.789961
4463,,4.9588895,6.032731,0.8800973,6.795228
4470,,4.966667,6.0405283,0.8846877,6.8013816
4476,,4.973334,6.0472116,0.88863397,6.8066635
4483,,4.9811115,6.055009,0.8932515,6.8128347
4490,,4.9888897,6.062806,0.8978836,6.819015
4496,,4.9955564,6.0694895,0.9018656,6.82432
4503,,5.003334,6.0772867,0.90652484,6.830518
4509,,5.0100007,6.08397,0.9105301,6.8358374
4516,,5.0177784,6.0917673,0.9152164,6.8420525
4522,,5.024445,6.0984507,0.9192445,6.847387
4529,,5.0322227,6.106248,0.9239576,6.8536186
4536,,5.0400004,6.114045,0.9286851,6.85986
4542,,5.046667,6.1207285,0.9327487,6.8652163
4549,,5.0544453,6.1285257,0.9375029,6.8714743
4555,,5.061112,6.135209,0.94158936,6.876845
4562,,5.0688896,6.1430054,0.94637024,6.8831196
4568,,5.0755563,6.149686,0.95047957,6.8885045
4575,,5.083334,6.15748,0.9552869,6.8947954
4582,,5.0911117,6.1652737,0.9601086,6.901095
4588,,5.0977783,6.171954,0.96425277,6.906502
4595,,5.105556,6.179748,0.9691009,6.9128175
4601,,5.1122227,6.1864285,0.97326773,6.918238
4608,,5.120001,6.1942225,0.97814214,6.92457
4614,,5.1266675,6.200903,0.98233145,6.9300046
4621,,5.134445,6.208697,0.9872321,6.936353
4628,,5.142223,6.2164907,0.99214685,6.94271
4634,,5.1488895,6.223171,0.9963707,6.9481654
4641,,5.156667,6.230965,1.0013114,6.954538
4647,,5.163334,6.2376456,1.0055577,6.9600067
4654,,5.1711116,6.2454395,1.0105244,6.9663954
4660,,5.1777782,6.25212,1.0147928,6.9718776
4667,,5.1855564,6.259914,1.0197854,6.978282
4674,,5.193334,6.267708,1.024792,6.984694
4680,,5.200001,6.2743883,1.0290943,6.990197
4687,,5.2077785,6.282182,1.0341266,6.996625
4693,,5.214445,6.2888627,1.038451,7.0021415
4700,,5.222223,6.2966566,1.0435088,7.0085845
4706,,5.2288895,6.303337,1.047855,7.0141134
4713,,5.236667,6.311131,1.0529383,7.020572
4720,,5.2444453,6.318925,1.0580353,7.0270386
4726,,5.251112,6.3256054,1.0624149,7.0325875
4733,,5.2588897,6.3333993,1.0675371,7.0390687
4739,,5.2655563,6.34008,1.0719384,7.0446305
4746,,5.273334,6.3478737,1.077086,7.051127
4753,,5.2811117,6.3556643,1.082247,7.0576315
4759,,5.2877784,6.362342,1.0866815,7.063213
4766,,5.295556,6.3701324,1.0918676,7.0697317
4772,,5.3022227,6.37681,1.0963235,7.0753255
4779,,5.310001,6.3846006,1.1015345,7.0818586
4785,,5.3166676,6.3912783,1.1060116,7.087465
4792,,5.3244452,6.399069,1.1112474,7.0940127
4799,,5.332223,6.4068594,1.1164964,7.1005683
4805,,5.3388896,6.413537,1.1210061,7.1061935
4812,,5.3466673,6.4213276,1.1262797,7.112763
4818,,5.353334,6.428005,1.1308105,7.1183996
4825,,5.3611116,6.435796,1.1361086,7.124983
4831,,5.3677783,6.4424734,1.1406603,7.130632
4838,,5.3755565,6.450264,1.1459827,7.13723
4845,,5.383334,6.4580545,1.1513182,7.1438346
4851,,5.390001,6.464732,1.1559018,7.149502
4858,,5.3977785,6.4725227,1.1612613,7.156121
4864,,5.404445,6.4792004,1.1658655,7.1617994
4871,,5.412223,6.486991,1.1712492,7.1684318
4877,,5.4188895,6.4936686,1.1758739,7.1741223
4884,,5.426667,6.501459,1.1812814,7.180768
4891,,5.4344454,6.5092497,1.1867017,7.187421
4897,,5.441112,6.5159273,1.1913577,7.193129
4904,,5.4488897,6.523718,1.1968015,7.1997952
4910,,5.4555564,6.5303955,1.2014779,7.205515
4917,,5.463334,6.538186,1.2069453,7.2121944
4923,,5.4700007,6.5448637,1.2116417,7.2179255
4930,,5.4777784,6.5526543,1.2171324,7.224618
4937,,5.485556,6.560445,1.2226357,7.2313175
4943,,5.492223,6.5671225,1.2273629,7.2370653
4950,,5.5000005,6.574913,1.2328894,7.2437778
4956,,5.5066676,6.5815907,1.2376363,7.2495365
4963,,5.5144453,6.589381,1.2431859,7.2562613
4969,,5.521112,6.596059,1.2479523,7.262031
4976,,5.5288897,6.6038494,1.2535249,7.268769
4983,,5.5366673,6.6116395,1.2591096,7.275513
4989,,5.543334,6.6183143,1.2639061,7.2812996
4996,,5.5511117,6.6261015,1.2695136,7.2880564
5002,,5.5577784,6.6327763,1.2743294,7.2938533
5009,,5.565556,6.6405635,1.2799596,7.3006225
5015,,5.5722227,6.6472383,1.2847947,7.3064294
5022,,5.580001,6.6550255,1.290447,7.3132105
5029,,5.5877786,6.6628127,1.2961113,7.3199983
5035,,5.594445,6.6694875,1.3009758,7.325822
5042,,5.602223,6.6772747,1.3066621,7.3326216
5048,,5.6088896,6.6839495,1.3115458,7.338455
5055,,5.6166673,6.6917367,1.3172544,7.345267
5061,,5.623334,6.6984115,1.3221568,7.3511105
5068,,5.6311116,6.7061987,1.327887,7.357934
5075,,5.63889,6.713986,1.333629,7.3647637
5081,,5.6455564,6.7206607,1.33856,7.3706226
5088,,5.653334,6.728448,1.3443236,7.377464
5094,,5.660001,6.7351227,1.3492732,7.3833327
5101,,5.6677785,6.74291,1.3550586,7.3901854
5107,,5.674445,6.7495847,1.3600265,7.396064
5114,,5.682223,6.757372,1.3658327,7.402928
5121,,5.6900005,6.765159,1.3716506,7.4097977
5127,,5.696667,6.771834,1.3766466,7.4156914
5134,,5.7044454,6.779621,1.3824854,7.4225726
5140,,5.711112,6.786296,1.3874993,7.428476
5147,,5.7188897,6.794083,1.3933592,7.435368
5154,,5.7266674,6.8018703,1.3992305,7.442266
5160,,5.733334,6.808545,1.4042716,7.4481835
5167,,5.7411118,6.8163323,1.4101635,7.4550924
5173,,5.7477784,6.823007,1.4152225,7.461019
5180,,5.755556,6.8307943,1.4211348,7.467939
5186,,5.762223,6.837469,1.4262114,7.4738746
5193,,5.770001,6.8452563,1.4321442,7.4808054
5200,,5.7777786,6.8530436,1.4380879,7.487742
5206,,5.7844453,6.8597183,1.4431913,7.4936914
5213,,5.792223,6.8675056,1.4491552,7.500638
5219,,5.7988896,6.8741803,1.4542757,7.5065966
5226,,5.8066673,6.8819675,1.4602596,7.513554
5232,,5.813334,6.8886423,1.4653971,7.519521
5239,,5.8211117,6.8964295,1.4714009,7.526489
5246,,5.82889,6.904217,1.4774152,7.5334616
5252,,5.8355565,6.9108915,1.4825789,7.5394425
5259,,5.843334,6.9186788,1.4886129,7.5464253
5265,,5.850001,6.9253535,1.4937932,7.552415
5272,,5.8577785,6.9331408,1.4998468,7.5594077
5278,,5.864445,6.9398155,1.5050437,7.565406
5285,,5.872223,6.9476027,1.5111165,7.5724087
5292,,5.8800006,6.95539,1.5171996,7.5794168
5298,,5.8866673,6.9620647,1.522422,7.5854278
5305,,5.8944454,6.9698505,1.528524,7.5924454
5311,,5.901112,6.9765224,1.5337626,7.5984645
5318,,5.90889,6.9843063,1.5398837,7.605492
5324,,5.9155564,6.9909782,1.5451384,7.6115193
5331,,5.923334,6.998762,1.5512782,7.6185565
5338,,5.931112,7.006546,1.5574281,7.625598
5344,,5.9377785,7.013218,1.5627073,7.631638
5351,,5.945556,7.021002,1.5688757,7.638689
5357,,5.952223,7.0276737,1.5741707,7.644737
5364,,5.960001,7.0354576,1.5803574,7.6517973
5370,,5.9666677,7.0421295,1.5856681,7.657853
5377,,5.9744453,7.0499134,1.5918729,7.6649227
5384,,5.982223,7.0576973,1.5980874,7.671997
5390,,5.9888897,7.064369,1.6034219,7.6780643
5397,,5.9966674,7.072153,1.6096545,7.6851482
5403,,6.003334,7.078825,1.6150045,7.6912236
5410,,6.0111117,7.086609,1.6212549,7.6983156
5416,,6.0177784,7.093281,1.6266199,7.7043986
5423,,6.0255566,7.1010647,1.632888,7.7114997
5430,,6.0333343,7.1088486,1.6391655,7.718605
5436,,6.040001,7.1155205,1.6445537,7.7246995
5443,,6.0477786,7.1233044,1.6508485,7.731814
5449,,6.0544453,7.1299763,1.6562515,7.7379155
5456,,6.062223,7.13776,1.6625638,7.7450385
5462,,6.0688896,7.144432,1.6679816,7.7511477
5469,,6.0766673,7.152216,1.6743109,7.758279
5476,,6.084445,7.16,1.6806493,7.765414
5482,,6.0911117,7.1666718,1.6860895,7.7715344
5489,,6.09889,7.1744556,1.6924448,7.7786784
5495,,6.1055565,7.1811275,1.6978993,7.7848053
5502,,6.113334,7.1889114,1.7042713,7.7919574
5509,,6.121112,7.1966953,1.7106522,7.7991138
5515,,6.1277785,7.203367,1.7161286,7.8052516
5522,,6.135556,7.211151,1.722526,7.812416
5528,,6.142223,7.217823,1.7280166,7.8185606
5535,,6.1500006,7.225607,1.7344306,7.8257327
5541,,6.156667,7.232279,1.7399349,7.831884
5548,,6.1644454,7.2400627,1.7463647,7.8390646
5555,,6.172223,7.2478466,1.7528032,7.846249
5561,,6.1788898,7.2545185,1.7583289,7.852411
5568,,6.1866674,7.2623024,1.7647833,7.859603
5574,,6.193334,7.2689743,1.7703226,7.865771
5581,,6.201112,7.276758,1.7767928,7.872971
5587,,6.2077785,7.28343,1.7823454,7.8791456
5594,,6.215556,7.291214,1.7888314,7.886353
5601,,6.2233343,7.298998,1.7953256,7.8935647
5607,,6.230001,7.30567,1.8008988,7.8997493
5614,,6.2377787,7.3134537,1.8074085,7.906968
5620,,6.2444453,7.3201256,1.8129947,7.913159
5627,,6.252223,7.3279095,1.8195195,7.920385
5633,,6.2588897,7.3345814,1.8251188,7.926582
5640,,6.2666674,7.3423653,1.8316588,7.9338155
5647,,6.274445,7.350149,1.8382069,7.941053
5653,,6.2811117,7.356821,1.8438259,7.9472594
5660,,6.28889,7.364605,1.850389,7.954504
5666,,6.2955565,7.371277,1.8560207,7.9607162
5673,,6.303334,7.3790607,1.8625984,7.9679675
5679,,6.310001,7.3857327,1.8682427,7.974186
5686,,6.3177786,7.3935165,1.874835,7.9814444
5693,,6.3255563,7.4013004,1.881435,7.988706
5699,,6.332223,7.4079723,1.8870984,7.9949336
5706,,6.3400006,7.415756,1.893713,8.002202
5712,,6.3466673,7.422428,1.8993886,8.008434
5719,,6.3544455,7.430212,1.9060173,8.015711
5725,,6.361112,7.436884,1.911705,8.021949
5732,,6.36889,7.444668,1.9183477,8.029232
5739,,6.3766675,7.4524517,1.9249979,8.036517
5745,,6.383334,7.4591236,1.9307041,8.042766
5752,,6.391112,7.4669075,1.9373683,8.050056
5758,,6.3977785,7.4735794,1.9430861,8.056311
5765,,6.405556,7.4813633,1.949764,8.063608
5771,,6.412223,7.488035,1.9554938,8.069868
5778,,6.420001,7.495819,1.9621853,8.077171
5785,,6.4277787,7.503603,1.9688839,8.084481
5791,,6.4344454,7.510275,1.9746313,8.090747
5798,,6.442223,7.518059,1.9813433,8.0980625
5804,,6.4488897,7.5247307,1.987102,8.104334
5811,,6.4566674,7.532512,1.9938273,8.111655
5817,,6.463334,7.539181,1.9995974,8.117932
5824,,6.471112,7.546962,2.0063355,8.125259
5831,,6.47889,7.5547423,2.0130806,8.132589
5837,,6.4855566,7.5614114,2.0188677,8.138874
5844,,6.4933343,7.569192,2.025626,8.146211
5850,,6.500001,7.575861,2.031424,8.1525
5857,,6.5077786,7.5836415,2.038195,8.159843
5864,,6.5155563,7.591422,2.0449724,8.167187
5870,,6.522223,7.598091,2.0507872,8.173487
5877,,6.5300007,7.6058717,2.0575774,8.180837
5883,,6.5366673,7.6125407,2.063403,8.18714
5890,,6.5444455,7.6203213,2.0702055,8.194497
5896,,6.551112,7.6269903,2.0760415,8.200805
5903,,6.55889,7.634771,2.0828562,8.208168
5910,,6.5666676,7.6425514,2.0896776,8.215531
5916,,6.573334,7.6492205,2.0955296,8.2218485
5923,,6.581112,7.657001,2.1023629,8.2292185
5929,,6.5877786,7.66367,2.108225,8.2355385
5936,,6.5955563,7.6714506,2.1150706,8.242915
5942,,6.602223,7.6781197,2.120943,8.249238
5949,,6.610001,7.6859,2.1278002,8.256621
5956,,6.617779,7.693681,2.1346636,8.264005
5962,,6.6244454,7.70035,2.1405516,8.270337
5969,,6.632223,7.7081304,2.1474264,8.277727
5975,,6.63889,7.7147994,2.1533244,8.284062
5982,,6.6466675,7.72258,2.1602108,8.291459
5988,,6.653334,7.729249,2.1661181,8.297799
5995,,6.661112,7.7370296,2.1730163,8.3052
6002,,6.6688895,7.74481,2.1799202,8.312603
6008,,6.675556,7.751479,2.1858425,8.318949
6015,,6.6833344,7.7592597,2.1927574,8.326359
6021,,6.690001,7.7659287,2.198689,8.33271
6028,,6.6977787,7.7737093,2.2056146,8.340122
6034,,6.7044454,7.7803783,2.2115555,8.346479
6041,,6.712223,7.788159,2.218492,8.353896
6048,,6.7200007,7.7959394,2.2254343,8.361318
6054,,6.7266674,7.8026085,2.2313895,8.367681
6061,,6.734445,7.810389,2.2383428,8.375104
6067,,6.7411118,7.817058,2.2443073,8.381473
6074,,6.74889,7.8248386,2.2512712,8.388903
6080,,6.7555566,7.8315077,2.257245,8.395271
6087,,6.7633343,7.839288,2.2642195,8.402708
6094,,6.771112,7.847069,2.2711995,8.410145
6100,,6.7777786,7.853738,2.2771869,8.416521
6107,,6.7855563,7.8615184,2.2841773,8.4239645
6113,,6.792223,7.8681874,2.2901733,8.430345
6120,,6.8000007,7.875968,2.297174,8.437791
6126,,6.8066673,7.882637,2.3031785,8.444177
6133,,6.8144455,7.8904176,2.3101892,8.451627
6140,,6.822223,7.898198,2.317205,8.45908
6146,,6.82889,7.904867,2.3232229,8.465471
6153,,6.8366675,7.9126477,2.3302486,8.472928
6159,,6.843334,7.919317,2.3362749,8.479322
6166,,6.851112,7.9270973,2.3433104,8.486786
6172,,6.8577785,7.9337664,2.349345,8.493183
6179,,6.8655562,7.941547,2.35639,8.500649
6186,,6.8733344,7.9493275,2.3634403,8.50812
6192,,6.880001,7.9559965,2.3694875,8.514523
6199,,6.8877788,7.963777,2.3765473,8.521995
6205,,6.8944454,7.970446,2.3826027,8.528403
6212,,6.902223,7.9782267,2.3896718,8.53588
6219,,6.910001,7.986007,2.396746,8.543358
6225,,6.9166675,7.9926763,2.4028134,8.549772
6232,,6.924445,8.000457,2.4098966,8.557256
6238,,6.931112,8.007123,2.415972,8.56367
6245,,6.93889,8.0149,2.4230645,8.571159
6251,,6.9455566,8.021566,2.4291475,8.5775795
6258,,6.9533343,8.029344,2.4362488,8.58507
6265,,6.961112,8.037121,2.443355,8.592564
6271,,6.9677787,8.043787,2.44945,8.5989895
6278,,6.9755564,8.051564,2.456565,8.606486
6284,,6.982223,8.05823,2.4626672,8.612912
6291,,6.9900007,8.066008,2.469791,8.620416
6297,,6.9966674,8.072674,2.4759007,8.626847
6304,,7.0044456,8.080451,2.483033,8.634351
6311,,7.0122232,8.088228,2.4901698,8.641858
6317,,7.01889,8.094894,2.4962907,8.648295
6324,,7.0266676,8.102672,2.503436,8.655806
6330,,7.0333343,8.109338,2.5095642,8.662243
6337,,7.041112,8.117115,2.516718,8.66976
6343,,7.0477786,8.123781,2.5228531,8.676203
6350,,7.0555563,8.131558,2.530015,8.68372
6357,,7.0633345,8.139336,2.5371814,8.691239
6363,,7.070001,8.146002,2.5433273,8.697688
6370,,7.077779,8.153779,2.5505018,8.705212
6376,,7.0844455,8.160445,2.5566547,8.71166
6383,,7.092223,8.168222,2.563837,8.719188
6389,,7.09889,8.174889,2.5699966,8.725642
6396,,7.1066675,8.182666,2.5771868,8.733172
6403,,7.114445,8.190443,2.5843813,8.740703
6409,,7.121112,8.197109,2.5905514,8.747162
6416,,7.12889,8.204886,2.5977535,8.754699
6422,,7.1355567,8.211553,2.6039302,8.761159
6429,,7.1433344,8.21933,2.61114,8.768696
6435,,7.150001,8.225996,2.6173232,8.775161
6442,,7.1577787,8.233773,2.6245408,8.782704
6449,,7.1655564,8.24155,2.6317623,8.790248
6455,,7.172223,8.248217,2.6379552,8.796714
6462,,7.180001,8.255994,2.6451838,8.804262
6468,,7.1866674,8.26266,2.651383,8.810734
6475,,7.1944456,8.270437,2.6586192,8.818284
6481,,7.2011123,8.277103,2.664825,8.824756
6488,,7.20889,8.284881,2.6720684,8.83231
6495,,7.2166677,8.292658,2.6793153,8.839867
6501,,7.2233343,8.299324,2.6855302,8.846344
6508,,7.231112,8.307101,2.6927845,8.853901
6514,,7.2377787,8.313767,2.6990056,8.86038
6521,,7.2455564,8.321545,2.706267,8.867944
6527,,7.252223,8.328211,2.7124941,8.874427
6534,,7.2600007,8.335988,2.7197623,8.88199
6541,,7.267779,8.343765,2.7270343,8.889554
6547,,7.2744455,8.350431,2.7332704,8.896043
6554,,7.282223,8.358209,2.740549,8.903613
6560,,7.28889,8.364875,2.7467911,8.910102
6567,,7.2966676,8.372652,2.7540765,8.917672
6574,,7.3044453,8.380429,2.7613657,8.925245
6580,,7.311112,8.387095,2.7676163,8.93174
6587,,7.3188896,8.394873,2.7749119,8.939317
6593,,7.3255563,8.401539,2.7811682,8.945811
6600,,7.3333344,8.409316,2.7884703,8.953388
6606,,7.340001,8.415982,2.794732,8.959887
6613,,7.347779,8.423759,2.8020406,8.96747
6620,,7.3555565,8.431537,2.8093526,8.975054
6626,,7.362223,8.438203,2.8156228,8.981554
6633,,7.370001,8.44598,2.822941,8.989138
6639,,7.3766675,8.452646,2.8292165,8.995643
6646,,7.384445,8.460423,2.836541,9.003233
6652,,7.391112,8.46709,2.8428216,9.009739
6659,,7.39889,8.474867,2.8501523,9.017329
6666,,7.4066677,8.482644,2.8574862,9.0249195
6672,,7.4133344,8.48931,2.863775,9.03143
6679,,7.421112,8.4970875,2.8711147,9.039027
6685,,7.4277787,8.503754,2.8774085,9.045539
6692,,7.4355564,8.511531,2.8847542,9.053136
6698,,7.442223,8.518197,2.8910532,9.059648
6705,,7.450001,8.525974,2.8984048,9.067248
6712,,7.457779,8.5337515,2.9057596,9.074852
6718,,7.4644456,8.540418,2.912066,9.081369
6725,,7.4722233,8.548195,2.9194267,9.088973
6731,,7.47889,8.554861,2.925738,9.09549
6738,,7.4866676,8.562638,2.933104,9.103095
6744,,7.4933343,8.569304,2.9394205,9.109618
6751,,7.501112,8.577082,2.9467924,9.1172285
6758,,7.5088897,8.584859,2.9541671,9.124839
6764,,7.5155563,8.591525,2.9604907,9.131362
6771,,7.5233345,8.599302,2.967871,9.138972
6777,,7.530001,8.605968,2.974199,9.145498
6784,,7.537779,8.613746,2.9815848,9.153115
6790,,7.5444455,8.620412,2.9879177,9.159644
6797,,7.552223,8.628189,2.9953086,9.167261
6804,,7.560001,8.635966,3.0027027,9.174878
6810,,7.5666676,8.6426325,3.0090423,9.181407
6817,,7.5744452,8.65041,3.0164413,9.189029
6823,,7.581112,8.657076,3.0227857,9.195563
6830,,7.58889,8.664853,3.03019,9.203187
6836,,7.5955567,8.671519,3.0365386,9.209722
6843,,7.6033344,8.6792965,3.043948,9.217345
6850,,7.611112,8.687074,3.0513601,9.224969
6856,,7.617779,8.69374,3.0577154,9.231507
6863,,7.6255565,8.701517,3.0651326,9.239138
6869,,7.632223,8.708183,3.0714922,9.245678
6876,,7.640001,8.7159605,3.0789142,9.253308
6882,,7.6466675,8.722627,3.085278,9.259849
6889,,7.6544456,8.730404,3.092705,9.267479
6896,,7.6622233,8.738181,3.1001344,9.275111
6902,,7.66889,8.744847,3.1065047,9.281657
6909,,7.6766677,8.7526245,3.1139388,9.289294
6915,,7.6833344,8.759291,3.120313,9.29584
6922,,7.691112,8.767068,3.127752,9.303477
6928,,7.6977787,8.773734,3.1341302,9.310023
6935,,7.7055564,8.781511,3.141574,9.31766
6942,,7.7133346,8.7892885,3.14902,9.325302
6948,,7.720001,8.795955,3.155404,9.331854
6955,,7.727779,8.803732,3.162855,9.339498
6961,,7.7344456,8.810398,3.169243,9.346049
6968,,7.7422233,8.818175,3.1766982,9.353693
6975,,7.750001,8.825953,3.1841557,9.361337
6981,,7.7566676,8.832619,3.1905496,9.367888
6988,,7.7644453,8.840396,3.1980114,9.375537
6994,,7.771112,8.847062,3.2044091,9.382094
7001,,7.7788897,8.854839,3.2118752,9.389745
7007,,7.785557,8.8615055,3.2182765,9.396302
7014,,7.7933345,8.869283,3.225747,9.403953
7021,,7.801112,8.87706,3.2332199,9.411603
7027,,7.807779,8.883726,3.239627,9.41816
7034,,7.8155565,8.891503,3.2471042,9.425814
7040,,7.822223,8.8981695,3.2535148,9.432377
7047,,7.830001,8.905947,3.2609959,9.440034
7053,,7.8366675,8.912613,3.26741,9.446597
7060,,7.844445,8.92039,3.2748954,9.454254
7067,,7.8522234,8.928167,3.282383,9.461911
7073,,7.85889,8.934834,3.2888026,9.468474
7080,,7.8666677,8.942611,3.296294,9.476131
7086,,7.8733344,8.949277,3.302717,9.482698
7093,,7.881112,8.957054,3.3102126,9.490362
7099,,7.8877788,8.96372,3.316639,9.496931
7106,,7.8955564,8.971498,3.3241384,9.504595
7113,,7.903334,8.979275,3.3316398,9.512259
7119,,7.910001,8.985941,3.338071,9.518827
7126,,7.917779,8.993718,3.3455765,9.526491
7132,,7.9244456,9.000384,3.3520112,9.53306
7139,,7.9322233,9.008162,3.3595202,9.540727
7145,,7.93889,9.014828,3.3659582,9.547301
7152,,7.9466677,9.022605,3.373471,9.554972
7159,,7.9544454,9.030382,3.3809857,9.562642
7165,,7.961112,9.037048,3.3874285,9.569217
7172,,7.9688897,9.044826,3.3949468,9.576887
7178,,7.9755564,9.051492,3.4013927,9.583462
7185,,7.9833345,9.059269,3.4089148,9.591132
7191,,7.990001,9.065935,3.4153638,9.597707
7198,,7.997779,9.073712,3.4228895,9.605382
7205,,8.005557,9.08149,3.4304168,9.613059
7211,,8.012223,9.088156,3.4368703,9.619639
7218,,8.020001,9.095933,3.4444013,9.627316
7224,,8.026668,9.102599,3.4508579,9.633897
7231,,8.034446,9.110376,3.4583921,9.641574
7237,,8.041112,9.117043,3.4648516,9.648154
7244,,8.04889,9.12482,3.4723892,9.655831
7251,,8.056667,9.132597,3.4799287,9.663508
7257,,8.063334,9.139263,3.4863925,9.670092
7264,,8.071112,9.14704,3.4939353,9.677775
7270,,8.077779,9.153707,3.500402,9.684361
7277,,8.085557,9.161484,3.5079482,9.692045
7283,,8.092223,9.16815,3.5144176,9.698631
7290,,8.100001,9.175927,3.521967,9.706315
7297,,8.107779,9.183704,3.529518,9.713999
7303,,8.114446,9.190371,3.5359917,9.720585
7310,,8.122223,9.198148,3.543546,9.728269
7316,,8.12889,9.204814,3.5500224,9.734855
7323,,8.136667,9.212591,3.5575798,9.742543
7330,,8.144445,9.220368,3.5651388,9.750234
7336,,8.151113,9.227035,3.5716193,9.756825
7343,,8.15889,9.234812,3.5791812,9.764516
7349,,8.165557,9.241478,3.5856643,9.771108
7356,,8.173334,9.249255,3.5932293,9.778798
7362,,8.180001,9.255921,3.599715,9.78539
7369,,8.187778,9.263699,3.607283,9.79308
7376,,8.195557,9.271476,3.6148527,9.800771
7382,,8.202223,9.278142,3.6213422,9.807363
7389,,8.210001,9.285919,3.6289146,9.815054
7395,,8.216668,9.292585,3.6354065,9.821651
7402,,8.224445,9.300363,3.6429818,9.829349
7408,,8.2311125,9.307029,3.6494763,9.835946
7415,,8.23889,9.314806,3.6570544,9.843643
7422,,8.246668,9.322583,3.6646342,9.85134
7428,,8.253334,9.329249,3.6711323,9.857938
7435,,8.261112,9.337027,3.6787148,9.865635
7441,,8.267778,9.343693,3.685215,9.872232
7448,,8.275557,9.35147,3.6928003,9.87993
7454,,8.282224,9.358136,3.6993032,9.886527
7461,,8.290001,9.365913,3.706891,9.894224
7468,,8.297779,9.373691,3.7144804,9.901925
7474,,8.304445,9.380357,3.7209866,9.908528
7481,,8.312223,9.388134,3.7285786,9.916232
7487,,8.31889,9.3948,3.7350872,9.922835
7494,,8.326668,9.402577,3.7426817,9.930539
7500,,8.333334,9.409244,3.7491925,9.937142
7507,,8.341112,9.417021,3.7567894,9.944846
7514,,8.34889,9.424798,3.764388,9.95255
7520,,8.3555565,9.431464,3.7709022,9.959153
7527,,8.363335,9.439241,3.7785032,9.966857
7533,,8.370001,9.445908,3.7850192,9.97346
7540,,8.377779,9.453685,3.7926228,9.981164
7546,,8.384445,9.460351,3.7991412,9.987767
7553,,8.392223,9.468128,3.806747,9.995478
7560,,8.400002,9.475905,3.814354,
7566,,8.406668,9.482572,3.8208756,
7573,,8.414446,9.490349,3.8284853,
7579,,8.421112,9.497015,3.8350086,
7586,,8.42889,9.504792,3.8426206,
7592,,8.435556,9.511458,3.8491464,
7599,,8.443335,9.519236,3.8567607,
7606,,8.451112,9.527013,3.864376,
7612,,8.457779,9.533679,3.870905,
7619,,8.465557,9.541456,3.8785229,
7625,,8.472223,9.548122,3.8850532,
7632,,8.480001,9.5559,3.8926735,
7638,,8.486668,9.562566,3.899206,
7645,,8.494446,9.570343,3.906828,
7652,,8.502223,9.57812,3.9144516,
7658,,8.50889,9.584786,3.920987,
7665,,8.516667,9.592564,3.9286122,
7671,,8.5233345,9.59923,3.9351497,
7678,,8.531113,9.607007,3.9427774,
7685,,8.53889,9.614784,3.950406,
7691,,8.545557,9.62145,3.9569464,
7698,,8.553334,9.629228,3.9645774,
7704,,8.560001,9.635894,3.9711192,
7711,,8.567779,9.643671,3.9787524,
7717,,8.574446,9.650337,3.9852955,
7724,,8.582223,9.658114,3.992931,
7731,,8.590001,9.665892,4.000567,
7737,,8.596668,9.672558,4.007113,
7744,,8.604445,9.680335,4.01475,
7750,,8.611113,9.687001,4.021299,
7757,,8.61889,9.694778,4.0289392,
7763,,8.625557,9.701445,4.035488,
7770,,8.633334,9.709222,4.0431304,
7777,,8.641112,9.716999,4.050774,
7783,,8.6477785,9.723665,4.057326,
7790,,8.655557,9.731442,4.06497,
7796,,8.662224,9.738109,4.0715246,
7803,,8.670001,9.745886,4.0791717,
7809,,8.676668,9.752552,4.0857263,
7816,,8.684445,9.760329,4.093375,
7823,,8.692224,9.768106,4.1010256,
7829,,8.69889,9.774773,4.107583,
7836,,8.706668,9.78255,4.1152334,
7842,,8.713334,9.789216,4.1217937,
7849,,8.721112,9.796993,4.1294475,
7855,,8.727778,9.803659,4.136008,
7862,,8.735557,9.811437,4.143662,
7869,,8.743335,9.819214,4.151319,
7875,,8.750001,9.82588,4.157882,
7882,,8.757779,9.833657,4.1655393,
7888,,8.764445,9.840323,4.1721034,
7895,,8.772223,9.848101,4.179764,
7901,,8.77889,9.854767,4.18633,
7908,,8.786668,9.862544,4.19399,
7915,,8.794446,9.870321,4.201652,
7921,,8.801112,9.876987,4.208221,
7928,,8.80889,9.884765,4.2158847,
7934,,8.815557,9.891431,4.2224536,
7941,,8.823335,9.899208,4.2301183,
7947,,8.830001,9.905874,4.23669,
7954,,8.837779,9.913651,4.244357,
7961,,8.845556,9.921429,4.252024,
7967,,8.852223,9.928095,4.2585964,
7974,,8.860002,9.935872,4.266267,
7980,,8.866668,9.942538,4.2728415,
7987,,8.874446,9.950315,4.280512,
7993,,8.881112,9.956982,4.2870865,
8000,,8.88889,9.964759,4.2947593,
8007,,8.8966675,9.972536,4.302433,
8013,,8.903335,9.979202,4.3090105,
8020,,8.911112,9.9869795,4.3166842,
8026,,8.917779,9.993646,4.3232627,
8033,,8.925557,,4.33094,
8040,,8.933334,,4.338617,
8046,,8.9400015,,4.345197,
8053,,8.947779,,4.3528743,
8059,,8.954446,,4.359457,
8066,,8.962223,,4.3671374,
8072,,8.96889,,4.3737206,
8079,,8.976667,,4.381401,
8086,,8.984446,,4.389082,
8092,,8.991113,,4.395668,
8099,,8.99889,,4.403352,
8105,,9.005557,,4.409938,
8112,,9.013334,,4.4176216,
8118,,9.020001,,4.4242077,
8125,,9.027779,,4.431895,
8132,,9.035557,,4.439582,
8138,,9.042223,,4.446171,
8145,,9.050001,,4.453858,
8151,,9.056668,,4.460447,
8158,,9.0644455,,4.4681373,
8164,,9.071113,,4.474729,
8171,,9.07889,,4.4824195,
8178,,9.086668,,4.49011,
8184,,9.093334,,4.4967017,
8191,,9.101112,,4.5043945,
8197,,9.107779,,4.510989,
8204,,9.115557,,4.518683,
8210,,9.122224,,4.5252776,
8217,,9.130001,,4.5329714,
8224,,9.137779,,4.540666,
8230,,9.144445,,4.5472636,
8237,,9.152224,,4.5549607,
8243,,9.15889,,4.5615582,
8250,,9.166668,,4.5692554,
8256,,9.173334,,4.575853,
8263,,9.181112,,4.5835514,
8270,,9.18889,,4.591252,
8276,,9.195557,,4.597852,
8283,,9.203335,,4.6055527,
8289,,9.210001,,4.612153,
8296,,9.217779,,4.6198535,
8302,,9.224445,,4.6264553,
8309,,9.2322235,,4.634159,
8316,,9.240001,,4.641863,
8322,,9.246668,,4.648466,
8329,,9.254446,,4.65617,
8335,,9.261112,,4.662773,
8342,,9.26889,,4.670478,
8348,,9.275557,,4.677084,
8355,,9.283335,,4.684791,
8362,,9.291112,,4.692498,
8368,,9.297779,,4.6991043,
8375,,9.305556,,4.7068114,
8381,,9.312223,,4.7134175,
8388,,9.320002,,4.721127,
8394,,9.326668,,4.727736,
8401,,9.334446,,4.7354465,
8408,,9.342223,,4.743157,
8414,,9.34889,,4.749766,
8421,,9.3566675,,4.7574763,
8427,,9.363335,,4.7640853,
8434,,9.371112,,4.7717986,
8441,,9.37889,,4.7795124,
8447,,9.385557,,4.786124,
8454,,9.393334,,4.793838,
8460,,9.400002,,4.80045,
8467,,9.407779,,4.8081636,
8473,,9.414446,,4.8147755,
8480,,9.422223,,4.8224916,
8487,,9.430001,,4.830209,
8493,,9.436667,,4.8368235,
8500,,9.444446,,4.8445406,
8506,,9.451113,,4.8511553,
8513,,9.45889,,4.8588724,
8519,,9.465557,,4.865487,
8526,,9.473334,,4.8732047,
8533,,9.4811125,,4.880925,
8539,,9.487779,,4.8875427,
8546,,9.495557,,4.895263,
8552,,9.502223,,4.9018807,
8559,,9.510001,,4.909601,
8565,,9.516668,,4.9162188,
8572,,9.524446,,4.923939,
8579,,9.532224,,4.93166,
8585,,9.53889,,4.9382806,
8592,,9.546668,,4.9460044,
8598,,9.553334,,4.952625,
8605,,9.561112,,4.9603486,
8611,,9.567779,,4.966969,
8618,,9.575557,,4.974693,
8625,,9.583335,,4.9824166,
8631,,9.590001,,4.989037,
8638,,9.597779,,4.9967628,
8644,,9.604445,,5.003386,
8651,,9.612224,,5.011113,
8657,,9.61889,,5.0177364,
8664,,9.626668,,5.0254636,
8671,,9.634446,,5.0331907,
8677,,9.641112,,5.039814,
8684,,9.6488905,,5.047541,
8690,,9.655557,,5.0541644,
8697,,9.663335,,5.061893,
8703,,9.670001,,5.068519,
8710,,9.677779,,5.0762496,
8717,,9.685556,,5.08398,
8723,,9.692224,,5.090606,
8730,,9.700002,,5.0983367,
8736,,9.706668,,5.104963,
8743,,9.714446,,5.1126933,
8749,,9.721112,,5.1193194,
8756,,9.72889,,5.12705,
8763,,9.736668,,5.134783,
8769,,9.743335,,5.141412,
8776,,9.751112,,5.1491456,
8782,,9.757779,,5.1557746,
8789,,9.765557,,5.1635084,
8796,,9.7733345,,5.171242,
8802,,9.780002,,5.177871,
8809,,9.787779,,5.185605,
8815,,9.794446,,5.192234,
8822,,9.802223,,5.199968,
8828,,9.80889,,5.2065973,
8835,,9.816668,,5.2143345,
8842,,9.824446,,5.2220716,
8848,,9.831112,,5.2287035,
8855,,9.83889,,5.2364407,
8861,,9.845557,,5.2430725,
8868,,9.853334,,5.2508097,
8874,,9.860002,,5.2574415,
8881,,9.867779,,5.2651787,
8888,,9.875557,,5.272916,
8894,,9.882223,,5.2795477,
8901,,9.890001,,5.287285,
8907,,9.8966675,,5.2939196,
8914,,9.904446,,5.30166,
8920,,9.911113,,5.308295,
8927,,9.91889,,5.3160353,
8934,,9.926668,,5.323776,
8940,,9.933334,,5.3304105,
8947,,9.9411125,,5.338151,
8953,,9.947779,,5.3447857,
8960,,9.955557,,5.352526,
8966,,9.962223,,5.359161,
8973,,9.970001,,5.3669014,
8980,,9.977779,,5.374642,
8986,,9.984446,,5.3812785,
8993,,9.992224,,5.3890224,
8999,,9.99889,,5.39566,
9006,,,,5.4034038,
9012,,,,5.4100413,
9019,,,,5.417785,
9026,,,,5.425529,
9032,,,,5.4321666,
9039,,,,5.4399104,
9045,,,,5.446548,
9052,,,,5.454292,
9058,,,,5.4609294,
9065,,,,5.468673,
9072,,,,5.4764175,
9078,,,,5.483058,
9085,,,,5.490805,
9091,,,,5.4974456,
9098,,,,5.5051928,
9104,,,,5.511833,
9111,,,,5.5195804,
9118,,,,5.5273275,
9124,,,,5.533968,
9131,,,,5.541715,
9137,,,,5.5483556,
9144,,,,5.5561028,
9151,,,,5.56385,
9157,,,,5.5704904,
9164,,,,5.5782375,
9170,,,,5.584878,
9177,,,,5.5926285,
9183,,,,5.599272,
9190,,,,5.6070223,
9197,,,,5.614773,
9203,,,,5.621416,
9210,,,,5.6291666,
9216,,,,5.63581,
9223,,,,5.6435604,
9229,,,,5.6502037,
9236,,,,5.657954,
9243,,,,5.6657047,
9249,,,,5.672348,
9256,,,,5.6800985,
9262,,,,5.686742,
9269,,,,5.6944923,
9275,,,,5.7011356,
9282,,,,5.708887,
9289,,,,5.716641,
9295,,,,5.723287,
9302,,,,5.731041,
9308,,,,5.737687,
9315,,,,5.745441,
9321,,,,5.752087,
9328,,,,5.759841,
9335,,,,5.767595,
9341,,,,5.774241,
9348,,,,5.781995,
9354,,,,5.788641,
9361,,,,5.796395,
9367,,,,5.803041,
9374,,,,5.810795,
9381,,,,5.8185487,
9387,,,,5.825195,
9394,,,,5.8329487,
9400,,,,5.839595,
9407,,,,5.847349,
9413,,,,5.853998,
9420,,,,5.8617554,
9427,,,,5.8695126,
9433,,,,5.8761616,
9440,,,,5.883919,
9446,,,,5.890568,
9453,,,,5.898325,
9459,,,,5.904974,
9466,,,,5.912731,
9473,,,,5.9204884,
9479,,,,5.9271374,
9486,,,,5.9348946,
9492,,,,5.9415436,
9499,,,,5.949301,
9506,,,,5.957058,
9512,,,,5.963707,
9519,,,,5.971464,
9525,,,,5.978113,
9532,,,,5.9858704,
9538,,,,5.9925194,
9545,,,,6.0002766,
9552,,,,6.0080338,
9558,,,,6.014685,
9565,,,,6.0224457,
9571,,,,6.0290976,
9578,,,,6.036858,
9584,,,,6.04351,
9591,,,,6.0512705,
9598,,,,6.059031,
9604,,,,6.065683,
9611,,,,6.0734434,
9617,,,,6.0800953,
9624,,,,6.087856,
9630,,,,6.0945077,
9637,,,,6.102268,
9644,,,,6.1100287,
9650,,,,6.1166806,
9657,,,,6.124441,
9663,,,,6.131093,
9670,,,,6.1388535,
9676,,,,6.1455054,
9683,,,,6.153266,
9690,,,,6.1610265,
9696,,,,6.1676784,
9703,,,,6.175439,
9709,,,,6.1820908,
9716,,,,6.1898513,
9722,,,,6.196503,
9729,,,,6.204264,
9736,,,,6.212028,
9742,,,,6.218683,
9749,,,,6.2264466,
9755,,,,6.2331014,
9762,,,,6.240865,
9768,,,,6.24752,
9775,,,,6.255284,
9782,,,,6.2630477,
9788,,,,6.2697024,
9795,,,,6.2774663,
9801,,,,6.284121,
9808,,,,6.291885,
9814,,,,6.2985396,
9821,,,,6.3063035,
9828,,,,6.3140674,
9834,,,,6.320722,
9841,,,,6.328486,
9847,,,,6.3351407,
9854,,,,6.3429046,
9861,,,,6.3506684,
9867,,,,6.357323,
9874,,,,6.365087,
9880,,,,6.371742,
9887,,,,6.3795056,
9893,,,,6.3861604,
9900,,,,6.393924,
9907,,,,6.401688,
9913,,,,6.408343,
9920,,,,6.4161067,
9926,,,,6.4227614,
9933,,,,6.4305253,
9939,,,,6.43718,
9946,,,,6.4449444,
9953,,,,6.4527116,
9959,,,,6.459369,
9966,,,,6.4671364,
9972,,,,6.473794,
9979,,,,6.481561,
9985,,,,6.488219,
9992,,,,6.495986,
9999,,,,6.503753,
10005,,,,6.510411,
10012,,,,6.518178,
10018,,,,6.5248356,
10025,,,,6.532603,
10031,,,,6.5392604,
10038,,,,6.5470276,
10045,,,,6.554795,
10051,,,,6.5614524,
10058,,,,6.5692196,
10064,,,,6.575877,
10071,,,,6.5836444,
10077,,,,6.590302,
10084,,,,6.598069,
10091,,,,6.6058364,
10097,,,,6.612494,
10104,,,,6.620261,
10110,,,,6.626919,
10117,,,,6.634686,
10123,,,,6.6413436,
10130,,,,6.649111,
10137,,,,6.656878,
10143,,,,6.6635356,
10150,,,,6.671303,
10156,,,,6.6779604,
10163,,,,6.6857276,
10169,,,,6.692385,
10176,,,,6.7001524,
10183,,,,6.7079196,
10189,,,,6.714577,
10196,,,,6.7223444,
10202,,,,6.729002,
10209,,,,6.736769,
10215,,,,6.743427,
10222,,,,6.751194,
10229,,,,6.758961,
10235,,,,6.76562,
10242,,,,6.773391,
10248,,,,6.780051,
10255,,,,6.787822,
10262,,,,6.7955923,
10268,,,,6.802253,
10275,,,,6.8100233,
10281,,,,6.816684,
10288,,,,6.8244543,
10294,,,,6.831115,
10301,,,,6.8388853,
10308,,,,6.846656,
10314,,,,6.8533163,
10321,,,,6.861087,
10327,,,,6.8677473,
10334,,,,6.875518,
10340,,,,6.8821783,
10347,,,,6.889949,
10354,,,,6.8977194,
10360,,,,6.90438,
10367,,,,6.9121504,
10373,,,,6.918811,
10380,,,,6.9265814,
10386,,,,6.933242,
10393,,,,6.9410124,
10400,,,,6.948783,
10406,,,,6.9554434,
10413,,,,6.963214,
10419,,,,6.9698744,
10426,,,,6.977645,
10432,,,,6.9843054,
10439,,,,6.992076,
10446,,,,6.9998465,
10452,,,,7.006507,
10459,,,,7.0142775,
10465,,,,7.020938,
10472,,,,7.0287085,
10478,,,,7.035369,
10485,,,,7.0431395,
10492,,,,7.05091,
10498,,,,7.0575705,
10505,,,,7.065341,
10511,,,,7.0720015,
10518,,,,7.079772,
10524,,,,7.0864325,
10531,,,,7.094203,
10538,,,,7.1019735,
10544,,,,7.108634,
10551,,,,7.1164045,
10557,,,,7.123065,
10564,,,,7.1308355,
10570,,,,7.137496,
10577,,,,7.1452665,
10584,,,,7.153037,
10590,,,,7.1596975,
10597,,,,7.167468,
10603,,,,7.1741285,
10610,,,,7.181899,
10617,,,,7.1896696,
10623,,,,7.19633,
10630,,,,7.2041006,
10636,,,,7.210761,
10643,,,,7.2185316,
10649,,,,7.225192,
10656,,,,7.232963,
10663,,,,7.240737,
10669,,,,7.2474003,
10676,,,,7.255174,
10682,,,,7.2618375,
10689,,,,7.2696114,
10695,,,,7.2762747,
10702,,,,7.2840486,
10709,,,,7.2918224,
10715,,,,7.2984858,
10722,,,,7.3062596,
10728,,,,7.312923,
10735,,,,7.320697,
10741,,,,7.32736,
10748,,,,7.335134,
10755,,,,7.342908,
10761,,,,7.349571,
10768,,,,7.357345,
10774,,,,7.3640084,
10781,,,,7.3717823,
10787,,,,7.3784456,
10794,,,,7.3862195,
10801,,,,7.3939934,
10807,,,,7.4006567,
10814,,,,7.4084306,
10820,,,,7.415094,
10827,,,,7.422868,
10833,,,,7.429531,
10840,,,,7.437305,
10847,,,,7.445079,
10853,,,,7.451742,
10860,,,,7.459516,
10866,,,,7.4661794,
10873,,,,7.4739532,
10879,,,,7.4806166,
10886,,,,7.4883904,
10893,,,,7.4961643,
10899,,,,7.5028276,
10906,,,,7.5106015,
10912,,,,7.517265,
10919,,,,7.5250387,
10925,,,,7.531702,
10932,,,,7.539476,
10939,,,,7.54725,
10945,,,,7.553913,
10952,,,,7.561687,
10958,,,,7.5683503,
10965,,,,7.576124,
10972,,,,7.583898,
10978,,,,7.5905614,
10985,,,,7.5983353,
10991,,,,7.6049986,
10998,,,,7.6127725,
11004,,,,7.619436,
11011,,,,7.6272097,
11018,,,,7.6349835,
11024,,,,7.641647,
11031,,,,7.6494207,
11037,,,,7.656084,
11044,,,,7.663858,
11050,,,,7.6705213,
11057,,,,7.678295,
11064,,,,7.686069,
11070,,,,7.6927323,
11077,,,,7.700506,
11083,,,,7.7071695,
11090,,,,7.7149434,
11096,,,,7.7216067,
11103,,,,7.7293806,
11110,,,,7.7371545,
11116,,,,7.743818,
11123,,,,7.7515917,
11129,,,,7.758255,
11136,,,,7.766029,
11142,,,,7.772692,
11149,,,,7.780466,
11156,,,,7.78824,
11162,,,,7.7949033,
11169,,,,7.802677,
11175,,,,7.8093405,
11182,,,,7.8171144,
11188,,,,7.8237777,
11195,,,,7.8315516,
11202,,,,7.8393254,
11208,,,,7.8459888,
11215,,,,7.8537626,
11221,,,,7.860426,
11228,,,,7.8682,
11234,,,,7.874863,
11241,,,,7.882637,
11248,,,,7.890411,
11254,,,,7.897074,
11261,,,,7.904848,
11267,,,,7.9115114,
11274,,,,7.9192853,
11280,,,,7.9259486,
11287,,,,7.9337225,
11294,,,,7.9414964,
11300,,,,7.9481597,
11307,,,,7.9559336,
11313,,,,7.962597,
11320,,,,7.970371,
11327,,,,7.9781446,
11333,,,,7.984808,
11340,,,,7.992582,
11346,,,,7.999245,
11353,,,,8.007022,
11359,,,,8.013688,
11366,,,,8.021465,
11373,,,,8.0292425,
11379,,,,8.035909,
11386,,,,8.043686,
11392,,,,8.050352,
11399,,,,8.058129,
11405,,,,8.0647955,
11412,,,,8.072573,
11419,,,,8.08035,
11425,,,,8.087016,
11432,,,,8.094793,
11438,,,,8.1014595,
11445,,,,8.109237,
11451,,,,8.115903,
11458,,,,8.12368,
11465,,,,8.131457,
11471,,,,8.1381235,
11478,,,,8.145901,
11484,,,,8.152567,
11491,,,,8.160344,
11497,,,,8.16701,
11504,,,,8.1747875,
11511,,,,8.182565,
11517,,,,8.189231,
11524,,,,8.197008,
11530,,,,8.203674,
11537,,,,8.211452,
11543,,,,8.218118,
11550,,,,8.225895,
11557,,,,8.233672,
11563,,,,8.240338,
11570,,,,8.248116,
11576,,,,8.254782,
11583,,,,8.262559,
11589,,,,8.269225,
11596,,,,8.277002,
11603,,,,8.28478,
11609,,,,8.291446,
11616,,,,8.299223,
11622,,,,8.305889,
11629,,,,8.313666,
11635,,,,8.320333,
11642,,,,8.32811,
11649,,,,8.335887,
11655,,,,8.342553,
11662,,,,8.35033,
11668,,,,8.356997,
11675,,,,8.364774,
11681,,,,8.37144,
11688,,,,8.379217,
11695,,,,8.386994,
11701,,,,8.393661,
11708,,,,8.401438,
11714,,,,8.408104,
11721,,,,8.415881,
11728,,,,8.423658,
11734,,,,8.430325,
11741,,,,8.438102,
11747,,,,8.444768,
11754,,,,8.452545,
11760,,,,8.459211,
11767,,,,8.466989,
11774,,,,8.474766,
11780,,,,8.481432,
11787,,,,8.489209,
11793,,,,8.495875,
11800,,,,8.503653,
11806,,,,8.510319,
11813,,,,8.518096,
11820,,,,8.525873,
11826,,,,8.532539,
11833,,,,8.540317,
11839,,,,8.546983,
11846,,,,8.55476,
11852,,,,8.561426,
11859,,,,8.569203,
11866,,,,8.576981,
11872,,,,8.583647,
11879,,,,8.591424,
11885,,,,8.59809,
11892,,,,8.605867,
11898,,,,8.612534,
11905,,,,8.620311,
11912,,,,8.628088,
11918,,,,8.634754,
11925,,,,8.642531,
11931,,,,8.649198,
11938,,,,8.656975,
11944,,,,8.663641,
11951,,,,8.671418,
11958,,,,8.679195,
11964,,,,8.685862,
11971,,,,8.693639,
11977,,,,8.700305,
11984,,,,8.708082,
11990,,,,8.714748,
11997,,,,8.722526,
12004,,,,8.730303,
12010,,,,8.736969,
12017,,,,8.744746,
12023,,,,8.751412,
12030,,,,8.75919,
12036,,,,8.765856,
12043,,,,8.773633,
12050,,,,8.78141,
12056,,,,8.788076,
12063,,,,8.795854,
12069,,,,8.80252,
12076,,,,8.810297,
12083,,,,8.818074,
12089,,,,8.82474,
12096,,,,8.832518,
12102,,,,8.839184,
12109,,,,8.846961,
12115,,,,8.853627,
12122,,,,8.861404,
12129,,,,8.869182,
12135,,,,8.875848,
12142,,,,8.883625,
12148,,,,8.890291,
12155,,,,8.898068,
12161,,,,8.904735,
12168,,,,8.912512,
12175,,,,8.920289,
12181,,,,8.926955,
12188,,,,8.934732,
12194,,,,8.941399,
12201,,,,8.949176,
12207,,,,8.955842,
12214,,,,8.963619,
12221,,,,8.971396,
12227,,,,8.978063,
12234,,,,8.98584,
12240,,,,8.992506,
12247,,,,9.000283,
12253,,,,9.006949,
12260,,,,9.014727,
12267,,,,9.022504,
12273,,,,9.02917,
12280,,,,9.036947,
12286,,,,9.043613,
12293,,,,9.051391,
12299,,,,9.058057,
12306,,,,9.065834,
12313,,,,9.073611,
12319,,,,9.080277,
12326,,,,9.088055,
12332,,,,9.094721,
12339,,,,9.102498,
12345,,,,9.109164,
12352,,,,9.116941,
12359,,,,9.124719,
12365,,,,9.131385,
12372,,,,9.139162,
12378,,,,9.145828,
12385,,,,9.153605,
12391,,,,9.160272,
12398,,,,9.168049,
12405,,,,9.175826,
12411,,,,9.182492,
12418,,,,9.190269,
12424,,,,9.196936,
12431,,,,9.204713,
12438,,,,9.21249,
12444,,,,9.219156,
12451,,,,9.2269335,
12457,,,,9.2336,
12464,,,,9.241377,
12470,,,,9.248043,
12477,,,,9.25582,
12484,,,,9.2635975,
12490,,,,9.270264,
12497,,,,9.278041,
12503,,,,9.284707,
12510,,,,9.292484,
12516,,,,9.29915,
12523,,,,9.306928,
12530,,,,9.314705,
12536,,,,9.321371,
12543,,,,9.329148,
12549,,,,9.335814,
12556,,,,9.343592,
12562,,,,9.350258,
12569,,,,9.358035,
12576,,,,9.365812,
12582,,,,9.3724785,
12589,,,,9.380256,
12595,,,,9.386922,
12602,,,,9.394699,
12608,,,,9.401365,
12615,,,,9.4091425,
12622,,,,9.41692,
12628,,,,9.423586,
12635,,,,9.431363,
12641,,,,9.438029,
12648,,,,9.4458065,
12654,,,,9.452473,
12661,,,,9.46025,
12668,,,,9.468027,
12674,,,,9.474693,
12681,,,,9.4824705,
12687,,,,9.489137,
12694,,,,9.496914,
12700,,,,9.50358,
12707,,,,9.511357,
12714,,,,9.5191345,
12720,,,,9.525801,
12727,,,,9.533578,
12733,,,,9.540244,
12740,,,,9.548021,
12746,,,,9.5546875,
12753,,,,9.562465,
12760,,,,9.570242,
12766,,,,9.576908,
12773,,,,9.584685,
12779,,,,9.5913515,
12786,,,,9.599129,
12793,,,,9.606906,
12799,,,,9.613572,
12806,,,,9.621349,
12812,,,,9.6280155,
12819,,,,9.635793,
12825,,,,9.642459,
12832,,,,9.650236,
12839,,,,9.658013,
12845,,,,9.66468,
12852,,,,9.672457,
12858,,,,9.679123,
12865,,,,9.6869,
12871,,,,9.693566,
12878,,,,9.701344,
12885,,,,9.709121,
12891,,,,9.715787,
12898,,,,9.723564,
12904,,,,9.73023,
12911,,,,9.738008,
12917,,,,9.744674,
12924,,,,9.752451,
12931,,,,9.760228,
12937,,,,9.766894,
12944,,,,9.774672,
12950,,,,9.781338,
12957,,,,9.789115,
12963,,,,9.795781,
12970,,,,9.803558,
12977,,,,9.811336,
12983,,,,9.818002,
12990,,,,9.825779,
12996,,,,9.832445,
13003,,,,9.840222,
13009,,,,9.846889,
13016,,,,9.854666,
13023,,,,9.862443,
13029,,,,9.869109,
13036,,,,9.876886,
13042,,,,9.883553,
13049,,,,9.89133,
13055,,,,9.897996,
13062,,,,9.905773,
13069,,,,9.91355,
13075,,,,9.920217,
13082,,,,9.927994,
13088,,,,9.93466,
13095,,,,9.942437,
13101,,,,9.949103,
13108,,,,9.956881,
13115,,,,9.964658,
13121,,,,9.971324,
13128,,,,9.979101,
13134,,,,9.985767,
13141,,,,9.993545,


==> figures/gmm_1d/T_1/taus.csv <==
iter,diffusion,ULA,tempering,dilation,DAZ
0,0.99,0.99,0.99,0.99,0.99
1,0.13840972,0.13840972,0.7307228,0.9899338,0.1200586
2,0.08259991,0.08259991,0.707287,0.98985606,0.06631775
3,0.063489966,0.063489966,0.68937254,0.98978895,0.05226036
4,0.05090962,0.05090962,0.6704152,0.9897101,0.043610606
5,0.04391719,0.04391719,0.65550786,0.989642,0.038874462
6,0.038103607,0.038103607,0.6393994,0.98956203,0.034928467
7,0.03381078,0.03381078,0.62445086,0.98948145,0.031989582
8,0.030917147,0.030917147,0.61242574,0.9894119,0.029988298
9,0.028175274,0.028175274,0.5991929,0.9893301,0.028071608
10,0.026224347,0.026224347,0.5884532,0.9892595,0.026693067
11,0.024296723,0.024296723,0.5765461,0.98917663,0.025316797
12,0.022877345,0.022877345,0.5668194,0.9891051,0.024293158
13,0.021435283,0.021435283,0.5559752,0.98902094,0.023243219
14,0.020178348,0.020178348,0.5456221,0.98893625,0.022319064
15,0.019221228,0.019221228,0.5371044,0.9888631,0.021609219
16,0.018220816,0.018220816,0.5275477,0.98877716,0.02086115
17,0.017447611,0.017447611,0.5196578,0.988703,0.02027841
18,0.016628942,0.016628942,0.51077795,0.9886159,0.019656746
19,0.015988862,0.015988862,0.5034259,0.9885406,0.019167181
20,0.015304186,0.015304186,0.49512994,0.9884522,0.018639892
21,0.014677685,0.014677685,0.48711696,0.9883631,0.018153954
22,0.014181236,0.014181236,0.48045945,0.9882862,0.017766437
23,0.013643744,0.013643744,0.4729231,0.98819596,0.017344296
24,0.013214932,0.013214932,0.46665,0.98811793,0.017005501
25,0.012747797,0.012747797,0.4595366,0.9880263,0.016634312
26,0.012372982,0.012372982,0.45360613,0.9879472,0.01633482
27,0.011962539,0.011962539,0.44687113,0.98785436,0.016005088
28,0.011578208,0.011578208,0.4403241,0.98776066,0.015694585
29,0.011267609,0.011267609,0.43485436,0.9876799,0.015442381
30,0.010925227,0.010925227,0.42863062,0.98758495,0.015162983
31,0.010647467,0.010647467,0.423425,0.987503,0.014935222
32,0.010340188,0.010340188,0.41749537,0.9874067,0.014682059
33,0.010090053,0.010090053,0.41253063,0.9873236,0.014475031
34,0.009812466,0.009812466,0.40686986,0.9872259,0.014244237
35,0.009549021,0.009549021,0.40134466,0.9871275,0.01402415
36,0.00933362,0.00933362,0.39671212,0.98704255,0.013843425
37,0.009093583,0.009093583,0.39142326,0.98694277,0.013641162
38,0.008896834,0.008896834,0.3869854,0.98685664,0.013474692
39,0.008677063,0.008677063,0.38191494,0.98675543,0.013287975
40,0.008496522,0.008496522,0.3776573,0.98666805,0.013133981
41,0.008294439,0.008294439,0.37278944,0.9865654,0.012960907
42,0.008100965,0.008100965,0.3680247,0.986462,0.012794518
43,0.007941548,0.007941548,0.36401984,0.9863727,0.012656889
44,0.007762596,0.007762596,0.3594367,0.9862678,0.012501811
45,0.0076148966,0.0076148966,0.3555822,0.9861773,0.01237333
46,0.0074488265,0.0074488265,0.35116872,0.98607093,0.012228343
47,0.0073115416,0.0073115416,0.347455,0.9859791,0.012108039
48,0.007156952,0.007156952,0.34320053,0.98587126,0.011972079
49,0.00700803,0.00700803,0.33902752,0.98576254,0.011840603
50,0.0068846545,0.0068846545,0.3355136,0.9856687,0.011731285
51,0.006745437,0.006745437,0.33148512,0.9855585,0.011607511
52,0.0066299555,0.0066299555,0.32809135,0.9854634,0.011504481
53,0.006499489,0.006499489,0.324199,0.9853516,0.011387687
54,0.0063911364,0.0063911364,0.32091862,0.9852551,0.011290358
55,0.0062685907,0.0062685907,0.31715482,0.9851417,0.011179902
56,0.0061500017,0.0061500017,0.3134573,0.98502755,0.0110726375
57,0.0060513588,0.0060513588,0.31033927,0.9849289,0.010983112
58,0.0059396145,0.0059396145,0.30675977,0.9848131,0.0108813625
59,0.005846576,0.005846576,0.30374014,0.98471314,0.010796364
60,0.005741079,0.005741079,0.30027264,0.9845957,0.010699681
61,0.005638725,0.005638725,0.29686302,0.98447734,0.010605547
62,0.005553383,0.005553383,0.2939854,0.9843752,0.010526808
63,0.0054564956,0.0054564956,0.29067922,0.9842552,0.010437125
64,0.005375647,0.005375647,0.28788808,0.98415154,0.010362058
65,0.0052837874,0.0052837874,0.28468034,0.9840299,0.010276495
66,0.005207076,0.005207076,0.28197154,0.98392487,0.010204814
67,0.0051198527,0.0051198527,0.2788576,0.98380136,0.010123059
68,0.0050349757,0.0050349757,0.2757924,0.9836771,0.010043236
69,0.004964021,0.004964021,0.2732029,0.98356974,0.009976304
70,0.004883264,0.004883264,0.27022505,0.9834436,0.009899876
71,0.0048157033,0.0048157033,0.26770878,0.98333484,0.009835748
72,0.0047387555,0.0047387555,0.26481438,0.9832069,0.009762486
73,0.0046743485,0.0046743485,0.26236805,0.98309654,0.009700982
74,0.004600947,0.004600947,0.2595535,0.9829669,0.009630672
75,0.0045293523,0.0045293523,0.25678056,0.98283625,0.009561869
76,0.004469375,0.004469375,0.25443608,0.9827235,0.0095040575
77,0.004400961,0.004400961,0.25173786,0.98259103,0.009437916
78,0.004343617,0.004343617,0.24945614,0.98247665,0.009382316
79,0.0042781723,0.0042781723,0.24682957,0.98234236,0.009318678
80,0.004223292,0.004223292,0.24460804,0.9822264,0.009265142
81,0.004160631,0.004160631,0.24205032,0.9820901,0.009203838
82,0.004099395,0.004099395,0.23952852,0.98195297,0.009143738
83,0.0040480033,0.0040480033,0.23739502,0.9818345,0.00909315
84,0.003989285,0.003989285,0.23493795,0.9816953,0.009035173
85,0.003939984,0.003939984,0.23285884,0.9815752,0.008986354
86,0.0038836303,0.0038836303,0.23046409,0.9814341,0.008930386
87,0.0038362932,0.0038362932,0.22843733,0.9813123,0.00888324
88,0.0037821643,0.0037821643,0.22610247,0.9811692,0.008829164
89,0.0037291793,0.0037291793,0.22379895,0.98102504,0.0087760715
90,0.0036846453,0.0036846453,0.221849,0.9809006,0.008731313
91,0.0036336903,0.0036336903,0.21960206,0.98075444,0.008679963
92,0.0035908513,0.0035908513,0.21769977,0.9806282,0.00863665
93,0.0035418149,0.0035418149,0.2155074,0.98048,0.008586934
94,0.0035005715,0.0035005715,0.21365103,0.9803521,0.008544997
95,0.0034533457,0.0034533457,0.21151136,0.9802018,0.008496841
96,0.0034070543,0.0034070543,0.20939921,0.9800504,0.008449489
97,0.0033680997,0.0033680997,0.20761044,0.9799197,0.008409527
98,0.003323472,0.003323472,0.20554829,0.97976613,0.008363615
99,0.0032859056,0.0032859056,0.20380154,0.9796336,0.008324858
100,0.0032428561,0.0032428561,0.2017876,0.97947794,0.008280311
101,0.0032066072,0.0032066072,0.20008151,0.9793436,0.00824269
102,0.0031650553,0.0031650553,0.19811423,0.97918576,0.008199443
103,0.003124277,0.003124277,0.19617139,0.97902673,0.008156867
104,0.0030899239,0.0030899239,0.19452524,0.97888947,0.008120899
105,0.0030505313,0.0030505313,0.1926267,0.97872823,0.008079531
106,0.0030173345,0.0030173345,0.19101791,0.97858906,0.008044572
107,0.002979255,0.002979255,0.18916228,0.97842556,0.008004357
108,0.0029471596,0.0029471596,0.18758966,0.9782845,0.007970361
109,0.0029103337,0.0029103337,0.18577562,0.9781187,0.007931243
110,0.0028741567,0.0028741567,0.18398342,0.97795177,0.007892686
111,0.0028436522,0.0028436522,0.18246429,0.9778076,0.0078600785
112,0.0028086388,0.0028086388,0.18071163,0.9776383,0.007822546
113,0.0027791092,0.0027791092,0.17922594,0.97749215,0.0077908076
114,0.0027452046,0.0027452046,0.17751163,0.9773205,0.007754261
115,0.002711878,0.002711878,0.17581753,0.9771476,0.007718227
116,0.0026837597,0.0026837597,0.17438129,0.97699827,0.0076877372
117,0.002651466,0.002651466,0.17272383,0.976823,0.0076526185
118,0.0026242144,0.0026242144,0.17131849,0.97667164,0.007622893
119,0.0025929096,0.0025929096,0.16969657,0.97649384,0.0075886496
120,0.002566486,0.002566486,0.16832127,0.9763404,0.0075596664
121,0.002536126,0.002536126,0.16673389,0.97616017,0.0075262627
122,0.002506259,0.002506259,0.1651647,0.9759786,0.0074933004
123,0.0024810415,0.0024810415,0.16383392,0.9758219,0.0074653933
124,0.002452058,0.002452058,0.16229773,0.9756378,0.007433222
125,0.0024275829,0.0024275829,0.16099484,0.97547895,0.0074059763
126,0.0023994471,0.0023994471,0.15949076,0.97529227,0.0073745637
127,0.0023756826,0.0023756826,0.15821497,0.9751313,0.0073479535
128,0.0023483566,0.0023483566,0.15674208,0.974942,0.0073172688
129,0.0023214612,0.0023214612,0.15528566,0.9747514,0.0072869654
130,0.0022987344,0.0022987344,0.15405013,0.9745869,0.007261291
131,0.002272597,0.002272597,0.15262358,0.97439367,0.0072316783
132,0.0022505128,0.0022505128,0.15141334,0.9742269,0.00720658
133,0.0022251091,0.0022251091,0.15001585,0.974031,0.007177629
134,0.002203639,0.002203639,0.1488302,0.97386193,0.00715309
135,0.00217894,0.00217894,0.14746103,0.97366333,0.0071247746
136,0.0021546085,0.0021546085,0.14610675,0.97346324,0.007096791
137,0.00213404,0.00213404,0.14495768,0.97329056,0.0070730685
138,0.002110371,0.002110371,0.14363058,0.9730877,0.0070456914
139,0.0020903593,0.0020903593,0.14250447,0.9729127,0.0070224777
140,0.0020673294,0.0020673294,0.14120382,0.9727071,0.0069956803
141,0.0020478552,0.0020478552,0.14010009,0.97252965,0.0069729565
142,0.0020254392,0.0020254392,0.13882522,0.9723212,0.0069467193
143,0.0020033452,0.0020033452,0.13756394,0.9721112,0.0069207815
144,0.0019846582,0.0019846582,0.13649353,0.97192997,0.0068987757
145,0.0019631437,0.0019631437,0.13525699,0.9717171,0.0068733674
146,0.0019449437,0.0019449437,0.13420753,0.9715334,0.006851809
147,0.001923989,0.001923989,0.13299517,0.97131765,0.0068269125
148,0.0019062613,0.0019062613,0.13196614,0.9711315,0.006805786
149,0.0018858458,0.0018858458,0.1307773,0.97091275,0.0067813867
150,0.0018657121,0.0018657121,0.12960088,0.9706924,0.0067572515
151,0.0018486754,0.0018486754,0.1286023,0.9705022,0.0067367614
152,0.0018290529,0.0018290529,0.1274485,0.97027886,0.0067130993
153,0.001812447,0.001812447,0.12646915,0.97008616,0.0066930107
154,0.0017933166,0.0017933166,0.12533742,0.9698597,0.0066697947
155,0.0017771258,0.0017771258,0.124376774,0.96966434,0.0066500865
156,0.0017584722,0.0017584722,0.12326666,0.96943486,0.006627329
157,0.0017400684,0.0017400684,0.122167885,0.96920365,0.0066048037
158,0.001724489,0.001724489,0.12123517,0.96900415,0.0065856646
159,0.001706537,0.001706537,0.12015731,0.96876985,0.0065635433
160,0.0016913385,0.0016913385,0.11924216,0.9685676,0.006544764
161,0.001673824,0.001673824,0.11818458,0.96833,0.0065230634
162,0.0016589935,0.0016589935,0.117286645,0.9681251,0.006504626
163,0.0016419018,0.0016419018,0.11624874,0.96788436,0.0064833187
164,0.001625031,0.001625031,0.11522136,0.96764183,0.006462213
165,0.0016107444,0.0016107444,0.11434904,0.9674325,0.006444292
166,0.0015942758,0.0015942758,0.11334075,0.9671867,0.0064235684
167,0.001580328,0.001580328,0.112484604,0.9669746,0.006405962
168,0.0015642488,0.0015642488,0.11149499,0.9667254,0.006385605
169,0.0015483737,0.0015483737,0.11051528,0.9664745,0.0063654403
170,0.001534927,0.001534927,0.109683305,0.96625787,0.0063483077
171,0.001519422,0.001519422,0.1087216,0.9660036,0.006328493
172,0.001506288,0.001506288,0.10790487,0.9657841,0.0063116555
173,0.0014911419,0.0014911419,0.10696077,0.9655262,0.0062921834
174,0.0014783113,0.0014783113,0.106158964,0.9653037,0.0062756315
175,0.0014635136,0.0014635136,0.10523207,0.9650424,0.006256485
176,0.001448898,0.001448898,0.1043143,0.96477926,0.0062375157
177,0.0014365132,0.0014365132,0.10353479,0.96455216,0.006221392
178,0.0014222288,0.0014222288,0.10263365,0.96428543,0.0062027397
179,0.0014101244,0.0014101244,0.10186824,0.96405524,0.0061868834
180,0.0013961629,0.0013961629,0.10098336,0.9637849,0.00616854
181,0.0013843318,0.0013843318,0.10023174,0.9635516,0.0061529437
182,0.0013706853,0.0013706853,0.09936277,0.9632776,0.0061349
183,0.0013572017,0.0013572017,0.09850218,0.9630016,0.0061170114
184,0.0013457739,0.0013457739,0.0977712,0.9627635,0.0061018043
185,0.0013325894,0.0013325894,0.09692602,0.96248376,0.0060842037
186,0.0013214144,0.0013214144,0.096208066,0.9622424,0.006069238
187,0.0013085196,0.0013085196,0.09537792,0.961959,0.006051915
188,0.0012975889,0.0012975889,0.09467272,0.9617144,0.0060371873
189,0.001284977,0.001284977,0.09385731,0.96142715,0.0060201376
190,0.0012725132,0.0012725132,0.09304968,0.96113783,0.006003233
191,0.0012619465,0.0012619465,0.092363596,0.96088815,0.0059888572
192,0.0012497519,0.0012497519,0.09157022,0.96059495,0.0059722145
193,0.0012394127,0.0012394127,0.09089621,0.960342,0.0059580607
194,0.0012274802,0.0012274802,0.0901168,0.96004486,0.005941671
195,0.0012173625,0.0012173625,0.08945461,0.9597885,0.005927731
196,0.0012056855,0.0012056855,0.08868886,0.95948744,0.0059115905
197,0.0011941423,0.0011941423,0.08793032,0.95918417,0.0058955816
198,0.0011843534,0.0011843534,0.08728587,0.9589225,0.005881963
199,0.0011730546,0.0011730546,0.08654057,0.95861524,0.005866193
200,0.0011634724,0.0011634724,0.08590733,0.95835006,0.0058527766
201,0.0011524113,0.0011524113,0.085174955,0.9580386,0.0058372384
202,0.00114303,0.00114303,0.08455271,0.95777,0.0058240183
203,0.0011321999,0.0011321999,0.08383304,0.9574544,0.0058087087
204,0.0011214918,0.0011214918,0.0831201,0.95713663,0.00579352
205,0.0011124093,0.0011124093,0.0825143,0.95686245,0.005780594
206,0.001101923,0.001101923,0.081813656,0.9565404,0.0057656243
207,0.0010930275,0.0010930275,0.08121829,0.9562626,0.005752885
208,0.0010827575,0.0010827575,0.080529675,0.9559363,0.005738129
209,0.0010740451,0.0010740451,0.079944514,0.9556548,0.0057255696
210,0.0010639853,0.0010639853,0.079267696,0.9553242,0.00571102
211,0.001054036,0.001054036,0.07859714,0.9549912,0.0056965835
212,0.0010455949,0.0010455949,0.07802733,0.954704,0.0056842947
213,0.0010358476,0.0010358476,0.07736821,0.9543666,0.005670058
214,0.0010275778,0.0010275778,0.076808065,0.9540755,0.0056579392
215,0.001018028,0.001018028,0.07616017,0.95373374,0.0056439005
216,0.001009925,0.001009925,0.07560955,0.9534388,0.0056319484
217,0.001000567,0.001000567,0.074972644,0.9530925,0.0056180973
218,0.0009913103,0.0009913103,0.074341565,0.95274377,0.0056043556
219,0.0009834557,0.0009834557,0.073805235,0.9524428,0.0055926545
220,0.0009743833,0.0009743833,0.073184796,0.9520895,0.0055790944
221,0.00096668483,0.00096668483,0.07265749,0.9517846,0.0055675497
222,0.0009577928,0.0009577928,0.07204755,0.9514266,0.005554172
223,0.0009489956,0.0009489956,0.07144314,0.95106614,0.0055408906
224,0.0009415301,0.0009415301,0.07092945,0.9507551,0.0055295834
225,0.0009329058,0.0009329058,0.07033518,0.95038986,0.005516473
226,0.0009255868,0.0009255868,0.069830105,0.95007473,0.0055053104
227,0.0009171318,0.0009171318,0.06924576,0.9497047,0.0054923757
228,0.000909956,0.000909956,0.0687491,0.9493855,0.0054813586
229,0.00090166565,0.00090166565,0.06817453,0.9490106,0.0054685897
230,0.00089346245,0.00089346245,0.06760513,0.94863313,0.00545591
231,0.0008864997,0.0008864997,0.067121156,0.94830745,0.0054451115
232,0.00087845535,0.00087845535,0.06656124,0.9479251,0.005432593
233,0.00087162707,0.00087162707,0.066085294,0.9475952,0.0054219333
234,0.0008637374,0.0008637374,0.06553466,0.94720787,0.0054095737
235,0.0008570407,0.0008570407,0.06506661,0.9468736,0.0053990465
236,0.00084930257,0.00084930257,0.0645251,0.9464812,0.0053868447
237,0.00084164436,0.00084164436,0.06398843,0.9460861,0.005374724
238,0.0008351428,0.0008351428,0.063532226,0.9457452,0.005364401
239,0.00082763,0.00082763,0.063004404,0.945345,0.00535243
240,0.000821252,0.000821252,0.06255572,0.9449997,0.0053422335
241,0.000813882,0.000813882,0.06203658,0.94459426,0.0053304113
242,0.00080762495,0.00080762495,0.061595283,0.9442445,0.0053203404
243,0.0008003944,0.0008003944,0.06108467,0.9438338,0.00530866
244,0.00079323805,0.00079323805,0.060578592,0.9434203,0.005297059
245,0.0007871615,0.0007871615,0.06014838,0.94306356,0.0052871746
246,0.00078013906,0.00078013906,0.05965058,0.9426447,0.0052757137
247,0.00077417656,0.00077417656,0.059227403,0.9422834,0.0052659465
248,0.00076728535,0.00076728535,0.058737732,0.9418591,0.0052546216
249,0.0007614341,0.0007614341,0.058321454,0.94149315,0.0052449736
250,0.00075467146,0.00075467146,0.057839785,0.9410635,0.005233784
251,0.00074797636,0.00074797636,0.057362344,0.94063085,0.005222665
252,0.00074229104,0.00074229104,0.05695645,0.9402577,0.0052131903
253,0.0007357202,0.0007357202,0.05648677,0.9398195,0.005202202
254,0.0007301403,0.0007301403,0.056087464,0.93944156,0.0051928386
255,0.00072369043,0.00072369043,0.0556254,0.93899775,0.0051819803
256,0.00071821304,0.00071821304,0.055232577,0.93861496,0.005172725
257,0.00071188144,0.00071188144,0.054778,0.93816555,0.0051619913
258,0.0007056127,0.0007056127,0.054327395,0.937713,0.0051513226
259,0.00070028886,0.00070028886,0.05394429,0.93732274,0.0051422296
260,0.0006941345,0.0006941345,0.053500954,0.9368645,0.0051316847
261,0.00068890775,0.00068890775,0.053124033,0.9364692,0.005122695
262,0.0006828658,0.0006828658,0.052687854,0.9360051,0.0051122704
263,0.0006777339,0.0006777339,0.052316993,0.9356048,0.005103383
264,0.00067180116,0.00067180116,0.05188781,0.9351349,0.005093073
265,0.00066592626,0.00066592626,0.05146237,0.93466175,0.0050828275
266,0.0006609365,0.0006609365,0.05110065,0.93425363,0.0050740927
267,0.0006551676,0.0006551676,0.050682034,0.93377453,0.005063958
268,0.0006502679,0.0006502679,0.050326113,0.9333613,0.005055318
269,0.0006446029,0.0006446029,0.049914192,0.93287617,0.005045298
270,0.0006397906,0.0006397906,0.049563948,0.93245775,0.0050367573
271,0.00063422683,0.00063422683,0.04915861,0.9319665,0.005026848
272,0.0006287171,0.0006287171,0.048756782,0.93147194,0.0050169965
273,0.0006240366,0.0006240366,0.048415106,0.93104535,0.0050085946
274,0.0006186249,0.0006186249,0.04801967,0.9305446,0.0049988455
275,0.0006140276,0.0006140276,0.047683448,0.9301127,0.0049905074
276,0.000608712,0.000608712,0.047294304,0.9296057,0.0049807606
277,0.00060419645,0.00060419645,0.046963427,0.92916846,0.004972391
278,0.00059897517,0.00059897517,0.046580475,0.9286551,0.004962608
279,0.0005938034,0.0005938034,0.046200804,0.9281383,0.004952807
280,0.00058940967,0.00058940967,0.045877967,0.9276926,0.00494439
281,0.00058432895,0.00058432895,0.045504324,0.92716944,0.0049345517
282,0.00058001257,0.00058001257,0.0451866,0.9267182,0.0049261046
283,0.00057502126,0.00057502126,0.044818874,0.9261885,0.0049162325
284,0.00057007733,0.00057007733,0.044454284,0.9256553,0.004906343
285,0.000565877,0.000565877,0.044144258,0.92519546,0.0048978506
286,0.00056101946,0.00056101946,0.043785427,0.9246557,0.0048879255
287,0.0005568922,0.0005568922,0.043480292,0.92419016,0.004879405
288,0.00055211945,0.00055211945,0.043127116,0.92364365,0.0048694476
289,0.0005480642,0.0005480642,0.042826794,0.9231724,0.004860899
290,0.0005433743,0.0005433743,0.042479176,0.9226193,0.0048509096
291,0.0005387284,0.0005387284,0.042134516,0.9220624,0.0048408997
292,0.00053478096,0.00053478096,0.04184142,0.9215823,0.0048323045
293,0.0005302154,0.0005302154,0.04150218,0.9210186,0.0048222616
294,0.0005263361,0.0005263361,0.041213684,0.92053246,0.0048136394
295,0.00052184926,0.00052184926,0.04087977,0.919962,0.004803562
296,0.0005180369,0.0005180369,0.040595815,0.91946995,0.0047949096
297,0.0005136275,0.0005136275,0.04026712,0.91889244,0.0047848006
298,0.00050925894,0.00050925894,0.03994121,0.91831124,0.004774672
299,0.0005055468,0.0005055468,0.039664052,0.91780996,0.004765976
300,0.000501253,0.000501253,0.039343234,0.91722167,0.004755817
301,0.0004976044,0.0004976044,0.039070405,0.9167143,0.004747092
302,0.0004933841,0.0004933841,0.038754605,0.91611886,0.0047368985
303,0.0004897977,0.0004897977,0.03848603,0.91560537,0.0047281473
304,0.00048564942,0.00048564942,0.038175162,0.9150028,0.0047179204
305,0.0004815391,0.0004815391,0.03786689,0.9143962,0.0047076773
306,0.0004780463,0.0004780463,0.037604734,0.9138732,0.0046988837
307,0.00047400594,0.00047400594,0.037301276,0.9132594,0.004688606
308,0.00047057203,0.00047057203,0.03704319,0.9127301,0.0046797856
309,0.0004666002,0.0004666002,0.03674445,0.9121089,0.0046694768
310,0.0004632248,0.0004632248,0.036490373,0.91157323,0.004660628
311,0.00045932003,0.00045932003,0.036196258,0.9109446,0.0046502873
312,0.00045545076,0.00045545076,0.035904612,0.91031194,0.00463993
313,0.0004521625,0.0004521625,0.03565658,0.90976644,0.00463104
314,0.00044835842,0.00044835842,0.03536946,0.9091262,0.004620651
315,0.0004451254,0.0004451254,0.03512526,0.9085742,0.004611734
316,0.00044138537,0.00044138537,0.034842584,0.90792644,0.0046013137
317,0.0004382064,0.0004382064,0.034602158,0.9073679,0.0045923684
318,0.00043452886,0.00043452886,0.034323856,0.9067124,0.004581917
319,0.00043088468,0.00043088468,0.034047864,0.90605277,0.0045714504
320,0.00042778722,0.00042778722,0.033813138,0.9054841,0.0045624655
321,0.00042420384,0.00042420384,0.03354141,0.9048167,0.0045519695
322,0.00042115824,0.00042115824,0.033310298,0.9042412,0.0045429575
323,0.00041763455,0.00041763455,0.03304276,0.903566,0.0045324313
324,0.00041463945,0.00041463945,0.032815207,0.9029838,0.004523393
325,0.00041117423,0.00041117423,0.032551788,0.90230066,0.0045128367
326,0.0004077403,0.0004077403,0.032290567,0.90161324,0.004502262
327,0.00040482118,0.00040482118,0.03206839,0.9010205,0.0044931876
328,0.00040144412,0.00040144412,0.03181117,0.9003251,0.004482584
329,0.0003985735,0.0003985735,0.031592395,0.89972556,0.004473483
330,0.00039525217,0.00039525217,0.03133914,0.899022,0.0044628517
331,0.000392429,0.000392429,0.031123728,0.8984155,0.0044537275
332,0.00038916236,0.00038916236,0.030874351,0.89770377,0.0044430667
333,0.00038592514,0.00038592514,0.030627038,0.8969877,0.004432389
334,0.0003831732,0.0003831732,0.03041669,0.89637035,0.0044232258
335,0.00037998904,0.00037998904,0.030173166,0.895646,0.004412522
336,0.00037728227,0.00037728227,0.029966034,0.8950216,0.004403337
337,0.00037415032,0.00037415032,0.029726231,0.8942889,0.0043926057
338,0.0003710461,0.0003710461,0.029488416,0.89355177,0.004381859
339,0.00036840726,0.00036840726,0.02928614,0.89291626,0.0043726377
340,0.0003653538,0.0003653538,0.029051958,0.89217067,0.0043618632
341,0.00036275806,0.00036275806,0.028852772,0.89152795,0.004352615
342,0.00035975475,0.00035975475,0.028622165,0.8907739,0.0043418137
343,0.00035720147,0.00035720147,0.028426014,0.89012384,0.0043325443
344,0.00035424682,0.00035424682,0.028198924,0.88936126,0.0043217177
345,0.0003513183,0.0003513183,0.027973708,0.888594,0.0043108757
346,0.00034882876,0.00034882876,0.02778214,0.8879326,0.0043015713
347,0.00034594783,0.00034594783,0.027560353,0.8871567,0.0042907037
348,0.00034349863,0.00034349863,0.027371699,0.88648796,0.0042813765
349,0.0003406643,0.0003406643,0.027153287,0.8857033,0.0042704823
350,0.0003382548,0.0003382548,0.026967503,0.885027,0.0042611337
351,0.0003354666,0.0003354666,0.026752409,0.8842336,0.004250214
352,0.0003327027,0.0003327027,0.026539082,0.8834354,0.0042392826
353,0.00033035263,0.00033035263,0.026357621,0.88274753,0.004229901
354,0.00032763366,0.00032763366,0.02614753,0.8819405,0.0042189453
355,0.00032532154,0.00032532154,0.025968827,0.8812449,0.0042095426
356,0.00032264617,0.00032264617,0.02576192,0.88042897,0.004198561
357,0.0003203717,0.0003203717,0.025585925,0.8797257,0.004189138
358,0.00031773912,0.00031773912,0.02538216,0.8789007,0.004178132
359,0.00031513002,0.00031513002,0.025180059,0.87807083,0.0041671153
360,0.0003129109,0.0003129109,0.025008146,0.87735564,0.004157662
361,0.0003103438,0.0003103438,0.024809107,0.8765167,0.00414662
362,0.00030816047,0.00030816047,0.024639798,0.87579364,0.004137146
363,0.00030563434,0.00030563434,0.024443766,0.8749455,0.0041260817
364,0.0003034859,0.0003034859,0.02427702,0.87421465,0.0041165897
365,0.00030100014,0.00030100014,0.024083955,0.8733573,0.004105504
366,0.00029853557,0.00029853557,0.023892464,0.87249494,0.0040944074
367,0.0002964401,0.0002964401,0.023729576,0.87175184,0.0040848856
368,0.00029401484,0.00029401484,0.023540976,0.8708802,0.004073767
369,0.0002919528,0.0002919528,0.023380544,0.870129,0.0040642265
370,0.00028956617,0.00028956617,0.02319479,0.869248,0.004053087
371,0.00028753697,0.00028753697,0.023036772,0.8684888,0.0040435297
372,0.00028518835,0.00028518835,0.022853816,0.8675983,0.004032368
373,0.00028285998,0.00028285998,0.02267235,0.86670274,0.0040211966
374,0.00028087996,0.00028087996,0.022517977,0.86593103,0.004011613
375,0.00027858862,0.00027858862,0.022339242,0.86502594,0.004000421
376,0.00027664003,0.00027664003,0.0221872,0.864246,0.0039908183
377,0.00027438515,0.00027438515,0.022011153,0.8633314,0.0039796084
378,0.00027246724,0.00027246724,0.021861397,0.8625432,0.0039699916
379,0.0002702482,0.0002702482,0.021687998,0.8616189,0.003958761
380,0.0002680474,0.0002680474,0.021516003,0.8606894,0.0039475225
381,0.00026617665,0.00026617665,0.021369688,0.8598885,0.0039378805
382,0.00026401054,0.00026401054,0.021200279,0.8589493,0.0039266227
383,0.0002621692,0.0002621692,0.021056172,0.85814,0.0039169653
384,0.00026003743,0.00026003743,0.020889306,0.857191,0.0039056893
385,0.00025822502,0.00025822502,0.02074735,0.8563733,0.0038960187
386,0.00025612707,0.00025612707,0.020582985,0.8554145,0.003884727
387,0.00025404687,0.00025404687,0.020419948,0.8544503,0.0038734272
388,0.0002522781,0.0002522781,0.02028126,0.85361964,0.0038637333
389,0.00025023014,0.00025023014,0.020120671,0.8526456,0.0038524175
390,0.00024848938,0.00024848938,0.019984055,0.85180634,0.0038427103
391,0.00024647382,0.00024647382,0.019825866,0.8508223,0.003831379
392,0.00024447576,0.00024447576,0.01966896,0.84983295,0.0038200382
393,0.00024277644,0.00024277644,0.019535478,0.84898055,0.0038103124
394,0.00024080928,0.00024080928,0.019380921,0.8479811,0.0037989556
395,0.0002391368,0.0002391368,0.019249432,0.8471201,0.0037892188
396,0.00023720026,0.00023720026,0.019097181,0.8461106,0.0037778493
397,0.00023555398,0.00023555398,0.018967662,0.84524095,0.003768098
398,0.00023364801,0.00023364801,0.018817686,0.84422135,0.0037567166
399,0.00023175811,0.00023175811,0.018668918,0.84319615,0.0037453268
400,0.00023015114,0.00023015114,0.01854236,0.8423132,0.0037355581
401,0.00022829042,0.00022829042,0.018395817,0.8412778,0.0037241576
402,0.00022670857,0.00022670857,0.018271146,0.8403861,0.0037143785
403,0.00022487716,0.00022487716,0.018126786,0.8393405,0.0037029635
404,0.00022331938,0.00022331938,0.018003982,0.8384398,0.0036931767
405,0.00022151684,0.00022151684,0.017861761,0.837384,0.0036817512
406,0.00021972886,0.00021972886,0.017720707,0.8363226,0.003670319
407,0.00021820841,0.00021820841,0.017600704,0.83540845,0.0036605136
408,0.00021644856,0.00021644856,0.017461726,0.8343367,0.0036490744
409,0.00021495145,0.00021495145,0.01734352,0.8334136,0.0036392633
410,0.00021321888,0.00021321888,0.017206632,0.8323315,0.0036278109
411,0.0002117453,0.0002117453,0.017090159,0.83139944,0.0036179898
412,0.00021003897,0.00021003897,0.016955309,0.8303069,0.0036065269
413,0.0002083478,0.0002083478,0.016821543,0.82920873,0.0035950644
414,0.00020690907,0.00020690907,0.016707724,0.8282629,0.0035852345
415,0.0002052433,0.0002052433,0.01657595,0.8271543,0.003573761
416,0.00020382716,0.00020382716,0.01646384,0.82619953,0.0035639233
417,0.00020218737,0.00020218737,0.016334003,0.82508034,0.003552442
418,0.00020079252,0.00020079252,0.016223554,0.8241166,0.003542597
419,0.00019917845,0.00019917845,0.016095664,0.8229868,0.0035311067
420,0.00019757736,0.00019757736,0.015968785,0.8218515,0.0035196135
421,0.00019621562,0.00019621562,0.015860844,0.8208737,0.003509759
422,0.00019463965,0.00019463965,0.015735867,0.8197277,0.0034982585
423,0.00019329888,0.00019329888,0.01562953,0.81874096,0.003488399
424,0.00019174672,0.00019174672,0.015506377,0.81758434,0.003476894
425,0.00019042697,0.00019042697,0.015401633,0.8165884,0.0034670304
426,0.00018889876,0.00018889876,0.015280328,0.81542116,0.0034555201
427,0.00018738299,0.00018738299,0.015159976,0.8142482,0.0034440085
428,0.00018609433,0.00018609433,0.015057601,0.8132382,0.0034341395
429,0.00018460212,0.00018460212,0.014939055,0.8120546,0.0034226244
430,0.00018333261,0.00018333261,0.014838186,0.81103545,0.0034127533
431,0.00018186358,0.00018186358,0.014721367,0.8098411,0.0034012368
432,0.00018061393,0.00018061393,0.01462201,0.80881274,0.0033913644
433,0.00017916686,0.00017916686,0.014506941,0.8076077,0.0033798458
434,0.00017773206,0.00017773206,0.014392776,0.8063969,0.0033683276
435,0.0001765118,0.0001765118,0.014295658,0.8053544,0.003358455
436,0.00017509877,0.00017509877,0.014183205,0.8041328,0.003346936
437,0.00017389675,0.00017389675,0.014087521,0.80308115,0.003337064
438,0.00017250582,0.00017250582,0.013976704,0.80184877,0.003325544
439,0.00017132242,0.00017132242,0.013882439,0.80078787,0.0033156688
440,0.00016995207,0.00016995207,0.013773282,0.79954475,0.0033041488
441,0.00016859347,0.00016859347,0.013664982,0.7982958,0.0032926295
442,0.00016743787,0.00016743787,0.0135728335,0.7972207,0.003282758
443,0.0001660997,0.0001660997,0.01346615,0.79596096,0.003271243
444,0.00016496136,0.00016496136,0.013375378,0.79487664,0.00326137
445,0.00016364406,0.00016364406,0.013270253,0.7936061,0.0032498543
446,0.00016233728,0.00016233728,0.01316596,0.79232985,0.0032383408
447,0.0001612255,0.0001612255,0.01307725,0.7912312,0.0032284749
448,0.00015993865,0.00015993865,0.012974511,0.7899441,0.0032169633
449,0.0001588442,0.0001588442,0.01288709,0.78883624,0.0032070982
450,0.00015757678,0.00015757678,0.012785845,0.78753835,0.0031955927
451,0.00015649851,0.00015649851,0.0126997335,0.7864212,0.003185734
452,0.00015525057,0.00015525057,0.012600003,0.7851125,0.0031742312
453,0.00015401287,0.00015401287,0.012501054,0.7837979,0.003162732
454,0.00015295985,0.00015295985,0.01241686,0.7826666,0.0031528797
455,0.00015174042,0.00015174042,0.01231938,0.78134125,0.0031413862
456,0.00015070364,0.00015070364,0.012236444,0.78020066,0.0031315377
457,0.0001495032,0.0001495032,0.012140391,0.7788645,0.0031200533
458,0.00014848185,0.00014848185,0.01205866,0.77771467,0.003110211
459,0.0001472991,0.0001472991,0.011964021,0.7763678,0.0030987328
460,0.00014612661,0.00014612661,0.011870147,0.77501506,0.0030872598
461,0.00014512918,0.00014512918,0.011790269,0.773851,0.0030774283
462,0.00014397409,0.00014397409,0.011697758,0.7724875,0.0030659628
463,0.00014299134,0.00014299134,0.01161904,0.77131426,0.003056141
464,0.00014185382,0.00014185382,0.011527906,0.76994,0.0030446837
465,0.00014088635,0.00014088635,0.011450364,0.7687575,0.0030348692
466,0.00013976595,0.00013976595,0.011360559,0.7673726,0.0030234235
467,0.00013865449,0.00013865449,0.011271455,0.7659819,0.003011984
468,0.0001377091,0.0001377091,0.011195649,0.7647852,0.0030021833
469,0.00013661491,0.00013661491,0.011107878,0.7633838,0.0029907543
470,0.00013568393,0.00013568393,0.011033193,0.762178,0.0029809643
471,0.00013460581,0.00013460581,0.010946697,0.7607659,0.0029695467
472,0.00013368855,0.00013368855,0.010873095,0.759551,0.002959767
473,0.00013262706,0.00013262706,0.010787867,0.7581282,0.0029483628
474,0.00013157411,0.00013157411,0.010703329,0.7566998,0.0029369663
475,0.00013067825,0.00013067825,0.010631395,0.7554708,0.0029272032
476,0.00012964077,0.00012964077,0.010548082,0.7540317,0.0029158203
477,0.00012875831,0.00012875831,0.010477191,0.7527937,0.0029060708
478,0.00012773693,0.00012773693,0.010395107,0.7513441,0.0028947024
479,0.00012686792,0.00012686792,0.010325273,0.75009704,0.0028849654
480,0.00012586154,0.00012586154,0.010244395,0.7486368,0.0028736128
481,0.00012486315,0.00012486315,0.010164148,0.7471709,0.0028622688
482,0.00012401416,0.00012401416,0.010095866,0.74591,0.0028525526
483,0.00012303123,0.00012303123,0.010016798,0.7444337,0.0028412258
484,0.00012219494,0.00012219494,0.009949535,0.7431638,0.0028315245
485,0.000121226425,0.000121226425,0.009871632,0.74167705,0.002820215
486,0.0001204024,0.0001204024,0.009805343,0.7403982,0.0028105292
487,0.00011944856,0.00011944856,0.009728568,0.7389011,0.0027992367
488,0.00011850261,0.00011850261,0.009652395,0.7373985,0.0027879567
489,0.000117697775,0.000117697775,0.0095876055,0.736106,0.002778294
490,0.000116765696,0.000116765696,0.009512568,0.7345929,0.0027670325
491,0.000115972645,0.000115972645,0.009448717,0.7332917,0.002757387
492,0.00011505455,0.00011505455,0.009374768,0.73176837,0.002746146
493,0.00011427378,0.00011427378,0.009311842,0.7304583,0.0027365186
494,0.00011336958,0.00011336958,0.0092389705,0.7289249,0.0027252976
495,0.000112472524,0.000112472524,0.009166692,0.7273859,0.002714089
496,0.00011170927,0.00011170927,0.009105189,0.7260625,0.002704489
497,0.000110825466,0.000110825466,0.0090339575,0.72451335,0.002693303
498,0.00011007402,0.00011007402,0.008973345,0.7231813,0.0026837226
499,0.00010920378,0.00010920378,0.008903145,0.72162217,0.0026725589
500,0.000108340406,0.000108340406,0.008833506,0.7200577,0.0026614072
501,0.00010760581,0.00010760581,0.008774265,0.71871245,0.0026518581
502,0.000106755084,0.000106755084,0.00870565,0.717138,0.0026407312
503,0.00010603154,0.00010603154,0.008647266,0.71578425,0.0026312023
504,0.000105193954,0.000105193954,0.008579644,0.71419996,0.0026200996
505,0.000104481296,0.000104481296,0.0085221045,0.7128378,0.0026105929
506,0.00010365595,0.00010365595,0.008455471,0.7112436,0.0025995153
507,0.00010283713,0.00010283713,0.008389378,0.70964426,0.0025884523
508,0.00010214044,0.00010214044,0.008333138,0.70826924,0.0025789796
509,0.00010133408,0.00010133408,0.008268001,0.7066602,0.0025679427
510,0.00010064814,0.00010064814,0.008212576,0.7052769,0.0025584938
511,9.985375e-05,9.985375e-05,0.008148381,0.70365816,0.0025474837
512,9.9177836e-05,9.9177836e-05,0.008093756,0.70226675,0.0025380591
513,9.8395045e-05,9.8395045e-05,0.00803051,0.7006386,0.0025270772
514,9.761844e-05,9.761844e-05,0.007967765,0.69900537,0.0025161111
515,9.695802e-05,9.695802e-05,0.007914375,0.6976014,0.0025067239
516,9.61934e-05,9.61934e-05,0.007852537,0.69595873,0.0024957869
517,9.5542804e-05,9.5542804e-05,0.007799918,0.69454676,0.0024864255
518,9.478934e-05,9.478934e-05,0.007738975,0.6928949,0.002475518
519,9.414825e-05,9.414825e-05,0.0076871174,0.691475,0.0024661832
520,9.3405775e-05,9.3405775e-05,0.007627081,0.6898139,0.002455306
521,9.266935e-05,9.266935e-05,0.007567514,0.68814784,0.0024444463
522,9.204311e-05,9.204311e-05,0.007516827,0.68671596,0.0024351522
523,9.131786e-05,9.131786e-05,0.00745812,0.68504083,0.002424324
524,9.070076e-05,9.070076e-05,0.007408166,0.6836012,0.0024150577
525,8.998608e-05,8.998608e-05,0.0073503084,0.68191725,0.0024042618
526,8.937799e-05,8.937799e-05,0.007301076,0.68047,0.0023950234
527,8.867373e-05,8.867373e-05,0.007244075,0.67877716,0.0023842608
528,8.797527e-05,8.797527e-05,0.0071875234,0.6770796,0.0023735166
529,8.738126e-05,8.738126e-05,0.0071394015,0.6756208,0.0023643228
530,8.669332e-05,8.669332e-05,0.007083667,0.67391455,0.002353612
531,8.610797e-05,8.610797e-05,0.007036241,0.67244834,0.0023444474
532,8.5430045e-05,8.5430045e-05,0.006981311,0.6707336,0.0023337721
533,8.485323e-05,8.485323e-05,0.0069345697,0.66926014,0.002324637
534,8.418518e-05,8.418518e-05,0.0068804403,0.6675369,0.002313998
535,8.352264e-05,8.352264e-05,0.00682675,0.66580915,0.0023033768
536,8.2959166e-05,8.2959166e-05,0.006781063,0.66432464,0.0022942896
537,8.230659e-05,8.230659e-05,0.006728148,0.66258866,0.0022837056
538,8.175133e-05,8.175133e-05,0.0066831214,0.66109717,0.0022746504
539,8.110825e-05,8.110825e-05,0.0066309706,0.6593531,0.0022641039
540,8.056106e-05,8.056106e-05,0.0065865936,0.6578547,0.0022550803
541,7.992735e-05,7.992735e-05,0.006535196,0.6561025,0.0022445724
542,7.929862e-05,7.929862e-05,0.006484206,0.6543461,0.0022340834
543,7.876402e-05,7.876402e-05,0.00644083,0.6528373,0.0022251112
544,7.814496e-05,7.814496e-05,0.006390591,0.65107304,0.0022146616
545,7.761821e-05,7.761821e-05,0.0063478416,0.6495576,0.0022057225
546,7.700817e-05,7.700817e-05,0.006298328,0.64778566,0.0021953124
547,7.648907e-05,7.648907e-05,0.0062561957,0.64626366,0.0021864076
548,7.58879e-05,7.58879e-05,0.006207397,0.6444842,0.002176038
549,7.529145e-05,7.529145e-05,0.006158979,0.6427008,0.0021656905
550,7.478394e-05,7.478394e-05,0.006117779,0.6411689,0.002156839
551,7.4196585e-05,7.4196585e-05,0.0060700746,0.6393782,0.0021465328
552,7.369687e-05,7.369687e-05,0.0060294857,0.6378401,0.0021377166
553,7.311813e-05,7.311813e-05,0.005982476,0.6360422,0.0021274523
554,7.2625684e-05,7.2625684e-05,0.0059424727,0.63449806,0.0021186722
555,7.205535e-05,7.205535e-05,0.005896141,0.63269305,0.0021084498
556,7.14895e-05,7.14895e-05,0.0058501707,0.6308843,0.002098251
557,7.100802e-05,7.100802e-05,0.0058110524,0.62933105,0.0020895263
558,7.045039e-05,7.045039e-05,0.005765745,0.6275155,0.0020793702
559,6.9976115e-05,6.9976115e-05,0.005727192,0.6259564,0.002070684
560,6.942705e-05,6.942705e-05,0.0056825494,0.62413424,0.0020605712
561,6.88823e-05,6.88823e-05,0.0056382627,0.6223085,0.0020504836
562,6.841877e-05,6.841877e-05,0.005600578,0.62074083,0.0020418544
563,6.788193e-05,6.788193e-05,0.0055569303,0.61890876,0.002031811
564,6.7425135e-05,6.7425135e-05,0.0055197887,0.6173356,0.002023221
565,6.6896086e-05,6.6896086e-05,0.0054767705,0.61549723,0.002013222
566,6.644593e-05,6.644593e-05,0.005440165,0.6139188,0.0020046714
567,6.592456e-05,6.592456e-05,0.0053977673,0.6120743,0.0019947176
568,6.540748e-05,6.540748e-05,0.0053557004,0.6102266,0.0019847904
569,6.496771e-05,6.496771e-05,0.0053199036,0.6086403,0.0019762993
570,6.445838e-05,6.445838e-05,0.005278459,0.6067867,0.001966418
571,6.4024985e-05,6.4024985e-05,0.0052431934,0.60519546,0.0019579693
572,6.3523046e-05,6.3523046e-05,0.0052023483,0.6033362,0.0019481338
573,6.309594e-05,6.309594e-05,0.005167592,0.6017402,0.0019397247
574,6.260128e-05,6.260128e-05,0.005127336,0.5998754,0.0019299387
575,6.211051e-05,6.211051e-05,0.0050873933,0.5980077,0.0019201764
576,6.16929e-05,6.16929e-05,0.0050534047,0.59640443,0.0019118304
577,6.120924e-05,6.120924e-05,0.005014038,0.5945314,0.0019021181
578,6.0797924e-05,6.0797924e-05,0.0049805394,0.59292394,0.0018938128
579,6.0321683e-05,6.0321683e-05,0.0049417405,0.59104604,0.0018841487
580,5.991645e-05,5.991645e-05,0.0049087275,0.5894343,0.0018758869
581,5.9447117e-05,5.9447117e-05,0.004870504,0.58755136,0.0018662717
582,5.898146e-05,5.898146e-05,0.004832579,0.5856657,0.0018566827
583,5.8585225e-05,5.8585225e-05,0.004800306,0.58404756,0.001848486
584,5.8126316e-05,5.8126316e-05,0.004762927,0.5821575,0.0018389489
585,5.773583e-05,5.773583e-05,0.0047311196,0.5805355,0.0018307946
586,5.7283578e-05,5.7283578e-05,0.0046942797,0.57864094,0.0018213062
587,5.689875e-05,5.689875e-05,0.0046629305,0.5770151,0.0018131955
588,5.645316e-05,5.645316e-05,0.0046266215,0.57511634,0.0018037588
589,5.6011326e-05,5.6011326e-05,0.0045905947,0.5732152,0.0017943508
590,5.5635366e-05,5.5635366e-05,0.0045599383,0.57158405,0.0017863072
591,5.5199936e-05,5.5199936e-05,0.0045244307,0.56967896,0.0017769487
592,5.4829423e-05,5.4829423e-05,0.0044942265,0.5680444,0.0017689494
593,5.4400294e-05,5.4400294e-05,0.004459246,0.56613564,0.0017596431
594,5.403515e-05,5.403515e-05,0.0044294796,0.5644979,0.0017516892
595,5.3612242e-05,5.3612242e-05,0.004395003,0.56258553,0.0017424364
596,5.319264e-05,5.319264e-05,0.0043607946,0.5606712,0.0017332119
597,5.2835603e-05,5.2835603e-05,0.0043316847,0.5590289,0.001725328
598,5.2422085e-05,5.2422085e-05,0.0042979694,0.55711126,0.0017161563
599,5.2070216e-05,5.2070216e-05,0.004269279,0.5554663,0.0017083159
600,5.1662984e-05,5.1662984e-05,0.0042360495,0.55354553,0.0016991957
601,5.1316503e-05,5.1316503e-05,0.004207772,0.5518979,0.0016914014
602,5.0915212e-05,5.0915212e-05,0.0041750213,0.5499742,0.0016823347
603,5.0517057e-05,5.0517057e-05,0.004142525,0.54804903,0.0016732974
604,5.0178263e-05,5.0178263e-05,0.0041148765,0.5463978,0.001665574
605,4.9785875e-05,4.9785875e-05,0.0040828623,0.54446995,0.0016565905
606,4.9451985e-05,4.9451985e-05,0.0040556197,0.5428165,0.0016489137
607,4.9065275e-05,4.9065275e-05,0.004024066,0.5408863,0.0016399848
608,4.8736216e-05,4.8736216e-05,0.0039972155,0.53923076,0.0016323546
609,4.8355105e-05,4.8355105e-05,0.003966117,0.53729826,0.0016234806
610,4.797697e-05,4.797697e-05,0.0039352593,0.5353647,0.0016146377
611,4.7655212e-05,4.7655212e-05,0.003909002,0.5337065,0.0016070816
612,4.7282687e-05,4.7282687e-05,0.003878589,0.53177094,0.001598294
613,4.696585e-05,4.696585e-05,0.0038527097,0.53011113,0.0015907849
614,4.6598892e-05,4.6598892e-05,0.003822735,0.52817386,0.0015820515
615,4.6234803e-05,4.6234803e-05,0.0037929935,0.52623576,0.0015733481
616,4.592499e-05,4.592499e-05,0.0037676848,0.52457386,0.0015659116
617,4.556617e-05,4.556617e-05,0.0037383714,0.5226343,0.0015572642
618,4.5260833e-05,4.5260833e-05,0.0037134327,0.52097136,0.001549877
619,4.49072e-05,4.49072e-05,0.003684554,0.5190306,0.0015412859
620,,,0.0036599794,0.5173666,0.0015339459
621,,,0.0036315164,0.5154248,0.0015254105
622,,,0.0036032745,0.5134825,0.0015169072
623,,,0.0035792422,0.5118174,0.0015096423
624,,,0.003551407,0.5098744,0.0015011941
625,,,0.0035277205,0.5082088,0.0014939773
626,,,0.0035002858,0.5062653,0.001485587
627,,,0.0034769406,0.5045993,0.0014784192
628,,,0.0034499008,0.5026555,0.0014700853
629,,,0.0034230715,0.5007116,0.0014617834
630,,,0.003400241,0.4990454,0.0014546908
631,,,0.0033737978,0.49710155,0.0014464459
632,,,0.0033512958,0.49543542,0.0014394032
633,,,0.003325235,0.49349174,0.001431215
634,,,0.0033030666,0.49182588,0.0014242219
635,,,0.0032773898,0.48988262,0.0014160916
636,,,0.003251913,0.4879397,0.0014079931
637,,,0.0032302332,0.48627457,0.0014010754
638,,,0.0032051231,0.48433235,0.0013930348
639,,,0.0031837553,0.48266795,0.0013861675
640,,,0.0031590061,0.48072663,0.0013781848
641,,,0.003137946,0.47906312,0.0013713673
642,,,0.0031135527,0.4771229,0.0013634424
643,,,0.0030893495,0.47518343,0.0013555492
644,,,0.0030687538,0.4735216,0.0013488082
645,,,0.0030448986,0.47158352,0.0013409735
646,,,0.0030245988,0.46992296,0.0013342833
647,,,0.0030010869,0.46798652,0.0013265065
648,,,0.0029810795,0.4663275,0.0013198664
649,,,0.002957906,0.46439287,0.0013121485
650,,,0.0029349125,0.46245936,0.0013044622
651,,,0.002915352,0.46080294,0.0012978989
652,,,0.0028926989,0.4588715,0.0012902714
653,,,0.002873422,0.45721698,0.0012837583
654,,,0.002851095,0.45528793,0.0012761896
655,,,0.0028320956,0.4536355,0.0012697269
656,,,0.0028100896,0.45170897,0.0012622167
657,,,0.0027882545,0.4497839,0.0012547384
658,,,0.0027696737,0.44813502,0.0012483534
659,,,0.0027481527,0.44621274,0.0012409337
660,,,0.0027298392,0.44456637,0.0012345989
661,,,0.0027086278,0.44264713,0.001227238
662,,,0.0026905776,0.44100344,0.0012209541
663,,,0.0026696713,0.43908742,0.0012136518
664,,,0.0026489273,0.4371732,0.0012063814
665,,,0.0026312752,0.43553397,0.0012001744
666,,,0.0026108294,0.43362325,0.0011929624
667,,,0.0025934312,0.4319871,0.0011868062
668,,,0.0025732797,0.4300801,0.0011796533
669,,,0.0025532849,0.42817518,0.0011725317
670,,,0.0025362698,0.42654404,0.0011664527
671,,,0.0025165686,0.42464313,0.0011593897
672,,,0.0024998055,0.42301553,0.0011533613
673,,,0.0024803896,0.42111877,0.0011463574
674,,,0.0024638677,0.41949484,0.0011403788
675,,,0.0024447308,0.41760245,0.0011334335
676,,,0.002425743,0.41571242,0.0011265195
677,,,0.0024095848,0.4140944,0.0011206182
678,,,0.00239087,0.4122091,0.0011137626
679,,,0.002374944,0.41059515,0.0011079118
680,,,0.002356498,0.40871468,0.0011011151
681,,,0.0023408013,0.40710497,0.0010953144
682,,,0.0023226205,0.40522948,0.0010885758
683,,,0.0023045808,0.40335676,0.0010818689
684,,,0.0022892298,0.40175378,0.0010761449
685,,,0.0022714497,0.39988628,0.0010694956
686,,,0.0022563194,0.39828783,0.0010638214
687,,,0.0022387947,0.3964257,0.0010572302
688,,,0.002223882,0.39483204,0.0010516056
689,,,0.0022066094,0.39297554,0.0010450726
690,,,0.0021894707,0.39112216,0.0010385702
691,,,0.0021748864,0.38953602,0.0010330222
692,,,0.0021579943,0.38768846,0.0010265778
693,,,0.0021436196,0.38610741,0.0010210791
694,,,0.0021269727,0.3842659,0.0010146922
695,,,0.0021128105,0.38269007,0.0010092428
696,,,0.0020964076,0.3808548,0.0010029137
697,,,0.002080132,0.37902284,0.0009966159
698,,,0.002066282,0.37745535,0.0009912418
699,,,0.00205024,0.3756298,0.0009850011
700,,,0.0020365892,0.37406787,0.0009796763
701,,,0.002020778,0.37224895,0.0009734925
702,,,0.0020073229,0.37069276,0.00096821645
703,,,0.0019917388,0.36888057,0.00096208905
704,,,0.0019762758,0.36707208,0.0009559927
705,,,0.0019631174,0.36552486,0.00095079147
706,,,0.0019478766,0.36372334,0.00094475196
707,,,0.0019349072,0.36218214,0.00093959935
708,,,0.0019198852,0.36038777,0.00093361567
709,,,0.0019071023,0.35885277,0.00092851144
710,,,0.0018922962,0.35706562,0.0009225838
711,,,0.0018776052,0.3552824,0.00091668713
712,,,0.0018651037,0.35375714,0.0009116563
713,,,0.0018506238,0.3519814,0.00090581516
714,,,0.0018383019,0.35046262,0.00090083195
715,,,0.0018240301,0.3486945,0.00089504657
716,,,0.0018118852,0.34718227,0.00089011155
717,,,0.0017978185,0.3454219,0.00088438106
718,,,0.0017838608,0.3436658,0.0008786808
719,,,0.0017719835,0.34216395,0.0008738185
720,,,0.0017582265,0.34041584,0.0008681735
721,,,0.0017465199,0.33892083,0.0008633582
722,,,0.0017329606,0.33718067,0.00085776765
723,,,0.0017195123,0.335445,0.0008522064
724,,,0.0017080683,0.33396077,0.00084746315
725,,,0.0016948131,0.33223328,0.00084195664
726,,,0.0016835335,0.3307562,0.0008372601
727,,,0.0016704688,0.32903707,0.00083180796
728,,,0.0016593512,0.32756725,0.00082715775
729,,,0.0016464741,0.32585663,0.0008217593
730,,,0.0016336971,0.3241507,0.0008163898
731,,,0.0016228242,0.3226922,0.00081181026
732,,,0.0016102305,0.3209949,0.0008064947
733,,,0.0015995138,0.31954384,0.0008019615
734,,,0.0015871011,0.3178553,0.0007966994
735,,,0.0015765384,0.31641182,0.0007922114
736,,,0.001564304,0.31473222,0.0007870016
737,,,0.0015521644,0.31305745,0.0007818209
738,,,0.0015418343,0.31162584,0.00077740266
739,,,0.0015298692,0.30996013,0.00077227404
740,,,0.0015196872,0.3085363,0.00076790096
741,,,0.0015078941,0.3068797,0.0007628249
742,,,0.0014978584,0.30546373,0.0007584963
743,,,0.0014862346,0.30381638,0.00075347227
744,,,0.001474701,0.3021741,0.0007484762
745,,,0.0014648862,0.30077043,0.00074421585
746,,,0.0014535184,0.2991375,0.0007392713
747,,,0.0014438446,0.29774192,0.000735055
748,,,0.00143264,0.2961185,0.0007301615
749,,,0.0014231052,0.29473108,0.0007259888
750,,,0.0014120615,0.2931172,0.0007211465
751,,,0.0014011035,0.2915085,0.00071633124
752,,,0.0013917787,0.29013377,0.00071222574
753,,,0.001380978,0.28853476,0.00070746103
754,,,0.0013717869,0.28716835,0.0007033986
755,,,0.0013611416,0.28557912,0.00069868425
756,,,0.0013520827,0.28422114,0.0006946646
757,,,0.00134159,0.2826417,0.0006899999
758,,,0.0013311796,0.28106764,0.0006853619
759,,,0.0013223238,0.27972272,0.0006814076
760,,,0.0013120666,0.27815858,0.00067681895
761,,,0.001303338,0.27682224,0.00067290687
762,,,0.0012932281,0.27526805,0.00066836725
763,,,0.0012846248,0.2739403,0.0006644973
764,,,0.00127466,0.2723963,0.0006600066
765,,,0.0012647725,0.2708577,0.0006555417
766,,,0.0012563586,0.26954332,0.00065173523
767,,,0.0012466129,0.268015,0.0006473186
768,,,0.0012383199,0.26670924,0.00064355345
769,,,0.0012287141,0.26519105,0.00063918467
770,,,0.00122054,0.26389417,0.00063546037
771,,,0.0012110724,0.26238632,0.00063113903
772,,,0.0012016782,0.26088402,0.0006268432
773,,,0.001193684,0.2596008,0.0006231814
774,,,0.0011844245,0.25810882,0.0006189326
775,,,0.0011765452,0.25683445,0.0006153108
776,,,0.0011674187,0.25535285,0.0006111087
777,,,0.0011596525,0.25408745,0.0006075269
778,,,0.001150657,0.25261644,0.00060337107
779,,,0.0011417313,0.25115103,0.00059924024
780,,,0.001134136,0.24989939,0.0005957189
781,,,0.0011253385,0.24844453,0.00059163367
782,,,0.001117852,0.24720195,0.0005881514
783,,,0.001109181,0.24575762,0.00058411167
784,,,0.001100577,0.24431893,0.0005800964
785,,,0.0010932555,0.24309039,0.0005766738
786,,,0.001084775,0.24166232,0.0005727034
787,,,0.0010775586,0.24044286,0.0005693192
788,,,0.0010691999,0.23902547,0.00056539313
789,,,0.001062087,0.23781513,0.0005620471
790,,,0.0010538484,0.2364084,0.0005581651
791,,,0.0010456737,0.2350074,0.0005543068
792,,,0.0010387173,0.23381113,0.00055101875
793,,,0.00103066,0.23242086,0.00054720434
794,,,0.0010238036,0.23123378,0.00054395344
795,,,0.0010158619,0.22985424,0.000540182
796,,,0.0010091038,0.22867638,0.0005369683
797,,,0.0010012762,0.22730759,0.0005332399
798,,,0.0009935093,0.22594458,0.0005295347
799,,,0.0009869001,0.22478089,0.000526377
800,,,0.0009792446,0.22342864,0.00052271417
801,,,0.0009727301,0.22227418,0.0005195927
802,,,0.0009651847,0.2209327,0.000515972
803,,,0.00095876376,0.2197875,0.0005128864
804,,,0.0009513267,0.21845683,0.0005093073
805,,,0.00094394723,0.21713196,0.0005057505
806,,,0.00093766756,0.21600099,0.00050271954
807,,,0.00093039544,0.21468695,0.000499204
808,,,0.0009242086,0.21356525,0.00049620826
809,,,0.00091704255,0.21226197,0.0004927333
810,,,0.0009109445,0.21114954,0.0004897725
811,,,0.00090388133,0.20985708,0.00048633793
812,,,0.00089687295,0.20857044,0.00048292545
813,,,0.000890909,0.20747225,0.0004800173
814,,,0.0008840012,0.20619643,0.00047664464
815,,,0.00087812287,0.2051075,0.0004737707
816,,,0.00087131414,0.20384248,0.0004704374
817,,,0.0008655202,0.20276281,0.00046759713
818,,,0.0008588093,0.2015086,0.00046430307
819,,,0.0008521503,0.20026019,0.00046103002
820,,,0.00084648374,0.19919477,0.0004582413
821,,,0.0008399204,0.19795711,0.00045500664
822,,,0.0008343352,0.19690086,0.00045225065
823,,,0.000827866,0.195674,0.00044905467
824,,,0.00082236103,0.19462703,0.00044633134
825,,,0.0008159847,0.1934109,0.00044317314
826,,,0.0008096578,0.19220057,0.00044003542
827,,,0.0008042738,0.19116774,0.0004373618
828,,,0.0007980377,0.18996815,0.00043426125
829,,,0.000792731,0.18894452,0.00043161964
830,,,0.00078658445,0.18775561,0.00042855612
831,,,0.0007813539,0.18674113,0.00042594597
832,,,0.00077529554,0.18556292,0.0004229193
833,,,0.00076928415,0.18439049,0.00041991234
834,,,0.0007641686,0.18339008,0.00041735024
835,,,0.0007582435,0.18222828,0.00041437932
836,,,0.0007532014,0.181237,0.00041184825
837,,,0.00074736134,0.18008584,0.00040891315
838,,,0.00074156653,0.17894039,0.00040599727
839,,,0.00073663535,0.17796312,0.00040351297
840,,,0.0007309237,0.17682827,0.00040063233
841,,,0.00072606327,0.17586002,0.0003981782
842,,,0.00072043366,0.17473568,0.00039533264
843,,,0.000715643,0.1737765,0.00039290832
844,,,0.0007100941,0.17266275,0.0003900971
845,,,0.00070458825,0.17155464,0.00038730446
846,,,0.00069990294,0.1706093,0.00038492537
847,,,0.0006944761,0.16951166,0.00038216685
848,,,0.0006898581,0.16857527,0.00037981695
849,,,0.00068450917,0.16748808,0.00037709202
850,,,0.00067995733,0.16656065,0.00037477078
851,,,0.0006746852,0.16548385,0.00037207938
852,,,0.00066945393,0.16441263,0.0003694057
853,,,0.00066500227,0.1634989,0.00036712814
854,,,0.000659846,0.16243802,0.00036448744
855,,,0.0006554583,0.16153312,0.00036223794
856,,,0.0006503761,0.16048259,0.00035962986
857,,,0.00064605125,0.15958652,0.00035740813
858,,,0.000641042,0.15854622,0.0003548321
859,,,0.00063607155,0.15751143,0.00035227332
860,,,0.0006318419,0.15662886,0.0003500937
861,,,0.0006269428,0.15560426,0.0003475666
862,,,0.00062277383,0.1547304,0.0003454141
863,,,0.00061794504,0.15371597,0.00034291844
864,,,0.0006138359,0.15285079,0.00034079267
865,,,0.0006090764,0.15184647,0.00033832798
866,,,0.0006043538,0.15084757,0.00033588006
867,,,0.0006003351,0.14999568,0.0003337949
868,,,0.0005956802,0.1490068,0.0003313775
869,,,0.0005917192,0.1481635,0.0003293187
870,,,0.0005871312,0.14718461,0.0003269311
871,,,0.0005832269,0.14634983,0.00032489802
872,,,0.00057870476,0.1453809,0.00032254035
873,,,0.0005742177,0.1444173,0.00032019912
874,,,0.0005703993,0.14359558,0.0003182046
875,,,0.0005659766,0.14264181,0.0003158931
876,,,0.000562213,0.14182852,0.00031392358
877,,,0.0005578538,0.14088458,0.00031164105
878,,,0.0005541442,0.14007965,0.0003096963
879,,,0.0005498476,0.13914543,0.00030744277
880,,,0.0005455843,0.13821648,0.00030520358
881,,,0.0005419563,0.13742436,0.00030329725
882,,,0.0005377541,0.13650507,0.00030108655
883,,,0.0005341782,0.13572122,0.00029920423
884,,,0.0005300377,0.13481152,0.00029702162
885,,,0.0005265146,0.13403589,0.00029516304
886,,,0.0005224339,0.13313578,0.00029300826
887,,,0.00051838486,0.13224077,0.0002908684
888,,,0.00051493925,0.1314777,0.0002890461
889,,,0.00051094824,0.13059214,0.00028693324
890,,,0.00050755206,0.12983714,0.00028513424
891,,,0.0005036183,0.12896101,0.00028304808
892,,,0.00049971516,0.12808992,0.0002809772
893,,,0.0004963936,0.12734728,0.0002792126
894,,,0.00049254636,0.1264855,0.0002771679
895,,,0.00048927247,0.1257508,0.0002754262
896,,,0.00048548038,0.12489826,0.00027340744
897,,,0.0004822535,0.12417147,0.00027168833
898,,,0.00047851587,0.123328164,0.00026969516
899,,,0.0004748072,0.12248976,0.00026771656
900,,,0.0004716512,0.121775046,0.0002660307
901,,,0.00046799576,0.12094575,0.00026407727
902,,,0.00046488503,0.12023881,0.00026241358
903,,,0.00046128203,0.119418524,0.00026048496
904,,,0.00045821595,0.118719295,0.00025884312
905,,,0.0004546646,0.11790801,0.00025693906
906,,,0.0004511408,0.117101535,0.00025504897
907,,,0.00044814212,0.11641407,0.000253439
908,,,0.00044466887,0.11561649,0.00025157296
909,,,0.00044171323,0.11493659,0.00024998424
910,,,0.00043828978,0.1141478,0.000248142
911,,,0.00043537654,0.11347549,0.00024657373
912,,,0.00043200218,0.1126954,0.0002447557
913,,,0.00042865402,0.111920044,0.0002429504
914,,,0.00042580484,0.11125918,0.00024141355
915,,,0.00042250467,0.1104925,0.00023963128
916,,,0.00041969636,0.10983904,0.00023811411
917,,,0.00041644357,0.10908096,0.00023635573
918,,,0.00041367553,0.10843484,0.00023485794
919,,,0.00041046937,0.107685275,0.0002331225
920,,,0.00040728808,0.10694029,0.0002313988
921,,,0.0004045809,0.10630533,0.0002299311
922,,,0.00040144526,0.10556873,0.00022823055
923,,,0.0003987769,0.104940936,0.00022678165
924,,,0.00039568625,0.104212664,0.00022510288
925,,,0.0003930562,0.10359198,0.00022367384
926,,,0.00039000984,0.10287199,0.00022201659
927,,,0.00038698714,0.10215645,0.00022037164
928,,,0.0003844149,0.10154663,0.00021897096
929,,,0.00038143553,0.10083925,0.00021734713
930,,,0.00037890018,0.10023642,0.00021596484
931,,,0.00037596357,0.09953715,0.00021436268
932,,,0.00037346457,0.09894127,0.00021299816
933,,,0.0003705701,0.09825005,0.00021141721
934,,,0.00036769806,0.09756316,0.00020984736
935,,,0.000365254,0.0969778,0.0002085104
936,,,0.00036242316,0.09629884,0.00020696137
937,,,0.0003600142,0.09572027,0.0002056422
938,,,0.00035722394,0.095049195,0.00020411312
939,,,0.00035484953,0.09447734,0.00020281151
940,,,0.00035209933,0.09381408,0.00020130292
941,,,0.00034937044,0.093155,0.00019980475
942,,,0.00034704822,0.09259336,0.0001985295
943,,,0.00034435844,0.09194197,0.0001970516
944,,,0.00034206957,0.091386914,0.00019579279
945,,,0.0003394184,0.09074316,0.00019433435
946,,,0.00033678778,0.09010351,0.0001928866
947,,,0.0003345492,0.08955846,0.0001916533
948,,,0.00033195634,0.08892634,0.00019022441
949,,,0.0003297508,0.08838771,0.00018900815
950,,,0.00032719623,0.08776305,0.0001875979
951,,,0.0003250223,0.0872308,0.00018639736
952,,,0.00032250435,0.08661354,0.00018500641
953,,,0.00032000587,0.08600023,0.00018362518
954,,,0.00031787978,0.08547765,0.00018244902
955,,,0.00031541716,0.08487165,0.00018108633
956,,,0.00031332148,0.08435531,0.00017992644
957,,,0.0003108942,0.08375652,0.0001785814
958,,,0.0003088286,0.08324635,0.00017743652
959,,,0.0003064361,0.08265473,0.00017611012
960,,,0.00030406212,0.08206693,0.00017479295
961,,,0.0003020419,0.08156614,0.00017367137
962,,,0.000299702,0.0809854,0.00017237196
963,,,0.00029771077,0.080490634,0.0001712659
964,,,0.0002954044,0.07991688,0.00016998335
965,,,0.00029344173,0.07942807,0.00016889165
966,,,0.0002911684,0.078861244,0.00016762689
967,,,0.0002889127,0.07829812,0.00016637112
968,,,0.00028699316,0.07781838,0.00016530167
969,,,0.00028476983,0.07726207,0.00016406269
970,,,0.0002828778,0.07678814,0.00016300808
971,,,0.00028068633,0.0762386,0.00016178568
972,,,0.00027882145,0.075770445,0.00016074479
973,,,0.00027666142,0.075227596,0.0001595389
974,,,0.0002745181,0.074688315,0.00015834205
975,,,0.00027269422,0.0742289,0.00015732259
976,,,0.00027058163,0.07369622,0.00015614132
977,,,0.0002687839,0.07324242,0.00015513587
978,,,0.00026670157,0.07271625,0.000153971
979,,,0.0002649296,0.072268024,0.00015297881
980,,,0.0002628772,0.071748294,0.00015182915
981,,,0.0002608407,0.071232036,0.00015068812
982,,,0.00025910765,0.070792265,0.00014971693
983,,,0.00025710033,0.070282385,0.00014859108
984,,,0.00025539217,0.069848046,0.00014763256
985,,,0.0002534136,0.06934442,0.00014652208
986,,,0.00025172994,0.06891542,0.00014557691
987,,,0.00024977978,0.06841804,0.00014448135
988,,,0.0002478447,0.067924015,0.00014339364
989,,,0.00024619803,0.067503184,0.00014246783
990,,,0.00024429074,0.06701526,0.00014139529
991,,,0.00024266765,0.06659965,0.0001404821
992,,,0.00024078769,0.06611779,0.00013942356
993,,,0.0002391879,0.06570735,0.00013852259
994,,,0.00023733488,0.06523151,0.00013747881
995,,,0.00023549625,0.06475887,0.00013644289
996,,,0.00023393161,0.06435628,0.00013556042
997,,,0.00023211933,0.063889556,0.00013453806
998,,,0.00023057712,0.06349199,0.0001336679
999,,,0.00022879083,0.063031115,0.00013265981
1000,,,0.00022701838,0.062573336,0.00013165896
1001,,,0.00022551006,0.06218344,0.00013080666
1002,,,0.00022376303,0.06173142,0.00012981931
1003,,,0.00022227634,0.061346415,0.00012897892
1004,,,0.00022055434,0.060900092,0.00012800534
1005,,,0.000219089,0.060519937,0.00012717622
1006,,,0.0002173917,0.06007924,0.00012621541
1007,,,0.00021570755,0.05964154,0.00012526185
1008,,,0.00021427439,0.05926875,0.00012445028
1009,,,0.0002126144,0.05883659,0.00012351005
1010,,,0.00021120177,0.05846852,0.00012270923
1011,,,0.00020956558,0.058041833,0.000121781355
1012,,,0.00020817324,0.057678435,0.00012099163
1013,,,0.0002065605,0.05725716,0.00012007674
1014,,,0.00020496026,0.056838773,0.00011916877
1015,,,0.00020359851,0.05648245,0.000118395415
1016,,,0.00020202123,0.056069404,0.000117499374
1017,,,0.000200679,0.05571762,0.000116736745
1018,,,0.00019912432,0.055309836,0.000115853254
1019,,,0.00019780133,0.054962534,0.000115101306
1020,,,0.00019626896,0.054559954,0.00011422976
1021,,,0.00019474846,0.05416015,0.00011336449
1022,,,0.00019345453,0.053819668,0.000112628055
1023,,,0.00019195584,0.05342497,0.00011177492
1024,,,0.00019068048,0.053088844,0.0001110488
1025,,,0.00018920326,0.052699234,0.000110207526
1026,,,0.0001879462,0.05236741,0.00010949097
1027,,,0.00018649017,0.051982783,0.00010866087
1028,,,0.00018504541,0.051600832,0.00010783706
1029,,,0.00018381598,0.05127556,0.000107135915
1030,,,0.00018239194,0.050898526,0.00010632367
1031,,,0.00018118013,0.050577454,0.00010563206
1032,,,0.00017977653,0.050205275,0.00010483052
1033,,,0.0001785821,0.04988834,0.00010414833
1034,,,0.0001771986,0.049520977,0.00010335804
1035,,,0.00017582583,0.049156163,0.00010257376
1036,,,0.00017465765,0.048845522,0.000101906255
1037,,,0.00017330456,0.04848544,0.0001011325
1038,,,0.00017215312,0.04817881,0.00010047379
1039,,,0.00017081945,0.04782339,9.971073e-05
1040,,,0.00016968453,0.047520746,9.906128e-05
1041,,,0.00016836997,0.047169946,9.830895e-05
1042,,,0.00016706559,0.04682161,9.756232e-05
1043,,,0.0001659556,0.046524987,9.6926495e-05
1044,,,0.00016466995,0.046181176,9.618973e-05
1045,,,0.00016357587,0.04588842,9.556267e-05
1046,,,0.00016230864,0.0455491,9.483627e-05
1047,,,0.00016123026,0.04526015,9.4218034e-05
1048,,,0.0001599812,0.044925246,9.3501854e-05
1049,,,0.00015874182,0.044592716,9.279094e-05
1050,,,0.00015768714,0.044309553,9.218552e-05
1051,,,0.00015646554,0.043981373,9.148417e-05
1052,,,0.00015542597,0.04370192,9.0887275e-05
1053,,,0.00015422188,0.04337802,9.019581e-05
1054,,,0.00015319722,0.04310223,8.960731e-05
1055,,,0.0001520104,0.042782582,8.892558e-05
1056,,,0.00015083277,0.042465203,8.824863e-05
1057,,,0.00014983062,0.042194963,8.767233e-05
1058,,,0.00014866989,0.041881744,8.700475e-05
1059,,,0.00014768212,0.041615047,8.643658e-05
1060,,,0.00014653802,0.04130596,8.5778396e-05
1061,,,0.00014540278,0.040999062,8.512523e-05
1062,,,0.00014443672,0.04073776,8.4569336e-05
1063,,,0.00014331777,0.04043491,8.392498e-05
1064,,,0.00014236556,0.040177044,8.337644e-05
1065,,,0.00014126266,0.0398782,8.274102e-05
1066,,,0.00014032409,0.03962374,8.2200226e-05
1067,,,0.000139237,0.03932883,8.157376e-05
1068,,,0.00013815831,0.03903603,8.095207e-05
1069,,,0.00013724041,0.038786724,8.0422964e-05
1070,,,0.0001361772,0.03849779,7.980982e-05
1071,,,0.00013527244,0.038251784,7.9287725e-05
1072,,,0.00013422447,0.037966687,7.868294e-05
1073,,,0.00013333268,0.03772394,7.816821e-05
1074,,,0.00013229974,0.037442617,7.757196e-05
1075,,,0.0001312748,0.03716331,7.6980265e-05
1076,,,0.00013040262,0.0369255,7.647668e-05
1077,,,0.00012939237,0.03664991,7.589333e-05
1078,,,0.0001285327,0.03641526,7.539657e-05
1079,,,0.00012753694,0.03614333,7.482096e-05
1080,,,0.00012668959,0.035911802,7.4331074e-05
1081,,,0.00012570813,0.035643492,7.37636e-05
1082,,,0.00012473426,0.035377115,7.320046e-05
1083,,,0.00012390551,0.035150323,7.272119e-05
1084,,,0.00012294561,0.034887496,7.2166e-05
1085,,,0.00012212875,0.034663722,7.16935e-05
1086,,,0.00012118263,0.034404412,7.114596e-05
1087,,,0.00012037748,0.034183625,7.067974e-05
1088,,,0.000119444914,0.033927772,7.013967e-05
1089,,,0.00011851957,0.03367377,6.9603724e-05
1090,,,0.000117732125,0.033457514,6.914761e-05
1091,,,0.00011682005,0.033206917,6.861925e-05
1092,,,0.00011604389,0.032993555,6.816958e-05
1093,,,0.000115144896,0.032746304,6.7648696e-05
1094,,,0.00011437987,0.032535803,6.7205394e-05
1095,,,0.00011349376,0.03229187,6.669155e-05
1096,,,0.00011261452,0.032049708,6.6181514e-05
1097,,,0.000111866306,0.031843543,6.574745e-05
1098,,,0.000110999674,0.031604633,6.524463e-05
1099,,,0.00011026219,0.031401232,6.481671e-05
1100,,,0.000109407985,0.031165535,6.432101e-05
1101,,,0.00010868107,0.03096487,6.389915e-05
1102,,,0.00010783912,0.030732347,6.3410465e-05
1103,,,0.00010700368,0.030501511,6.2925516e-05
1104,,,0.00010629275,0.030304993,6.2512634e-05
1105,,,0.00010546929,0.030077266,6.203414e-05
1106,,,0.00010476856,0.029883394,6.162692e-05
1107,,,0.00010395691,0.029658739,6.115521e-05
1108,,,0.00010326622,0.02946748,6.0753762e-05
1109,,,0.000102466205,0.02924586,6.028873e-05
1110,,,0.0001016724,0.029025858,5.982726e-05
1111,,,0.000100996884,0.028838556,5.9434533e-05
1112,,,0.000100214456,0.028621523,5.89796e-05
1113,,,9.954863e-05,0.028436758,5.859243e-05
1114,,,9.877742e-05,0.02822266,5.8143673e-05
1115,,,9.801219e-05,0.028010128,5.7698235e-05
1116,,,9.736099e-05,0.027829196,5.731915e-05
1117,,,9.660674e-05,0.027619546,5.688003e-05
1118,,,9.596488e-05,0.027441068,5.6506324e-05
1119,,,9.522143e-05,0.027234256,5.6073433e-05
1120,,,9.458878e-05,0.027058195,5.5705026e-05
1121,,,9.3856e-05,0.026854191,5.5278273e-05
1122,,,9.312889e-05,0.026651682,5.4854787e-05
1123,,,9.251014e-05,0.026479287,5.4494383e-05
1124,,,9.179346e-05,0.026279531,5.4076856e-05
1125,,,9.118358e-05,0.02610948,5.3721258e-05
1126,,,9.047718e-05,0.025912441,5.3309344e-05
1127,,,8.987605e-05,0.025744697,5.2958796e-05
1128,,,8.917977e-05,0.025550338,5.255273e-05
1129,,,8.848889e-05,0.025357403,5.214978e-05
1130,,,8.7900975e-05,0.025193162,5.1806852e-05
1131,,,8.7219996e-05,0.02500286,5.140962e-05
1132,,,8.664051e-05,0.024840862,5.107156e-05
1133,,,8.5969295e-05,0.02465315,5.0679966e-05
1134,,,8.539812e-05,0.024493353,5.03467e-05
1135,,,8.473654e-05,0.024308203,4.996067e-05
1136,,,8.408008e-05,0.02412442,4.95774e-05
1137,,,8.3521445e-05,0.02396797,4.925111e-05
1138,,,8.28744e-05,0.023786694,4.887315e-05
1139,,,8.232378e-05,0.02363238,4.855149e-05
1140,,,8.168602e-05,0.023453582,4.8178896e-05
1141,,,8.114329e-05,0.023301378,4.786181e-05
1142,,,8.051467e-05,0.023125028,4.7494508e-05
1143,,,7.9890924e-05,0.022949975,4.713003e-05
1144,,,7.936013e-05,0.022800963,4.681984e-05
1145,,,7.874532e-05,0.022628311,4.6460536e-05
1146,,,7.822213e-05,0.022481343,4.6154757e-05
1147,,,7.761615e-05,0.022311052,4.5800556e-05
1148,,,7.710046e-05,0.022166094,4.549912e-05
1149,,,7.650316e-05,0.021998143,4.5149653e-05
1150,,,7.591049e-05,0.021831438,
1151,,,7.540613e-05,0.021689523,
1152,,,7.482196e-05,0.021525102,
1153,,,7.432484e-05,0.02138514,
1154,,,7.374904e-05,0.021222975,
1155,,,7.3259056e-05,0.02108493,
1156,,,7.269151e-05,0.020924991,
1157,,,7.2128365e-05,0.020766247,
1158,,,7.164915e-05,0.020631108,
1159,,,7.109407e-05,0.020474538,
1160,,,7.0621725e-05,0.02034127,
1161,,,7.007461e-05,0.02018685,
1162,,,6.960904e-05,0.020055411,
1163,,,6.906977e-05,0.01990313,
1164,,,6.853468e-05,0.019751972,
1165,,,6.807934e-05,0.019623308,
1166,,,6.755193e-05,0.019474242,
1167,,,6.7103116e-05,0.019347347,
1168,,,6.6583256e-05,0.019200332,
1169,,,6.6067434e-05,0.019054415,
1170,,,6.562848e-05,0.0189302,
1171,,,6.512006e-05,0.018786293,
1172,,,6.4687396e-05,0.0186638,
1173,,,6.4186264e-05,0.018521877,
1174,,,6.3759806e-05,0.01840108,
1175,,,6.3265856e-05,0.018261118,
1176,,,6.277573e-05,0.018122204,
1177,,,6.2358646e-05,0.018003965,
1178,,,6.187556e-05,0.017866991,
1179,,,6.146445e-05,0.017750366,
1180,,,6.098828e-05,0.017615262,
1181,,,6.0583083e-05,0.01750028,
1182,,,6.011374e-05,0.017367048,
1183,,,5.9648035e-05,0.017234804,
1184,,,5.925173e-05,0.017122256,
1185,,,5.8792706e-05,0.016991869,
1186,,,5.8402085e-05,0.016880859,
1187,,,5.794964e-05,0.016752264,
1188,,,5.7564623e-05,0.016642816,
1189,,,5.711867e-05,0.016516002,
1190,,,5.6676166e-05,0.01639013,
1191,,,5.629961e-05,0.016283004,
1192,,,5.5863453e-05,0.016158909,
1193,,,5.5492295e-05,0.016053248,
1194,,,5.5062395e-05,0.01593085,
1195,,,5.469656e-05,0.015826682,
1196,,,5.427282e-05,0.015706003,
1197,,,5.3852367e-05,0.015586199,
1198,,,5.3494572e-05,0.01548424,
1199,,,5.3080148e-05,0.01536613,
1200,,,5.2727482e-05,0.015265594,
1201,,,5.2319e-05,0.015149101,
1202,,,5.197139e-05,0.015049957,
1203,,,5.1568764e-05,0.014935109,
1204,,,5.1169256e-05,0.014821116,
1205,,,5.0829287e-05,0.014724077,
1206,,,5.0435516e-05,0.014611666,
1207,,,5.0100418e-05,0.014515998,
1208,,,4.971229e-05,0.014405163,
1209,,,4.9382e-05,0.014310806,
1210,,,4.8999435e-05,0.014201503,
1211,,,4.8619833e-05,0.014093036,
1212,,,4.8296803e-05,0.014000717,
1213,,,4.7922647e-05,0.0138937365,
1214,,,4.7604248e-05,0.01380269,
1215,,,4.7235455e-05,0.013697223,
1216,,,4.692162e-05,0.013607464,
1217,,,4.6558114e-05,0.013503456,
1218,,,4.619743e-05,0.0134002315,
1219,,,4.589049e-05,0.013312381,
1220,,,4.5534976e-05,0.013210615,
1221,,,4.523244e-05,0.013123996,
1222,,,,0.013023627,
1223,,,,0.012924027,
1224,,,,0.0128392605,
1225,,,,0.01274107,
1226,,,,0.012657475,
1227,,,,0.012560632,
1228,,,,0.012478215,
1229,,,,0.012382744,
1230,,,,0.012287998,
1231,,,,0.012207334,
1232,,,,0.012113895,
1233,,,,0.012034374,
1234,,,,0.01194226,
1235,,,,0.011863865,
1236,,,,0.011773016,
1237,,,,0.011682863,
1238,,,,0.011606138,
1239,,,,0.011517263,
1240,,,,0.011441627,
1241,,,,0.011353972,
1242,,,,0.011279375,
1243,,,,0.011192965,
1244,,,,0.011107217,
1245,,,,0.011034241,
1246,,,,0.0109496815,
1247,,,,0.010877711,
1248,,,,0.010794341,
1249,,,,0.010723391,
1250,,,,0.010641203,
1251,,,,0.010559637,
1252,,,,0.010490199,
1253,,,,0.010409764,
1254,,,,0.010341313,
1255,,,,0.01026202,
1256,,,,0.010194537,
1257,,,,0.010116356,
1258,,,,0.010038755,
1259,,,,0.009972713,
1260,,,,0.009896214,
1261,,,,0.009831111,
1262,,,,0.009755697,
1263,,,,0.009691504,
1264,,,,0.00961713,
1265,,,,0.009543326,
1266,,,,0.009480517,
1267,,,,0.0094077615,
1268,,,,0.009345844,
1269,,,,0.009274114,
1270,,,,0.00921305,
1271,,,,0.009142318,
1272,,,,0.009072127,
1273,,,,0.009012394,
1274,,,,0.0089432,
1275,,,,0.008884315,
1276,,,,0.008816086,
1277,,,,0.008758012,
1278,,,,0.008690743,
1279,,,,0.008623991,
1280,,,,0.008567183,
1281,,,,0.008501381,
1282,,,,0.008445381,
1283,,,,0.008380489,
1284,,,,0.008316093,
1285,,,,0.008261289,
1286,,,,0.00819781,
1287,,,,0.008143785,
1288,,,,0.008081207,
1289,,,,0.008027952,
1290,,,,0.0079662455,
1291,,,,0.0079050055,
1292,,,,0.00785289,
1293,,,,0.007792521,
1294,,,,0.0077411453,
1295,,,,0.007681636,
1296,,,,0.007630992,
1297,,,,0.0075723254,
1298,,,,0.007514089,
1299,,,,0.007464528,
1300,,,,0.0074071204,
1301,,,,0.007358265,
1302,,,,0.0073016747,
1303,,,,0.007253515,
1304,,,,0.0071977302,
1305,,,,0.007142371,
1306,,,,0.007095242,
1307,,,,0.0070406506,
1308,,,,0.0069941925,
1309,,,,0.006940379,
1310,,,,0.0068945824,
1311,,,,0.0068415347,
1312,,,,0.006788896,
1313,,,,0.0067440993,
1314,,,,0.006692197,
1315,,,,0.006648019,
1316,,,,0.006596847,
1317,,,,0.006553299,
1318,,,,0.0065028556,
1319,,,,0.0064528007,
1320,,,,0.0064102034,
1321,,,,0.0063608615,
1322,,,,0.006318871,
1323,,,,0.0062702233,
1324,,,,0.006228813,
1325,,,,0.0061808475,
1326,,,,0.0061332504,
1327,,,,0.0060927453,
1328,,,,0.006045827,
1329,,,,0.006005899,
1330,,,,0.0059596496,
1331,,,,0.0059202905,
1332,,,,0.0058747004,
1333,,,,0.005829447,
1334,,,,0.0057909316,
1335,,,,0.005746318,
1336,,,,0.0057083517,
1337,,,,0.0056643747,
1338,,,,0.0056207366,
1339,,,,0.0055836,
1340,,,,0.0055405837,
1341,,,,0.005503977,
1342,,,,0.005461574,
1343,,,,0.0054254867,
1344,,,,0.005383671,
1345,,,,0.005342177,
1346,,,,0.005306866,
1347,,,,0.005265964,
1348,,,,0.0052311565,
1349,,,,0.0051908386,
1350,,,,0.0051565277,
1351,,,,0.005116785,
1352,,,,0.005077348,
1353,,,,0.0050437874,
1354,,,,0.0050049135,
1355,,,,0.004971817,
1356,,,,0.004933481,
1357,,,,0.0049008573,
1358,,,,0.004863069,
1359,,,,0.0048255716,
1360,,,,0.004793661,
1361,,,,0.0047566993,
1362,,,,0.0047252444,
1363,,,,0.00468881,
1364,,,,0.0046578036,
1365,,,,0.004621889,
1366,,,,0.0045862515,
1367,,,,0.004555915,
1368,,,,0.0045207716,
1369,,,,0.0044908635,
1370,,,,0.0044562216,
1371,,,,0.0044267406,
1372,,,,0.004392593,
1373,,,,0.0043587093,
1374,,,,0.004329874,
1375,,,,0.004296473,
1376,,,,0.0042680497,
1377,,,,0.0042351265,
1378,,,,0.0042071086,
1379,,,,0.004174655,
1380,,,,0.00414245,
1381,,,,0.0041150334,
1382,,,,0.004083277,
1383,,,,0.004056252,
1384,,,,0.004024949,
1385,,,,0.0039983103,
1386,,,,0.003967454,
1387,,,,0.003936836,
1388,,,,0.0039107804,
1389,,,,0.0038806,
1390,,,,0.0038549164,
1391,,,,0.0038251672,
1392,,,,0.0037956475,
1393,,,,0.0037705263,
1394,,,,0.0037414283,
1395,,,,0.0037166658,
1396,,,,0.003687971,
1397,,,,0.003663552,
1398,,,,0.0036352675,
1399,,,,0.0036072012,
1400,,,,0.0035833167,
1401,,,,0.0035556518,
1402,,,,0.0035321086,
1403,,,,0.0035048388,
1404,,,,0.0034816323,
1405,,,,0.0034547523,
1406,,,,0.0034280797,
1407,,,,0.0034053815,
1408,,,,0.0033790898,
1409,,,,0.0033567161,
1410,,,,0.0033308002,
1411,,,,0.0033087463,
1412,,,,0.0032831978,
1413,,,,0.0032578388,
1414,,,,0.0032362584,
1415,,,,0.003211262,
1416,,,,0.00318999,
1417,,,,0.0031653512,
1418,,,,0.0031443834,
1419,,,,0.0031200966,
1420,,,,0.0030959975,
1421,,,,0.0030754893,
1422,,,,0.0030517345,
1423,,,,0.0030315195,
1424,,,,0.0030081044,
1425,,,,0.0029881783,
1426,,,,0.0029650982,
1427,,,,0.0029421959,
1428,,,,0.0029227065,
1429,,,,0.002900132,
1430,,,,0.0028809211,
1431,,,,0.0028586679,
1432,,,,0.0028397238,
1433,,,,0.0028177807,
1434,,,,0.0027960073,
1435,,,,0.002777478,
1436,,,,0.0027560159,
1437,,,,0.002737752,
1438,,,,0.002716597,
1439,,,,0.0026985942,
1440,,,,0.0026777415,
1441,,,,0.0026570503,
1442,,,,0.0026394422,
1443,,,,0.0026190467,
1444,,,,0.0026016904,
1445,,,,0.0025815866,
1446,,,,0.0025616381,
1447,,,,0.0025446624,
1448,,,,0.0025249992,
1449,,,,0.0025082664,
1450,,,,0.0024888846,
1451,,,,0.0024723907,
1452,,,,0.0024532862,
1453,,,,0.0024343291,
1454,,,,0.0024181912,
1455,,,,0.0023994972,
1456,,,,0.0023835893,
1457,,,,0.0023651628,
1458,,,,0.0023494822,
1459,,,,0.0023313195,
1460,,,,0.0023132975,
1461,,,,0.0022979607,
1462,,,,0.0022801962,
1463,,,,0.0022650792,
1464,,,,0.002247569,
1465,,,,0.002232668,
1466,,,,0.0022154083,
1467,,,,0.0021982822,
1468,,,,0.002183708,
1469,,,,0.002166827,
1470,,,,0.0021524613,
1471,,,,0.0021358216,
1472,,,,0.0021216616,
1473,,,,0.0021052603,
1474,,,,0.0020889854,
1475,,,,0.0020751357,
1476,,,,0.002059094,
1477,,,,0.0020454426,
1478,,,,0.0020296304,
1479,,,,0.0020161741,
1480,,,,0.0020005873,
1481,,,,0.0019851152,
1482,,,,0.0019719487,
1483,,,,0.001956698,
1484,,,,0.0019437197,
1485,,,,0.0019286876,
1486,,,,0.0019158953,
1487,,,,0.001901078,
1488,,,,0.0018863755,
1489,,,,0.0018738639,
1490,,,,0.0018593718,
1491,,,,0.0018470392,
1492,,,,0.0018327546,
1493,,,,0.0018205985,
1494,,,,0.0018065184,
1495,,,,0.0017925471,
1496,,,,0.0017806578,
1497,,,,0.0017668866,
1498,,,,0.0017551675,
1499,,,,0.0017415932,
1500,,,,0.0017281242,
1501,,,,0.0017166621,
1502,,,,0.0017033857,
1503,,,,0.0016920879,
1504,,,,0.0016790016,
1505,,,,0.0016678653,
1506,,,,0.0016549665,
1507,,,,0.0016421672,
1508,,,,0.0016312753,
1509,,,,0.0016186594,
1510,,,,0.0016079233,
1511,,,,0.0015954879,
1512,,,,0.0015849058,
1513,,,,0.0015726476,
1514,,,,0.0015604799,
1515,,,,0.0015501253,
1516,,,,0.0015381319,
1517,,,,0.0015279256,
1518,,,,0.0015161037,
1519,,,,0.0015060437,
1520,,,,0.0014943912,
1521,,,,0.001482829,
1522,,,,0.0014729897,
1523,,,,0.001461593,
1524,,,,0.0014518946,
1525,,,,0.0014406611,
1526,,,,0.0014311017,
1527,,,,0.001420029,
1528,,,,0.0014090422,
1529,,,,0.0013996925,
1530,,,,0.001388863,
1531,,,,0.0013796471,
1532,,,,0.0013689726,
1533,,,,0.0013598889,
1534,,,,0.0013493672,
1535,,,,0.001338927,
1536,,,,0.0013300425,
1537,,,,0.0013197518,
1538,,,,0.0013109947,
1539,,,,0.0013008513,
1540,,,,0.0012922196,
1541,,,,0.0012822216,
1542,,,,0.0012723008,
1543,,,,0.0012638585,
1544,,,,0.0012540799,
1545,,,,0.0012457584,
1546,,,,0.00123612,
1547,,,,0.0012279176,
1548,,,,0.0012184172,
1549,,,,0.0012089901,
1550,,,,0.0012009678,
1551,,,,0.0011916758,
1552,,,,0.0011837685,
1553,,,,0.0011746095,
1554,,,,0.0011668154,
1555,,,,0.0011577876,
1556,,,,0.0011488297,
1557,,,,0.001141205,
1558,,,,0.0011323716,
1559,,,,0.0011248545,
1560,,,,0.0011161476,
1561,,,,0.0011075082,
1562,,,,0.0011001562,
1563,,,,0.0010916406,
1564,,,,0.0010843938,
1565,,,,0.0010760002,
1566,,,,0.0010688574,
1567,,,,0.0010605839,
1568,,,,0.0010523746,
1569,,,,0.0010453885,
1570,,,,0.0010372968,
1571,,,,0.0010304109,
1572,,,,0.001022435,
1573,,,,0.0010156478,
1574,,,,0.0010077863,
1575,,,,0.0009999855,
1576,,,,0.0009933473,
1577,,,,0.0009856584,
1578,,,,0.0009791153,
1579,,,,0.0009715365,
1580,,,,0.00096508715,
1581,,,,0.00095761695,
1582,,,,0.00095020456,
1583,,,,0.0009438968,
1584,,,,0.00093659066,
1585,,,,0.00093037327,
1586,,,,0.00092317176,
1587,,,,0.0009170435,
1588,,,,0.00090994517,
1589,,,,0.00090290175,
1590,,,,0.000896908,
1591,,,,0.00088996557,
1592,,,,0.00088405766,
1593,,,,0.0008772147,
1594,,,,0.00087139144,
1595,,,,0.0008646466,
1596,,,,0.0008579538,
1597,,,,0.0008522584,
1598,,,,0.00084566156,
1599,,,,0.0008400478,
1600,,,,0.00083354546,
1601,,,,0.0008280121,
1602,,,,0.00082160294,
1603,,,,0.0008152434,
1604,,,,0.00080983154,
1605,,,,0.0008035631,
1606,,,,0.0007982288,
1607,,,,0.00079205015,
1608,,,,0.00078679225,
1609,,,,0.00078070216,
1610,,,,0.00077465916,
1611,,,,0.00076951674,
1612,,,,0.0007635603,
1613,,,,0.0007584916,
1614,,,,0.0007526205,
1615,,,,0.0007467949,
1616,,,,0.00074183743,
1617,,,,0.00073609536,
1618,,,,0.0007312089,
1619,,,,0.000725549,
1620,,,,0.0007207325,
1621,,,,0.00071515347,
1622,,,,0.00070961553,
1623,,,,0.00070490275,
1624,,,,0.00069944427,
1625,,,,0.0006947991,
1626,,,,0.00068941875,
1627,,,,0.0006848402,
1628,,,,0.00067953696,
1629,,,,0.0006742748,
1630,,,,0.0006697969,
1631,,,,0.0006646101,
1632,,,,0.00066019635,
1633,,,,0.000655084,
1634,,,,0.0006507334,
1635,,,,0.0006456943,
1636,,,,0.0006406942,
1637,,,,0.00063643925,
1638,,,,0.0006315108,
1639,,,,0.0006273168,
1640,,,,0.0006224591,
1641,,,,0.00061832526,
1642,,,,0.0006135371,
1643,,,,0.000608786,
1644,,,,0.000604743,
1645,,,,0.00060006,
1646,,,,0.0005960749,
1647,,,,0.00059145904,
1648,,,,0.0005875311,
1649,,,,0.0005829814,
1650,,,,0.0005784669,
1651,,,,0.0005746252,
1652,,,,0.00057017547,
1653,,,,0.00056638883,
1654,,,,0.0005620029,
1655,,,,0.00055827055,
1656,,,,0.0005539474,
1657,,,,0.00054965785,
1658,,,,0.0005460074,
1659,,,,0.00054177927,
1660,,,,0.0005381812,
1661,,,,0.0005340137,
1662,,,,0.00053046725,
1663,,,,0.0005263594,
1664,,,,0.00052228343,
1665,,,,0.0005188149,
1666,,,,0.0005147973,
1667,,,,0.00051137846,
1668,,,,0.0005074185,
1669,,,,0.00050348917,
1670,,,,0.0005001454,
1671,,,,0.0004962724,
1672,,,,0.0004929766,
1673,,,,0.0004891591,
1674,,,,0.0004859105,
1675,,,,0.00048214773,
1676,,,,0.00047841412,
1677,,,,0.00047523688,
1678,,,,0.00047155676,
1679,,,,0.00046842507,
1680,,,,0.00046479772,
1681,,,,0.0004617109,
1682,,,,0.00045813556,
1683,,,,0.00045458786,
1684,,,,0.00045156886,
1685,,,,0.00044807204,
1686,,,,0.00044509632,
1687,,,,0.0004416496,
1688,,,,0.00043871655,
1689,,,,0.00043531923,
1690,,,,0.00043194825,
1691,,,,0.00042907958,
1692,,,,0.00042575694,
1693,,,,0.00042292938,
1694,,,,0.00041965436,
1695,,,,0.00041686735,
1696,,,,0.0004136392,
1697,,,,0.0004104361,
1698,,,,0.00040771035,
1699,,,,0.00040455314,
1700,,,,0.00040186642,
1701,,,,0.00039875446,
1702,,,,0.00039610628,
1703,,,,0.00039303894,
1704,,,,0.00038999534,
1705,,,,0.0003874053,
1706,,,,0.00038440534,
1707,,,,0.00038185244,
1708,,,,0.0003788955,
1709,,,,0.00037637918,
1710,,,,0.00037346457,
1711,,,,0.00037057258,
1712,,,,0.00036811153,
1713,,,,0.000365261,
1714,,,,0.00036283524,
1715,,,,0.00036002553,
1716,,,,0.00035763453,
1717,,,,0.0003548651,
1718,,,,0.00035211712,
1719,,,,0.00034977865,
1720,,,,0.00034707005,
1721,,,,0.0003447651,
1722,,,,0.00034209533,
1723,,,,0.00033944624,
1724,,,,0.00033719192,
1725,,,,0.0003345808,
1726,,,,0.0003323588,
1727,,,,0.00032978415,
1728,,,,0.00032759304,
1729,,,,0.00032505518,
1730,,,,0.00032253697,
1731,,,,0.00032039403,
1732,,,,0.0003179119,
1733,,,,0.0003157997,
1734,,,,0.00031335317,
1735,,,,0.00031127126,
1736,,,,0.00030885983,
1737,,,,0.00030646706,
1738,,,,0.0003044309,
1739,,,,0.00030207244,
1740,,,,0.00030006547,
1741,,,,0.00029774086,
1742,,,,0.00029576267,
1743,,,,0.00029347138,
1744,,,,0.00029119785,
1745,,,,0.00028926312,
1746,,,,0.00028702218,
1747,,,,0.0002851152,
1748,,,,0.0002829064,
1749,,,,0.0002810268,
1750,,,,0.00027884962,
1751,,,,0.00027668936,
1752,,,,0.00027485105,
1753,,,,0.00027272175,
1754,,,,0.0002709098,
1755,,,,0.00026881104,
1756,,,,0.00026702505,
1757,,,,0.0002649564,
1758,,,,0.00026290378,
1759,,,,0.00026115705,
1760,,,,0.00025913384,
1761,,,,0.00025741218,
1762,,,,0.00025541798,
1763,,,,0.00025372097,
1764,,,,0.00025175538,
1765,,,,0.00024980502,
1766,,,,0.0002481453,
1767,,,,0.00024622292,
1768,,,,0.00024458702,
1769,,,,0.00024269217,
1770,,,,0.00024107973,
1771,,,,0.00023921207,
1772,,,,0.0002373589,
1773,,,,0.00023578186,
1774,,,,0.00023395524,
1775,,,,0.00023240085,
1776,,,,0.00023060043,
1777,,,,0.00022906833,
1778,,,,0.00022729371,
1779,,,,0.00022553286,
1780,,,,0.00022403442,
1781,,,,0.00022229883,
1782,,,,0.00022082186,
1783,,,,0.00021911114,
1784,,,,0.00021741366,
1785,,,,0.00021596916,
1786,,,,0.00021429606,
1787,,,,0.00021287227,
1788,,,,0.00021122313,
1789,,,,0.00020981977,
1790,,,,0.00020819428,
1791,,,,0.00020658139,
1792,,,,0.00020520885,
1793,,,,0.0002036191,
1794,,,,0.00020226624,
1795,,,,0.00020069929,
1796,,,,0.00019936582,
1797,,,,0.00019782133,
1798,,,,0.00019628879,
1799,,,,0.00019498465,
1800,,,,0.0001934741,
1801,,,,0.00019218866,
1802,,,,0.00019069976,
1803,,,,0.00018943274,
1804,,,,0.00018796521,
1805,,,,0.00018650902,
1806,,,,0.00018526986,
1807,,,,0.00018383456,
1808,,,,0.00018261316,
1809,,,,0.00018119845,
1810,,,,0.00017999456,
1811,,,,0.00017860012,
1812,,,,0.00017721651,
1813,,,,0.00017603909,
1814,,,,0.00017467531,
1815,,,,0.00017351475,
1816,,,,0.00017217052,
1817,,,,0.00017102662,
1818,,,,0.00016970167,
1819,,,,0.00016838699,
1820,,,,0.00016726823,
1821,,,,0.0001659724,
1822,,,,0.00016486966,
1823,,,,0.00016359241,
1824,,,,0.0001625055,
1825,,,,0.00016124656,
1826,,,,0.00015999738,
1827,,,,0.00015893436,
1828,,,,0.00015770308,
1829,,,,0.0001566553,
1830,,,,0.00015544167,
1831,,,,0.00015440892,
1832,,,,0.00015321272,
1833,,,,0.00015202578,
1834,,,,0.00015101572,
1835,,,,0.00014984579,
1836,,,,0.0001488502,
1837,,,,0.00014769705,
1838,,,,0.00014655283,
1839,,,,0.00014557914,
1840,,,,0.00014445132,
1841,,,,0.00014349159,
1842,,,,0.00014237995,
1843,,,,0.00014143398,
1844,,,,0.00014033828,
1845,,,,0.00013925107,
1846,,,,0.0001383259,
1847,,,,0.00013725428,
1848,,,,0.00013634235,
1849,,,,0.0001352861,
1850,,,,0.00013438726,
1851,,,,0.00013334616,
1852,,,,0.00013231311,
1853,,,,0.00013143402,
1854,,,,0.0001304158,
1855,,,,0.00012954931,
1856,,,,0.0001285457,
1857,,,,0.00012769163,
1858,,,,0.00012670239,
1859,,,,0.00012572084,
1860,,,,0.00012488554,
1861,,,,0.00012391804,
1862,,,,0.00012309474,
1863,,,,0.00012214111,
1864,,,,0.000121329605,
1865,,,,0.00012038965,
1866,,,,0.000119456985,
1867,,,,0.000118663316,
1868,,,,0.00011774402,
1869,,,,0.000116961724,
1870,,,,0.00011605562,
1871,,,,0.00011528455,
1872,,,,0.000114391434,
1873,,,,0.00011350524,
1874,,,,0.000112751106,
1875,,,,0.00011187762,
1876,,,,0.0001111343,
1877,,,,0.000110273344,
1878,,,,0.000109540684,
1879,,,,0.00010869207,
1880,,,,0.00010785002,
1881,,,,0.00010713347,
1882,,,,0.000106303494,
1883,,,,0.00010559721,
1884,,,,0.000104779145,
1885,,,,0.000104082996,
1886,,,,0.00010327666,
1887,,,,0.000102476566,
1888,,,,0.00010179571,
1889,,,,0.00010100709,
1890,,,,0.000100336,
1891,,,,9.9558696e-05,
1892,,,,9.878741e-05,
1893,,,,9.813106e-05,
1894,,,,9.737084e-05,
1895,,,,9.67239e-05,
1896,,,,9.5974574e-05,
1897,,,,9.533692e-05,
1898,,,,9.459834e-05,
1899,,,,9.3865485e-05,
1900,,,,9.324184e-05,
1901,,,,9.251949e-05,
1902,,,,9.190479e-05,
1903,,,,9.11928e-05,
1904,,,,9.058692e-05,
1905,,,,8.9885136e-05,
1906,,,,8.918879e-05,
1907,,,,8.859621e-05,
1908,,,,8.790986e-05,
1909,,,,8.732578e-05,
1910,,,,8.664926e-05,
1911,,,,8.607357e-05,
1912,,,,8.540675e-05,
1913,,,,8.47451e-05,
1914,,,,8.418206e-05,
1915,,,,8.352989e-05,
1916,,,,8.297491e-05,
1917,,,,8.233211e-05,
1918,,,,8.178509e-05,
1919,,,,8.11515e-05,
1920,,,,8.052281e-05,
1921,,,,7.998781e-05,
1922,,,,7.9368154e-05,
1923,,,,7.884083e-05,
1924,,,,7.823005e-05,
1925,,,,7.7710276e-05,
1926,,,,7.7108256e-05,
1927,,,,7.651089e-05,
1928,,,,7.600256e-05,
1929,,,,7.541376e-05,
1930,,,,7.491271e-05,
1931,,,,7.4332354e-05,
1932,,,,7.383849e-05,
1933,,,,7.3266456e-05,
1934,,,,7.269886e-05,
1935,,,,7.221585e-05,
1936,,,,7.1656395e-05,
1937,,,,7.11803e-05,
1938,,,,7.062886e-05,
1939,,,,7.01596e-05,
1940,,,,6.961608e-05,
1941,,,,6.9076756e-05,
1942,,,,6.861781e-05,
1943,,,,6.808623e-05,
1944,,,,6.763386e-05,
1945,,,,6.710989e-05,
1946,,,,6.658999e-05,
1947,,,,6.6147564e-05,
1948,,,,6.563512e-05,
1949,,,,6.5199034e-05,
1950,,,,6.469394e-05,
1951,,,,6.426411e-05,
1952,,,,6.376625e-05,
1953,,,,6.327225e-05,
1954,,,,6.2851876e-05,
1955,,,,6.236496e-05,
1956,,,,6.19506e-05,
1957,,,,6.1470666e-05,
1958,,,,6.106225e-05,
1959,,,,6.0589206e-05,
1960,,,,6.0119815e-05,
1961,,,,5.972038e-05,
1962,,,,5.925772e-05,
1963,,,,5.8864014e-05,
1964,,,,5.840799e-05,
1965,,,,5.8019927e-05,
1966,,,,5.7570443e-05,
1967,,,,5.712444e-05,
1968,,,,5.6744906e-05,
1969,,,,5.63053e-05,
1970,,,,5.5931207e-05,
1971,,,,5.5497905e-05,
1972,,,,5.5129178e-05,
1973,,,,5.4702086e-05,
1974,,,,5.427831e-05,
1975,,,,5.391768e-05,
1976,,,,5.3499978e-05,
1977,,,,5.3144526e-05,
1978,,,,5.2732812e-05,
1979,,,,5.2382453e-05,
1980,,,,5.1976644e-05,
1981,,,,5.157398e-05,
1982,,,,5.123132e-05,
1983,,,,5.0834427e-05,
1984,,,,5.0496685e-05,
1985,,,,5.0105482e-05,
1986,,,,4.977258e-05,
1987,,,,4.9386992e-05,
1988,,,,4.9004386e-05,
1989,,,,4.86788e-05,
1990,,,,4.8301685e-05,
1991,,,,4.7980768e-05,
1992,,,,4.7609057e-05,
1993,,,,4.7292746e-05,
1994,,,,4.6926365e-05,
1995,,,,4.656282e-05,
1996,,,,4.625346e-05,
1997,,,,4.5895133e-05,
1998,,,,4.5590205e-05,
1999,,,,4.5237015e-05,


==> figures/gmm_1d/T_10/KL_comparison.csv <==
iter,KL_gt,ULA,dilation,tempering,diffusion,DAZ
0,0.004880172,2.4826149463653566,14.013564395904542,5.433507680892944,1.0754557698965073,1.014085790514946
1000,0.0039612907,1.2079053401947022,12.736913585662842,2.8601560831069945,0.16851377040147777,0.2001621291041374
2000,0.0042647654,1.208587658405304,11.922758007049561,1.722921645641327,0.09088859036564823,0.13377645462751384
3000,0.0044014985,1.2074832439422607,11.059505462646484,1.1269223749637605,0.06250050328671926,0.10766729041934009
4000,0.0048188344,1.2080918431282044,10.289228534698486,0.8014037549495697,0.04662763327360148,0.08496783599257465
5000,0.0043600597,1.207417893409729,9.568144416809082,0.5857705265283585,0.03957905396819109,0.06407790817320344
6000,0.004525531,1.2075993537902832,8.80926342010498,0.42301525473594664,0.035356185957789374,0.056825198978185575
7000,0.004481265,1.2079116106033325,8.196648740768433,0.32918178141117094,0.03347771503031249,0.05216171815991396
8000,0.004224696,1.2081864833831788,7.6529279232025145,0.25263857543468476,0.030226783081889103,0.047708430513739554
9000,0.004448953,1.2077620148658752,7.114530944824219,0.20223848223686214,0.0284870501607656,0.04360757023096081
10000,0.0042887423,1.2083311796188354,6.604301261901855,0.1650400251150131,0.026654894649982403,0.04260723628103728
11000,0.004090878,1.2082351922988892,6.150486803054809,0.13337252289056775,0.026759212836623147,0.0402974840253591
12000,0.0042002215,1.2078585267066955,5.920522785186767,0.11131555363535876,0.02528174668550486,0.03515865132212635
13000,0.0044775386,1.2086888194084167,5.7767668724060055,0.09311739727854725,0.02459716089069839,0.03575201276689763
14000,0.0043585864,1.2081106066703797,5.646780729293823,0.08309487998485562,0.023584036901593157,0.03495454899966713
15000,0.0040470613,1.208343255519867,5.533272981643677,0.07329807355999943,0.02325559481978411,0.036145144701004
16000,0.004633026,1.2079094529151917,5.452709531784057,0.06398974433541292,0.023307507112622212,0.033768107742071105
17000,0.0043118745,1.2077327370643616,5.5056877613067625,0.056685265153646434,0.02447569258511061,0.03397065848112102
18000,0.0042268224,1.2082439422607423,5.612674140930176,0.053228035569190944,0.0220435164868831,0.03308707065880294
19000,0.004345482,1.2086852431297301,5.876303625106812,0.0499643981456756,0.02243476845324035,0.029502647556364493
20000,0.00444563,1.2080983161926269,6.230193614959717,0.04506860673427577,0.02300981096923347,0.03122965563088651
21000,0.0046206038,1.2083384037017821,6.468098878860474,0.043280404061078984,0.022806019708514168,0.031495892442762796
22000,0.004754256,1.207932960987091,6.727160835266114,0.04052962809801098,0.02300717011094089,0.031088898330926863
23000,0.0040951027,1.2087550520896913,6.961974954605102,0.04064759910106654,0.023372731357812832,0.0280105778947472
24000,0.0044876896,1.208289873600006,7.232215833663941,0.038267549127340275,0.02257913015782828,0.02794232368469234
25000,0.0043548057,1.2083032965660094,7.554453563690186,0.037873520702123596,0.02296869531273836,0.02721082698553795
26000,0.004535086,1.2077803492546082,7.7803147315979,0.03744423985481258,0.02273102514445776,0.02798935472965236
27000,0.0039362246,1.2080424427986145,7.833741950988769,0.03858030512928958,0.02291892729699607,0.025827352888882122
28000,0.0044671833,1.2077796936035157,7.831783151626587,0.03892961740493771,0.02352724336087699,0.02515547517687078
29000,0.0042171963,1.2082250595092774,7.658888149261474,0.034857820719480494,0.02220796644687649,0.02500427328050133
30000,0.004258028,1.208058762550354,7.449418020248413,0.03507519885897632,0.02268130853772158,0.024617500044405417
31000,0.004220211,1.2081202030181886,7.13657169342041,0.03454453945159907,0.023345234617590853,0.025520851649343916
32000,0.004618085,1.2080587148666382,6.762702083587646,0.03399149402976032,0.02212722860276694,0.02434034571051593
33000,0.004606787,1.2082136869430542,6.389123344421387,0.03499058037996288,0.02132672481238838,0.02407591417431827
34000,0.0043004425,1.207861888408661,5.923107767105103,0.034344629198312694,0.022856131196022,0.02262727916240687
35000,0.0042233923,1.208096206188202,5.440047359466552,0.03473177179694171,0.022342959418892812,0.022926826961338458
36000,0.0044369213,1.2078067302703857,4.994258689880371,0.03339975774288172,0.02349916063249105,0.02247228734195227
37000,0.004209569,1.208009958267212,4.467530107498169,0.03355673924088473,0.02241944149136537,0.02114297524094577
38000,0.004679324,1.2082898139953613,4.018885540962219,0.03374646529555317,0.02261686138808722,0.02118716277182098
39000,0.004245536,1.20848890542984,3.631178545951843,0.03419190496206279,0.02241753786802288,0.0215099928900599
40000,0.0039544674,1.2081490635871888,3.2252562999725343,0.03367604762315744,0.02204092442989344,0.02097574174404139
41000,0.004527159,1.2081345558166503,2.8451356172561644,0.03335766196250911,0.02183654271066185,0.02079063523560757
42000,0.0041792244,1.2082961440086364,2.47831335067749,0.03482918292284007,0.022760540619492488,0.0207036199048161
43000,0.0043055853,1.2079022407531739,2.2207741498947144,0.03310618549585339,0.02275356277823444,0.02128664646297689
44000,0.0037182786,1.208126699924469,1.9058172702789307,0.03344508782029148,0.02295590788125987,0.020531163923442307
45000,0.0047058654,1.208096206188202,1.696503210067749,0.03338398411869998,0.022372404858469898,0.02091477662324901
46000,0.004250144,1.2085061430931092,1.4695170044898986,0.03366239517927166,0.02263108193874355,0.01989774666726585
47000,0.004228753,1.2075629115104676,1.2578309059143067,0.03394411876797669,0.02092854566872114,0.02048726100474592
48000,0.004198068,1.208042061328888,1.0956427693367004,0.03313047140836711,0.02163038440048689,0.02039591986685986
49000,0.004152199,1.20811585187912,0.9449249804019928,0.033099045604467345,0.02326119542121882,0.01970124449580904
50000,0.0042902897,1.208109164237976,0.8173362970352173,0.0325785711407661,0.02205483913421628,0.01930096354335542
51000,0.004458777,1.2083305954933166,0.7216590404510498,0.03344416394829746,0.02191908732056613,0.01924130879342551
52000,0.0042605065,1.2082586765289307,0.6269289970397949,0.033494624495506234,0.02216956131160254,0.01951536200940605
53000,0.004106024,1.2081570744514465,0.5396546840667724,0.03461639657616611,0.02256708964705462,0.019266363605856852
54000,0.004356459,1.2082359552383424,0.47864381670951844,0.03316200301051137,0.02361601926386352,0.01896290648728605
55000,0.0046183835,1.207473349571228,0.4217776954174042,0.03363441377878186,0.02269759401679034,0.019959400966763442
56000,0.0043729586,1.2080017805099488,0.3757538557052612,0.032880567014217335,0.02278786636888975,0.01965045537799593
57000,0.0042369636,1.2081785678863526,0.33225536346435547,0.03339281678199766,0.02222024425864217,0.01975946258753534
58000,0.0045580845,1.2076434254646302,0.30330126881599423,0.0340231761336326,0.02221794873476024,0.019730175100266888
59000,0.004183799,1.2081087589263917,0.27434708178043365,0.03388769775629039,0.02240277715027328,0.019574802182614738
60000,0.004420619,1.2075297594070435,0.2514601528644561,0.03405223488807674,0.02300922051072115,0.02004028204828496
61000,0.0040151337,1.2085442781448363,0.23404998332262034,0.033269283920526437,0.02317178472876543,0.0197042722254991
62000,0.004670282,1.20839467048645,0.2210515514016151,0.03342896550893778,0.02296550683677192,0.01929537542164321
63000,0.0040626153,1.207923686504364,0.2072895377874374,0.033582883328199344,0.022452300786972003,0.019019019976258232
64000,0.0039955904,1.2081569194793702,0.19824092388153072,0.03474489301443095,0.02272746264934536,0.01925934664905066
65000,0.0044747167,1.2087351202964782,0.19536233097314828,0.03396695926785466,0.02247145175933833,0.01962307933717963
66000,0.0041333027,1.2085653066635131,0.18659829646348952,0.033458340167999215,0.02274213694036003,0.020596758462488603
67000,0.004260876,1.2085281133651733,0.18170476257801055,0.03395312353968616,0.0223840486258268,0.01939178928732867
68000,0.004428385,1.208231019973755,0.17611363530158994,0.03451420590281483,0.02235506325960154,0.01887819468975062
69000,0.004337717,1.208244800567627,0.17289821803569788,0.03358952850103373,0.02163577489554878,0.01977008264511821
70000,0.0042409683,1.208048951625824,0.17103799432516092,0.034363104403018915,0.02246114015579221,0.02037782073020929
71000,0.004678813,1.2082560777664184,0.1673382684588432,0.03419136032462115,0.0225446999073028,0.01931286416947836
72000,0.004620255,1.2082605719566346,0.16630919873714442,0.03419965654611582,0.022054740041494318,0.01936781480908388
73000,0.004451094,1.207669472694397,0.1655297756195068,0.03364658877253527,0.022089859843254032,0.018445008806884242
74000,0.0046717697,1.2084795475006103,0.16332651674747464,0.034754393994808154,0.02177178412675854,0.0194685628637671
75000,0.004318416,1.2085016131401063,0.16247852742671962,0.03331693708896633,0.02280621454119678,0.01993597466498609
76000,0.004164365,1.2077770113945008,0.16075879335403437,0.03475934341549869,0.02316277772188181,0.01975111644715066
77000,0.0044710846,1.2081894159317017,0.16142822504043575,0.033196897059679,0.02232321724295611,0.018622809275984732
78000,0.004585328,1.2082228899002074,0.16233490705490108,0.0337835401296615,0.02233930863440033,0.0201409632340073
79000,0.0047877207,1.2081053733825684,0.1604602754116058,0.03369738534092898,0.022503198310732782,0.01888834331184621
80000,0.0045039533,1.2081564903259276,0.16204809397459025,0.03368713483214375,0.02292794100940222,0.01941047944128509
81000,0.0042699897,1.2080963492393493,0.16189419925212858,0.03368764370679852,0.022349127754569008,0.01906495299190277
82000,0.0044108243,1.2076839804649353,0.1605216264724731,0.03364699780941005,0.02181603647768494,0.019621060043573342
83000,0.0041328752,1.2081874012947083,0.15969315171241755,0.03377785384654993,0.02237709686160083,0.019699870981275992
84000,0.004322502,1.2076887488365173,0.16044493466615675,0.03469911143183703,0.02206136956810946,0.01965294703841205
85000,0.0042160493,1.208179521560669,0.16100587993860244,0.034005398303270304,0.021871644382675453,0.01962675955146547
86000,0.004372892,1.2075105667114259,0.16054102033376688,0.033203203231096226,,0.01969098523259158
87000,0.0047359965,1.2080880045890807,0.16195826381444928,0.03445535749197002,,0.01917052660137409
88000,0.0045040147,1.2083663105964662,0.16052864640951153,0.0337545216083526,,0.0193934237584471
89000,0.0042834384,1.2082077383995056,0.1610432386398315,0.03416158035397525,,0.02006128262728448
90000,0.0044846735,1.2081326127052308,0.16104199290275573,0.03438605964183802,,0.0193126775324344
91000,0.0042070663,1.208356761932373,0.16170721054077145,0.03376755267381665,,0.01914246361702676
92000,0.004601009,1.2080665588378907,0.16184625774621958,0.03321660533547398,,0.01926601324230428
93000,0.004468858,1.2077819466590882,0.16082333475351332,0.03317468091845507,,0.01969320960342882
94000,0.004237416,1.2078621625900268,0.16080185323953625,0.03392777889966961,,0.01932736784219737
95000,0.0041171024,1.2076045036315919,0.16134092211723322,0.03342845588922498,,0.01920724287629124
96000,0.004603716,1.2077263236045837,0.16116899549961086,0.0332249037921428,,0.020442070998251387
97000,0.004397212,1.2083097100257874,0.16039215028285975,0.0334024310111999,,0.01906921360641714
98000,0.004198881,1.2082969307899476,0.16089691221714017,0.03405629023909566,,0.0201300116255879
99000,0.004698366,1.208009421825409,0.16176661103963846,0.03351512104272839,,0.01986433248966927


==> figures/gmm_1d/T_10/histo_comparison_iter_1000.csv <==
x,ULA,dilation,tempering,diffusion,daz
-2.774572,0.003439702,0.0,0.0,0.0,0.0
-2.7164273,0.003439702,0.0,0.0,0.0,0.0034403903
-2.6582828,0.003439702,0.0,0.0034410786,0.017205393,0.01720195
-2.6001382,0.017198512,0.0,0.0,0.030969705,0.0344039
-2.5419936,0.05159553,0.0,0.0,0.058498334,0.058486633
-2.483849,0.11351017,0.0,0.0,0.082585886,0.07912897
-2.4257045,0.20982182,0.0,0.0,0.08946805,0.15137717
-2.36756,0.45748037,0.0,0.0034410786,0.13764314,0.12729444
-2.3094153,0.6329052,0.0,0.0,0.2408755,0.22018498
-2.2512708,0.9459181,0.0,0.0,0.26496306,0.32683706
-2.1931262,1.2486119,0.0,0.0,0.3681954,0.3165159
-2.1349816,1.5547454,0.0,0.0034410786,0.41981158,0.40940645
-2.076837,1.7267305,0.0,0.006882157,0.46798667,0.4575719
-2.0186925,1.9124744,0.0,0.010323236,0.4955153,0.44725072
-1.9605479,1.778326,0.0,0.010323236,0.47830993,0.5401412
-1.9024034,1.9124744,0.0,0.030969705,0.5023975,0.47133347
-1.8442588,1.5272245,0.0,0.020646429,0.42325178,0.39908445
-1.7861141,1.166059,0.0,0.058498334,0.3991651,0.3165159
-1.7279695,0.8461667,0.0,0.0963502,0.36475435,0.22362536
-1.669825,0.50219655,0.0,0.1445253,0.26496306,0.22362536
-1.6116804,0.25453797,0.0,0.1927004,0.17205393,0.13073483
-1.5535358,0.13414837,0.0,0.2580809,0.08946805,0.086009756
-1.4953912,0.10663077,0.013758808,0.34754893,0.055057257,0.065367416
-1.4372467,0.044716127,0.04127643,0.49207422,0.0481751,0.05160585
-1.3791021,0.017198512,0.16854541,0.53680825,0.037851863,0.027523123
-1.3209575,0.013758808,0.27173644,0.54369044,0.017205393,0.010321171
-1.262813,0.003439702,0.70169926,0.5471315,0.0034410786,0.0068807807
-1.2046684,0.006879404,1.0938253,0.6262763,0.0034410786,0.0034403903
-1.1465238,0.0,1.6097806,0.526485,0.0034410786,0.0
-1.0883793,0.0,2.345877,0.4335759,0.0,0.0034403903
-1.0302347,0.0,2.459387,0.39572403,0.0,0.0
-0.9720901,0.0,2.6072943,0.24431658,0.0,0.0
-0.91394556,0.0,2.1566935,0.19958255,0.0,0.0
-0.855801,0.0,1.6200997,0.20302364,0.0,0.0
-0.7976564,0.0,1.0869458,0.082585886,0.0,0.0
-0.73951185,0.0,0.61226696,0.034410786,0.0,0.0
-0.6813673,0.0,0.24765855,0.030969705,0.0,0.0
-0.6232227,0.0,0.09975136,0.02408755,0.0034410786,0.0034403903
-0.56507814,0.0,0.044716127,0.0,0.020646472,0.0034403903
-0.50693357,0.0,0.0068794005,0.0,0.027528614,0.017201943
-0.44878897,0.0,0.006879404,0.0034410786,0.030969705,0.037844293
-0.3906444,0.0,0.003439702,0.013764314,0.07226265,0.08945015
-0.33249983,0.0,0.0,0.030969705,0.13420206,0.18234068
-0.27435526,0.0,0.0,0.086026944,0.23399328,0.2821119
-0.21621068,0.0,0.0,0.24431658,0.40948835,0.3818833
-0.1580661,0.0,0.0,0.4301347,0.5196028,0.5573431
-0.099921525,0.0,0.0,0.567778,0.6193941,0.70527995
-0.041776955,0.003439702,0.0,0.8361821,0.68477464,0.7740878
0.016367616,0.0,0.0,0.8224177,0.77424264,0.8497763
0.07451224,0.0,0.0,0.6331573,0.7226252,0.6915172
0.13265687,0.0,0.0,0.51272064,0.57466006,0.59174705
0.19080144,0.0,0.0,0.38195974,0.42325264,0.3818833
0.24894601,0.0,0.0,0.13764314,0.26152197,0.3130755
0.30709058,0.0,0.0,0.030969705,0.20302364,0.1444964
0.36523515,0.0,0.0,0.041292943,0.08946805,0.11353288
0.42337972,0.0,0.0,0.044734024,0.05161618,0.044725075
0.4815243,0.0,0.0,0.055057257,0.030969705,0.027523123
0.53966886,0.0,0.0,0.08602697,0.013764314,0.013761561
0.5978134,0.0,0.0,0.10667344,0.0,0.0068807807
0.65595806,0.0,0.0,0.12043763,0.003441075,0.0034403868
0.7141026,0.0,0.0,0.18581824,0.0034410786,0.0
0.7722472,0.0,0.0,0.20302364,0.0034410786,0.0
0.83039176,0.0,0.0,0.26496306,0.0,0.0
0.88853633,0.0,0.0,0.29593277,0.0,0.0
0.9466809,0.0,0.0,0.24431658,0.0,0.0068807807
1.0048255,0.0,0.0,0.3854008,0.006882157,0.0
1.06297,0.0,0.0,0.38195974,0.010323236,0.01720195
1.1211146,0.0,0.0,0.37507755,0.020646472,0.013761561
1.1792592,0.0,0.0,0.41292945,0.020646472,0.020642342
1.2374038,0.0,0.0,0.3991651,0.027528629,0.030963512
1.2955483,0.0,0.0,0.3337846,0.037851863,0.044725075
1.3536929,0.0,0.0,0.36475435,0.07226265,0.065367416
1.4118375,0.0,0.0,0.39228296,0.06193941,0.086009756
1.469982,0.0,0.0,0.29249167,0.13076098,0.075688586
1.5281266,0.0,0.0,0.2856095,0.16173069,0.106652096
1.5862712,0.0,0.0,0.26152197,0.18581824,0.20986381
1.6444157,0.0,0.0,0.18237717,0.2752863,0.141056
1.7025603,0.0,0.0,0.16517177,0.3028149,0.29587355
1.7607049,0.0,0.0,0.13420206,0.34754893,0.34747943
1.8188494,0.0,0.0,0.07226265,0.29593277,0.33027747
1.876994,0.0,0.0,0.10667344,0.27184522,0.34403902
1.9351386,0.0,0.0,0.044734024,0.37507755,0.37500253
1.9932833,0.0,0.0,0.041292857,0.42669287,0.43348828
2.0514278,0.0,0.0,0.030969705,0.45766345,0.3887641
2.1095724,0.0,0.0,0.027528629,0.3991651,0.34403902
2.167717,0.0,0.0,0.006882157,0.3544311,0.39220446
2.2258615,0.0,0.0,0.0034410786,0.31313816,0.32339668
2.284006,0.0,0.0,0.0034410786,0.2546398,0.27179083
2.3421507,0.0,0.0,0.0,0.21678795,0.2477081
2.4002953,0.0,0.0,0.0,0.16173069,0.18234068
2.4584398,0.0,0.0,0.0034410786,0.15828961,0.2064234
2.5165844,0.0,0.0,0.0034410786,0.08602697,0.116973266
2.574729,0.0,0.0,0.0,0.07226265,0.12385405
2.6328735,0.0,0.0,0.0,0.0963502,0.086009756
2.691018,0.0,0.0,0.0,0.055057257,0.07912897
2.7491627,0.0,0.0,0.0,0.041292943,0.044725075
2.8073072,0.0,0.0,0.0,0.020646472,0.010321171
2.8654518,0.0,0.0,0.0,0.006882157,0.0068807807
2.9235964,0.0,0.0,0.0,0.013764314,0.0
2.981741,0.0,0.0,0.0,0.010323236,0.0034403903


==> figures/gmm_1d/T_10/histo_comparison_iter_40000.csv <==
x,ULA,dilation,tempering,diffusion,daz
-2.774572,0.0,0.0074922717,0.0,0.0,0.0
-2.7164273,0.0,0.014984543,0.0,0.003439702,0.003439702
-2.6582828,0.010319107,0.01873068,0.003439702,0.0,0.0
-2.6001382,0.020638214,0.0037461359,0.017198512,0.003439702,0.006879404
-2.5419936,0.037836723,0.0074922717,0.04127643,0.017198512,0.017198512
-2.483849,0.10319106,0.0,0.027517617,0.044716127,0.037836723
-2.4257045,0.23389974,0.0037461359,0.061914638,0.07911315,0.092871964
-2.36756,0.40588486,0.0037461359,0.14446749,0.12726898,0.12038958
-2.3094153,0.6019479,0.0,0.16854541,0.17542481,0.12726898
-2.2512708,0.8943226,0.0,0.33365113,0.2923747,0.30269378
-2.1931262,1.2623707,0.0,0.40932456,0.41964364,0.37836725
-2.1349816,1.5513057,0.0,0.57786995,0.5400332,0.47123918
-2.076837,1.8746376,0.0,0.681061,0.6501037,0.4987568
-2.0186925,1.8643186,0.0074922717,0.6982596,0.60538757,0.5950685
-1.9605479,1.9709494,0.014984543,0.6879404,0.5985082,0.5950685
-1.9024034,1.7748864,0.041207496,0.5365935,0.58818907,0.5434729
-1.8442588,1.4618704,0.04869967,0.55035126,0.4196428,0.45747945
-1.7861141,1.1041443,0.14235318,0.40932456,0.2958144,0.3405305
-1.7279695,0.877124,0.18730679,0.26829675,0.26829675,0.23389974
-1.669825,0.47123918,0.25099114,0.19950272,0.17886451,0.17542481
-1.6116804,0.3611687,0.44953635,0.11007047,0.11007047,0.10319106
-1.5535358,0.1582263,0.67805064,0.058474936,0.04127643,0.072233744
-1.4953912,0.092871964,0.80541927,0.044716127,0.05159553,0.027517617
-1.4372467,0.044716127,0.8316422,0.006879404,0.020638214,0.003439702
-1.3791021,0.010319107,1.0639026,0.006879404,0.006879404,0.003439702
-1.3209575,0.006879404,0.85037285,0.0,0.0,0.0
-1.262813,0.0,0.96275693,0.003439702,0.0,0.0
-1.2046684,0.0,0.7042736,0.0,0.0,0.003439702
-1.1465238,0.0,0.58814335,0.0,0.0,0.0
-1.0883793,0.0,0.33715224,0.0,0.0,0.0
-1.0302347,0.0,0.2285143,0.0,0.0,0.0
-0.9720901,0.0,0.12736863,0.0,0.0,0.0
-0.91394556,0.0,0.089907266,0.0,0.0,0.0
-0.855801,0.0,0.044953633,0.0,0.0,0.0
-0.7976564,0.0,0.033715226,0.0,0.0,0.0
-0.73951185,0.0,0.011238408,0.0,0.0,0.0
-0.6813673,0.0,0.0,0.0,0.0,0.0
-0.6232227,0.0,0.0037461359,0.0,0.0,0.0
-0.56507814,0.0,0.0,0.0,0.0,0.0
-0.50693357,0.0,0.0,0.0,0.0,0.0
-0.44878897,0.0,0.0,0.0,0.0,0.0
-0.3906444,0.0,0.0,0.003439702,0.0,0.003439702
-0.33249983,0.0,0.0037461359,0.006879404,0.006879404,0.0
-0.27435526,0.0,0.02996908,0.034397013,0.02751761,0.05159552
-0.21621068,0.0,0.03746136,0.13414837,0.16854541,0.19262332
-0.1580661,0.0,0.23975264,0.35772893,0.38180682,0.5125155
-0.099921525,0.0,0.44953635,0.7292168,0.8840034,0.877124
-0.041776955,0.0,0.66681224,1.073187,1.1385415,1.1729385
0.016367616,0.0,0.71925807,1.1591796,1.2073355,1.2554911
0.07451224,0.0,0.56941164,0.91151935,1.0800644,1.0938233
0.13265687,0.0,0.3259138,0.5778699,0.656983,0.6397845
0.19080144,0.003439702,0.14235318,0.21326154,0.24077916,0.30957317
0.24894601,0.0,0.041207496,0.08255286,0.07911315,0.092871964
0.30709058,0.0,0.0037461359,0.013758808,0.010319107,0.024077915
0.36523515,0.0,0.0037461359,0.003439702,0.006879404,0.003439702
0.42337972,0.0,0.0037461359,0.0,0.0,0.0
0.4815243,0.0,0.0074922717,0.0,0.0,0.0
0.53966886,0.0,0.011238408,0.0,0.0,0.0
0.5978134,0.0,0.011238408,0.0,0.0,0.0
0.65595806,0.0,0.03746132,0.0,0.0,0.0
0.7141026,0.0,0.026222954,0.0,0.0,0.0
0.7722472,0.0,0.056192044,0.0,0.0,0.0
0.83039176,0.0,0.108637944,0.0,0.0,0.0
0.88853633,0.0,0.1348609,0.0,0.0,0.0
0.9466809,0.0,0.14984544,0.0,0.0,0.0
1.0048255,0.0,0.23600657,0.0,0.0,0.003439702
1.06297,0.0,0.26597565,0.003439702,0.0,0.003439702
1.1211146,0.0,0.26222953,0.006879404,0.003439702,0.003439702
1.1792592,0.0,0.35962906,0.017198512,0.010319107,0.003439702
1.2374038,0.0,0.29969087,0.017198512,0.010319107,0.020638214
1.2955483,0.0,0.44953635,0.010319107,0.037836723,0.034397025
1.3536929,0.0,0.48325154,0.027517617,0.072233744,0.037836723
1.4118375,0.0,0.47201315,0.058474936,0.07911315,0.061914638
1.469982,0.0,0.36712134,0.09631166,0.09631166,0.09975136
1.5281266,0.0,0.38959816,0.12726898,0.18918362,0.10663077
1.5862712,0.0,0.3109293,0.20294243,0.1823042,0.19262332
1.6444157,0.0,0.25099114,0.18574393,0.21326154,0.20982182
1.7025603,0.0,0.20978363,0.28549528,0.25109828,0.30613348
1.7607049,0.0,0.16108385,0.35428932,0.33021143,0.2923747
1.8188494,0.0,0.11987635,0.41276425,0.3439702,0.39900544
1.876994,0.0,0.06743045,0.39900544,0.4265231,0.38868636
1.9351386,0.0,0.063684314,0.41964364,0.4437216,0.4437216
1.9932833,0.0,0.033715155,0.4024443,0.47467792,0.39212525
2.0514278,0.0,0.01873068,0.41620395,0.42308334,0.45404068
2.1095724,0.0,0.014984543,0.4918774,0.35084963,0.40244514
2.167717,0.0,0.011238408,0.39556575,0.33021143,0.40932456
2.2258615,0.0,0.0037461359,0.30613348,0.33709082,0.35772902
2.284006,0.0,0.0037461359,0.33709082,0.30269378,0.3164526
2.3421507,0.0,0.0,0.20294243,0.18574393,0.23733945
2.4002953,0.0,0.0,0.1823042,0.17542481,0.18918362
2.4584398,0.0,0.0,0.1410278,0.1582263,0.1410278
2.5165844,0.0,0.0,0.11007047,0.10319106,0.10663077
2.574729,0.0,0.0,0.11007047,0.061914638,0.04815583
2.6328735,0.0,0.0,0.034397025,0.06879405,0.05159553
2.691018,0.0,0.0,0.04127643,0.06535434,0.024077915
2.7491627,0.0,0.0,0.013758808,0.017198512,0.010319107
2.8073072,0.0,0.0,0.020638214,0.006879404,0.006879404
2.8654518,0.0,0.0,0.010319107,0.010319107,0.0
2.9235964,0.0,0.0,0.006879404,0.006879404,0.003439702
2.981741,0.0,0.0,0.003439702,0.003439702,0.0


==> figures/gmm_1d/T_10/histo_comparison_iter_5000.csv <==
x,ULA,dilation,tempering,diffusion,daz
-2.774572,0.0,0.0,0.0,0.0,0.0
-2.7164273,0.003439702,0.0,0.0,0.0,0.0
-2.6582828,0.020638214,0.0,0.0,0.006879404,0.0068807807
-2.6001382,0.020638214,0.0,0.0,0.010319107,0.01720195
-2.5419936,0.058474936,0.003439702,0.0,0.013758808,0.020642342
-2.483849,0.092871964,0.0,0.0,0.04815583,0.05160585
-2.4257045,0.20982182,0.0,0.0,0.07911315,0.09289053
-2.36756,0.323332,0.003439702,0.006879404,0.1375881,0.1376156
-2.3094153,0.5641112,0.006879404,0.017198512,0.1823042,0.1789003
-2.2512708,0.9287196,0.013758808,0.037836723,0.26141736,0.27867162
-2.1931262,1.1763781,0.003439702,0.030957319,0.37492755,0.37156212
-2.1349816,1.7576878,0.010319107,0.072233744,0.4987568,0.53670084
-2.076837,1.8368009,0.020638214,0.15478659,0.5297141,0.4128468
-2.0186925,1.8883965,0.027517617,0.19606303,0.646664,0.48165464
-1.9605479,1.915914,0.061914638,0.323332,0.5641112,0.57110476
-1.9024034,1.8402407,0.05159553,0.3405305,0.51939505,0.47133347
-1.8442588,1.410275,0.103190854,0.48155734,0.5021955,0.46101135
-1.7861141,1.1282223,0.11007047,0.6019479,0.43340248,0.3543602
-1.7279695,0.877124,0.21670124,0.66730225,0.26141736,0.29243317
-1.669825,0.4781186,0.2786159,0.7120184,0.18918362,0.20298302
-1.6116804,0.26485705,0.30613348,0.5400332,0.13070868,0.106652096
-1.5535358,0.20294243,0.3646084,0.55379206,0.08255286,0.061927024
-1.4953912,0.123829275,0.4953171,0.37492755,0.04127643,0.055046245
-1.4372467,0.04127643,0.5572318,0.35428932,0.017198512,0.027523123
-1.3791021,0.020638214,0.6776213,0.22702034,0.0,0.010321171
-1.3209575,0.003439702,0.6982596,0.16854541,0.006879404,0.0068807807
-1.262813,0.006879404,0.81520945,0.072233744,0.0,0.0034403903
-1.2046684,0.0,0.96999604,0.04127643,0.0,0.0
-1.1465238,0.0,0.9665563,0.04815583,0.0,0.0
-1.0883793,0.0,0.92184013,0.013758808,0.0,0.0
-1.0302347,0.0,1.0181519,0.010319107,0.0,0.0
-0.9720901,0.0,0.9527975,0.0,0.0,0.0
-0.91394556,0.0,0.95967686,0.0,0.0,0.0
-0.855801,0.0,0.96999604,0.0,0.0,0.0
-0.7976564,0.0,0.8943226,0.0,0.0,0.0
-0.73951185,0.0,0.8392873,0.0,0.0,0.0
-0.6813673,0.0,0.7842521,0.0,0.0,0.0
-0.6232227,0.0,0.6329052,0.0,0.0,0.0
-0.56507814,0.0,0.5228347,0.0,0.0,0.0
-0.50693357,0.0,0.46779925,0.0,0.0,0.0
-0.44878897,0.0,0.3130129,0.0,0.003439702,0.0068807807
-0.3906444,0.0,0.25453797,0.003439702,0.006879404,0.020642342
-0.33249983,0.0,0.24421886,0.027517617,0.037836723,0.061927024
-0.27435526,0.0,0.21670118,0.06879403,0.11351014,0.14449637
-0.21621068,0.0,0.15478659,0.1719851,0.23389974,0.3578006
-0.1580661,0.0,0.08599253,0.39900535,0.46091995,0.46789294
-0.099921525,0.0,0.058474936,0.7429757,0.8702446,0.78784937
-0.041776955,0.0,0.044716127,0.9390387,1.0663077,0.9839516
0.016367616,0.0,0.044716123,1.0903856,1.1247824,1.0458785
0.07451224,0.0034396956,0.020638175,0.89088124,0.8874415,1.0183536
0.13265687,0.0,0.0034397016,0.5090759,0.5675508,0.58142585
0.19080144,0.0,0.010319107,0.2923747,0.2820556,0.42660838
0.24894601,0.0,0.003439702,0.08599255,0.14446749,0.1789003
0.30709058,0.0,0.010319107,0.017198512,0.055035233,0.096330926
0.36523515,0.0,0.0,0.0,0.020638214,0.037844293
0.42337972,0.0,0.003439702,0.0,0.003439702,0.0068807807
0.4815243,0.0,0.003439702,0.0,0.0,0.0068807807
0.53966886,0.0,0.0,0.003439702,0.0,0.0
0.5978134,0.0,0.0,0.003439702,0.0,0.0
0.65595806,0.0,0.0,0.0034396986,0.0,0.0
0.7141026,0.0,0.0,0.006879404,0.0,0.0
0.7722472,0.0,0.0,0.006879404,0.0,0.0
0.83039176,0.0,0.0,0.0,0.0,0.0
0.88853633,0.0,0.0,0.04127643,0.0,0.0
0.9466809,0.0,0.0,0.044716127,0.0,0.0
1.0048255,0.0,0.0,0.06535434,0.003439702,0.0068807807
1.06297,0.0,0.0,0.072233744,0.006879404,0.0
1.1211146,0.0,0.0,0.075673446,0.010319107,0.0068807807
1.1792592,0.0,0.0,0.123829275,0.017198512,0.010321171
1.2374038,0.0,0.0,0.19950272,0.017198512,0.01720195
1.2955483,0.0,0.0,0.1823042,0.034397025,0.0068807807
1.3536929,0.0,0.0,0.2820556,0.04127643,0.024082731
1.4118375,0.0,0.0,0.30957317,0.058474936,0.030963512
1.469982,0.0,0.0,0.3267717,0.10663077,0.1032117
1.5281266,0.0,0.0,0.46092007,0.15478659,0.12041366
1.5862712,0.0,0.0,0.40244514,0.17886451,0.18922147
1.6444157,0.0,0.0,0.42308334,0.19606303,0.18922147
1.7025603,0.0,0.0,0.43684217,0.2923747,0.282112
1.7607049,0.0,0.0,0.38868636,0.323332,0.33715823
1.8188494,0.0,0.0,0.38868636,0.40588486,0.3853237
1.876994,0.0,0.0,0.30957317,0.33365113,0.37844294
1.9351386,0.0,0.0,0.2958144,0.39212605,0.4162872
1.9932833,0.0,0.0,0.23389927,0.5021955,0.35435945
2.0514278,0.0,0.0,0.22702034,0.39212605,0.4885354
2.1095724,0.0,0.0,0.19606303,0.41276425,0.42316797
2.167717,0.0,0.0,0.09631166,0.38868636,0.42660838
2.2258615,0.0,0.0,0.092871964,0.3164526,0.28555238
2.284006,0.0,0.0,0.061914638,0.2786159,0.32683706
2.3421507,0.0,0.0,0.075673446,0.25797766,0.21330419
2.4002953,0.0,0.0,0.027517617,0.17886451,0.17545989
2.4584398,0.0,0.0,0.013758808,0.1582263,0.21674457
2.5165844,0.0,0.0,0.020638214,0.11351017,0.09289053
2.574729,0.0,0.0,0.0,0.07911315,0.086009756
2.6328735,0.0,0.0,0.010319107,0.07911315,0.0688078
2.691018,0.0,0.0,0.0,0.020638214,0.030963512
2.7491627,0.0,0.0,0.0,0.020638214,0.013761561
2.8073072,0.0,0.0,0.0,0.003439702,0.013761561
2.8654518,0.0,0.0,0.003439702,0.006879404,0.020642342
2.9235964,0.0,0.0,0.0,0.0,0.0034403903
2.981741,0.0,0.0,0.0,0.0,0.010321171


==> figures/gmm_1d/T_10/steps.csv <==
iter,diffusion,ULA,tempering,dilation,DAZ
0,0.0,0.0,0.0,0.0,0.0
65,18.776318,0.07222223,1.4721075,0.00072476995,20.19752
131,23.99489,0.14555557,2.0404594,0.0014660107,26.220686
197,27.054434,0.21888892,2.4751484,0.002212651,29.052998
262,29.19134,0.29111114,2.837193,0.0029532954,30.824741
328,30.87528,0.3644445,3.1625633,0.0037107693,32.147083
394,32.25153,0.43777785,3.4580128,0.0044737607,33.19146
459,33.400898,0.51000005,3.7270217,0.0052306214,34.042683
525,34.415783,0.58333343,3.9826376,0.006004681,34.780144
591,35.314228,0.65666676,4.223905,0.0067843767,35.42259
656,36.10972,0.728889,4.449843,0.0075578084,35.98359
722,36.844383,0.8022223,4.669192,0.008348811,36.49527
788,37.51847,0.8755557,4.879792,0.009145575,36.95938
854,38.1419,0.948889,5.0827584,0.009948136,37.38402
919,38.713833,1.0211112,5.2760553,0.0107442485,37.769684
985,39.257847,1.0944446,5.4663625,0.011558447,38.133022
1051,39.769714,1.1677779,5.651267,0.01237857,38.471714
1116,40.246265,1.2400001,5.828594,0.0131921,38.784245
1182,40.70541,1.3133335,6.0042353,0.014024109,39.082783
1248,41.142345,1.3866669,6.1758113,0.014862183,39.36447
1313,41.55321,1.4588891,6.341131,0.015693512,39.627197
1379,41.95257,1.5322224,6.505568,0.01654372,39.880547
1445,42.335724,1.6055558,6.666804,0.017400112,40.121666
1510,42.698593,1.677778,6.8226876,0.018249616,40.34828
1576,43.053623,1.7511114,6.9782143,0.019118419,40.56833
1642,43.396236,1.8244447,7.1311426,0.019993536,40.779102
1708,43.727425,1.897778,7.2816343,0.020875018,40.98132
1773,44.04327,1.9700003,7.427606,0.021749409,41.172813
1839,44.35427,2.0433335,7.573682,0.02264366,41.360016
1905,44.656162,2.116667,7.717714,0.02354441,41.540462
1970,44.94522,2.1888893,7.857677,0.02443791,41.71202
2036,45.230843,2.2622225,7.9979763,0.025351701,41.880394
2102,45.509045,2.3355558,8.136536,0.026272131,42.04329
2167,45.776226,2.407778,8.2713785,0.027185155,42.19868
2233,46.04103,2.4811115,8.406733,0.028118905,42.351673
2299,46.29967,2.5544448,8.540585,0.02905944,42.500126
2364,46.548717,2.626667,8.671006,0.029992405,42.64214
2430,46.79613,2.7000003,8.802071,0.030946553,42.78233
2496,47.03835,2.7733338,8.931818,0.031907637,42.918694
2562,47.275635,2.846667,9.060306,0.03287569,43.051437
2627,47.504753,2.9188893,9.185664,0.03383595,43.178806
2693,47.732975,2.9922225,9.311799,0.034818012,43.304905
2759,47.95697,3.065556,9.436816,0.035807204,43.4279
2824,48.173615,3.1377783,9.558887,0.036788423,43.546143
2890,48.38978,3.2111115,9.6818075,0.03779192,43.663414
2956,48.602264,3.2844448,9.803732,0.0388027,43.77799
3021,48.808098,3.356667,9.922869,0.03980533,43.888325
3087,49.013767,3.4300005,10.042915,0.040830724,43.997917
3153,49.216198,3.5033338,10.162064,0.041863553,44.105156
3219,49.415543,3.576667,10.280344,0.042903878,44.210148
3284,49.608974,3.6488893,10.396015,0.043935817,44.31143
3350,49.802547,3.7222228,10.512654,0.044991177,44.412216
3416,49.993385,3.795556,10.6285095,0.046054192,44.511017
3481,50.178764,3.8677783,10.74186,0.04710863,44.606438
3547,50.36448,3.9411116,10.856222,0.048187006,44.701504
3613,50.547752,4.014445,10.969867,0.0492732,44.794796
3678,50.72595,4.086667,11.081111,0.050350625,44.885006
3744,50.90464,4.1600003,11.193392,0.051452506,44.974968
3810,51.08113,4.233334,11.305016,0.05256236,45.06334
3875,51.252888,4.3055563,11.414324,0.05366326,45.148865
3941,51.42525,4.3788896,11.524695,0.0547891,45.23424
4007,51.59564,4.452223,11.634462,0.055923164,45.318188
4073,51.764122,4.525556,11.743641,0.057065416,45.40074
4138,51.928238,4.5977783,11.850606,0.05819845,45.480732
4204,52.093098,4.6711116,11.958663,0.059357185,45.56067
4270,52.25622,4.744445,12.0661745,0.06052432,45.639347
4335,52.41522,4.816667,12.171539,0.06168203,45.715645
4401,52.575054,4.890001,12.278012,0.062865995,45.79194
4467,52.733307,4.963334,12.383981,0.06405854,45.867085
4532,52.88765,5.0355563,12.487863,0.06524146,45.940002
4598,53.042885,5.1088896,12.592867,0.0664512,46.012978
4664,53.19667,5.182223,12.697403,0.06766968,46.084904
4729,53.34676,5.254445,12.799906,0.06887833,46.154736
4795,53.497784,5.3277783,12.903541,0.07011438,46.22466
4861,53.647476,5.4011116,13.006738,0.07135938,46.293617
4927,53.795876,5.4744453,13.1095085,0.07261338,46.36164
4992,53.940784,5.5466676,13.210311,0.07385724,46.427734
5058,54.086708,5.620001,13.312263,0.07512932,46.493973
5124,54.231434,5.693334,13.413812,0.076410584,46.559334
5189,54.372814,5.7655563,13.513439,0.07768149,46.622894
5255,54.515255,5.8388896,13.614219,0.078981206,46.68661
5321,54.656574,5.912223,13.714623,0.080290325,46.74952
5386,54.7947,5.984445,13.813149,0.08158886,46.81071
5452,54.933914,6.0577784,13.912832,0.082916826,46.872086
5518,55.072094,6.131112,14.012163,0.08425438,46.93272
5583,55.207195,6.2033343,14.109651,0.08558112,46.991726
5649,55.3434,6.2766676,14.208303,0.08693792,47.05093
5715,55.478653,6.350001,14.306624,0.08830452,47.109444
5781,55.612965,6.423334,14.404618,0.089681,47.167294
5846,55.744347,6.4955564,14.500816,0.09104632,47.223602
5912,55.87687,6.5688896,14.598185,0.09244259,47.280148
5978,56.00851,6.642223,14.695244,0.09384893,47.336052
6043,56.137325,6.714445,14.79054,0.095243886,47.39052
6109,56.267296,6.787779,14.887009,0.09667044,47.445206
6175,56.396446,6.861112,14.983187,0.0981073,47.499313
6240,56.522854,6.9333344,15.077629,0.09953253,47.55204
6306,56.65043,7.0066676,15.173244,0.10099004,47.604996
6372,56.77724,7.080001,15.268588,0.10245805,47.657402
6438,56.903305,7.153334,15.363661,0.103936665,47.70927
6503,57.02675,7.2255564,15.457033,0.105403274,47.75983
6569,57.15137,7.2988896,15.551584,0.10690316,47.81065
6635,57.27528,7.3722234,15.64588,0.10841386,47.86096
6700,57.39664,7.4444456,15.738501,0.10991225,47.91001
6766,57.519207,7.517779,15.832302,0.11144459,47.959335
6832,57.64109,7.591112,15.92586,0.11298798,48.008175
6897,57.76051,7.6633344,16.017769,0.114518836,48.055817
6963,57.881123,7.7366676,16.110859,0.11608436,48.103737
7029,58.001118,7.810001,16.203709,0.117661156,48.151196
7094,58.118683,7.882223,16.294933,0.11922516,48.197487
7160,58.237473,7.9555564,16.387342,0.12082456,48.244064
7226,58.355663,8.02889,16.479536,0.12243547,48.290226
7292,58.473274,8.102223,16.571503,0.124057986,48.33594
7357,58.588554,8.174445,16.661871,0.12566733,48.38057
7423,58.705055,8.247779,16.753431,0.12731314,48.42549
7489,58.821007,8.321113,16.84477,0.12897074,48.46999
7554,58.93467,8.393334,16.934536,0.13061489,48.513466
7620,59.049553,8.466668,17.025484,0.13229626,48.557186
7686,59.16392,8.540001,17.11623,0.1339897,48.600567
7751,59.27606,8.612224,17.205421,0.13566938,48.642887
7817,59.389427,8.685556,17.295784,0.13738708,48.685528
7883,59.502304,8.75889,17.38597,0.1391171,48.72778
7948,59.613003,8.831112,17.474598,0.14083308,48.76906
8014,59.72492,8.904446,17.564415,0.14258787,48.81064
8080,59.83637,8.977779,17.654053,0.14435527,48.85185
8146,59.94736,9.051112,17.743505,0.14613536,48.892742
8211,60.056236,9.123335,17.831446,0.14790097,48.9327
8277,60.16635,9.196668,17.920555,0.14970653,48.97292
8343,60.27601,9.270001,18.009499,0.15152508,49.012833
8408,60.38359,9.342223,18.096941,0.15332876,49.05184
8474,60.492424,9.415557,18.185555,0.15517326,49.09114
8540,60.600822,9.48889,18.274004,0.15703098,49.13011
8605,60.707184,9.561112,18.360964,0.15887359,49.168205
8671,60.814796,9.634446,18.449112,0.16075784,49.206596
8737,60.921986,9.707779,18.537088,0.16265562,49.2447
8802,61.027203,9.780002,18.623585,0.16453792,49.281948
8868,61.133617,9.853334,18.711266,0.16646278,49.319492
8934,61.239697,9.926668,18.7988,0.16840144,49.356735
9000,61.34536,10.000001,18.88619,0.17035398,49.393703
9065,61.449097,10.072224,18.97211,0.17229061,49.42985
9131,61.55405,10.145556,19.059204,0.17427102,49.46629
9197,61.65866,10.21889,19.146158,0.1762656,49.502464
9262,61.761356,10.291113,19.231659,0.1782439,49.537838
9328,61.865257,10.364446,19.31834,0.18026692,49.5735
9394,61.96884,10.437779,19.404886,0.1823044,49.608913
9459,62.070538,10.510001,19.48999,0.18432525,49.643547
9525,62.173443,10.583335,19.576273,0.18639176,49.67847
9591,62.27604,10.656668,19.662426,0.18847305,49.713154
9657,62.37833,10.730001,19.74845,0.19056924,49.747597
9722,62.478745,10.802223,19.833044,0.1926483,49.781292
9788,62.580387,10.875557,19.918816,0.19477431,49.815277
9854,62.681732,10.948891,20.004463,0.19691552,49.849014
9919,62.781254,11.021112,20.088694,0.19903924,49.882015
9985,62.88202,11.094446,20.1741,0.20121092,49.915306
10051,62.98248,11.167779,20.25939,0.2033981,49.948383
10116,63.081123,11.240002,20.343271,0.20556739,49.98075
10182,63.181007,11.313334,20.42833,0.20778568,50.013412
10248,63.280613,11.386668,20.513273,0.21001978,50.045868
10313,63.37844,11.45889,20.596823,0.21223561,50.077606
10379,63.477505,11.532224,20.681543,0.21450152,50.109615
10445,63.576298,11.605557,20.766144,0.21678342,50.141434
10511,63.674828,11.67889,20.850636,0.21908171,50.17306
10576,63.771606,11.751113,20.933744,0.22136116,50.204033
10642,63.869617,11.824446,21.01803,0.22369206,50.235252
10708,63.96737,11.897779,21.102215,0.22603956,50.26627
10773,64.06344,11.970001,21.185028,0.22836785,50.29665
10839,64.16062,12.043335,21.268993,0.23074864,50.32733
10905,64.25771,12.116669,21.352858,0.2331464,50.357796
10970,64.35293,12.18889,21.43536,0.2355245,50.387604
11036,64.44958,12.262224,21.519041,0.23795626,50.417717
11102,64.54575,12.335557,21.602629,0.24040532,50.447678
11167,64.64047,12.40778,21.68483,0.24283427,50.47694
11233,64.736206,12.4811125,21.76821,0.245318,50.50651
11299,64.83188,12.554446,21.851505,0.24781938,50.535946
11365,64.92722,12.627779,21.934715,0.25033855,50.56515
11430,65.02095,12.700002,22.016544,0.25283703,50.59376
11496,65.115944,12.773335,22.099556,0.2553918,50.62269
11562,65.21061,12.846668,22.182491,0.2579648,50.65139
11627,65.30384,12.918891,22.264069,0.26051658,50.679516
11693,65.39802,12.992224,22.346807,0.26312602,50.707966
11759,65.49218,13.0655575,22.429476,0.26575387,50.736164
11824,65.58465,13.137779,22.510805,0.26836017,50.763832
11890,65.67831,13.211113,22.59328,0.27102512,50.79178
11956,65.77196,13.284446,22.675694,0.273709,50.819527
12022,65.86511,13.3577795,22.758022,0.2764119,50.847183
12087,65.956856,13.430001,22.839003,0.27909255,50.87421
12153,66.049805,13.503335,22.921171,0.2818336,50.901535
12219,66.142456,13.576669,23.003248,0.28459403,50.928726
12284,66.2337,13.6488905,23.083996,0.2873318,50.95532
12350,66.326,13.722224,23.165936,0.29013118,50.982254
12416,66.418144,13.795557,23.24776,0.2929504,51.00894
12481,66.508896,13.86778,23.32829,0.29574636,51.035168
12547,66.60057,13.9411125,23.40999,0.2986053,51.061604
12613,66.692215,14.014446,23.49159,0.30148444,51.087933
12678,66.78244,14.086668,23.571917,0.30433983,51.11372
12744,66.87358,14.160002,23.653364,0.30725947,51.13976
12810,66.96472,14.2333355,23.734764,0.31019977,51.16569
12876,67.05581,14.306668,23.816086,0.3131608,51.191444
12941,67.14507,14.378891,23.8961,0.31609744,51.216736
13007,67.23571,14.452224,23.977295,0.31910014,51.242218
13073,67.32634,14.5255575,24.058386,0.32212403,51.267647
13138,67.41511,14.597779,24.138227,0.3251229,51.292484
13204,67.50524,14.671113,24.219172,0.32818937,51.31766
13270,67.595375,14.744447,24.300097,0.3312775,51.34263
13335,67.68374,14.8166685,24.37969,0.33433998,51.367176
13401,67.77337,14.890002,24.460478,0.33747128,51.391903
13467,67.863,14.963335,24.54117,0.3406247,51.416576
13532,67.95103,15.035558,24.620602,0.343752,51.440697
13598,68.04015,15.108891,24.701168,0.34694958,51.46512
13664,68.12928,15.182224,24.781693,0.35016966,51.48939
13730,68.218376,15.255557,24.862133,0.35341242,51.51356
13795,68.30566,15.32778,24.941317,0.35662833,51.53726
13861,68.39428,15.4011135,25.021631,0.35991645,51.561176
13927,68.4829,15.474446,25.101913,0.36322775,51.585037
13992,68.56995,15.546669,25.180887,0.3665116,51.608345
14058,68.658066,15.620002,25.261057,0.3698692,51.63201
14124,68.746185,15.693336,25.34112,0.3732504,51.655434
14189,68.83297,15.765557,25.41997,0.3766035,51.678493
14255,68.92072,15.838891,25.499908,0.38003194,51.701744
14321,69.00834,15.912224,25.579845,0.3834844,51.724907
14386,69.09463,15.984447,25.658472,0.38690823,51.747646
14452,69.18224,16.05778,25.738283,0.39040893,51.770557
14518,69.26943,16.131113,25.818026,0.3939341,51.79347
14584,69.356544,16.204447,25.89771,0.397484,51.816154
14649,69.44234,16.276669,25.976158,0.40100437,51.83847
14715,69.52945,16.350002,26.055717,0.40460378,51.861023
14781,69.616165,16.423336,26.135277,0.40822834,51.88343
14846,69.70146,16.495558,26.21352,0.41182274,51.9055
14912,69.78807,16.568892,26.292953,0.41549775,51.927677
14978,69.87468,16.642225,26.372326,0.41919857,51.949833
15043,69.95971,16.714447,26.450432,0.42286834,51.971573
15109,70.045815,16.78778,26.529737,0.42662057,51.993477
15175,70.13192,16.861113,26.60892,0.43039894,52.01538
15241,70.218025,16.934446,26.6881,0.4342037,52.03711
15306,70.30277,17.006668,26.766024,0.43797672,52.058434
15372,70.388374,17.080002,26.84508,0.44183436,52.080086
15438,70.473976,17.153336,26.924135,0.44571885,52.101486
15503,70.55828,17.225557,27.001883,0.44957095,52.122562
15569,70.64388,17.298891,27.080812,0.4535093,52.1439
15635,70.729256,17.372225,27.159714,0.4574751,52.16505
15700,70.813065,17.444447,27.237324,0.46140778,52.18588
15766,70.89816,17.51778,27.316128,0.4654285,52.206924
15832,70.98326,17.591114,27.394869,0.4694772,52.22782
15897,71.06707,17.663336,27.472355,0.4734921,52.2484
15963,71.15189,17.73667,27.551033,0.47759682,52.26917
16029,71.23649,17.810001,27.629625,0.48173007,52.289814
16095,71.32108,17.883335,27.708178,0.48589197,52.31046
16160,71.404396,17.955559,27.78554,0.49001908,52.330654
16226,71.48899,18.02889,27.86399,0.49423853,52.351048
16292,71.57338,18.102224,27.942417,0.49848723,52.37144
16357,71.6562,18.174446,28.019655,0.50270045,52.3914
16423,71.74029,18.24778,28.097975,0.5070078,52.41154
16489,71.82438,18.321114,28.176275,0.5113449,52.431683
16554,71.907196,18.393335,28.25339,0.51564574,52.451424
16620,71.99129,18.46667,28.33159,0.52004266,52.471313
16686,72.07489,18.540003,28.409765,0.52447,52.491203
16751,72.15721,18.612225,28.486755,0.52886015,52.510746
16817,72.2408,18.685558,28.564848,0.53334844,52.530384
16883,72.32439,18.758892,28.642897,0.5378678,52.550022
16949,72.407974,18.832224,28.720945,0.5424183,52.56966
17014,72.49017,18.904448,28.797758,0.54693055,52.58877
17080,72.57326,18.97778,28.87568,0.55154353,52.60816
17146,72.65634,19.051113,28.953604,0.55618834,52.627544
17211,72.73817,19.123335,29.030334,0.5607941,52.6465
17277,72.82125,19.196669,29.108131,0.5655025,52.665634
17343,72.904335,19.270002,29.185928,0.57024336,52.68477
17408,72.986084,19.342224,29.262547,0.5749443,52.70359
17474,73.068665,19.415558,29.34026,0.5797503,52.722473
17540,73.151245,19.488892,29.41793,0.58458924,52.741356
17605,73.232574,19.561113,29.494425,0.58938736,52.759953
17671,73.315155,19.634447,29.57208,0.5942925,52.778698
17737,73.397736,19.70778,29.649626,0.59923136,52.79733
17803,73.480316,19.781115,29.72717,0.60420406,52.81596
17868,73.561295,19.853336,29.803541,0.6091348,52.83431
17934,73.64337,19.92667,29.88103,0.6141754,52.852715
18000,73.72545,20.000002,29.958448,0.6192504,52.871094
18065,73.80628,20.072226,30.034695,0.62428266,52.889194
18131,73.88836,20.145557,30.112114,0.629427,52.907574
18197,73.970436,20.218891,30.18945,0.63460654,52.925953
18262,74.05127,20.291113,30.265572,0.6397422,52.944252
18328,74.132935,20.364447,30.342865,0.6449922,52.962883
18394,74.21451,20.43778,30.420158,0.65027803,52.981514
18460,74.29608,20.511114,30.497356,0.65559995,53.000168
18525,74.37642,20.583336,30.573355,0.66087675,53.018764
18591,74.45799,20.65667,30.650522,0.66627103,53.037647
18657,74.539566,20.730003,30.72769,0.6717019,53.05653
18722,74.6199,20.802225,30.803602,0.6770866,53.075233
18788,74.70124,20.875559,30.880644,0.6825912,53.094368
18854,74.78231,20.94889,30.957685,0.68813324,53.113503
18919,74.86215,21.021114,31.03356,0.69362825,53.132347
18985,74.94322,21.094448,31.110542,0.69924533,53.151688
19051,75.02429,21.16778,31.187458,0.70490056,53.171074
19116,75.10413,21.240004,31.263208,0.71050775,53.190166
19182,75.1852,21.313335,31.340124,0.71623945,53.209618
19248,75.26627,21.38667,31.417028,0.7220101,53.229256
19314,75.347046,21.460003,31.493818,0.72781974,53.248894
19379,75.42639,21.532225,31.569445,0.7335798,53.268234
19445,75.50696,21.605558,31.646235,0.73946786,53.28806
19511,75.587524,21.678892,31.723024,0.74539566,53.30795
19576,75.66687,21.751114,31.798584,0.7512728,53.327538
19642,75.74744,21.824448,31.875248,0.7572804,53.347496
19708,75.828,21.897781,31.951912,0.7633286,53.367638
19773,75.90735,21.970003,32.02737,0.769325,53.387474
19839,75.98788,22.043337,32.10391,0.77545446,53.407616
19905,76.06794,22.116669,32.180447,0.7816252,53.42797
19970,76.14679,22.188892,32.255825,0.7877431,53.448055
20036,76.22685,22.262224,32.332363,0.79399663,53.46845
20102,76.306915,22.335558,32.4089,0.8002922,53.488956
20168,76.38698,22.408892,32.48544,0.8066301,53.5096
20233,76.46583,22.481113,32.560818,0.81291366,53.529934
20299,76.54589,22.554447,32.637356,0.8193364,53.550602
20365,76.62595,22.62778,32.713818,0.82580245,53.5715
20430,76.7048,22.700003,32.788948,0.8322128,53.59208
20496,76.78443,22.773336,32.865234,0.8387649,53.612976
20562,76.86399,22.84667,32.94152,0.84536093,53.63407
20627,76.942345,22.918892,33.01665,0.85190016,53.6549
20693,77.021904,22.992226,33.092937,0.8585841,53.67605
20759,77.10146,23.06556,33.169224,0.8653127,53.697323
20824,77.17982,23.137781,33.244354,0.87198323,53.7184
20890,77.25938,23.211115,33.32064,0.8788013,53.7398
20956,77.338936,23.284447,33.396927,0.8856648,53.761265
21022,77.418495,23.35778,33.473213,0.89257413,53.782917
21087,77.49685,23.430002,33.548218,0.8994237,53.80424
21153,77.576,23.503336,33.624252,0.90642464,53.825905
21219,77.65505,23.57667,33.700287,0.9134722,53.84781
21284,77.73291,23.648891,33.77517,0.92045873,53.86938
21350,77.811966,23.722225,33.851204,0.9275995,53.891285
21416,77.89102,23.795559,33.92724,0.93478763,53.913406
21481,77.96888,23.86778,34.00212,0.94191355,53.935226
21547,78.047935,23.941114,34.078156,0.9491966,53.957382
21613,78.12699,24.014448,34.15419,0.956528,53.97972
21679,78.20605,24.08778,34.230225,0.9639079,54.00213
21744,78.283905,24.160004,34.305107,0.97122365,54.024197
21810,78.36296,24.233337,34.38114,0.97870076,54.046757
21876,78.441605,24.30667,34.45702,0.9862272,54.069416
21941,78.51897,24.378893,34.531654,0.9936882,54.091732
22007,78.59752,24.452225,34.607437,1.0013134,54.114525
22073,78.67607,24.525558,34.68322,1.0089891,54.137436
22138,78.75343,24.59778,34.757854,1.0165979,54.16
22204,78.831985,24.671114,34.833637,1.0243739,54.18303
22270,78.91054,24.744448,34.90942,1.0322013,54.206192
22335,78.9879,24.81667,34.984055,1.0399603,54.229004
22401,79.06645,24.890003,35.059837,1.0478903,54.252277
22467,79.145004,24.963337,35.13562,1.0558722,54.275692
22533,79.22356,25.03667,35.211403,1.063906,54.299107
22598,79.30092,25.108892,35.286037,1.0718697,54.322277
22664,79.37914,25.182226,35.36182,1.0800084,54.345943
22730,79.45719,25.255558,35.4375,1.0882002,54.36961
22795,79.53406,25.327782,35.511887,1.0963203,54.393036
22861,79.61211,25.401114,35.587418,1.1046187,54.416954
22927,79.690155,25.474447,35.66295,1.1129712,54.440872
22992,79.76702,25.54667,35.737335,1.1212504,54.46456
23058,79.84507,25.620003,35.812866,1.1297112,54.48873
23124,79.92312,25.693336,35.888397,1.1382271,54.5129
23189,79.999985,25.765558,35.962784,1.146668,54.536858
23255,80.07803,25.838892,36.038315,1.155294,54.56128
23321,80.15608,25.912226,36.113846,1.163976,54.5857
23387,80.23413,25.98556,36.189377,1.1727142,54.610306
23452,80.311,26.057781,36.263763,1.1813755,54.634605
23518,80.389,26.131115,36.339294,1.1902263,54.65928
23584,80.466545,26.204449,36.414825,1.1991347,54.68417
23649,80.542915,26.27667,36.489212,1.2079638,54.708717
23715,80.62046,26.350004,36.564594,1.2169865,54.733646
23781,80.698006,26.423336,36.639874,1.2260675,54.758823
23846,80.774376,26.49556,36.714012,1.2350681,54.78362
23912,80.85192,26.568892,36.78929,1.2442654,54.80884
23978,80.92947,26.642225,36.86457,1.2535219,54.83427
24044,81.00701,26.715559,36.93985,1.2628379,54.8597
24109,81.08338,26.78778,37.01399,1.272071,54.88484
24175,81.16093,26.861115,37.089268,1.2815061,54.91052
24241,81.23847,26.934448,37.164547,1.2910014,54.9362
24306,81.31484,27.00667,37.238686,1.3004123,54.96164
24372,81.39239,27.080004,37.313965,1.3100287,54.98757
24438,81.46993,27.153337,37.389244,1.3197066,55.013504
24503,81.5463,27.22556,37.463383,1.3292981,55.039253
24569,81.62347,27.298893,37.538662,1.3390987,55.065437
24635,81.70051,27.372225,37.61394,1.348962,55.09165
24700,81.77638,27.444448,37.68808,1.3587369,55.117683
24766,81.853424,27.517782,37.76336,1.368725,55.14412
24832,81.930466,27.591114,37.838448,1.3787766,55.170654
24898,82.00751,27.664448,37.913475,1.3888918,55.197342
24963,82.08338,27.73667,37.987366,1.3989165,55.223625
25029,82.16042,27.810003,38.062393,1.4091594,55.250484
25095,82.237465,27.883337,38.13742,1.4194672,55.277424
25160,82.31334,27.955559,38.21131,1.4296823,55.303955
25226,82.39038,28.028893,38.28634,1.4401196,55.331146
25292,82.46742,28.102226,38.361366,1.4506227,55.358337
25357,82.5433,28.174448,38.435257,1.4610312,55.3852
25423,82.62034,28.247782,38.510284,1.4716661,55.412643
25489,82.69738,28.321115,38.58531,1.4823675,55.440086
25554,82.773254,28.393337,38.659203,1.4929729,55.467285
25620,82.850296,28.466671,38.73423,1.5038079,55.49498
25686,82.92722,28.540003,38.809258,1.5147113,55.522694
25752,83.00376,28.613337,38.884285,1.5256827,55.55064
25817,83.07914,28.685558,38.958176,1.5365549,55.578163
25883,83.15568,28.758892,39.033203,1.5476627,55.606224
25949,83.232216,28.832226,39.10823,1.5588399,55.634422
26014,83.307594,28.904448,39.18212,1.5699159,55.662193
26080,83.38413,28.977781,39.257084,1.5812317,55.690605
26146,83.46067,29.051115,39.33186,1.5926179,55.719055
26211,83.53605,29.123337,39.405502,1.6039007,55.747143
26277,83.61259,29.19667,39.480278,1.6154276,55.775845
26343,83.689125,29.270004,39.555054,1.6270258,55.804546
26408,83.7645,29.342226,39.628696,1.6385186,55.83299
26474,83.84104,29.41556,39.703472,1.6502597,55.861942
26540,83.91758,29.488894,39.778248,1.6620735,55.890938
26606,83.99412,29.562225,39.853024,1.6739599,55.920143
26671,84.069496,29.634449,39.926666,1.6857377,55.948906
26737,84.146034,29.70778,40.001442,1.6977699,55.978268
26803,84.22257,29.781115,40.076218,1.7098756,56.007725
26868,84.29795,29.853336,40.14986,1.7218705,56.03676
26934,84.37449,29.92667,40.224636,1.7341247,56.066467
27000,84.45103,30.000004,40.29941,1.7464535,56.096176
27065,84.52603,30.072226,40.373055,1.7586693,56.125584
27131,84.602066,30.14556,40.44783,1.7711482,56.155544
27197,84.6781,30.218893,40.522606,1.7837031,56.18553
27263,84.754135,30.292227,40.59738,1.7963346,56.215744
27328,84.82902,30.364449,40.671024,1.8088498,56.2455
27394,84.90505,30.437782,40.7458,1.8216343,56.275864
27460,84.98109,30.511114,40.820576,1.8344963,56.306328
27525,85.05597,30.583338,40.89422,1.8472396,56.336365
27591,85.132,30.656672,40.968945,1.8602567,56.36708
27657,85.20804,30.730003,41.04347,1.8733525,56.397797
27722,85.28292,30.802227,41.116863,1.8863273,56.42822
27788,85.358955,30.875559,41.191387,1.8995802,56.459187
27854,85.43499,30.948893,41.26591,1.9129132,56.490215
27919,85.50987,31.021114,41.339306,1.9261225,56.52096
27985,85.58591,31.094448,41.41383,1.939615,56.55218
28051,85.66194,31.167782,41.488354,1.9531884,56.583603
28117,85.737976,31.241116,41.562878,1.9668431,56.615074
28182,85.81286,31.313337,41.636272,1.9803708,56.64616
28248,85.88889,31.386671,41.710796,1.9941878,56.677883
28314,85.96493,31.460005,41.78532,2.0080874,56.709606
28379,86.03981,31.532227,41.858715,2.0218573,56.74109
28445,86.115845,31.60556,41.93324,2.0359213,56.773064
28511,86.19188,31.678892,42.007763,2.0500693,56.80518
28576,86.26676,31.751116,42.081158,2.0640848,56.836918
28642,86.342674,31.824448,42.15568,2.0783992,56.869186
28708,86.418205,31.897781,42.230206,2.0927987,56.901665
28773,86.49259,31.970005,42.3036,2.1070633,56.93365
28839,86.56812,32.04334,42.378124,2.1216316,56.966324
28905,86.643654,32.116673,42.45265,2.1362863,56.999054
28971,86.719185,32.190002,42.527172,2.1510262,57.031887
29036,86.79357,32.262226,42.600567,2.1656282,57.06437
29102,86.8691,32.33556,42.67509,2.1805406,57.09736
29168,86.94463,32.408894,42.749615,2.195541,57.130592
29233,87.01902,32.481113,42.82301,2.2103992,57.163322
29299,87.09455,32.554447,42.897533,2.225574,57.196724
29365,87.17008,32.62778,42.972057,2.2408369,57.23021
29430,87.24447,32.700005,43.045444,2.2559555,57.263268
29496,87.32,32.77334,43.119717,2.2713952,57.297005
29562,87.39553,32.846672,43.19399,2.2869244,57.33074
29627,87.46992,32.91889,43.267136,2.3023062,57.364212
29693,87.54545,32.992226,43.341408,2.3180146,57.3982
29759,87.62098,33.06556,43.41568,2.3338134,57.432354
29825,87.69651,33.138893,43.489952,2.349703,57.466595
29890,87.7709,33.211117,43.5631,2.3654416,57.500397
29956,87.84643,33.28445,43.63737,2.3815134,57.53489
30022,87.92196,33.35778,43.711643,2.3976774,57.56938
30087,87.996346,33.430004,43.78479,2.413687,57.6036
30153,88.07188,33.503338,43.859062,2.430035,57.638344
30219,88.14741,33.57667,43.933334,2.4464767,57.67326
30284,88.221794,33.64889,44.00648,2.4627602,57.707726
30350,88.297325,33.722225,44.080753,2.4793878,57.742817
30416,88.372856,33.79556,44.155025,2.4961097,57.778065
30482,88.44839,33.868893,44.229298,2.512927,57.81333
30547,88.52277,33.941116,44.302444,2.5295823,57.848293
30613,88.598305,34.01445,44.376717,2.546589,57.883793
30679,88.67341,34.087784,44.45099,2.5636916,57.91949
30744,88.7473,34.160004,44.524136,2.5806293,57.9547
30810,88.82233,34.233337,44.598408,2.5979235,57.990574
30876,88.897354,34.30667,44.67268,2.6153147,58.026577
30941,88.971245,34.378895,44.745827,2.6325376,58.062084
31007,89.04627,34.45223,44.8201,2.650123,58.09834
31073,89.1213,34.52556,44.89437,2.6678061,58.134594
31138,89.19519,34.597782,44.967518,2.685318,58.17053
31204,89.27022,34.671116,45.04179,2.7031972,58.207035
31270,89.345245,34.74445,45.116062,2.721176,58.243706
31336,89.42027,34.817783,45.190334,2.7392545,58.280464
31401,89.49416,34.890003,45.26348,2.7571566,58.31676
31467,89.56919,34.963337,45.337753,2.775434,58.35377
31533,89.64422,35.03667,45.412025,2.7938123,58.390812
31598,89.71811,35.108894,45.485172,2.8120105,58.42751
31664,89.79314,35.182228,45.559444,2.8305902,58.46477
31730,89.868164,35.25556,45.633717,2.8492713,58.50225
31795,89.942055,35.32778,45.706863,2.8677697,58.539196
31861,90.01708,35.401115,45.780888,2.886654,58.57686
31927,90.09211,35.47445,45.854908,2.905642,58.614624
31992,90.166,35.546673,45.927807,2.9244423,58.6519
32058,90.24103,35.620003,46.001827,2.9436352,58.68992
32124,90.316055,35.693336,46.075848,2.9629319,58.72796
32190,90.39108,35.76667,46.149868,2.982334,58.766228
32255,90.46497,35.838894,46.222767,3.001544,58.803917
32321,90.54,35.912228,46.296787,3.021154,58.8424
32387,90.61503,35.98556,46.370808,3.0408697,58.88092
32452,90.68892,36.05778,46.443707,3.0603902,58.919006
32518,90.76395,36.131115,46.517727,3.0803163,58.95778
32584,90.838974,36.20445,46.591747,3.1003487,58.996643
32649,90.912865,36.276672,46.664646,3.1201828,59.035076
32715,90.98789,36.350006,46.738667,3.1404283,59.07413
32781,91.06292,36.42334,46.812687,3.1607811,59.113407
32847,91.13795,36.49667,46.886707,3.181242,59.152683
32912,91.21184,36.568893,46.959606,3.2014987,59.191586
32978,91.286865,36.642227,47.033627,3.2221754,59.231113
33044,91.36189,36.71556,47.107647,3.2429607,59.270805
33109,91.43578,36.78778,47.180546,3.2635381,59.309982
33175,91.51081,36.861115,47.254566,3.2845411,59.349865
33241,91.58584,36.93445,47.328587,3.305654,59.389896
33306,91.659256,37.00667,47.401485,3.3265553,59.429367
33372,91.73378,37.080006,47.475506,3.3478878,59.46965
33438,91.808304,37.15334,47.549526,3.3693314,59.509933
33503,91.8817,37.22556,47.622425,3.390559,59.549843
33569,91.95622,37.298893,47.696445,3.412224,59.590378
33635,92.03075,37.372227,47.770466,3.4340012,59.631096
33701,92.10527,37.44556,47.844486,3.4558911,59.671883
33766,92.178665,37.517784,47.917385,3.4775593,59.712173
33832,92.25319,37.591118,47.991405,3.4996731,59.753212
33898,92.32771,37.664448,48.065426,3.5219004,59.79432
33963,92.40111,37.73667,48.138325,3.543902,59.834984
34029,92.47563,37.810005,48.212345,3.5663552,59.87628
34095,92.550156,37.88334,48.286366,3.588923,59.917824
34160,92.62355,37.95556,48.359264,3.6112614,59.958736
34226,92.698074,38.028893,48.433285,3.6340578,60.00048
34292,92.7726,38.102226,48.507305,3.6569693,60.042274
34357,92.84599,38.17445,48.580204,3.679647,60.083576
34423,92.92052,38.247784,48.654224,3.7027879,60.12562
34489,92.99504,38.321117,48.728245,3.7260451,60.16775
34555,93.069565,38.39445,48.802265,3.749419,60.21005
34620,93.14296,38.46667,48.875164,3.7725527,60.25173
34686,93.21748,38.540005,48.949184,3.7961593,60.29428
34752,93.29201,38.61334,49.023205,3.819883,60.33683
34817,93.3654,38.685562,49.096104,3.8433626,60.378952
34883,93.439926,38.758892,49.170124,3.8673208,60.421753
34949,93.51445,38.832226,49.244144,3.8913972,60.464714
35014,93.587845,38.90445,49.317043,3.9152248,60.507114
35080,93.66237,38.977783,49.391026,3.9395373,60.550266
35146,93.73689,39.051117,49.464794,3.963969,60.59357
35211,93.81029,39.123337,49.537445,3.9881475,60.636257
35277,93.88481,39.19667,49.611214,4.0128164,60.679813
35343,93.959335,39.270004,49.684982,4.037606,60.72337
35409,94.03386,39.343338,49.75875,4.0625157,60.76716
35474,94.107254,39.41556,49.8314,4.0871673,60.810303
35540,94.18178,39.488895,49.90517,4.1123176,60.854282
35606,94.2563,39.56223,49.97894,4.137589,60.898342
35671,94.3297,39.63445,50.05159,4.1625957,60.94184
35737,94.40422,39.707783,50.12536,4.1881084,60.986153
35803,94.478745,39.781116,50.199127,4.213743,61.030514
35868,94.55214,39.85334,50.27178,4.23911,61.0744
35934,94.62666,39.92667,50.345547,4.264988,61.118965
36000,94.70119,40.000004,50.419315,4.29099,61.163765
36066,94.77571,40.073338,50.493084,4.3171144,61.20858
36131,94.849106,40.14556,50.565735,4.3429637,61.252884
36197,94.92363,40.218895,50.639503,4.3693337,61.29795
36263,94.99815,40.29223,50.713272,4.3958273,61.343124
36328,95.07155,40.36445,50.785923,4.422041,61.387756
36394,95.14607,40.437782,50.85969,4.4487815,61.433113
36460,95.2206,40.511116,50.93346,4.4756465,61.478683
36525,95.29399,40.58334,51.00611,4.502227,61.523563
36591,95.368515,40.656673,51.07988,4.5293403,61.569355
36657,95.44304,40.730003,51.15365,4.556579,61.615177
36722,95.51643,40.802227,51.2263,4.5835285,61.660458
36788,95.59096,40.87556,51.300068,4.611017,61.70653
36854,95.66548,40.948895,51.373837,4.638632,61.75269
36920,95.740005,41.02223,51.447605,4.666373,61.799015
36985,95.8134,41.094448,51.520256,4.6938176,61.84465
37051,95.887794,41.16778,51.594025,4.72181,61.891228
37117,95.961815,41.241116,51.667793,4.7499294,61.937805
37182,96.03471,41.31334,51.740444,4.777747,61.983868
37248,96.108734,41.386673,51.814213,4.80612,62.030697
37314,96.182755,41.460007,51.88798,4.83462,62.077644
37379,96.25565,41.532227,51.960632,4.862813,62.124012
37445,96.32967,41.60556,52.0344,4.891567,62.171135
37511,96.403694,41.678894,52.10817,4.9204497,62.218468
37576,96.47659,41.751118,52.18082,4.94902,62.265083
37642,96.55061,41.82445,52.25459,4.9781575,62.312634
37708,96.62463,41.89778,52.328358,5.007424,62.360218
37774,96.698654,41.971115,52.402126,5.03682,62.407944
37839,96.77155,42.04334,52.474777,5.0658956,62.455055
37905,96.84557,42.116673,52.548546,5.095547,62.50295
37971,96.91959,42.190006,52.622314,5.1253285,62.551037
38036,96.99249,42.262226,52.694965,5.1547856,62.598396
38102,97.06651,42.33556,52.768734,5.184825,62.64671
38168,97.14053,42.408894,52.842503,5.2149944,62.69505
38233,97.21343,42.481117,52.915154,5.244835,62.742798
38299,97.28745,42.55445,52.988922,5.275264,62.79139
38365,97.36147,42.627785,53.06269,5.3058224,62.84004
38430,97.43437,42.700005,53.13534,5.3360467,62.88814
38496,97.50839,42.77334,53.20911,5.366865,62.936985
38562,97.58241,42.846672,53.28288,5.3978148,62.986046
38628,97.65643,42.920006,53.356647,5.428897,63.03514
38693,97.72933,42.99223,53.4293,5.4596357,63.08362
38759,97.80335,43.06556,53.503067,5.490978,63.132965
38825,97.87737,43.138893,53.576836,5.5224514,63.182346
38890,97.95027,43.211117,53.649487,5.553577,63.231194
38956,98.02429,43.28445,53.723255,5.585312,63.280792
39022,98.09831,43.357784,53.797024,5.6171803,63.33058
39087,98.17121,43.430004,53.869675,5.6486945,63.379677
39153,98.24523,43.503338,53.943443,5.6808248,63.42962
39219,98.31925,43.57667,54.017212,5.713087,63.47972
39285,98.39327,43.650005,54.09098,5.7454815,63.529823
39350,98.46617,43.72223,54.16363,5.7775154,63.579407
39416,98.54019,43.795563,54.2374,5.8101745,63.62976
39482,98.61421,43.868893,54.31117,5.842966,63.680256
39547,98.68711,43.941116,54.38382,5.8753905,63.730095
39613,98.76113,44.01445,54.45759,5.908446,63.780735
39679,98.83515,44.087784,54.531357,5.941635,63.831593
39744,98.90805,44.160007,54.604008,5.9744515,63.88168
39810,98.98207,44.233337,54.677776,6.007905,63.932713
39876,99.05609,44.30667,54.751545,6.0414915,63.98382
39941,99.12899,44.378895,54.824196,6.0746994,64.034325
40007,99.20301,44.45223,54.897964,6.108552,64.085686
40073,99.27703,44.525562,54.971733,6.142538,64.13705
40139,99.35105,44.598896,55.0455,6.176657,64.18841
40204,99.42395,44.671116,55.118153,6.2103896,64.239265
40270,99.49797,44.74445,55.19192,6.244775,64.29113
40336,99.57199,44.817783,55.26569,6.279294,64.342995
40401,99.64489,44.890007,55.33821,6.313421,64.39407
40467,99.71891,44.96334,55.411728,6.348205,64.44594
40533,99.79293,45.03667,55.485245,6.3831244,64.49809
40598,99.86583,45.108894,55.557648,6.4176455,64.54967
40664,99.93985,45.182228,55.631165,6.4528313,64.602036
40730,,45.25556,55.70468,6.4881506,64.6544
40795,,45.327785,55.777084,6.5230665,64.70598
40861,,45.401115,55.8506,6.558653,64.75862
40927,,45.47445,55.924118,6.5943737,64.81149
40993,,45.547783,55.997635,6.630228,64.864365
41058,,45.620007,56.070038,6.6656713,64.916435
41124,,45.69334,56.143555,6.7017937,64.96931
41190,,45.766674,56.21707,6.7380495,65.02241
41255,,45.838894,56.289474,6.7738876,65.074974
41321,,45.912228,56.36299,6.8104105,65.12835
41387,,45.98556,56.43651,6.8470683,65.181725
41452,,46.057785,56.50891,6.8833017,65.23429
41518,,46.13112,56.582428,6.920225,65.28781
41584,,46.20445,56.655945,6.9572845,65.34169
41649,,46.276672,56.728348,6.993913,65.39475
41715,,46.350006,56.801865,7.0312386,65.44863
41781,,46.42334,56.87538,7.068698,65.50251
41847,,46.496674,56.9489,7.1062922,65.55643
41912,,46.568893,57.0213,7.143449,65.609985
41978,,46.642227,57.09482,7.1813097,65.66437
42044,,46.71556,57.168335,7.219304,65.71875
42109,,46.787785,57.240738,7.2568545,65.77231
42175,,46.86112,57.314255,7.295117,65.82669
42241,,46.934452,57.38777,7.333513,65.881454
42306,,47.00667,57.460175,7.3714576,65.93551
42372,,47.080006,57.53369,7.4101195,65.990395
42438,,47.15334,57.60721,7.448916,66.04528
42504,,47.226673,57.680725,7.487846,66.10017
42569,,47.298897,57.753128,7.5263166,66.15441
42635,,47.372227,57.826645,7.565512,66.2098
42701,,47.44556,57.90016,7.6048417,66.26519
42766,,47.517784,57.972565,7.643706,66.31974
42832,,47.591118,58.04608,7.6833005,66.37513
42898,,47.66445,58.1196,7.7230277,66.43052
42963,,47.73667,58.192,7.7622848,66.48552
43029,,47.810005,58.26552,7.802278,66.54141
43095,,47.88334,58.339035,7.8424044,66.597305
43160,,47.955563,58.411438,7.8820524,66.65235
43226,,48.028896,58.484955,7.9224424,66.708244
43292,,48.10223,58.55847,7.962967,66.764305
43358,,48.17556,58.63199,8.003623,66.8207
43423,,48.247784,58.70439,8.043794,66.87624
43489,,48.321117,58.77791,8.084713,66.93264
43555,,48.39445,58.851425,8.125765,66.98904
43620,,48.466675,58.92383,8.166325,67.04458
43686,,48.540005,58.997345,8.207639,67.10131
43752,,48.61334,59.07086,8.249085,67.15821
43817,,48.685562,59.143265,8.290035,67.21425
43883,,48.758896,59.21678,8.331746,67.27115
43949,,48.83223,59.2903,8.373589,67.32805
44014,,48.90445,59.3627,8.414925,67.38409
44080,,48.977783,59.43622,8.457027,67.44143
44146,,49.051117,59.509735,8.499262,67.49883
44212,,49.12445,59.583252,8.541627,67.55624
44277,,49.196674,59.655655,8.583478,67.61277
44343,,49.270008,59.72917,8.626103,67.67017
44409,,49.343338,59.80269,8.668859,67.72758
44474,,49.41556,59.87509,8.711095,67.78461
44540,,49.488895,59.94861,8.754109,67.842514
44606,,49.56223,60.022125,8.797254,67.90042
44671,,49.63445,60.09453,8.839873,67.95745
44737,,49.707783,60.168045,8.883279,68.01536
44803,,49.781116,60.24156,8.926814,68.073265
44869,,49.85445,60.31508,8.970477,68.13167
44934,,49.926674,60.38748,9.013605,68.18919
45000,,50.000008,60.461,9.057526,68.247604
45066,,50.07334,60.534515,9.101576,68.306015
45131,,50.14556,60.60692,9.145083,68.36354
45197,,50.218895,60.680435,9.189388,68.42195
45263,,50.29223,60.753952,9.233822,68.48078
45328,,50.364452,60.826355,9.277707,68.5388
45394,,50.437786,60.89987,9.322395,68.59772
45460,,50.511116,60.97339,9.367211,68.65663
45525,,50.58334,61.04579,9.411473,68.71465
45591,,50.656673,61.11931,9.456542,68.77357
45657,,50.730007,61.192825,9.501739,68.83275
45723,,50.80334,61.266342,9.547062,68.892166
45788,,50.87556,61.338745,9.591823,68.95068
45854,,50.948895,61.412262,9.637398,69.0101
45920,,51.02223,61.48578,9.683099,69.06952
45985,,51.09445,61.55818,9.72823,69.12804
46051,,51.167786,61.6317,9.774181,69.187485
46117,,51.24112,61.705215,9.820258,69.247406
46182,,51.31334,61.77762,9.86576,69.30642
46248,,51.386673,61.851135,9.9120865,69.36634
46314,,51.460007,61.924652,9.958537,69.42626
46379,,51.53223,61.997055,10.004406,69.485275
46445,,51.605564,62.07057,10.051105,69.5452
46511,,51.678894,62.14409,10.097927,69.60534
46577,,51.752228,62.217606,10.144874,69.665764
46642,,51.82445,62.29001,10.191229,69.72527
46708,,51.897785,62.363525,10.2384205,69.7857
46774,,51.97112,62.437042,10.285735,69.84612
46839,,52.04334,62.509445,10.332453,69.90563
46905,,52.116673,62.582962,10.380011,69.96606
46971,,52.190006,62.65648,10.4276905,70.026794
47036,,52.26223,62.72888,10.47477,70.0868
47102,,52.335564,62.8024,10.522694,70.14773
47168,,52.408897,62.875916,10.57074,70.20866
47233,,52.481117,62.94832,10.618176,70.26866
47299,,52.55445,63.021835,10.666463,70.32959
47365,,52.627785,63.095352,10.7148695,70.39052
47431,,52.70112,63.16887,10.763396,70.45175
47496,,52.77334,63.241272,10.811305,70.51225
47562,,52.846672,63.31479,10.860069,70.573685
47628,,52.920006,63.388306,10.908954,70.63512
47693,,52.99223,63.46071,10.957213,70.69562
47759,,53.065563,63.534225,11.006336,70.75705
47825,,53.138897,63.607742,11.055577,70.81848
47890,,53.211117,63.680145,11.104188,70.87916
47956,,53.28445,63.753662,11.153664,70.94109
48022,,53.357784,63.82718,11.203257,71.00303
48088,,53.431118,63.900696,11.252967,71.064964
48153,,53.50334,63.9731,11.302037,71.12596
48219,,53.576675,64.046616,11.351981,71.1879
48285,,53.650005,64.12013,11.402043,71.24983
48350,,53.72223,64.192535,11.45146,71.31083
48416,,53.795563,64.26605,11.501751,71.37321
48482,,53.868896,64.33957,11.552156,71.435646
48547,,53.941116,64.41197,11.60191,71.49714
48613,,54.01445,64.48549,11.652546,71.55958
48679,,54.087784,64.559006,11.703298,71.62202
48744,,54.160007,64.63141,11.753391,71.68351
48810,,54.23334,64.704926,11.804367,71.74595
48876,,54.306675,64.77844,11.855455,71.80846
48942,,54.38001,64.85196,11.906659,71.8714
49007,,54.45223,64.92436,11.957201,71.93339
49073,,54.525562,64.99788,12.00863,71.99633
49139,,54.598896,65.071396,12.060169,72.05927
49204,,54.67112,65.1438,12.111035,72.12126
49270,,54.74445,65.217316,12.162802,72.184204
49336,,54.817783,65.29083,12.214678,72.24715
49401,,54.890007,65.363235,12.265874,72.30917
49467,,54.96334,65.43675,12.3179655,72.37262
49533,,55.036674,65.51027,12.370173,72.436066
49598,,55.108894,65.58267,12.421697,72.49855
49664,,55.182228,65.65619,12.474119,72.562
49730,,55.25556,65.729706,12.526649,72.62544
49796,,55.328896,65.80322,12.579294,72.68889
49861,,55.40112,65.875626,12.631246,72.75137
49927,,55.474453,65.94914,12.684101,72.81482
49993,,55.547787,66.02266,12.737067,72.878624
50058,,55.620007,66.09506,12.789338,72.941605
50124,,55.69334,66.16858,12.842516,73.005554
50190,,55.766674,66.242096,12.8958,73.0695
50255,,55.838898,66.3145,12.948385,73.132484
50321,,55.912228,66.388016,13.001882,73.196434
50387,,55.98556,66.46153,13.055482,73.26038
50452,,56.057785,66.533936,13.10838,73.323364
50518,,56.13112,66.60745,13.162192,73.387314
50584,,56.204453,66.68097,13.216107,73.45176
50650,,56.277786,66.754486,13.270133,73.51621
50715,,56.350006,66.82689,13.323437,73.57969
50781,,56.42334,66.900406,13.377664,73.64414
50847,,56.496674,66.97392,13.431998,73.708595
50912,,56.568897,67.046326,13.485604,73.77207
50978,,56.64223,67.11984,13.540142,73.836525
51044,,56.715565,67.19336,13.594781,73.90098
51109,,56.787785,67.26576,13.648687,73.964455
51175,,56.86112,67.33928,13.703532,74.029335
51241,,56.934452,67.412796,13.758472,74.09429
51307,,57.007786,67.48631,13.813515,74.15925
51372,,57.080006,67.558716,13.867823,74.22322
51438,,57.15334,67.63223,13.92306,74.28818
51504,,57.226673,67.70575,13.978406,74.353134
51569,,57.298897,67.77815,14.033002,74.41711
51635,,57.37223,67.85167,14.088543,74.48206
51701,,57.445564,67.925186,14.144178,74.54702
51766,,57.517784,67.99759,14.199069,74.61112
51832,,57.591118,68.071106,14.254901,74.67658
51898,,57.66445,68.14462,14.310828,74.74204
51963,,57.736675,68.217026,14.366007,74.80651
52029,,57.81001,68.29054,14.422126,74.87197
52095,,57.88334,68.36406,14.478347,74.93743
52161,,57.956673,68.43758,14.534657,75.00289
52226,,58.028896,68.50998,14.590215,75.06736
52292,,58.10223,68.583496,14.646714,75.13282
52358,,58.175564,68.65701,14.703317,75.19828
52423,,58.247784,68.729416,14.759146,75.262825
52489,,58.321117,68.80293,14.815935,75.32879
52555,,58.39445,68.87645,14.872811,75.39475
52620,,58.466675,68.94885,14.928924,75.45972
52686,,58.54001,69.02237,14.985986,75.52568
52752,,58.613342,69.09589,15.043144,75.591644
52817,,58.685562,69.16829,15.0995245,75.65661
52883,,58.758896,69.241806,15.156864,75.72257
52949,,58.83223,69.31532,15.214296,75.788536
53015,,58.905563,69.38884,15.271816,75.8545
53080,,58.977787,69.46124,15.328559,75.919464
53146,,59.051117,69.53476,15.386256,75.98566
53212,,59.12445,69.60828,15.444053,76.052124
53277,,59.196674,69.68068,15.501056,76.117584
53343,,59.270008,69.754196,15.559025,76.18405
53409,,59.34334,69.82771,15.617085,76.25052
53474,,59.41556,69.900116,15.674346,76.31598
53540,,59.488895,69.97363,15.732585,76.38245
53606,,59.56223,70.04715,15.790905,76.44891
53671,,59.634453,70.11955,15.848427,76.51437
53737,,59.707787,70.19307,15.906924,76.58084
53803,,59.78112,70.26659,15.965502,76.64731
53869,,59.854454,70.3401,16.02416,76.71382
53934,,59.926674,70.412506,16.082035,76.77978
54000,,60.000008,70.48602,16.140865,76.84675
54066,,60.07334,70.55954,16.19978,76.91372
54131,,60.145565,70.63194,16.257906,76.979675
54197,,60.218895,70.70546,16.31699,77.046646
54263,,60.29223,70.77898,16.376156,77.11362
54328,,60.364452,70.85138,16.43453,77.17957
54394,,60.437786,70.9249,16.493862,77.246544
54460,,60.51112,70.99841,16.55328,77.313515
54526,,60.584454,71.07193,16.612799,77.380486
54591,,60.656673,71.14433,16.67147,77.44644
54657,,60.730007,71.21785,16.73114,77.51341
54723,,60.80334,71.29137,16.7909,77.58086
54788,,60.875565,71.36377,16.849806,77.64731
54854,,60.9489,71.43729,16.909727,77.71478
54920,,61.02223,71.5108,16.96972,77.78226
54985,,61.09445,71.583206,17.028858,77.84871
55051,,61.167786,71.65672,17.089027,77.91618
55117,,61.24112,71.73024,17.149248,77.98366
55182,,61.313343,71.80264,17.208633,78.05011
55248,,61.386673,71.87616,17.26903,78.117584
55314,,61.460007,71.94968,17.329473,78.18506
55380,,61.53334,72.02319,17.390024,78.25253
55445,,61.605564,72.0956,17.449722,78.318985
55511,,61.678898,72.16911,17.510399,78.38646
55577,,61.75223,72.24263,17.571186,78.45437
55642,,61.82445,72.31503,17.631094,78.52132
55708,,61.897785,72.38855,17.692022,78.589294
55774,,61.97112,72.46207,17.75302,78.65727
55839,,62.043343,72.53447,17.813148,78.72422
55905,,62.116676,72.60799,17.87431,78.7922
55971,,62.190006,72.6815,17.935509,78.860176
56036,,62.26223,72.75391,17.995886,78.927124
56102,,62.335564,72.82742,18.057245,78.9951
56168,,62.408897,72.90094,18.118677,79.06308
56234,,62.48223,72.97446,18.180199,79.13106
56299,,62.55445,73.04686,18.240824,79.198006
56365,,62.627785,73.12038,18.302502,79.26598
56431,,62.70112,73.19389,18.364212,79.33396
56496,,62.773342,73.2663,18.425085,79.40125
56562,,62.846676,73.33981,18.486948,79.469734
56628,,62.92001,73.41333,18.548883,79.538216
56693,,62.99223,73.48573,18.609959,79.60566
56759,,63.065563,73.55925,18.67202,79.67414
56825,,63.138897,73.63277,18.734184,79.74262
56891,,63.21223,73.70628,18.796373,79.811104
56956,,63.284454,73.77869,18.857742,79.87855
57022,,63.357784,73.8522,18.920076,79.94703
57088,,63.431118,73.92572,18.982515,80.01551
57153,,63.50334,73.99812,19.044044,80.082954
57219,,63.576675,74.07164,19.10661,80.151436
57285,,63.65001,74.14516,19.169228,80.21992
57350,,63.72223,74.21756,19.230968,80.28736
57416,,63.795563,74.29108,19.293726,80.35584
57482,,63.868896,74.36459,19.356543,80.424416
57547,,63.94112,74.437,19.418484,80.492355
57613,,64.01445,74.51051,19.481426,80.56134
57679,,64.08778,74.58403,19.544455,80.630325
57745,,64.16112,74.65755,19.607523,80.69931
57810,,64.233345,74.72995,19.669725,80.76725
57876,,64.30668,74.80347,19.73292,80.836235
57942,,64.380005,74.87698,19.79621,80.90522
58007,,64.45223,74.94939,19.85857,80.97316
58073,,64.525566,75.0229,19.921986,81.042145
58139,,64.5989,75.09642,19.985432,81.11113
58204,,64.67112,75.16882,20.048008,81.17907
58270,,64.74445,75.24234,20.11158,81.248055
58336,,64.81779,75.31586,20.17524,81.31704
58401,,64.89001,75.38826,20.237972,81.38498
58467,,64.96334,75.46178,20.30175,81.453964
58533,,65.036674,75.53529,20.365574,81.52295
58599,,65.11001,75.60881,20.429468,81.59196
58664,,65.18223,75.68121,20.492449,81.66039
58730,,65.25556,75.75473,20.556456,81.72988
58796,,65.328896,75.82825,20.620531,81.79937
58861,,65.40112,75.90065,20.683676,81.867805
58927,,65.47445,75.97417,20.747877,81.937294
58993,,65.54778,76.04768,20.8121,82.00678
59058,,65.62001,76.12009,20.875452,82.07522
59124,,65.693344,76.1936,20.93978,82.14471
59190,,65.76668,76.26712,21.004229,82.214195
59255,,65.8389,76.33952,21.067705,82.28263
59321,,65.91223,76.41304,21.132254,82.35212
59387,,65.985565,76.48656,21.196833,82.42161
59453,,66.0589,76.560074,21.261478,82.4911
59518,,66.13112,76.63248,21.325203,82.55953
59584,,66.20445,76.70599,21.389942,82.62902
59650,,66.27779,76.77951,21.454773,82.69851
59715,,66.350006,76.85191,21.518621,82.766945
59781,,66.42334,76.92543,21.583574,82.83643
59847,,66.49667,76.99895,21.648531,82.90592
59912,,66.5689,77.07135,21.712584,82.97476
59978,,66.64223,77.14487,21.777666,83.044754
60044,,66.71556,77.21838,21.842785,83.114746
60110,,66.788895,77.2919,21.907993,83.18474
60175,,66.86112,77.3643,21.972214,83.25367
60241,,66.934456,77.43782,22.037537,83.32366
60307,,67.00779,77.51134,22.10287,83.393654
60372,,67.08001,77.58374,22.167276,83.462585
60438,,67.15334,77.65726,22.232737,83.53258
60504,,67.22668,77.730774,22.2982,83.60257
60569,,67.2989,77.80318,22.362793,83.6715
60635,,67.37223,77.87669,22.42838,83.74149
60701,,67.445564,77.95021,22.494034,83.811485
60766,,67.517784,78.02261,22.55875,83.88042
60832,,67.59112,78.09613,22.624464,83.95041
60898,,67.66445,78.16965,22.690302,84.0204
60964,,67.737785,78.243164,22.75614,84.09039
61029,,67.810005,78.31557,22.821037,84.159325
61095,,67.88334,78.389084,22.887001,84.22932
61161,,67.95667,78.4626,22.952965,84.29931
61226,,68.0289,78.535,23.018036,84.36824
61292,,68.102234,78.60852,23.084126,84.43823
61358,,68.17557,78.68204,23.150242,84.50867
61423,,68.24779,78.75444,23.215454,84.578094
61489,,68.32112,78.82796,23.28167,84.64859
61555,,68.394455,78.901474,23.347952,84.719086
61620,,68.466675,78.97388,23.413288,84.78851
61686,,68.54001,79.04739,23.47963,84.85901
61752,,68.61334,79.12091,23.546072,84.929504
61818,,68.686676,79.19443,23.61254,85.0
61883,,68.758896,79.26683,23.678003,85.06943
61949,,68.83223,79.34035,23.744596,85.13992
62015,,68.90556,79.413864,23.81119,85.21042
62080,,68.97778,79.48627,23.8768,85.27985
62146,,69.05112,79.559784,23.94352,85.35034
62212,,69.12445,79.6333,24.010239,85.42084
62277,,69.19668,79.7057,24.075989,85.490265
62343,,69.27001,79.77922,24.142834,85.56076
62409,,69.343346,79.85274,24.209679,85.631256
62474,,69.415565,79.92514,24.275564,85.70068
62540,,69.4889,79.99866,24.342535,85.77118
62606,,69.56223,80.072174,24.409506,85.841675
62672,,69.63557,80.14569,24.476536,85.91217
62737,,69.70779,80.218094,24.542616,85.9816
62803,,69.78112,80.29161,24.609713,86.05209
62869,,69.854454,80.36513,24.676865,86.12259
62934,,69.926674,80.43753,24.743069,86.19202
63000,,70.00001,80.51105,24.810291,86.26265
63066,,70.07334,80.584564,24.87756,86.33365
63131,,70.14556,80.65697,24.943888,86.40357
63197,,70.218895,80.730484,25.011236,86.47457
63263,,70.29223,80.804,25.078613,86.54557
63329,,70.36556,80.87752,25.146088,86.61657
63394,,70.43779,80.94992,25.21254,86.68649
63460,,70.51112,81.02344,25.280018,86.75749
63526,,70.58445,81.096954,25.347618,86.82849
63591,,70.65668,81.16936,25.414194,86.898415
63657,,70.73001,81.242874,25.481794,86.96941
63723,,70.803345,81.31639,25.54949,87.04041
63788,,70.875565,81.388794,25.61619,87.11034
63854,,70.9489,81.46231,25.683916,87.181335
63920,,71.02223,81.53583,25.751696,87.252335
63985,,71.09445,81.60823,25.81852,87.32226
64051,,71.167786,81.68175,25.886372,87.39326
64117,,71.24112,81.755264,25.954227,87.46426
64183,,71.31445,81.82878,26.022205,87.535255
64248,,71.38667,81.901184,26.089153,87.60518
64314,,71.46001,81.9747,26.157131,87.67618
64380,,71.53334,82.04822,26.22518,87.74718
64445,,71.60557,82.12062,26.292252,87.8171
64511,,71.6789,82.19414,26.360355,87.8881
64577,,71.75223,82.267654,26.42846,87.9591
64642,,71.824455,82.34006,26.495655,88.02902
64708,,71.89779,82.413574,26.563885,88.10002
64774,,71.97112,82.48709,26.632114,88.17102
64839,,72.04334,82.559494,26.699356,88.240944
64905,,72.11668,82.63301,26.767712,88.31194
64971,,72.19001,82.70653,26.836067,88.38294
65037,,72.26334,82.780045,26.904423,88.45414
65102,,72.33556,82.85245,26.971825,88.52456
65168,,72.4089,82.925964,27.040306,88.59606
65234,,72.48223,82.99948,27.108788,88.667564
65299,,72.55445,83.071884,27.176231,88.73798
65365,,72.627785,83.1454,27.24482,88.80949
65431,,72.70112,83.21892,27.313427,88.88099
65496,,72.773346,83.29132,27.380995,88.95141
65562,,72.84668,83.36484,27.449602,89.02291
65628,,72.920006,83.438354,27.518328,89.09441
65694,,72.99334,83.51187,27.58706,89.16592
65759,,73.06557,83.584274,27.654753,89.236336
65825,,73.1389,83.65779,27.723486,89.30784
65891,,73.212234,83.73131,27.79234,89.37934
65956,,73.284454,83.80371,27.860155,89.44976
66022,,73.35779,83.87723,27.929014,89.52126
66088,,73.43112,83.950745,27.997873,89.592766
66153,,73.50334,84.02315,28.065794,89.663185
66219,,73.576675,84.096664,28.134779,89.73469
66285,,73.65001,84.17018,28.203764,89.80619
66350,,73.72223,84.242584,28.271704,89.87661
66416,,73.79556,84.3161,28.340767,89.94811
66482,,73.8689,84.38962,28.409878,90.019615
66548,,73.94223,84.463135,28.478989,90.09112
66613,,74.01446,84.53554,28.547052,90.16154
66679,,74.08778,84.609055,28.6162,90.23304
66745,,74.16112,84.68257,28.685436,90.30454
66810,,74.233345,84.754974,28.753624,90.37496
66876,,74.30668,84.82849,28.82286,90.446465
66942,,74.38001,84.90201,28.892097,90.51797
67007,,74.45223,84.97441,28.960388,90.58839
67073,,74.525566,85.04793,29.02975,90.65989
67139,,74.5989,85.121445,29.099113,90.73139
67204,,74.67112,85.19385,29.167425,90.80181
67270,,74.74445,85.267365,29.236816,90.873314
67336,,74.81779,85.34088,29.306305,90.94482
67402,,74.89112,85.4144,29.375793,91.01632
67467,,74.96334,85.4868,29.44423,91.08674
67533,,75.036674,85.56032,29.513718,91.15824
67599,,75.11001,85.633835,29.58327,91.22987
67664,,75.182236,85.70624,29.651829,91.30079
67730,,75.25556,85.779755,29.721443,91.372795
67796,,75.328896,85.85327,29.791058,91.4448
67861,,75.40112,85.925674,29.859617,91.51572
67927,,75.47446,85.99919,29.92931,91.58772
67993,,75.54779,86.07271,29.99905,91.65973
68058,,75.62001,86.14511,30.067734,91.730644
68124,,75.693344,86.21863,30.137474,91.80265
68190,,75.76668,86.292145,30.207214,91.87466
68256,,75.84001,86.36566,30.277027,91.94666
68321,,75.91223,86.438065,30.345835,92.01758
68387,,75.985565,86.51158,30.4157,92.089584
68453,,76.0589,86.5851,30.485567,92.16159
68518,,76.13112,86.6575,30.554375,92.232506
68584,,76.20445,86.73102,30.624285,92.30451
68650,,76.27779,86.804535,30.694277,92.37652
68715,,76.350006,86.87694,30.763208,92.44743
68781,,76.42334,86.950455,30.8332,92.51944
68847,,76.49667,87.02397,30.903193,92.591446
68913,,76.57001,87.09749,30.973185,92.66345
68978,,76.642235,87.16989,31.042234,92.73437
69044,,76.71557,87.24341,31.112352,92.80637
69110,,76.7889,87.316925,31.18247,92.87838
69175,,76.86112,87.38933,31.251526,92.949295
69241,,76.934456,87.462845,31.321644,93.0213
69307,,77.00779,87.53636,31.391804,93.09331
69372,,77.08001,87.608765,31.460983,93.16422
69438,,77.15334,87.68228,31.531227,93.23623
69504,,77.22668,87.7558,31.60147,93.308235
69569,,77.2989,87.8282,31.67065,93.37915
69635,,77.37223,87.90172,31.740894,93.45116
69701,,77.445564,87.975235,31.811201,93.52316
69767,,77.5189,88.04875,31.88157,93.59517
69832,,77.59112,88.121155,31.950874,93.666084
69898,,77.66445,88.19467,32.021282,93.73809
69964,,77.737785,88.26819,32.091778,93.8101
70029,,77.81001,88.34059,32.161205,93.88101
70095,,77.88335,88.41411,32.2317,93.95302
70161,,77.95668,88.487625,32.302197,94.025024
70226,,78.0289,88.56003,32.371624,94.09594
70292,,78.102234,88.633545,32.44212,94.167946
70358,,78.17557,88.70706,32.512615,94.23995
70423,,78.24779,88.779465,32.582043,94.31087
70489,,78.32112,88.85298,32.65254,94.38287
70555,,78.394455,88.9265,32.723034,94.45488
70621,,78.46779,89.000015,32.79353,94.526886
70686,,78.54001,89.07242,32.862957,94.5978
70752,,78.61334,89.145935,32.933666,94.66981
70818,,78.686676,89.21945,33.004414,94.74181
70883,,78.758896,89.291855,33.07409,94.81273
70949,,78.83223,89.36537,33.144836,94.884735
71015,,78.90556,89.43889,33.215584,94.95674
71080,,78.97779,89.51129,33.28526,95.02766
71146,,79.051125,89.58481,33.356007,95.09987
71212,,79.12446,89.658325,33.426754,95.17238
71277,,79.19668,89.73073,33.49643,95.24379
71343,,79.27001,89.804245,33.567177,95.3163
71409,,79.343346,89.87776,33.637924,95.38881
71475,,79.41668,89.95128,33.70867,95.46132
71540,,79.4889,90.02368,33.778347,95.53273
71606,,79.56223,90.0972,33.8491,95.60524
71672,,79.63557,90.170715,33.920097,95.67775
71737,,79.70779,90.24312,33.99002,95.74916
71803,,79.78112,90.316635,34.06102,95.82167
71869,,79.854454,90.39015,34.13202,95.89418
71934,,79.926674,90.462555,34.201942,95.96559
72000,,80.00001,90.53607,34.27294,96.0381
72066,,80.07334,90.60959,34.34394,96.11061
72132,,80.146675,90.683105,34.41494,96.18312
72197,,80.2189,90.75551,34.484863,96.25453
72263,,80.29224,90.829025,34.555862,96.32704
72329,,80.36556,90.90254,34.62686,96.39955
72394,,80.43779,90.974945,34.696785,96.47096
72460,,80.51112,91.04846,34.767784,96.54347
72526,,80.58446,91.12198,34.838783,96.61598
72591,,80.65668,91.19438,34.908707,96.68739
72657,,80.73001,91.2679,34.97989,96.7599
72723,,80.803345,91.341415,35.05114,96.83241
72788,,80.875565,91.41382,35.12131,96.903824
72854,,80.9489,91.487335,35.192562,96.97633
72920,,81.02223,91.56085,35.263813,97.04884
72986,,81.095566,91.63437,35.335064,97.12135
73051,,81.167786,91.70677,35.405235,97.192764
73117,,81.24112,91.78029,35.476486,97.265274
73183,,81.31445,91.853806,35.547737,97.33778
73248,,81.38668,91.92621,35.61791,97.409195
73314,,81.46001,91.999725,35.68916,97.481705
73380,,81.53334,92.07324,35.76041,97.554214
73445,,81.60557,92.145645,35.83058,97.625626
73511,,81.6789,92.21916,35.901833,97.698135
73577,,81.752235,92.29268,35.973083,97.770645
73642,,81.824455,92.36508,36.043255,97.84206
73708,,81.89779,92.4386,36.114506,97.914566
73774,,81.97112,92.512115,36.185925,97.987076
73840,,82.04446,92.58563,36.257427,98.059586
73905,,82.11668,92.658035,36.327847,98.131
73971,,82.19001,92.73155,36.39935,98.20351
74037,,82.26334,92.80507,36.47085,98.27602
74102,,82.33556,92.87747,36.54127,98.34743
74168,,82.4089,92.95099,36.612774,98.41994
74234,,82.48223,93.024506,36.684277,98.49245
74299,,82.55446,93.09691,36.754696,98.56386
74365,,82.627785,93.170425,36.8262,98.63637
74431,,82.70112,93.24394,36.8977,98.70888
74496,,82.773346,93.316345,36.96812,98.78029
74562,,82.84668,93.38986,37.039623,98.8528
74628,,82.92001,93.46338,37.111126,98.92531
74694,,82.99335,93.536896,37.18263,98.99782
74759,,83.06557,93.6093,37.253048,99.06923
74825,,83.1389,93.682816,37.32455,99.14174
74891,,83.212234,93.75633,37.396053,99.21425
74956,,83.284454,93.828735,37.466473,99.28566
75022,,83.35779,93.90225,37.53805,99.35817
75088,,83.43112,93.97577,37.609806,99.43068
75153,,83.50334,94.04817,37.680473,99.50209
75219,,83.576675,94.12169,37.752228,99.5746
75285,,83.65001,94.195206,37.823982,99.64711
75351,,83.72334,94.26872,37.895737,99.71962
75416,,83.79556,94.341125,37.966404,99.79103
75482,,83.8689,94.41464,38.03816,99.86354
75548,,83.94223,94.48816,38.109913,99.93605
75613,,84.01446,94.56056,38.18058,
75679,,84.08779,94.63408,38.252335,
75745,,84.161125,94.707596,38.32409,
75810,,84.233345,94.78,38.394756,
75876,,84.30668,94.853516,38.46651,
75942,,84.38001,94.92703,38.538265,
76007,,84.45223,94.999435,38.608932,
76073,,84.525566,95.07295,38.680687,
76139,,84.5989,95.14647,38.75244,
76205,,84.67223,95.219986,38.824196,
76270,,84.74445,95.29239,38.894863,
76336,,84.81779,95.365906,38.966618,
76402,,84.89112,95.43942,39.038372,
76467,,84.96334,95.511826,39.10904,
76533,,85.036674,95.58534,39.18103,
76599,,85.11001,95.65886,39.253036,
76664,,85.182236,95.73126,39.32395,
76730,,85.25557,95.80478,39.395958,
76796,,85.3289,95.878296,39.467964,
76861,,85.40112,95.9507,39.53888,
76927,,85.47446,96.024216,39.610886,
76993,,85.54779,96.09773,39.68289,
77059,,85.621124,96.17125,39.754898,
77124,,85.693344,96.24365,39.825813,
77190,,85.76668,96.31717,39.89782,
77256,,85.84001,96.390686,39.969826,
77321,,85.91223,96.46309,40.04074,
77387,,85.985565,96.536606,40.112747,
77453,,86.0589,96.61012,40.184753,
77518,,86.13112,96.682526,40.25567,
77584,,86.20445,96.75604,40.327675,
77650,,86.27779,96.82956,40.39968,
77716,,86.35112,96.903076,40.471687,
77781,,86.42335,96.97548,40.542603,
77847,,86.49668,97.048996,40.61461,
77913,,86.570015,97.12251,40.686615,
77978,,86.642235,97.194916,40.75753,
78044,,86.71557,97.26843,40.829536,
78110,,86.7889,97.34195,40.901543,
78175,,86.86112,97.41435,40.972458,
78241,,86.934456,97.48787,41.04456,
78307,,87.00779,97.561386,41.116817,
78372,,87.08001,97.63379,41.18798,
78438,,87.15334,97.707306,41.26024,
78504,,87.22668,97.78082,41.332497,
78570,,87.30001,97.85434,41.404755,
78635,,87.37223,97.92674,41.475918,
78701,,87.445564,98.00026,41.548176,
78767,,87.5189,98.07378,41.620434,
78832,,87.591125,98.14618,41.691597,
78898,,87.66446,98.219696,41.763855,
78964,,87.737785,98.29321,41.836113,
79029,,87.81001,98.365616,41.907276,
79095,,87.88335,98.43913,41.979534,
79161,,87.95668,98.51265,42.051792,
79226,,88.0289,98.58505,42.122955,
79292,,88.102234,98.65857,42.195213,
79358,,88.17557,98.732086,42.26747,
79424,,88.2489,98.8056,42.33973,
79489,,88.32112,98.878006,42.410892,
79555,,88.394455,98.95152,42.48315,
79621,,88.46779,99.02504,42.55541,
79686,,88.54001,99.09744,42.62657,
79752,,88.61334,99.17096,42.69883,
79818,,88.686676,99.24448,42.771088,
79883,,88.7589,99.31688,42.84225,
79949,,88.83224,99.390396,42.91451,
80015,,88.90556,99.46391,42.986767,
80080,,88.97779,99.536316,43.05793,
80146,,89.051125,99.60983,43.130188,
80212,,89.12446,99.68335,43.202446,
80278,,89.19779,99.75687,43.274704,
80343,,89.27001,99.82927,43.345867,
80409,,89.343346,99.90279,43.418297,
80475,,89.41668,99.9763,43.490807,
80540,,89.4889,,43.562218,
80606,,89.56223,,43.634727,
80672,,89.63557,,43.707237,
80737,,89.70779,,43.77865,
80803,,89.78112,,43.85116,
80869,,89.854454,,43.923668,
80935,,89.92779,,43.996178,
81000,,90.000015,,44.06759,
81066,,90.07334,,44.1401,
81132,,90.146675,,44.21261,
81197,,90.2189,,44.28402,
81263,,90.29224,,44.35653,
81329,,90.36557,,44.42904,
81394,,90.43779,,44.50045,
81460,,90.51112,,44.57296,
81526,,90.58446,,44.64547,
81591,,90.65668,,44.71688,
81657,,90.73001,,44.78939,
81723,,90.803345,,44.8619,
81789,,90.87668,,44.93441,
81854,,90.9489,,45.00582,
81920,,91.02223,,45.07833,
81986,,91.095566,,45.15084,
82051,,91.16779,,45.22225,
82117,,91.24112,,45.29476,
82183,,91.31445,,45.36727,
82248,,91.38668,,45.438683,
82314,,91.460014,,45.511192,
82380,,91.53335,,45.583702,
82445,,91.60557,,45.655113,
82511,,91.6789,,45.727623,
82577,,91.752235,,45.800133,
82643,,91.82557,,45.872643,
82708,,91.89779,,45.944054,
82774,,91.97112,,46.016563,
82840,,92.04446,,46.089073,
82905,,92.11668,,46.160484,
82971,,92.19001,,46.232994,
83037,,92.26334,,46.305504,
83102,,92.33556,,46.376915,
83168,,92.4089,,46.449425,
83234,,92.48223,,46.522186,
83299,,92.55446,,46.593845,
83365,,92.62779,,46.666607,
83431,,92.701126,,46.73937,
83497,,92.77446,,46.81213,
83562,,92.84668,,46.88379,
83628,,92.92001,,46.95655,
83694,,92.99335,,47.029312,
83759,,93.06557,,47.10097,
83825,,93.1389,,47.173733,
83891,,93.212234,,47.246494,
83956,,93.284454,,47.318153,
84022,,93.35779,,47.390915,
84088,,93.43112,,47.463676,
84154,,93.504456,,47.536438,
84219,,93.576675,,47.608097,
84285,,93.65001,,47.68086,
84351,,93.72334,,47.75362,
84416,,93.79557,,47.82528,
84482,,93.868904,,47.89804,
84548,,93.94224,,47.970802,
84613,,94.01446,,48.04246,
84679,,94.08779,,48.115223,
84745,,94.161125,,48.187984,
84810,,94.233345,,48.259644,
84876,,94.30668,,48.332405,
84942,,94.38001,,48.405167,
85008,,94.45335,,48.47793,
85073,,94.525566,,48.549587,
85139,,94.5989,,48.62235,
85205,,94.67223,,48.69511,
85270,,94.74445,,48.76677,
85336,,94.81779,,48.83953,
85402,,94.89112,,48.912292,
85467,,94.96335,,48.98395,
85533,,95.03668,,49.056713,
85599,,95.110016,,49.129475,
85664,,95.182236,,49.201134,
85730,,95.25557,,49.273895,
85796,,95.3289,,49.346657,
85862,,95.40224,,49.41942,
85927,,95.47446,,49.491077,
85993,,95.54779,,49.56384,
86059,,95.621124,,49.6366,
86124,,95.693344,,49.70826,
86190,,95.76668,,49.78102,
86256,,95.84001,,49.853783,
86321,,95.91223,,49.92544,
86387,,95.985565,,49.998203,
86453,,96.0589,,50.070965,
86518,,96.13113,,50.142624,
86584,,96.20446,,50.215385,
86650,,96.277794,,50.288147,
86716,,96.35112,,50.36091,
86781,,96.42335,,50.432568,
86847,,96.49668,,50.50533,
86913,,96.570015,,50.57809,
86978,,96.642235,,50.64975,
87044,,96.71557,,50.72251,
87110,,96.7889,,50.795273,
87175,,96.86112,,50.866932,
87241,,96.934456,,50.93974,
87307,,97.00779,,51.012753,
87373,,97.08112,,51.085766,
87438,,97.15334,,51.157673,
87504,,97.22668,,51.230686,
87570,,97.30001,,51.3037,
87635,,97.37224,,51.375607,
87701,,97.44557,,51.44862,
87767,,97.5189,,51.521633,
87832,,97.591125,,51.59354,
87898,,97.66446,,51.666553,
87964,,97.73779,,51.739567,
88029,,97.81001,,51.811474,
88095,,97.88335,,51.884487,
88161,,97.95668,,51.9575,
88227,,98.030014,,52.030514,
88292,,98.102234,,52.10242,
88358,,98.17557,,52.175434,
88424,,98.2489,,52.248447,
88489,,98.32112,,52.320354,
88555,,98.394455,,52.393368,
88621,,98.46779,,52.46638,
88686,,98.540016,,52.53829,
88752,,98.61334,,52.6113,
88818,,98.686676,,52.684315,
88883,,98.7589,,52.75622,
88949,,98.83224,,52.829235,
89015,,98.90557,,52.90225,
89081,,98.978905,,52.97526,
89146,,99.051125,,53.04717,
89212,,99.12446,,53.120182,
89278,,99.19779,,53.193195,
89343,,99.27001,,53.265102,
89409,,99.343346,,53.338116,
89475,,99.41668,,53.41113,
89540,,99.4889,,53.483036,
89606,,99.56223,,53.55605,
89672,,99.63557,,53.629063,
89738,,99.7089,,53.702076,
89803,,99.78112,,53.773983,
89869,,99.854454,,53.846996,
89935,,99.92779,,53.92001,
90000,,,,53.991917,
90066,,,,54.06493,
90132,,,,54.137943,
90197,,,,54.20985,
90263,,,,54.282864,
90329,,,,54.355877,
90394,,,,54.427784,
90460,,,,54.500797,
90526,,,,54.57381,
90592,,,,54.646824,
90657,,,,54.71873,
90723,,,,54.791744,
90789,,,,54.864758,
90854,,,,54.936665,
90920,,,,55.009678,
90986,,,,55.08269,
91051,,,,55.1546,
91117,,,,55.22761,
91183,,,,55.300625,
91248,,,,55.37253,
91314,,,,55.445545,
91380,,,,55.51856,
91446,,,,55.59157,
91511,,,,55.66348,
91577,,,,55.736492,
91643,,,,55.809505,
91708,,,,55.881413,
91774,,,,55.954426,
91840,,,,56.02744,
91905,,,,56.099346,
91971,,,,56.17236,
92037,,,,56.245373,
92102,,,,56.31728,
92168,,,,56.390293,
92234,,,,56.463306,
92300,,,,56.53632,
92365,,,,56.608227,
92431,,,,56.68124,
92497,,,,56.754253,
92562,,,,56.82616,
92628,,,,56.899174,
92694,,,,56.972187,
92759,,,,57.044094,
92825,,,,57.117107,
92891,,,,57.19012,
92957,,,,57.263134,
93022,,,,57.33504,
93088,,,,57.408054,
93154,,,,57.481068,
93219,,,,57.552975,
93285,,,,57.625988,
93351,,,,57.699,
93416,,,,57.77091,
93482,,,,57.84392,
93548,,,,57.916935,
93613,,,,57.988842,
93679,,,,58.061855,
93745,,,,58.13487,
93811,,,,58.207882,
93876,,,,58.27979,
93942,,,,58.352802,
94008,,,,58.425816,
94073,,,,58.497723,
94139,,,,58.570736,
94205,,,,58.64375,
94270,,,,58.715656,
94336,,,,58.78867,
94402,,,,58.861683,
94467,,,,58.93359,
94533,,,,59.006603,
94599,,,,59.079617,
94665,,,,59.15263,
94730,,,,59.224537,
94796,,,,59.297745,
94862,,,,59.37101,
94927,,,,59.443165,
94993,,,,59.51643,
95059,,,,59.589695,
95124,,,,59.66185,
95190,,,,59.735115,
95256,,,,59.80838,
95321,,,,59.880535,
95387,,,,59.9538,
95453,,,,60.027065,
95519,,,,60.10033,
95584,,,,60.172485,
95650,,,,60.24575,
95716,,,,60.319016,
95781,,,,60.39117,
95847,,,,60.464436,
95913,,,,60.5377,
95978,,,,60.609856,
96044,,,,60.68312,
96110,,,,60.756386,
96176,,,,60.82965,
96241,,,,60.901806,
96307,,,,60.97507,
96373,,,,61.048336,
96438,,,,61.12049,
96504,,,,61.193756,
96570,,,,61.26702,
96635,,,,61.339176,
96701,,,,61.41244,
96767,,,,61.485706,
96832,,,,61.55786,
96898,,,,61.631126,
96964,,,,61.70439,
97030,,,,61.777657,
97095,,,,61.84981,
97161,,,,61.923077,
97227,,,,61.99634,
97292,,,,62.068497,
97358,,,,62.14176,
97424,,,,62.215027,
97489,,,,62.28718,
97555,,,,62.360447,
97621,,,,62.433712,
97686,,,,62.505867,
97752,,,,62.579132,
97818,,,,62.652397,
97884,,,,62.725662,
97949,,,,62.797817,
98015,,,,62.871082,
98081,,,,62.944347,
98146,,,,63.016502,
98212,,,,63.089767,
98278,,,,63.163033,
98343,,,,63.235188,
98409,,,,63.308453,
98475,,,,63.381718,
98541,,,,63.454983,
98606,,,,63.527138,
98672,,,,63.600403,
98738,,,,63.673668,
98803,,,,63.745823,
98869,,,,63.819088,
98935,,,,63.892353,
99000,,,,63.964508,
99066,,,,64.03764,
99132,,,,64.11066,
99197,,,,64.18256,
99263,,,,64.25558,
99329,,,,64.32859,
99395,,,,64.4016,
99460,,,,64.47351,
99526,,,,64.546524,
99592,,,,64.61954,
99657,,,,64.691444,
99723,,,,64.76446,
99789,,,,64.83747,
99854,,,,64.90938,
99920,,,,64.98239,
99986,,,,65.055405,
100051,,,,65.12731,
100117,,,,65.200325,
100183,,,,65.27334,
100249,,,,65.34635,
100314,,,,65.41826,
100380,,,,65.49127,
100446,,,,65.564285,
100511,,,,65.63619,
100577,,,,65.709206,
100643,,,,65.78222,
100708,,,,65.854126,
100774,,,,65.92714,
100840,,,,66.00015,
100905,,,,66.07206,
100971,,,,66.14507,
101037,,,,66.21809,
101103,,,,66.2911,
101168,,,,66.36301,
101234,,,,66.43602,
101300,,,,66.50903,
101365,,,,66.58094,
101431,,,,66.65395,
101497,,,,66.72697,
101562,,,,66.798874,
101628,,,,66.87189,
101694,,,,66.9449,
101760,,,,67.017914,
101825,,,,67.08982,
101891,,,,67.162834,
101957,,,,67.23585,
102022,,,,67.307755,
102088,,,,67.38077,
102154,,,,67.45378,
102219,,,,67.52569,
102285,,,,67.5987,
102351,,,,67.671715,
102416,,,,67.74362,
102482,,,,67.816635,
102548,,,,67.88965,
102614,,,,67.96266,
102679,,,,68.03457,
102745,,,,68.10758,
102811,,,,68.180595,
102876,,,,68.2525,
102942,,,,68.325516,
103008,,,,68.39853,
103073,,,,68.470436,
103139,,,,68.54345,
103205,,,,68.61646,
103270,,,,68.68837,
103336,,,,68.76138,
103402,,,,68.8344,
103468,,,,68.90741,
103533,,,,68.97932,
103599,,,,69.05233,
103665,,,,69.12534,
103730,,,,69.19725,
103796,,,,69.27026,
103862,,,,69.34328,
103927,,,,69.415184,
103993,,,,69.4882,
104059,,,,69.56121,
104124,,,,69.63312,
104190,,,,69.70622,
104256,,,,69.77974,
104322,,,,69.85326,
104387,,,,69.92566,
104453,,,,69.999176,
104519,,,,70.07269,
104584,,,,70.145096,
104650,,,,70.21861,
104716,,,,70.29213,
104781,,,,70.36453,
104847,,,,70.43805,
104913,,,,70.511566,
104979,,,,70.58508,
105044,,,,70.657486,
105110,,,,70.731,
105176,,,,70.80452,
105241,,,,70.87692,
105307,,,,70.95044,
105373,,,,71.02396,
105438,,,,71.09636,
105504,,,,71.169876,
105570,,,,71.24339,
105635,,,,71.315796,
105701,,,,71.38931,
105767,,,,71.46283,
105833,,,,71.53635,
105898,,,,71.60875,
105964,,,,71.68227,
106030,,,,71.75578,
106095,,,,71.828186,
106161,,,,71.9017,
106227,,,,71.97522,
106292,,,,72.04762,
106358,,,,72.12114,
106424,,,,72.19466,
106489,,,,72.26706,
106555,,,,72.340576,
106621,,,,72.41409,
106687,,,,72.48761,
106752,,,,72.56001,
106818,,,,72.63353,
106884,,,,72.70705,
106949,,,,72.77945,
107015,,,,72.85297,
107081,,,,72.92648,
107146,,,,72.998886,
107212,,,,73.0724,
107278,,,,73.14592,
107343,,,,73.21832,
107409,,,,73.29184,
107475,,,,73.36536,
107541,,,,73.43887,
107606,,,,73.51128,
107672,,,,73.58479,
107738,,,,73.65831,
107803,,,,73.73071,
107869,,,,73.80423,
107935,,,,73.87775,
108000,,,,73.95015,
108066,,,,74.02367,
108132,,,,74.09718,
108198,,,,74.1707,
108263,,,,74.2431,
108329,,,,74.31662,
108395,,,,74.39014,
108460,,,,74.46254,
108526,,,,74.53606,
108592,,,,74.60957,
108657,,,,74.68198,
108723,,,,74.75549,
108789,,,,74.82901,
108854,,,,74.90141,
108920,,,,74.97493,
108986,,,,75.04845,
109052,,,,75.12196,
109117,,,,75.19437,
109183,,,,75.26788,
109249,,,,75.3414,
109314,,,,75.4138,
109380,,,,75.48732,
109446,,,,75.56084,
109511,,,,75.63324,
109577,,,,75.70676,
109643,,,,75.78027,
109708,,,,75.85268,
109774,,,,75.92619,
109840,,,,75.99971,
109906,,,,76.07323,
109971,,,,76.14563,
110037,,,,76.21915,
110103,,,,76.29266,
110168,,,,76.36507,
110234,,,,76.43858,
110300,,,,76.5121,
110365,,,,76.5845,
110431,,,,76.65802,
110497,,,,76.73154,
110563,,,,76.80505,
110628,,,,76.87746,
110694,,,,76.95097,
110760,,,,77.02449,
110825,,,,77.09689,
110891,,,,77.17041,
110957,,,,77.24393,
111022,,,,77.31633,
111088,,,,77.38985,
111154,,,,77.46336,
111219,,,,77.53577,
111285,,,,77.60928,
111351,,,,77.6828,
111417,,,,77.75632,
111482,,,,77.82872,
111548,,,,77.90224,
111614,,,,77.97575,
111679,,,,78.04816,
111745,,,,78.12167,
111811,,,,78.19519,
111876,,,,78.26759,
111942,,,,78.34111,
112008,,,,78.41463,
112073,,,,78.48703,
112139,,,,78.56055,
112205,,,,78.63406,
112271,,,,78.70758,
112336,,,,78.77998,
112402,,,,78.8535,
112468,,,,78.92702,
112533,,,,78.99942,
112599,,,,79.07294,
112665,,,,79.146454,
112730,,,,79.21886,
112796,,,,79.29237,
112862,,,,79.36589,
112927,,,,79.43829,
112993,,,,79.51181,
113059,,,,79.58533,
113125,,,,79.658844,
113190,,,,79.73125,
113256,,,,79.80476,
113322,,,,79.87828,
113387,,,,79.95068,
113453,,,,80.0242,
113519,,,,80.09772,
113584,,,,80.17012,
113650,,,,80.24364,
113716,,,,80.317154,
113782,,,,80.39067,
113847,,,,80.46307,
113913,,,,80.53659,
113979,,,,80.61011,
114044,,,,80.68251,
114110,,,,80.75603,
114176,,,,80.829544,
114241,,,,80.90195,
114307,,,,80.975464,
114373,,,,81.04898,
114438,,,,81.12138,
114504,,,,81.1949,
114570,,,,81.26842,
114636,,,,81.341934,
114701,,,,81.41434,
114767,,,,81.487854,
114833,,,,81.56137,
114898,,,,81.63377,
114964,,,,81.70729,
115030,,,,81.78081,
115095,,,,81.85321,
115161,,,,81.92673,
115227,,,,82.000244,
115292,,,,82.07265,
115358,,,,82.146164,
115424,,,,82.21968,
115490,,,,82.2932,
115555,,,,82.3656,
115621,,,,82.43912,
115687,,,,82.512634,
115752,,,,82.58504,
115818,,,,82.658554,
115884,,,,82.73207,
115949,,,,82.804474,
116015,,,,82.87799,
116081,,,,82.95151,
116146,,,,83.02391,
116212,,,,83.09743,
116278,,,,83.170944,
116344,,,,83.24446,
116409,,,,83.316864,
116475,,,,83.39038,
116541,,,,83.4639,
116606,,,,83.5363,
116672,,,,83.60982,
116738,,,,83.683334,
116803,,,,83.75574,
116869,,,,83.829254,
116935,,,,83.90277,
117001,,,,83.97629,
117066,,,,84.04869,
117132,,,,84.12221,
117198,,,,84.195724,
117263,,,,84.26813,
117329,,,,84.341644,
117395,,,,84.41516,
117460,,,,84.487564,
117526,,,,84.56108,
117592,,,,84.6346,
117657,,,,84.707,
117723,,,,84.78052,
117789,,,,84.854034,
117855,,,,84.92755,
117920,,,,84.999954,
117986,,,,85.07347,
118052,,,,85.14699,
118117,,,,85.21939,
118183,,,,85.29291,
118249,,,,85.366425,
118314,,,,85.43883,
118380,,,,85.512344,
118446,,,,85.58586,
118511,,,,85.658264,
118577,,,,85.73178,
118643,,,,85.8053,
118709,,,,85.878815,
118774,,,,85.95122,
118840,,,,86.024734,
118906,,,,86.09825,
118971,,,,86.170654,
119037,,,,86.24417,
119103,,,,86.31769,
119168,,,,86.39009,
119234,,,,86.46361,
119300,,,,86.537125,
119365,,,,86.60953,
119431,,,,86.683044,
119497,,,,86.75656,
119563,,,,86.83008,
119628,,,,86.90248,
119694,,,,86.976,
119760,,,,87.049515,
119825,,,,87.12192,
119891,,,,87.195435,
119957,,,,87.26895,
120022,,,,87.341354,
120088,,,,87.41487,
120154,,,,87.48839,
120220,,,,87.561905,
120285,,,,87.63431,
120351,,,,87.707825,
120417,,,,87.78134,
120482,,,,87.853745,
120548,,,,87.92726,
120614,,,,88.00078,
120679,,,,88.07318,
120745,,,,88.1467,
120811,,,,88.220215,
120876,,,,88.29262,
120942,,,,88.366135,
121008,,,,88.43965,
121074,,,,88.51317,
121139,,,,88.58557,
121205,,,,88.65909,
121271,,,,88.732605,
121336,,,,88.80501,
121402,,,,88.878525,
121468,,,,88.95204,
121533,,,,89.024445,
121599,,,,89.09796,
121665,,,,89.17148,
121730,,,,89.24388,
121796,,,,89.3174,
121862,,,,89.390915,
121928,,,,89.46443,
121993,,,,89.536835,
122059,,,,89.61035,
122125,,,,89.68387,
122190,,,,89.75627,
122256,,,,89.82979,
122322,,,,89.903305,
122387,,,,89.97571,
122453,,,,90.049225,
122519,,,,90.12274,
122585,,,,90.19626,
122650,,,,90.26866,
122716,,,,90.34218,
122782,,,,90.415695,
122847,,,,90.4881,
122913,,,,90.561615,
122979,,,,90.63513,
123044,,,,90.707535,
123110,,,,90.78105,
123176,,,,90.85457,
123241,,,,90.92697,
123307,,,,91.00049,
123373,,,,91.074005,
123439,,,,91.14752,
123504,,,,91.219925,
123570,,,,91.29344,
123636,,,,91.36696,
123701,,,,91.43936,
123767,,,,91.51288,
123833,,,,91.586395,
123898,,,,91.6588,
123964,,,,91.732315,
124030,,,,91.80583,
124095,,,,91.878235,
124161,,,,91.95175,
124227,,,,92.02527,
124293,,,,92.098785,
124358,,,,92.17119,
124424,,,,92.244705,
124490,,,,92.31822,
124555,,,,92.390625,
124621,,,,92.46414,
124687,,,,92.53766,
124752,,,,92.61006,
124818,,,,92.68358,
124884,,,,92.757095,
124949,,,,92.8295,
125015,,,,92.903015,
125081,,,,92.97653,
125147,,,,93.05005,
125212,,,,93.12245,
125278,,,,93.19597,
125344,,,,93.269485,
125409,,,,93.34189,
125475,,,,93.415405,
125541,,,,93.48892,
125606,,,,93.561325,
125672,,,,93.63484,
125738,,,,93.70836,
125804,,,,93.781876,
125869,,,,93.85428,
125935,,,,93.927795,
126001,,,,94.00131,
126066,,,,94.073715,
126132,,,,94.14723,
126198,,,,94.22075,
126263,,,,94.29315,
126329,,,,94.36667,
126395,,,,94.440186,
126460,,,,94.51259,
126526,,,,94.586105,
126592,,,,94.65962,
126658,,,,94.73314,
126723,,,,94.80554,
126789,,,,94.87906,
126855,,,,94.952576,
126920,,,,95.02498,
126986,,,,95.098495,
127052,,,,95.17201,
127117,,,,95.244415,
127183,,,,95.31793,
127249,,,,95.39145,
127314,,,,95.46385,
127380,,,,95.53737,
127446,,,,95.610886,
127512,,,,95.6844,
127577,,,,95.756805,
127643,,,,95.83032,
127709,,,,95.90384,
127774,,,,95.97624,
127840,,,,96.04976,
127906,,,,96.123276,
127971,,,,96.19568,
128037,,,,96.269196,
128103,,,,96.34271,
128168,,,,96.415115,
128234,,,,96.48863,
128300,,,,96.56215,
128366,,,,96.635666,
128431,,,,96.70807,
128497,,,,96.781586,
128563,,,,96.8551,
128628,,,,96.927505,
128694,,,,97.00102,
128760,,,,97.07454,
128825,,,,97.14694,
128891,,,,97.22046,
128957,,,,97.293976,
129023,,,,97.36749,
129088,,,,97.439896,
129154,,,,97.51341,
129220,,,,97.58693,
129285,,,,97.65933,
129351,,,,97.73285,
129417,,,,97.806366,
129482,,,,97.87877,
129548,,,,97.952286,
129614,,,,98.0258,
129679,,,,98.098206,
129745,,,,98.17172,
129811,,,,98.24524,
129877,,,,98.318756,
129942,,,,98.39116,
130008,,,,98.464676,
130074,,,,98.53819,
130139,,,,98.610596,
130205,,,,98.68411,
130271,,,,98.75763,
130336,,,,98.83003,
130402,,,,98.90355,
130468,,,,98.977066,
130533,,,,99.04947,
130599,,,,99.122986,
130665,,,,99.1965,
130731,,,,99.27002,
130796,,,,99.34242,
130862,,,,99.41594,
130928,,,,99.489456,
130993,,,,99.56186,
131059,,,,99.635376,
131125,,,,99.70889,
131190,,,,99.781296,
131256,,,,99.85481,
131322,,,,99.92833,


==> figures/gmm_1d/T_10/taus.csv <==
iter,diffusion,ULA,tempering,dilation,DAZ
0,0.99,0.99,0.99,0.99,0.99
1,0.15142238,0.15142238,0.854481,0.98992825,0.13136147
2,0.089856684,0.089856684,0.8072707,0.98985493,0.07192589
3,0.06617227,0.06617227,0.7729313,0.98978096,0.054185063
4,0.053440616,0.053440616,0.7454482,0.9897077,0.045387227
5,0.04515843,0.04515843,0.7215839,0.9896327,0.03976538
6,0.039352205,0.039352205,0.70057654,0.9895572,0.035821885
7,0.03507944,0.03507944,0.6819817,0.98948234,0.032898817
8,0.031693973,0.031693973,0.66477007,0.98940575,0.030559953
9,0.028970616,0.028970616,0.6489232,0.9893286,0.028658388
10,0.026755312,0.026755312,0.634426,0.9892521,0.027094916
11,0.024860164,0.024860164,0.6206615,0.9891738,0.02574339
12,0.023239605,0.023239605,0.607727,0.989095,0.024575913
13,0.021835018,0.021835018,0.5955165,0.98901564,0.023554169
14,0.020621242,0.020621242,0.5841159,0.9889369,0.022663064
15,0.019529385,0.019529385,0.57310486,0.9888564,0.02185441
16,0.018554894,0.018554894,0.56260526,0.9887753,0.021126617
17,0.017691392,0.017691392,0.5527167,0.98869485,0.020476555
18,0.016897472,0.016897472,0.5430935,0.9886126,0.019874286
19,0.01617506,0.01617506,0.5338547,0.98852974,0.019322261
20,0.015523947,0.015523947,0.52510166,0.98844755,0.018821226
21,0.014916198,0.014916198,0.5165376,0.9883635,0.018350378
22,0.01435549,0.01435549,0.508276,0.9882789,0.017913211
23,0.013843914,0.013843914,0.5004142,0.98819494,0.017511833
24,0.013361037,0.013361037,0.49269164,0.98810905,0.017130699
25,0.0129110245,0.0129110245,0.48521432,0.9880226,0.016773405
26,0.012490424,0.012490424,0.47796693,0.98793554,0.016437624
27,0.012102088,0.012102088,0.47104064,0.9878491,0.01612585
28,0.0117315035,0.0117315035,0.46420988,0.9877608,0.015826778
29,0.011382632,0.011382632,0.45757172,0.98767185,0.015543754
30,0.0110583175,0.0110583175,0.451212,0.9875836,0.015279358
31,0.010746937,0.010746937,0.4449257,0.9874934,0.015024251
32,0.010452077,0.010452077,0.43880334,0.9874025,0.014781494
33,0.010176514,0.010176514,0.43292615,0.9873123,0.014553577
34,0.0099105695,0.0099105695,0.42710578,0.98722017,0.014332611
35,0.009657528,0.009657528,0.42142695,0.9871273,0.014121417
36,0.00941998,0.00941998,0.41596633,0.98703516,0.013922287
37,0.009189779,0.009189779,0.4105501,0.98694104,0.0137284715
38,0.008969858,0.008969858,0.4052577,0.98684615,0.0135425385
39,0.008759524,0.008759524,0.40008396,0.98675066,0.013363954
40,0.008561107,0.008561107,0.39509985,0.98665595,0.01319482
41,0.008367939,0.008367939,0.39014757,0.98655903,0.0130294785
42,0.008182582,0.008182582,0.38530043,0.98646146,0.012870209
43,0.00800722,0.00800722,0.38062564,0.98636466,0.012718921
44,0.00783599,0.00783599,0.37597558,0.98626566,0.012570634
45,0.0076712403,0.0076712403,0.37141937,0.986166,0.012427428
46,0.0075149564,0.0075149564,0.36702064,0.98606706,0.012291063
47,0.007361975,0.007361975,0.362641,0.985966,0.012157098
48,0.0072144433,0.0072144433,0.35834584,0.98586416,0.012027422
49,0.0070720534,0.0070720534,0.35413226,0.9857616,0.011901806
50,0.0069365706,0.0069365706,0.3500596,0.9856599,0.011781867
51,0.006803589,0.006803589,0.34600025,0.9855559,0.011663721
52,0.0066749807,0.0066749807,0.3420148,0.98545116,0.011549051
53,0.00655238,0.00655238,0.3381599,0.9853472,0.011439374
54,0.006431816,0.006431816,0.3343147,0.98524094,0.011331137
55,0.006315012,0.006315012,0.3305369,0.985134,0.011225917
56,0.006203479,0.006203479,0.32688022,0.98502785,0.011125106
57,0.006093611,0.006093611,0.3232305,0.9849193,0.011025473
58,0.005987007,0.005987007,0.31964257,0.98481,0.010928468
59,0.0058850544,0.0058850544,0.31616762,0.9847016,0.010835401
60,0.0057844874,0.0057844874,0.31269723,0.9845907,0.010743285
61,0.0056867613,0.0056867613,0.3092836,0.98447907,0.010653475
62,0.0055917534,0.0055917534,0.30592528,0.98436666,0.010565887
63,0.005500732,0.005500732,0.3026704,0.98425514,0.010481709
64,0.005410792,0.005410792,0.2994174,0.98414105,0.010398255
65,0.0053232433,0.0053232433,0.2962156,0.9840262,0.010316765
66,0.005239275,0.005239275,0.2931109,0.9839123,0.010238348
67,0.005156198,0.005156198,0.2900066,0.98379576,0.010160533
68,0.005075242,0.005075242,0.28694966,0.98367846,0.010084468
69,0.004997511,0.004997511,0.28398424,0.9835621,0.010011202
70,0.0049205315,0.0049205315,0.2810179,0.98344314,0.0099384105
71,0.0048454404,0.0048454404,0.2780955,0.9833233,0.009867184
72,0.004773258,0.004773258,0.27525952,0.9832045,0.009798518
73,0.0047017126,0.0047017126,0.2724216,0.98308295,0.009730243
74,0.004631855,0.004631855,0.26962477,0.9829606,0.009663378
75,0.004563625,0.004563625,0.266868,0.9828373,0.009597866
76,0.0044979723,0.0044979723,0.26419142,0.98271513,0.009534639
77,0.004432812,0.004432812,0.26151162,0.9825901,0.009471692
78,0.0043691196,0.0043691196,0.25886944,0.9824642,0.009409987
79,0.0043077827,0.0043077827,0.2563032,0.9823393,0.009350364
80,0.004246857,0.004246857,0.25373313,0.98221165,0.009290977
81,0.004187265,0.004187265,0.2511983,0.98208314,0.009232713
82,0.0041298238,0.0041298238,0.24873547,0.9819556,0.009176388
83,0.0040727295,0.0040727295,0.24626832,0.9818252,0.009120242
84,0.004016841,0.004016841,0.24383426,0.98169386,0.009065108
85,0.003962937,0.003962937,0.2414687,0.9815636,0.009011778
86,0.003909326,0.003909326,0.23909825,0.9814305,0.008958583
87,0.0038568066,0.0038568066,0.23675896,0.98129636,0.008906317
88,0.0038053521,0.0038053521,0.23445018,0.9811613,0.008854942
89,0.003755683,0.003755683,0.23220564,0.98102736,0.008805221
90,0.00370624,0.00370624,0.22995566,0.9808904,0.008755569
91,0.0036577708,0.0036577708,0.22773452,0.9807524,0.008706759
92,0.0036109562,0.0036109562,0.2255746,0.9806156,0.008659467
93,0.0035643277,0.0035643277,0.22340898,0.9804757,0.008612239
94,0.00351859,0.00351859,0.22127058,0.9803349,0.008565767
95,0.0034743915,0.0034743915,0.21919069,0.98019516,0.008520719
96,0.0034303493,0.0034303493,0.21710487,0.98005235,0.008475718
97,0.0033871236,0.0033871236,0.21504474,0.97990847,0.008431414
98,0.0033446916,0.0033446916,0.21300995,0.97976357,0.0083877975
99,0.0033036573,0.0033036573,0.21103029,0.97961986,0.008345497
100,0.003262742,0.003262742,0.20904438,0.979473,0.0083031915
101,0.0032225624,0.0032225624,0.20708245,0.979325,0.008261527
102,0.00318369,0.00318369,0.20517328,0.9791783,0.008221096
103,0.0031449068,0.0031449068,0.20325771,0.9790282,0.008180647
104,0.003106808,0.003106808,0.20136495,0.9788772,0.008140792
105,0.0030699275,0.0030699275,0.19952272,0.9787273,0.008102101
106,0.0030331232,0.0030331232,0.19767396,0.9785741,0.008063367
107,0.0029969441,0.0029969441,0.19584706,0.9784198,0.008025189
108,0.0029619173,0.0029619173,0.19406857,0.9782668,0.007988125
109,0.0029269408,0.0029269408,0.19228347,0.9781104,0.007951004
110,0.0028925498,0.0028925498,0.19051889,0.97795284,0.0079143895
111,0.0028587305,0.0028587305,0.1887748,0.9777941,0.007878288
112,0.0028259645,0.0028259645,0.18707655,0.97763675,0.0078432085
113,0.002793233,0.002793233,0.18537147,0.9774759,0.007808053
114,0.0027610317,0.0027610317,0.183686,0.9773139,0.0077733854
115,0.0027298264,0.0027298264,0.18204454,0.9771532,0.0077396655
116,0.0026986443,0.0026986443,0.18039638,0.9769889,0.007705901
117,0.002667956,0.002667956,0.17876677,0.9768235,0.0076725427
118,0.0026382064,0.0026382064,0.1771794,0.9766595,0.0076401415
119,0.0026084653,0.0026084653,0.17558557,0.9764917,0.007607634
120,0.0025791873,0.0025791873,0.17400917,0.97632277,0.007575558
121,0.0025507938,0.0025507938,0.17247377,0.9761552,0.007544351
122,0.002522406,0.002522406,0.1709316,0.975984,0.0075130463
123,0.0024944495,0.0024944495,0.16940625,0.9758115,0.00748215
124,0.002466916,0.002466916,0.16789763,0.9756378,0.0074516153
125,0.002440203,0.002440203,0.1664276,0.97546554,0.0074218987
126,0.0024134808,0.0024134808,0.16495116,0.97528946,0.007392107
127,0.0023871597,0.0023871597,0.16349055,0.9751121,0.007362663
128,0.0023616152,0.0023616152,0.16206717,0.97493625,0.007333997
129,0.0023360522,0.0023360522,0.16063736,0.9747564,0.007305234
130,0.0023108665,0.0023108665,0.15922281,0.97457534,0.0072768196
131,0.0022864186,0.0022864186,0.15784422,0.9743958,0.0072491514
132,0.0022619457,0.0022619457,0.15645897,0.9742122,0.007221375
133,0.0022378298,0.0022378298,0.15508853,0.9740274,0.0071939114
134,0.002214407,0.002214407,0.15375286,0.97384405,0.0071671633
135,0.002190967,0.002190967,0.15241064,0.9736566,0.007140307
136,0.0021678489,0.0021678489,0.15108234,0.9734679,0.007113762
137,0.0021450636,0.0021450636,0.14976777,0.9732778,0.007087515
138,0.0021229256,0.0021229256,0.14848648,0.97308934,0.0070619406
139,0.0021007615,0.0021007615,0.14719889,0.97289664,0.007036254
140,0.0020789003,0.0020789003,0.14592446,0.97270256,0.007010848
141,0.0020576601,0.0020576601,0.14468212,0.9725102,0.0069860895
142,0.0020363908,0.0020363908,0.14343342,0.97231346,0.0069612195
143,0.0020154063,0.0020154063,0.14219742,0.9721154,0.006936614
144,0.0019950143,0.0019950143,0.14099239,0.97191894,0.006912632
145,0.0019745897,0.0019745897,0.1397811,0.97171813,0.0068885325
146,0.001954435,0.001954435,0.13858202,0.9715159,0.006864681
147,0.0019345446,0.0019345446,0.13739501,0.9713123,0.0068410784
148,0.0019152166,0.0019152166,0.13623762,0.97111034,0.006818064
149,0.0018958484,0.0018958484,0.13507408,0.97090393,0.0067949328
150,0.0018767316,0.0018767316,0.13392214,0.97069603,0.006772048
151,0.0018581467,0.0018581467,0.13279885,0.9704899,0.0067497357
152,0.0018395173,0.0018395173,0.13166949,0.9702792,0.0067273043
153,0.0018211299,0.0018211299,0.13055126,0.970067,0.0067050885
154,0.001803254,0.001803254,0.12946078,0.9698566,0.006683421
155,0.0017853313,0.0017853313,0.12836426,0.96964145,0.006661626
156,0.0017676374,0.0017676374,0.1272785,0.9694249,0.0066400417
157,0.0017504293,0.0017504293,0.12621951,0.9692101,0.006619001
158,0.0017331738,0.0017331738,0.1251547,0.96899045,0.006597847
159,0.0017161359,0.0017161359,0.124100365,0.96876943,0.006576887
160,0.00169931,0.00169931,0.12305625,0.9685468,0.0065561174
161,0.0016829435,0.0016829435,0.12203775,0.96832603,0.0065358444
162,0.001666529,0.001666529,0.12101347,0.9681003,0.006515472
163,0.0016503178,0.0016503178,0.119999014,0.96787316,0.006495294
164,0.0016345393,0.0016345393,0.11900935,0.9676478,0.0064755916
165,0.0016187312,0.0016187312,0.11801429,0.9674174,0.006455755
166,0.0016030911,0.0016030911,0.11702868,0.9671855,0.0064361175
167,0.0015878998,0.0015878998,0.11606715,0.9669555,0.006416962
168,0.0015726266,0.0015726266,0.115099944,0.9667204,0.006397665
169,0.0015575739,0.0015575739,0.11414187,0.96648365,0.0063785263
170,0.0015428903,0.0015428903,0.113207445,0.966249,0.006359888
171,0.0015281908,0.0015281908,0.11226745,0.966009,0.00634111
172,0.0015136399,0.0015136399,0.11133619,0.96576744,0.006322473
173,0.0014992761,0.0014992761,0.110413626,0.96552414,0.006304034
174,0.0014852895,0.0014852895,0.1095138,0.9652829,0.0062860237
175,0.0014712474,0.0014712474,0.108608454,0.9650364,0.0062678675
176,0.0014573854,0.0014573854,0.10771145,0.9647881,0.006249904
177,0.0014438612,0.0014438612,0.10683634,0.9645419,0.006232349
178,0.0014303274,0.0014303274,0.10595604,0.96429026,0.0062146443
179,0.0014169218,0.0014169218,0.10508372,0.9640369,0.0061971433
180,0.0014038802,0.0014038802,0.10423255,0.96378565,0.0061800224
181,0.0013907935,0.0013907935,0.10337641,0.9635289,0.0061627747
182,0.0013778294,0.0013778294,0.10252797,0.9632703,0.0061456985
183,0.0013650537,0.0013650537,0.10168734,0.96300995,0.0061287247
184,0.0013525875,0.0013525875,0.10086719,0.96275187,0.006112183
185,0.0013400735,0.0013400735,0.10004178,0.962488,0.006095503
186,0.0013277151,0.0013277151,0.099224016,0.96222234,0.006078952
187,0.0013156552,0.0013156552,0.09842603,0.96195894,0.0060628075
188,0.0013035679,0.0013035679,0.09762282,0.9616897,0.0060464987
189,0.0012916116,0.0012916116,0.09682728,0.9614186,0.0060303854
190,0.001279943,0.001279943,0.09605068,0.9611498,0.006014591
191,0.0012682626,0.0012682626,0.09526913,0.9608751,0.0059987125
192,0.0012566929,0.0012566929,0.09449491,0.9605985,0.0059829378
193,0.0012454051,0.0012454051,0.09373891,0.9603242,0.0059675295
194,0.0012341063,0.0012341063,0.09297852,0.9600439,0.0059520104
195,0.0012229094,0.0012229094,0.09222475,0.9597616,0.005936596
196,0.0012118211,0.0012118211,0.09147781,0.95947754,0.0059213266
197,0.001201052,0.001201052,0.090748794,0.9591958,0.00590637
198,0.0011902152,0.0011902152,0.090014935,0.9589078,0.0058913385
199,0.0011794767,0.0011794767,0.089287944,0.95861787,0.005876376
200,0.0011690531,0.0011690531,0.0885779,0.95833045,0.005861798
201,0.0011585635,0.0011585635,0.08786379,0.95803666,0.005847058
202,0.0011481675,0.0011481675,0.087155625,0.95774084,0.005832478
203,0.0011380668,0.0011380668,0.08646468,0.9574476,0.0058181784
204,0.0011279117,0.0011279117,0.08576896,0.9571478,0.005803811
205,0.0011178479,0.0011178479,0.085079655,0.956846,0.005789507
206,0.0011080507,0.0011080507,0.084406525,0.95654684,0.0057755606
207,0.0010982191,0.0010982191,0.08372922,0.956241,0.0057614716
208,0.001088474,0.001088474,0.08305772,0.95593315,0.005747505
209,0.0010788196,0.0010788196,0.08239228,0.9556232,0.0057336297
210,0.0010694447,0.0010694447,0.08174244,0.95531595,0.0057200603
211,0.0010600085,0.0010600085,0.08108856,0.9550019,0.005706395
212,0.0010506557,0.0010506557,0.080440156,0.95468575,0.0056927954
213,0.0010415504,0.0010415504,0.079807386,0.9543723,0.0056795427
214,0.0010324126,0.0010324126,0.079170145,0.95405185,0.0056661144
215,0.001023355,0.001023355,0.07853881,0.95372933,0.005652859
216,0.0010145123,0.0010145123,0.07792198,0.9534096,0.0056398385
217,0.0010056486,0.0010056486,0.077301554,0.95308274,0.005626741
218,0.0009968757,0.0009968757,0.07668609,0.9527538,0.0056137242
219,0.0009883109,0.0009883109,0.0760855,0.9524276,0.0056009726
220,0.0009796896,0.0009796896,0.07548068,0.9520943,0.005588155
221,0.000971185,0.000971185,0.07488116,0.95175874,0.005575366
222,0.00096276135,0.00096276135,0.07428685,0.9514209,0.0055627334
223,0.00095453695,0.00095453695,0.07370637,0.95108604,0.0055503333
224,0.0009462582,0.0009462582,0.07312229,0.9507438,0.005537829
225,0.00093808793,0.00093808793,0.07254283,0.9503992,0.005525435
226,0.0009301204,0.0009301204,0.07197746,0.9500577,0.0055132546
227,0.00092209957,0.00092209957,0.07140798,0.9497086,0.0055010407
228,0.00091414794,0.00091414794,0.07084344,0.9493572,0.0054888646
229,0.000906408,0.000906408,0.070292264,0.9490089,0.005476946
230,0.00089863664,0.00089863664,0.06973702,0.9486528,0.005464963
231,0.00089093193,0.00089093193,0.069187,0.94829446,0.005453005
232,0.00088329375,0.00088329375,0.068641335,0.94793373,0.0054411693
233,0.0008758396,0.0008758396,0.06810854,0.9475761,0.0054295785
234,0.00086837425,0.00086837425,0.06757223,0.9472106,0.0054178345
235,0.00086097256,0.00086097256,0.06704012,0.9468428,0.0054062526
236,0.0008537446,0.0008537446,0.06652094,0.9464781,0.00539487
237,0.0008464676,0.0008464676,0.06599795,0.9461055,0.0053833704
238,0.0008392719,0.0008392719,0.06547926,0.94573027,0.005371998
239,0.0008322674,0.0008322674,0.06497304,0.94535846,0.005360821
240,0.00082521513,0.00082521513,0.06446306,0.9449785,0.005349549
241,0.0008182223,0.0008182223,0.06395745,0.9445959,0.005338383
242,0.0008113935,0.0008113935,0.063463785,0.9442168,0.0053274077
243,0.00080454,0.00080454,0.06296642,0.94382924,0.005316356
244,0.000797763,0.000797763,0.062473495,0.94343925,0.005305391
245,0.00079104275,0.00079104275,0.061984677,0.9430466,0.0052944506
246,0.0007844797,0.0007844797,0.061507,0.94265753,0.0052837674
247,0.00077787135,0.00077787135,0.061026353,0.94225985,0.0052730045
248,0.00077133445,0.00077133445,0.060549628,0.9418596,0.0052622617
249,0.0007649729,0.0007649729,0.060083754,0.9414628,0.0052517685
250,0.0007585672,0.0007585672,0.059615012,0.94105744,0.0052412013
251,0.0007522151,0.0007522151,0.059150055,0.94064933,0.0052306554
252,0.0007460112,0.0007460112,0.05869568,0.9402449,0.0052203396
253,0.0007397643,0.0007397643,0.05823846,0.9398316,0.0052099675
254,0.00073360535,0.00073360535,0.057784956,0.9394156,0.0051996154
255,0.000727591,0.000727591,0.05734178,0.9390032,0.0051894626
256,0.0007215344,0.0007215344,0.056895714,0.9385819,0.0051792823
257,0.00071552873,0.00071552873,0.056453384,0.93815786,0.0051691225
258,0.0007095725,0.0007095725,0.056014486,0.937731,0.00515898
259,0.0007037639,0.0007037639,0.05558588,0.937308,0.0051491293
260,0.00069794105,0.00069794105,0.055154424,0.9368757,0.0051391586
261,0.0006921663,0.0006921663,0.054726303,0.93644065,0.005129204
262,0.0006865257,0.0006865257,0.054307997,0.93600947,0.005119491
263,0.00068084535,0.00068084535,0.05388714,0.9355688,0.0051097046
264,0.00067521207,0.00067521207,0.05346953,0.93512535,0.0050999364
265,0.00066971476,0.00066971476,0.053061426,0.9346859,0.0050903466
266,0.00066420686,0.00066420686,0.052650668,0.93423676,0.0050807437
267,0.0006587445,0.0006587445,0.05224332,0.93378484,0.005071159
268,0.00065340864,0.00065340864,0.051845208,0.9333369,0.005061737
269,0.00064803514,0.00064803514,0.051444154,0.9328792,0.005052258
270,0.0006427055,0.0006427055,0.051046778,0.9324186,0.005042854
271,0.00063741993,0.00063741993,0.050652467,0.93195504,0.0050334656
272,0.00063227885,0.00063227885,0.050267104,0.9314956,0.0050242385
273,0.0006271108,0.0006271108,0.049879096,0.9310262,0.0050149993
274,0.0006219847,0.0006219847,0.04949443,0.9305538,0.005005792
275,0.0006169773,0.0006169773,0.049118485,0.9300856,0.004996739
276,0.00061193394,0.00061193394,0.048739683,0.92960733,0.0049875644
277,0.00060693186,0.00060693186,0.048364203,0.9291259,0.0049784053
278,0.0006020456,0.0006020456,0.047997445,0.9286489,0.004969305
279,0.00059714913,0.00059714913,0.04762789,0.9281615,0.004960053
280,0.0005922978,0.0005922978,0.047261175,0.927671,0.0049508214
281,0.0005874857,0.0005874857,0.046897735,0.9271774,0.0049415943
282,0.0005827849,0.0005827849,0.04654267,0.9266883,0.0049324133
283,0.0005780503,0.0005780503,0.04618489,0.9261886,0.0049231085
284,0.0005733542,0.0005733542,0.04582987,0.9256857,0.0049138214
285,0.00056876644,0.00056876644,0.045483284,0.9251874,0.00490464
286,0.0005641589,0.0005641589,0.04513421,0.92467827,0.004895264
287,0.00055960397,0.00055960397,0.04478783,0.92416596,0.0048859054
288,0.00055515376,0.00055515376,0.044449292,0.92365825,0.0048767067
289,0.00055067125,0.00055067125,0.044108424,0.9231396,0.004867284
290,0.0005462251,0.0005462251,0.043770462,0.9226176,0.004857859
291,0.0005418813,0.0005418813,0.04344015,0.9221005,0.004848593
292,0.000537506,0.000537506,0.04310731,0.9215721,0.004839169
293,0.00053316593,0.00053316593,0.04277706,0.9210404,0.004829676
294,0.00052887684,0.00052887684,0.04244984,0.9205055,0.0048202015
295,0.000524697,0.000524697,0.042130016,0.91997546,0.004810888
296,0.00052048673,0.00052048673,0.04180774,0.91943395,0.004801359
297,0.00051631016,0.00051631016,0.04148793,0.91888905,0.004791819
298,0.0005122297,0.0005122297,0.04117563,0.91834915,0.0047824425
299,0.0005081194,0.0005081194,0.040861167,0.9177976,0.0047729053
300,0.00050404214,0.00050404214,0.040549107,0.9172427,0.004763302
301,0.0005000586,0.0005000586,0.040244278,0.9166928,0.0047538625
302,0.0004960479,0.0004960479,0.039937437,0.91613114,0.004744297
303,0.0004920923,0.0004920923,0.039632928,0.91556597,0.0047346493
304,0.00048822747,0.00048822747,0.039335303,0.91500604,0.0047251494
305,0.00048433404,0.00048433404,0.03903539,0.914434,0.004715525
306,0.00048047188,0.00048047188,0.038737763,0.9138585,0.004705864
307,0.00047664053,0.00047664053,0.0384424,0.91327953,0.0046961578
308,0.00047289702,0.00047289702,0.03815371,0.91270584,0.004686619
309,0.00046912587,0.00046912587,0.03786281,0.91211975,0.0046769436
310,0.00046538498,0.00046538498,0.037574403,0.9115302,0.004667179
311,0.00046172983,0.00046172983,0.037293166,0.9109461,0.004657584
312,0.0004580678,0.0004580678,0.037009757,0.91034937,0.004647862
313,0.0004544379,0.0004544379,0.036728498,0.90974915,0.0046380674
314,0.0004508911,0.0004508911,0.036453586,0.9091544,0.0046284175
315,0.00044731802,0.00044731802,0.03617655,0.9085469,0.00461864
316,0.0004437733,0.0004437733,0.035901625,0.9079358,0.0046088235
317,0.00044030973,0.00044030973,0.035632905,0.9073304,0.00459912
318,0.00043682053,0.00043682053,0.035362106,0.906712,0.004589288
319,0.00043335915,0.00043335915,0.03509337,0.90608984,0.004579449
320,0.000429925,0.000429925,0.034826677,0.905464,0.004569544
321,0.00042656955,0.00042656955,0.03456644,0.904844,0.00455981
322,0.00042320657,0.00042320657,0.034304604,0.90421075,0.004549943
323,0.0004198741,0.0004198741,0.034044765,0.90357375,0.0045399866
324,0.00041661772,0.00041661772,0.03379078,0.90294266,0.0045302035
325,0.00041333717,0.00041333717,0.03353483,0.90229815,0.0045202905
326,0.00041008243,0.00041008243,0.033280816,0.9016498,0.0045103026
327,0.000406902,0.000406902,0.033032533,0.9010075,0.0045004715
328,0.00040369792,0.00040369792,0.032782324,0.9003515,0.0044905124
329,0.00040051888,0.00040051888,0.032534003,0.8996917,0.004480492
330,0.00039736505,0.00039736505,0.03228757,0.899028,0.004470464
331,0.0003942833,0.0003942833,0.032046698,0.8983705,0.0044606095
332,0.0003911786,0.0003911786,0.03180396,0.89769906,0.004450558
333,0.00038811422,0.00038811422,0.031563547,0.8970236,0.0044404846
334,0.00038512328,0.00038512328,0.03132885,0.8963547,0.0044305865
335,0.00038211,0.00038211,0.031092335,0.8956714,0.0044204993
336,0.00037912015,0.00037912015,0.030857595,0.8949842,0.004410383
337,0.0003761985,0.0003761985,0.030628148,0.89430344,0.0044004424
338,0.00037325485,0.00037325485,0.030396922,0.89360833,0.004390319
339,0.00037033446,0.00037033446,0.030167433,0.89290917,0.0043801633
340,0.00036748053,0.00036748053,0.029943116,0.8922166,0.0043701823
341,0.00036460513,0.00036460513,0.029717054,0.89150935,0.004360023
342,0.00036175238,0.00036175238,0.029492706,0.89079803,0.004349825
343,0.00035892182,0.00035892182,0.029270045,0.8900827,0.0043396526
344,0.00035615586,0.00035615586,0.029052403,0.88937414,0.004329609
345,0.00035338066,0.00035338066,0.02883307,0.8886506,0.0043193754
346,0.0003506333,0.0003506333,0.028615681,0.88792294,0.0043091634
347,0.00034794846,0.00034794846,0.02840361,0.8872022,0.004299082
348,0.00034524334,0.00034524334,0.028189883,0.8864663,0.0042888117
349,0.00034255927,0.00034255927,0.027977763,0.88572615,0.0042785658
350,0.0003399362,0.0003399362,0.027770419,0.88499314,0.0042684423
351,0.00033729337,0.00033729337,0.027561456,0.8842447,0.004258138
352,0.0003346711,0.0003346711,0.027354067,0.88349205,0.004247858
353,0.00033210847,0.00033210847,0.027151342,0.8827466,0.0042376937
354,0.00032952667,0.00032952667,0.026947038,0.8819855,0.004227356
355,0.00032696474,0.00032696474,0.026744273,0.88122004,0.0042170463
356,0.00032442276,0.00032442276,0.02654303,0.8804503,0.004206683
357,0.0003219386,0.0003219386,0.026346318,0.8796881,0.0041964734
358,0.00031943695,0.00031943695,0.026148072,0.8789098,0.004186131
359,0.0003169695,0.0003169695,0.025951318,0.8781272,0.004175724
360,0.000314558,0.000314558,0.025758991,0.87735224,0.004165486
361,0.00031212825,0.00031212825,0.025565548,0.876561,0.0041551148
362,0.00030971726,0.00030971726,0.02537381,0.8757654,0.0041446667
363,0.00030736096,0.00030736096,0.025186388,0.87497747,0.004134403
364,0.0003049868,0.0003049868,0.0249975,0.8741731,0.004123989
365,0.0003026307,0.0003026307,0.024810025,0.8733643,0.0041135154
366,0.00030029306,0.00030029306,0.02462396,0.8725511,0.004103068
367,0.00029800847,0.00029800847,0.024442077,0.87174577,0.004092766
368,0.00029570656,0.00029570656,0.02425877,0.87092364,0.00408227
369,0.0002934224,0.0002934224,0.024076836,0.8700971,0.0040717996
370,0.00029119005,0.00029119005,0.023898993,0.8692786,0.0040614544
371,0.00028894082,0.00028894082,0.023719762,0.86844313,0.004050934
372,0.00028670867,0.00028670867,0.023541868,0.86760306,0.004040444
373,0.0002845274,0.0002845274,0.023367977,0.8667713,0.0040300535
374,0.0002823404,0.0002823404,0.023192728,0.8659222,0.0040195156
375,0.00028017367,0.00028017367,0.023018794,0.86506855,0.004008993
376,0.0002780559,0.0002780559,0.022848764,0.86422336,0.003998569
377,0.00027592178,0.00027592178,0.022677403,0.8633606,0.0039880127
378,0.0002738043,0.0002738043,0.022507763,0.8624932,0.003977444
379,0.0002717031,0.0002717031,0.022339523,0.86162126,0.003966843
380,0.00026964935,0.00026964935,0.022175062,0.8607579,0.0039564306
381,0.00026757977,0.00026757977,0.022009311,0.85987675,0.0039458196
382,0.0002655263,0.0002655263,0.021844797,0.85899085,0.0039352034
383,0.00026351926,0.00026351926,0.02168398,0.85811377,0.003924777
384,0.00026149672,0.00026149672,0.021521904,0.8572186,0.00391412
385,0.00025948996,0.00025948996,0.021361034,0.8563188,0.0039034903
386,0.00025752853,0.00025752853,0.021203777,0.8554279,0.0038930194
387,0.0002555522,0.0002555522,0.021045284,0.85451865,0.003882349
388,0.00025359084,0.00025359084,0.020887977,0.8536047,0.00387171
389,0.000251674,0.000251674,0.020734204,0.85269994,0.0038611935
390,0.0002497426,0.0002497426,0.02057922,0.8517765,0.0038505148
391,0.00024782863,0.00024782863,0.020425402,0.8508483,0.0038398586
392,0.00024593918,0.00024593918,0.020272728,0.8499153,0.003829142
393,0.0002440923,0.0002440923,0.020123484,0.84899175,0.0038186174
394,0.00024223111,0.00024223111,0.019973064,0.8480492,0.0038079186
395,0.00024038434,0.00024038434,0.019823773,0.8471018,0.0037971954
396,0.00023857917,0.00023857917,0.019677833,0.8461641,0.0037866647
397,0.00023676,0.00023676,0.019530876,0.8452072,0.003775922
398,0.00023495473,0.00023495473,0.019385373,0.8442454,0.003765194
399,0.00023319032,0.00023319032,0.01924314,0.84329337,0.003754634
400,0.00023141247,0.00023141247,0.019099785,0.8423219,0.0037438732
401,0.00022964797,0.00022964797,0.0189575,0.8413455,0.0037331416
402,0.00022792342,0.00022792342,0.018818403,0.8403791,0.00372254
403,0.00022618572,0.00022618572,0.018678213,0.83939296,0.0037117775
404,0.00022446107,0.00022446107,0.018539067,0.8384019,0.0037010303
405,0.00022274956,0.00022274956,0.018400954,0.837406,0.003690237
406,0.00022107681,0.00022107681,0.018265942,0.8364203,0.003679638
407,0.00021939132,0.00021939132,0.018129872,0.83541447,0.0036688491
408,0.00021771848,0.00021771848,0.017994806,0.83440375,0.0036580586
409,0.00021608351,0.00021608351,0.017862774,0.83340347,0.003647453
410,0.00021443608,0.00021443608,0.0177297,0.83238286,0.0036366335
411,0.00021280101,0.00021280101,0.017597623,0.8313573,0.0036258446
412,0.00021121085,0.00021121085,0.017468505,0.83034235,0.0036151977
413,0.00020961097,0.00020961097,0.017338367,0.8293068,0.003604383
414,0.0002080234,0.0002080234,0.017209208,0.8282662,0.0035935903
415,0.00020644766,0.00020644766,0.017081002,0.8272207,0.0035827495
416,0.0002049075,0.0002049075,0.016955676,0.826186,0.0035721052
417,0.00020335536,0.00020335536,0.016829357,0.82513046,0.003561275
418,0.00020181498,0.00020181498,0.016703987,0.8240699,0.003550442
419,0.00020030938,0.00020030938,0.016581427,0.8230204,0.0035397937
420,0.00019879207,0.00019879207,0.016457982,0.8219498,0.0035289368
421,0.00019728646,0.00019728646,0.016335787,0.82087404,0.0035181153
422,0.00019581465,0.00019581465,0.01621633,0.81980973,0.0035074286
423,0.0001943314,0.0001943314,0.016095927,0.818724,0.0034965826
424,0.00019285936,0.00019285936,0.015976418,0.81763303,0.0034857504
425,0.00019142058,0.00019142058,0.015859589,0.8165537,0.0034750493
426,0.00018997061,0.00018997061,0.015741834,0.81545275,0.0034642175
427,0.00018853162,0.00018853162,0.015624963,0.8143466,0.003453349
428,0.00018710371,0.00018710371,0.01550895,0.81323546,0.0034424982
429,0.00018570786,0.00018570786,0.015395539,0.81213605,0.0034318136
430,0.00018430114,0.00018430114,0.015281231,0.8110147,0.0034209439
431,0.0001829051,0.0001829051,0.01516777,0.8098882,0.00341011
432,0.00018154058,0.00018154058,0.015056854,0.80877376,0.00339939
433,0.00018016544,0.00018016544,0.014945061,0.8076371,0.0033885387
434,0.00017880072,0.00017880072,0.014834104,0.80649525,0.0033776723
435,0.00017746682,0.00017746682,0.014725628,0.8053657,0.003366969
436,0.00017612474,0.00017612474,0.014616294,0.8042137,0.0033561224
437,0.00017479945,0.00017479945,0.014507771,0.80305654,0.0033452401
438,0.00017350401,0.00017350401,0.014401681,0.80191183,0.003334557
439,0.00017219844,0.00017219844,0.014294751,0.8007445,0.0033236798
440,0.0001709027,0.0001709027,0.014188616,0.7995718,0.0033128192
441,0.00016961673,0.00016961673,0.014083276,0.79839414,0.0033019595
442,0.0001683597,0.0001683597,0.01398029,0.7972292,0.0032912514
443,0.00016709285,0.00016709285,0.013876488,0.79604125,0.0032804122
444,0.00016583553,0.00016583553,0.013773459,0.79484797,0.0032695278
445,0.0001646065,0.0001646065,0.013672738,0.7936679,0.003258844
446,0.0001633679,0.0001633679,0.013571221,0.79246444,0.0032479782
447,0.00016213862,0.00016213862,0.013470459,0.79125583,0.0032371196
448,0.000160937,0.000160937,0.013371967,0.79006046,0.0032264357
449,0.00015972601,0.00015972601,0.013273018,0.7888416,0.003215569
450,0.00015852413,0.00015852413,0.013174802,0.7876175,0.0032047394
451,0.00015734929,0.00015734929,0.013078784,0.78640693,0.0031940313
452,0.00015616529,0.00015616529,0.012982005,0.7851725,0.0031831935
453,0.00015499021,0.00015499021,0.012885942,0.78393304,0.0031723396
454,0.00015382394,0.00015382394,0.01279059,0.7826884,0.003161497
455,0.00015268396,0.00015268396,0.012697373,0.7814576,0.0031508282
456,0.00015153506,0.00015153506,0.012603415,0.7802026,0.0031399785
457,0.00015039483,0.00015039483,0.012510154,0.7789425,0.0031291675
458,0.00014928023,0.00014928023,0.01241898,0.77769643,0.0031184785
459,0.00014815695,0.00014815695,0.012327083,0.77642614,0.0031076614
460,0.00014704213,0.00014704213,0.012235866,0.7751506,0.0030968303
461,0.00014595238,0.00014595238,0.012146692,0.7738894,0.003086175
462,0.00014485414,0.00014485414,0.012056809,0.7726037,0.0030753645
463,0.00014376416,0.00014376416,0.011967593,0.77131283,0.0030645435
464,0.00014268239,0.00014268239,0.011879037,0.7700168,0.003053755
465,0.00014162496,0.00014162496,0.011792462,0.76873535,0.0030430972
466,0.00014055929,0.00014055929,0.011705201,0.7674291,0.0030323132
467,0.00013950763,0.00013950763,0.011618586,0.76611775,0.003021507
468,0.0001384806,0.0001384806,0.01153391,0.7648212,0.003010887
469,0.00013744552,0.00013744552,0.011448562,0.7634996,0.0030001055
470,0.00013641817,0.00013641817,0.011363846,0.762173,0.0029893243
471,0.00013541388,0.00013541388,0.0112810265,0.76086146,0.0029787277
472,0.00013440174,0.00013440174,0.011197551,0.75952464,0.0029679483
473,0.00013339703,0.00013339703,0.011114692,0.7581827,0.0029572078
474,0.00013241498,0.00013241498,0.011033688,0.75685614,0.0029466003
475,0.00013142524,0.00013142524,0.010952042,0.7555042,0.0029358629
476,0.00013044292,0.00013044292,0.0108710015,0.7541471,0.002925117
477,0.00012946792,0.00012946792,0.0107905585,0.75278497,0.0029143845
478,0.00012851479,0.00012851479,0.010711917,0.7514385,0.0029038254
479,0.00012755422,0.00012755422,0.010632653,0.75006634,0.0028930975
480,0.0001266007,0.0001266007,0.010553974,0.74868906,0.002882401
481,0.00012566868,0.00012566868,0.010477056,0.74732786,0.0028718428
482,0.00012472937,0.00012472937,0.010399529,0.7459406,0.0028611622
483,0.00012379709,0.00012379709,0.010322575,0.74454844,0.0028504587
484,0.00012288571,0.00012288571,0.010247345,0.7431724,0.0028399471
485,0.0001219672,0.0001219672,0.010171769,0.7417703,0.0028292704
486,0.000121055564,0.000121055564,0.010096757,0.7403632,0.0028186056
487,0.00012016437,0.00012016437,0.01002342,0.7389726,0.0028081192
488,0.00011926609,0.00011926609,0.009949502,0.7375556,0.0027974634
489,0.00011837464,0.00011837464,0.009876123,0.7361338,0.0027868415
490,0.00011748985,0.00011748985,0.0098032905,0.7347069,0.0027761979
491,0.000116624906,0.000116624906,0.009732085,0.73329693,0.0027657542
492,0.000115753195,0.000115753195,0.009660315,0.7318603,0.0027551304
493,0.000114888004,0.000114888004,0.009589073,0.7304188,0.0027445382
494,0.00011404222,0.00011404222,0.009519425,0.72899437,0.0027341058
495,0.0001131897,0.0001131897,0.009449222,0.72754323,0.0027235257
496,0.000112343674,0.000112343674,0.009379534,0.7260872,0.0027129606
497,0.000111516616,0.000111516616,0.009311407,0.7246485,0.002702554
498,0.00011068308,0.00011068308,0.009242738,0.723183,0.0026920203
499,0.000109855784,0.000109855784,0.009174577,0.7217126,0.0026814677
500,0.00010903467,0.00010903467,0.009106918,0.7202374,0.0026709563
501,0.00010823198,0.00010823198,0.009040771,0.71877986,0.0026605863
502,0.00010742289,0.00010742289,0.008974099,0.71729517,0.0026500898
503,0.00010661997,0.00010661997,0.008907914,0.7158058,0.002639592
504,0.000105835046,0.000105835046,0.008843212,0.71433437,0.002629271
505,0.000105043975,0.000105043975,0.0087779965,0.71283567,0.0026188057
506,0.00010425883,0.00010425883,0.008713262,0.71133226,0.0026083433
507,0.00010349613,0.00010349613,0.008649975,0.70984703,0.002598068
508,0.00010272775,0.00010272775,0.008586184,0.7083344,0.002587623
509,0.00010196506,0.00010196506,0.008522864,0.70681703,0.0025772203
510,0.00010121943,0.00010121943,0.00846096,0.7053182,0.0025669562
511,0.00010046785,0.00010046785,0.008398559,0.7037918,0.0025565715
512,9.972195e-05,9.972195e-05,0.008336623,0.70226085,0.0025461833
513,9.898149e-05,9.898149e-05,0.008275144,0.70072526,0.0025358188
514,9.8257675e-05,9.8257675e-05,0.008215039,0.69920856,0.0025256232
515,9.752817e-05,9.752817e-05,0.008154456,0.6976641,0.0025152788
516,9.68041e-05,9.68041e-05,0.00809432,0.69611514,0.0025049602
517,9.6096206e-05,9.6096206e-05,0.008035528,0.6945852,0.0024947945
518,9.538267e-05,9.538267e-05,0.007976265,0.6930274,0.0024845137
519,9.467451e-05,9.467451e-05,0.007917442,0.69146514,0.002474214
520,9.39822e-05,9.39822e-05,0.007859935,0.6899222,0.002464112
521,9.3284354e-05,9.3284354e-05,0.0078019714,0.6883512,0.0024538466
522,9.2591785e-05,9.2591785e-05,0.007744435,0.6867759,0.002443612
523,9.19147e-05,9.19147e-05,0.0076881843,0.6852203,0.0024335412
524,9.1232294e-05,9.1232294e-05,0.007631487,0.6836364,0.0024233302
525,9.0554866e-05,9.0554866e-05,0.007575204,0.6820484,0.0024131425
526,8.988256e-05,8.988256e-05,0.0075193397,0.680456,0.0024029575
527,8.922528e-05,8.922528e-05,0.0074647237,0.6788837,0.0023929616
528,8.856276e-05,8.856276e-05,0.0074096746,0.6772829,0.0023828016
529,8.790525e-05,8.790525e-05,0.007355031,0.6756781,0.002372685
530,8.726243e-05,8.726243e-05,0.0073016086,0.6740935,0.0023627111
531,8.661457e-05,8.661457e-05,0.007247762,0.6724804,0.00235262
532,8.597143e-05,8.597143e-05,0.007194309,0.6708633,0.0023425343
533,8.5342755e-05,8.5342755e-05,0.007142054,0.6692667,0.002332623
534,8.470914e-05,8.470914e-05,0.007089411,0.66764146,0.0023225793
535,8.408015e-05,8.408015e-05,0.0070373076,0.66601235,0.002312543
536,8.346531e-05,8.346531e-05,0.006986366,0.664404,0.0023026925
537,8.284564e-05,8.284564e-05,0.006935016,0.66276693,0.0022926852
538,8.223057e-05,8.223057e-05,0.0068840473,0.661126,0.0022827203
539,8.161998e-05,8.161998e-05,0.0068334527,0.6594812,0.0022727465
540,8.102313e-05,8.102313e-05,0.006783987,0.6578575,0.002262962
541,8.042159e-05,8.042159e-05,0.0067341244,0.656205,0.0022530318
542,7.982444e-05,7.982444e-05,0.006684632,0.6545488,0.0022431265
543,7.924071e-05,7.924071e-05,0.0066362433,0.65291405,0.002233391
544,7.86524e-05,7.86524e-05,0.0065874667,0.6512504,0.002223516
545,7.8068464e-05,7.8068464e-05,0.0065390524,0.64958304,0.0022136744
546,7.749758e-05,7.749758e-05,0.0064917174,0.64793736,0.0022039805
547,7.692214e-05,7.692214e-05,0.006444006,0.6462628,0.0021941802
548,7.635105e-05,7.635105e-05,0.006396643,0.64458454,0.0021843724
549,7.578412e-05,7.578412e-05,0.0063496307,0.6429028,0.0021746045
550,7.522994e-05,7.522994e-05,0.0063036676,0.64124316,0.0021649916
551,7.467141e-05,7.467141e-05,0.0062573357,0.6395544,0.0021552567
552,7.411702e-05,7.411702e-05,0.0062113465,0.63786227,0.0021455423
553,7.357504e-05,7.357504e-05,0.006166384,0.6361924,0.0021359876
554,7.302872e-05,7.302872e-05,0.0061210645,0.6344934,0.0021263214
555,7.248653e-05,7.248653e-05,0.006076074,0.6327911,0.0021166545
556,7.195647e-05,7.195647e-05,0.006032091,0.6311114,0.0021071762
557,7.1422175e-05,7.1422175e-05,0.0059877583,0.6294025,0.0020975485
558,7.089191e-05,7.089191e-05,0.005943748,0.62769043,0.0020879596
559,7.0373506e-05,7.0373506e-05,0.0059007225,0.6260012,0.0020785267
560,6.9851034e-05,6.9851034e-05,0.0058573554,0.6242827,0.0020689715
561,6.933237e-05,6.933237e-05,0.0058143064,0.62256116,0.0020594434
562,6.881762e-05,6.881762e-05,0.0057715713,0.6208365,0.0020499253
563,6.831439e-05,6.831439e-05,0.005729792,0.61913496,0.002040592
564,6.780804e-05,6.780804e-05,0.005687681,0.6174043,0.0020311095
565,6.730795e-05,6.730795e-05,0.0056458763,0.6156706,0.0020216713
566,6.681907e-05,6.681907e-05,0.0056050075,0.6139603,0.0020123804
567,6.6326334e-05,6.6326334e-05,0.005563813,0.6122208,0.0020029785
568,6.583717e-05,6.583717e-05,0.0055229217,0.61047846,0.0019935966
569,6.535897e-05,6.535897e-05,0.0054829423,0.6087598,0.0019843741
570,6.4877e-05,6.4877e-05,0.005442643,0.60701185,0.0019750455
571,6.4398526e-05,6.4398526e-05,0.005402642,0.60526115,0.0019657195
572,6.3930784e-05,6.3930784e-05,0.0053635337,0.6035344,0.0019565776
573,6.345928e-05,6.345928e-05,0.005324112,0.60177845,0.001947296
574,6.299133e-05,6.299133e-05,0.005284982,0.6000198,0.0019380512
575,6.2526764e-05,6.2526764e-05,0.0052461396,0.59825855,0.0019288246
576,6.20726e-05,6.20726e-05,0.005208164,0.5965216,0.0019197589
577,6.1614875e-05,6.1614875e-05,0.005169884,0.5947555,0.0019105865
578,6.1160456e-05,6.1160456e-05,0.0051318877,0.5929868,0.0019014208
579,6.0716226e-05,6.0716226e-05,0.005094739,0.5912426,0.001892437
580,6.0268438e-05,6.0268438e-05,0.005057293,0.58946925,0.0018833161
581,5.9824008e-05,5.9824008e-05,0.0050201244,0.5876936,0.0018742337
582,5.9389487e-05,5.9389487e-05,0.0049837846,0.58594245,0.0018653064
583,5.8951482e-05,5.8951482e-05,0.0049471566,0.58416224,0.0018562641
584,5.8516765e-05,5.8516765e-05,0.0049107946,0.5823798,0.0018472559
585,5.8091737e-05,5.8091737e-05,0.0048752464,0.58062226,0.0018383912
586,5.7663303e-05,5.7663303e-05,0.004839416,0.57883567,0.0018294341
587,5.723803e-05,5.723803e-05,0.004803846,0.57704693,0.0018204805
588,5.6815952e-05,5.6815952e-05,0.00476854,0.5752561,0.0018115647
589,5.6403274e-05,5.6403274e-05,0.004734022,0.57349056,0.0018028035
590,5.5987297e-05,5.5987297e-05,0.0046992293,0.571696,0.0017939298
591,5.5574437e-05,5.5574437e-05,0.00466469,0.56989944,0.001785093
592,5.5170778e-05,5.5170778e-05,0.004630923,0.56812835,0.0017763947
593,5.4763892e-05,5.4763892e-05,0.004596888,0.5663282,0.0017676053
594,5.436e-05,5.436e-05,0.0045631006,0.5645264,0.0017588261
595,5.3965163e-05,5.3965163e-05,0.0045300694,0.5627501,0.0017502123
596,5.3567215e-05,5.3567215e-05,0.0044967756,0.56094486,0.0017414937
597,5.3172153e-05,5.3172153e-05,0.0044637267,0.559138,0.0017327904
598,5.2780055e-05,5.2780055e-05,0.004430918,0.55732965,0.0017241298
599,5.2396692e-05,5.2396692e-05,0.0043988437,0.5555471,0.0017156024
600,5.2010262e-05,5.2010262e-05,0.0043665143,0.55373573,0.0017069854
601,5.162668e-05,5.162668e-05,0.0043344204,0.5519229,0.0016983873
602,5.12517e-05,5.12517e-05,0.0043030446,0.55013627,0.0016899438
603,5.087376e-05,5.087376e-05,0.0042714193,0.5483208,0.0016814074
604,5.0498562e-05,5.0498562e-05,0.004240026,0.54650396,0.0016728785
605,5.0131774e-05,5.0131774e-05,0.0042093336,0.54471344,0.0016645206
606,4.976209e-05,4.976209e-05,0.004178395,0.5428943,0.0016560471
607,4.9395094e-05,4.9395094e-05,0.004147686,0.5410739,0.0016476051
608,4.903632e-05,4.903632e-05,0.0041176616,0.5392801,0.0016393054
609,4.8674672e-05,4.8674672e-05,0.004087397,0.5374576,0.0016309074
610,4.8315735e-05,4.8315735e-05,0.0040573566,0.5356341,0.0016225518
611,4.7959405e-05,4.7959405e-05,0.004027537,0.53380966,0.0016142396
612,4.7611058e-05,4.7611058e-05,0.0039983825,0.53201205,0.0016060513
613,4.7259968e-05,4.7259968e-05,0.0039689946,0.5301858,0.0015977431
614,4.6911417e-05,4.6911417e-05,0.0039398237,0.5283588,0.0015894778
615,4.6570687e-05,4.6570687e-05,0.003911355,0.52655876,0.0015813796
616,4.6227222e-05,4.6227222e-05,0.0038827045,0.5247304,0.0015731988
617,4.5886336e-05,4.5886336e-05,0.0038542661,0.52290124,0.0015650156
618,4.5553046e-05,4.5553046e-05,0.0038264608,0.5210992,0.0015569649
619,4.521709e-05,4.521709e-05,0.0037984322,0.51926893,0.0015488324
620,,,0.0037706108,0.5174381,0.0015407428
621,,,0.0037434092,0.5156346,0.001532817
622,,,0.003715989,0.51380295,0.001524769
623,,,0.0036887694,0.5119708,0.0015167285
624,,,0.0036617515,0.5101385,0.0015087305
625,,,0.003635335,0.50833356,0.0015008949
626,,,0.0036087064,0.5065007,0.0014929804
627,,,0.0035822748,0.50466764,0.0014850736
628,,,0.0035564317,0.5028623,0.0014772874
629,,,0.0035303812,0.501029,0.0014694232
630,,,0.0035045214,0.4991957,0.0014616014
631,,,0.0034792393,0.4973902,0.0014539384
632,,,0.0034537558,0.49555704,0.0014461777
633,,,0.0034284573,0.49372396,0.0014384063
634,,,0.003403724,0.4919188,0.0014307939
635,,,0.0033787934,0.49008614,0.0014231058
636,,,0.0033540442,0.48825374,0.0014154591
637,,,0.003329476,0.48642164,0.0014078481
638,,,0.0033054566,0.48461762,0.001400328
639,,,0.003281246,0.4827863,0.0013927332
640,,,0.003257211,0.48095542,0.0013851796
641,,,0.003233713,0.47915283,0.0013777807
642,,,0.0032100282,0.47732297,0.0013703083
643,,,0.0031865148,0.47549376,0.0013628249
644,,,0.0031635268,0.47369295,0.0013554781
645,,,0.0031403543,0.4718651,0.0013480585
646,,,0.0031173527,0.47003794,0.00134068
647,,,0.0030945186,0.46821165,0.0013333414
648,,,0.0030721943,0.4664139,0.0013261283
649,,,0.0030496921,0.4645893,0.0013188032
650,,,0.0030273534,0.4627657,0.0013115187
651,,,0.0030055135,0.4609707,0.0013043839
652,,,0.0029834984,0.4591491,0.0012971789
653,,,0.002961646,0.45732865,0.0012900137
654,,,0.0029402801,0.4555368,0.0012829383
655,,,0.002918743,0.45371863,0.0012757874
656,,,0.0028973646,0.45190164,0.0012686768
657,,,0.0028764626,0.45011353,0.0012617124
658,,,0.0028553929,0.44829917,0.0012546798
659,,,0.0028344775,0.44648615,0.0012476656
660,,,0.0028137164,0.44467458,0.0012406491
661,,,0.0027934178,0.44289187,0.0012337774
662,,,0.0027729564,0.4410833,0.001226839
663,,,0.002752646,0.43927628,0.0012199397
664,,,0.002732788,0.43749818,0.0012131827
665,,,0.0027127706,0.43569446,0.0012063192
666,,,0.0026929,0.43389237,0.0011994747
667,,,0.0026734725,0.4321192,0.001192772
668,,,0.002653891,0.43032056,0.0011860047
669,,,0.0026344515,0.42852375,0.0011792755
670,,,0.0026154462,0.42675608,0.0011726855
671,,,0.0025962894,0.4249631,0.00116598
672,,,0.002577272,0.42317206,0.0011593063
673,,,0.0025583936,0.42138308,0.0011526701
674,,,0.0025399372,0.41962326,0.001146172
675,,,0.0025213333,0.4178384,0.0011396117
676,,,0.0025028647,0.4160557,0.0011330888
677,,,0.0024848087,0.41430217,0.0011266452
678,,,0.002466609,0.4125239,0.0011201401
679,,,0.0024485413,0.41074792,0.0011136724
680,,,0.0024308772,0.40900105,0.0011073393
681,,,0.0024130712,0.4072296,0.0011009455
682,,,0.0023953966,0.4054606,0.0010945887
683,,,0.0023778507,0.40369406,0.0010882146
684,,,0.0023606964,0.40195677,0.0010819725
685,,,0.0023434057,0.4001952,0.0010756708
686,,,0.0023262405,0.39843622,0.0010694059
687,,,0.0023094588,0.3967065,0.0010632717
688,,,0.002292542,0.39495277,0.0010570794
689,,,0.0022757505,0.39320177,0.0010508787
690,,,0.0022593327,0.39147997,0.001044799
691,,,0.0022427833,0.38973442,0.0010386618
692,,,0.0022263562,0.3879917,0.0010325608
693,,,0.002210295,0.38627815,0.001026587
694,,,0.0021941047,0.38454115,0.0010205568
695,,,0.002178033,0.3828071,0.0010145345
696,,,0.00216208,0.38107604,0.0010085246
697,,,0.0021464827,0.3793741,0.0010026402
698,,,0.0021307599,0.377649,0.0009967004
699,,,0.0021151532,0.3759271,0.0009907957
700,,,0.0020998942,0.3742343,0.0009850147
701,,,0.0020845127,0.37251857,0.0009791765
702,,,0.0020692437,0.37080607,0.0009733263
703,,,0.002054316,0.36912268,0.0009675994
704,,,0.002039269,0.36741662,0.0009618189
705,,,0.0020243316,0.3657139,0.000956073
706,,,0.002009728,0.3640403,0.00095044746
707,,,0.001995008,0.36234418,0.00094476907
708,,,0.0019803946,0.36065158,0.00093910395
709,,,0.0019658883,0.35896242,0.00093344646
710,,,0.0019517061,0.35730225,0.0009279082
711,,,0.0019374109,0.3556201,0.0009223182
712,,,0.0019232195,0.35394147,0.00091676187
713,,,0.0019093452,0.3522918,0.00091132254
714,,,0.0018953602,0.35062036,0.00090583245
715,,,0.001881477,0.34895256,0.00090034754
716,,,0.0018679037,0.34731358,0.0008949612
717,,,0.0018542215,0.34565315,0.00088952476
718,,,0.0018406402,0.34399638,0.00088412175
719,,,0.0018273616,0.34236842,0.0008788325
720,,,0.0018139764,0.34071922,0.00087349396
721,,,0.0018006901,0.33907393,0.0008681879
722,,,0.0017875001,0.3374325,0.00086288824
723,,,0.0017746048,0.33581975,0.0008576834
724,,,0.001761606,0.3341861,0.0008524307
725,,,0.0017487032,0.3325565,0.0008472098
726,,,0.0017360878,0.33095542,0.0008420996
727,,,0.0017233711,0.32933366,0.00083694234
728,,,0.0017107484,0.32771596,0.0008318167
729,,,0.0016984068,0.3261268,0.0008267847
730,,,0.001685966,0.32451725,0.0008216798
731,,,0.0016736165,0.32291186,0.0008166066
732,,,0.0016613582,0.32131064,0.0008115645
733,,,0.001649373,0.31973782,0.0008066293
734,,,0.0016372914,0.31814492,0.00080164877
735,,,0.0016252992,0.31655622,0.000796699
736,,,0.001613574,0.3149957,0.0007918541
737,,,0.0016017548,0.31341556,0.0007869303
738,,,0.001590022,0.31183976,0.0007820319
739,,,0.0015785514,0.31029212,0.0007772377
740,,,0.0015669893,0.30872488,0.00077239994
741,,,0.0015555113,0.30716202,0.00076759205
742,,,0.0015442896,0.3056272,0.0007628863
743,,,0.0015329785,0.30407315,0.0007581379
744,,,0.0015217495,0.30252367,0.0007534137
745,,,0.0015106029,0.30097857,0.00074868643
746,,,0.0014997051,0.29946125,0.00074405974
747,,,0.0014887206,0.29792508,0.0007393912
748,,,0.0014778159,0.29639354,0.00073475187
749,,,0.0014671547,0.29488975,0.0007302113
750,,,0.0014564086,0.29336715,0.0007256296
751,,,0.0014457407,0.29184923,0.0007210767
752,,,0.0014353107,0.2903589,0.0007166179
753,,,0.0014247972,0.28885028,0.0007120858
754,,,0.0014143614,0.28734618,0.0007075821
755,,,0.0014041581,0.28586948,0.00070317456
756,,,0.0013938727,0.2843748,0.00069872715
757,,,0.0013836634,0.28288493,0.0006943083
758,,,0.001373528,0.28139958,0.000689917
759,,,0.0013636192,0.27994147,0.00068561954
760,,,0.0013536309,0.27846572,0.0006812835
761,,,0.0013437163,0.27699468,0.0006769503
762,,,0.0013340225,0.27555057,0.0006727003
763,,,0.001324251,0.27408916,0.0006684122
764,,,0.0013145515,0.2726326,0.0006641511
765,,,0.001305068,0.27120268,0.00065998134
766,,,0.0012955087,0.26975575,0.0006557743
767,,,0.0012860191,0.26831374,0.00065159413
768,,,0.0012767416,0.2668981,0.00064750324
769,,,0.0012673901,0.26546577,0.0006433758
770,,,0.0012581067,0.26403832,0.00063924293
771,,,0.0012488917,0.26261568,0.0006351359
772,,,0.001239882,0.2612196,0.0006311171
773,,,0.0012308,0.2598069,0.00062706234
774,,,0.0012217846,0.2583991,0.00062303373
775,,,0.0012129704,0.2570176,0.00061909144
776,,,0.001204086,0.2556197,0.00061511394
777,,,0.0011952661,0.25422683,0.00061116234
778,,,0.0011866434,0.25286007,0.0006072952
779,,,0.0011779519,0.2514771,0.0006033676
780,,,0.0011693235,0.25009924,0.00059946114
781,,,0.0011607583,0.24872644,0.0005955797
782,,,0.0011523844,0.2473793,0.0005917818
783,,,0.0011439439,0.24601659,0.00058795034
784,,,0.0011355645,0.24465877,0.0005841437
785,,,0.0011273724,0.24332668,0.00058041874
786,,,0.001119115,0.24197894,0.00057666056
787,,,0.0011109175,0.24063644,0.000572927
788,,,0.0011029032,0.23931918,0.0005692662
789,,,0.0010948245,0.23798674,0.000565552
790,,,0.0010868056,0.23665945,0.00056186196
791,,,0.0010789651,0.23535721,0.00055825134
792,,,0.0010710618,0.23404011,0.000554609
793,,,0.001063217,0.23272799,0.0005509904
794,,,0.001055429,0.23142119,0.0005473953
795,,,0.001047815,0.23013903,0.0005438777
796,,,0.0010401398,0.2288424,0.00054032914
797,,,0.0010325214,0.22755077,0.0005368036
798,,,0.0010250726,0.22628392,0.00053335004
799,,,0.0010175641,0.22500251,0.0005298433
800,,,0.001010111,0.22372639,0.0005263597
801,,,0.0010028238,0.22247455,0.0005229513
802,,,0.0009954782,0.22120868,0.0005195132
803,,,0.0009881865,0.21994789,0.0005160975
804,,,0.0009810576,0.21871132,0.0005127556
805,,,0.0009738718,0.21746083,0.00050938455
806,,,0.0009667383,0.21621546,0.0005060354
807,,,0.0009596575,0.21497536,0.0005027083
808,,,0.0009527344,0.213759,0.00049945305
809,,,0.0009457557,0.21252923,0.00049615814
810,,,0.00093882816,0.2113044,0.0004928713
811,,,0.0009320553,0.21010333,0.0004896555
812,,,0.0009252285,0.2088889,0.00048641145
813,,,0.0009184513,0.2076796,0.0004831892
814,,,0.0009118254,0.20649381,0.00048003654
815,,,0.00090514676,0.20529471,0.00047685648
816,,,0.0008985167,0.20410092,0.00047369752
817,,,0.0008920347,0.20293026,0.0004706068
818,,,0.0008855006,0.20174666,0.00046748924
819,,,0.0008790148,0.2005683,0.00046439207
820,,,0.0008725761,0.19939528,0.0004613137
821,,,0.00086628116,0.19824462,0.00045828105
822,,,0.0008599361,0.19708174,0.00045522212
823,,,0.0008536372,0.19592409,0.00045218362
824,,,0.0008474789,0.19478855,0.000449211
825,,,0.0008412712,0.19364104,0.0004462126
826,,,0.0008351093,0.19249873,0.00044323422
827,,,0.0008290848,0.1913783,0.00044032044
828,,,0.0008230118,0.19024616,0.0004373816
829,,,0.0008169837,0.18911913,0.00043446216
830,,,0.0008109993,0.18799686,0.00043156222
831,,,0.0008051487,0.18689707,0.00042872515
832,,,0.000799251,0.18578519,0.00042586352
833,,,0.00079339696,0.18467827,0.00042300098
834,,,0.0007876733,0.18359359,0.00042019936
835,,,0.0007819036,0.18249676,0.00041737373
836,,,0.00077617663,0.18140517,0.0004145669
837,,,0.0007705772,0.18033557,0.00041182112
838,,,0.0007649327,0.17925374,0.00040905183
839,,,0.0007593297,0.17817752,0.00040630117
840,,,0.0007538518,0.17712255,0.00040361015
841,,,0.0007483302,0.17605601,0.00040089586
842,,,0.0007428488,0.17499508,0.00039820003
843,,,0.0007374078,0.17393866,0.00039552213
844,,,0.00073208805,0.17290339,0.00039290253
845,,,0.0007267256,0.17185743,0.00039026042
846,,,0.00072140235,0.17081593,0.00038761913
847,,,0.00071619806,0.16979566,0.00038503276
848,,,0.0007109523,0.16876428,0.00038242424
849,,,0.0007057446,0.167738,0.00037983342
850,,,0.0007006533,0.16673245,0.00037729903
851,,,0.00069552136,0.1657158,0.00037474293
852,,,0.0006904268,0.16470471,0.00037220411
853,,,0.00068544596,0.16371326,0.00036972063
854,,,0.0006804251,0.16271181,0.00036721586
855,,,0.00067544135,0.16171531,0.00036472807
856,,,0.0006704938,0.16072348,0.00036225712
857,,,0.00066565676,0.15975203,0.00035984
858,,,0.00066078117,0.15876973,0.00035740217
859,,,0.000655941,0.15779297,0.00035498088
860,,,0.000651209,0.15683538,0.00035260018
861,,,0.0006464389,0.15586814,0.00035019385
862,,,0.00064170413,0.15490574,0.00034780384
863,,,0.00063707476,0.15396254,0.000345466
864,,,0.00063240825,0.15300998,0.00034310838
865,,,0.00062777626,0.15206176,0.00034076668
866,,,0.00062317785,0.15111902,0.00033844096
867,,,0.0006186821,0.15019447,0.00033616606
868,,,0.0006141503,0.14926116,0.00033387193
869,,,0.000609652,0.1483321,0.00033159342
870,,,0.0006052539,0.14742221,0.00032936453
871,,,0.00060082047,0.14650276,0.00032711664
872,,,0.0005964198,0.14558825,0.0003248841
873,,,0.00059211714,0.14469214,0.00032270033
874,,,0.0005877799,0.14378694,0.00032049793
875,,,0.00058347447,0.14288655,0.0003183078
876,,,0.0005792652,0.14200422,0.00031615258
877,,,0.0005750224,0.14111322,0.00031397896
878,,,0.0005708104,0.1402266,0.00031182062
879,,,0.0005666296,0.139345,0.0003096768
880,,,0.00056254177,0.13848092,0.00030758002
881,,,0.0005584212,0.13760857,0.00030546534
882,,,0.0005543308,0.1367404,0.00030336552
883,,,0.00055033184,0.13589032,0.00030131146
884,,,0.0005463009,0.1350313,0.00029923988
885,,,0.00054229936,0.13417728,0.00029718285
886,,,0.0005383871,0.13334028,0.00029517064
887,,,0.0005344437,0.1324953,0.0002931413
888,,,0.00053052895,0.13165452,0.00029112594
889,,,0.0005267016,0.1308312,0.00028915473
890,,,0.0005228436,0.12999946,0.00028716703
891,,,0.000519014,0.12917237,0.0002851927
892,,,0.0005152123,0.12834968,0.00028323143
893,,,0.0005114955,0.12754385,0.00028129973
894,,,0.0005077491,0.12673008,0.0002793519
895,,,0.00050402986,0.12592067,0.00027741728
896,,,0.00050039374,0.12512803,0.00027552526
897,,,0.0004967284,0.124327265,0.0002736174
898,,,0.00049309013,0.123531386,0.0002717228
899,,,0.0004895329,0.12275126,0.00026986958
900,,,0.0004859471,0.121964164,0.00026800064
901,,,0.0004823878,0.12118064,0.0002661449
902,,,0.0004789078,0.12041386,0.00026432975
903,,,0.00047539984,0.1196391,0.00026249918
904,,,0.0004719176,0.118868984,0.00026068153
905,,,0.00046846102,0.11810301,0.00025887645
906,,,0.00046508148,0.1173528,0.00025711086
907,,,0.00046167482,0.11659554,0.0002553303
908,,,0.0004582933,0.11584208,0.0002535623
909,,,0.0004549871,0.11510481,0.00025183294
910,,,0.00045165434,0.114359595,0.0002500889
911,,,0.00044834605,0.113619156,0.0002483572
912,,,0.0004451116,0.11289371,0.00024665348
913,,,0.0004418514,0.11216137,0.00024493295
914,,,0.0004386149,0.11143336,0.00024322463
915,,,0.00043540227,0.11070906,0.00024152825
916,,,0.0004322612,0.110000364,0.00023986907
917,,,0.00042909494,0.10928416,0.0002381961
918,,,0.00042595185,0.1085725,0.00023653478
919,,,0.00042287895,0.10787547,0.00023490991
920,,,0.0004197816,0.10717162,0.00023327129
921,,,0.00041670675,0.106472336,0.00023164431
922,,,0.0004137006,0.10578682,0.00023005305
923,,,0.00041067047,0.105095275,0.00022844852
924,,,0.00040766233,0.10440752,0.00022685519
925,,,0.00040472136,0.10373402,0.00022529681
926,,,0.0004017568,0.10305458,0.00022372547
927,,,0.00039881418,0.10237831,0.00022216486
928,,,0.0003958929,0.1017065,0.00022061536
929,,,0.0003930369,0.10104858,0.00021909985
930,,,0.00039015812,0.10038423,0.00021757172
931,,,0.00038730024,0.09972424,0.00021605425
932,,,0.0003845062,0.09907742,0.00021457007
933,,,0.00038168972,0.098424785,0.00021307354
934,,,0.00037889404,0.09777619,0.00021157795
935,,,0.00037616063,0.09714064,0.00021011411
936,,,0.0003734053,0.09649953,0.00020863811
937,,,0.00037067028,0.09586203,0.00020717247
938,,,0.00036799622,0.09523775,0.00020573911
939,,,0.0003653007,0.09460801,0.00020429383
940,,,0.0003626249,0.09398149,0.00020285873
941,,,0.00035996886,0.093358904,0.0002014337
942,,,0.00035737202,0.09274972,0.00020004003
943,,,0.00035475427,0.09213413,0.00019863479
944,,,0.0003521559,0.09152262,0.00019723942
945,,,0.0003496154,0.09092411,0.00019587477
946,,,0.00034705453,0.09031949,0.0001944988
947,,,0.00034451237,0.089718886,0.0001931325
948,,,0.00034202696,0.08913091,0.00019179627
949,,,0.00033952182,0.0885371,0.00019044896
950,,,0.00033703487,0.087947264,0.00018911109
951,,,0.00033460345,0.08736971,0.00018780268
952,,,0.00033215267,0.08678656,0.00018648342
953,,,0.00032971968,0.08620728,0.00018517341
954,,,0.0003273045,0.08563137,0.00018387262
955,,,0.0003249433,0.08506738,0.00018260046
956,,,0.0003225631,0.08449851,0.00018131772
957,,,0.00032020066,0.08393299,0.00018004401
958,,,0.00031789066,0.08337916,0.00017879833
959,,,0.00031556218,0.08282052,0.00017753994
960,,,0.0003132507,0.08226528,0.00017628387
961,,,0.00031099084,0.08172144,0.00017505552
962,,,0.0003087129,0.081172906,0.00017381701
963,,,0.0003064516,0.08062783,0.00017258727
964,,,0.00030420715,0.08008562,0.00017136622
965,,,0.00030201254,0.0795552,0.00017017215
966,,,0.00029980033,0.079020195,0.00016896834
967,,,0.0002976043,0.078487806,0.0001677729
968,,,0.00029545734,0.077967,0.00016660386
969,,,0.00029329312,0.07744174,0.00016542517
970,,,0.0002911448,0.07691925,0.00016425479
971,,,0.00028904443,0.0764079,0.00016311025
972,,,0.0002869275,0.07589217,0.00016195625
973,,,0.00028482577,0.07537951,0.00016081058
974,,,0.00028277098,0.074877486,0.00015969005
975,,,0.00028069972,0.07437115,0.00015856026
976,,,0.00027864362,0.0738682,0.00015743845
977,,,0.00027660257,0.07336777,0.00015632459
978,,,0.00027460713,0.07287823,0.00015523532
979,,,0.00027259593,0.07238449,0.00015413703
980,,,0.00027059918,0.07189359,0.00015304667
981,,,0.000268647,0.071413,0.00015198025
982,,,0.0002666792,0.0709283,0.00015090499
983,,,0.0002647258,0.07044691,0.00014983735
984,,,0.00026281603,0.069975115,0.00014879329
985,,,0.00026089093,0.0694993,0.00014774057
986,,,0.00025898017,0.069026716,0.00014669533
987,,,0.00025711185,0.068564124,0.00014567316
988,,,0.00025522852,0.06809706,0.00014464266
989,,,0.000253359,0.06763315,0.00014361933
990,,,0.00025150317,0.06717243,0.00014260036
991,,,0.00024968878,0.0667212,0.00014159971
992,,,0.00024785983,0.06626583,0.00014059093
993,,,0.0002460445,0.065813586,0.00013958919
994,,,0.00024426953,0.06537121,0.00013860967
995,,,0.00024248028,0.064924374,0.00013762206
996,,,0.00024070412,0.064480476,0.00013664161
997,,,0.00023896764,0.064046256,0.00013568277
998,,,0.00023721722,0.063608356,0.00013471601
999,,,0.00023547963,0.06317272,0.00013375627
1000,,,0.00023375498,0.06273999,0.00013280324
1001,,,0.00023206863,0.06231673,0.00013187132
1002,,,0.00023036875,0.061889872,0.00013093173
1003,,,0.00022868133,0.061465204,0.00012999894
1004,,,0.00022703157,0.061049785,0.00012908671
1005,,,0.0002253686,0.06063084,0.00012816695
1006,,,0.0002237178,0.060214784,0.00012725386
1007,,,0.00022210386,0.05980719,0.0001263609
1008,,,0.00022047717,0.05939602,0.00012546056
1009,,,0.0002188622,0.058987692,0.00012456664
1010,,,0.00021728329,0.05858829,0.00012369253
1011,,,0.00021569172,0.058185056,0.00012281131
1012,,,0.00021411179,0.05778431,0.00012193627
1013,,,0.00021254344,0.057386335,0.00012106756
1014,,,0.0002110101,0.05699707,0.00012021802
1015,,,0.00020946468,0.056604315,0.000119361444
1016,,,0.00020793037,0.05621376,0.00011851098
1017,,,0.00020643033,0.055831756,0.00011767936
1018,,,0.00020491825,0.05544653,0.000116840994
1019,,,0.00020341724,0.055063963,0.00011600849
1020,,,0.00020194976,0.05468921,0.00011519443
1021,,,0.00020047049,0.05431118,0.00011437376
1022,,,0.00019900224,0.053935762,0.00011355883
1023,,,0.00019756662,0.053568576,0.00011276197
1024,,,0.00019611946,0.05319814,0.00011195852
1025,,,0.00019468291,0.052829765,0.00011116091
1026,,,0.00019325687,0.052463926,0.00011036887
1027,,,0.00019186268,0.052106112,0.00010959439
1028,,,0.00019045731,0.05174528,0.00010881361
1029,,,0.0001890624,0.051386636,0.00010803687
1030,,,0.00018769848,0.051035535,0.00010727342
1031,,,0.0001863236,0.050681494,0.00010650381
1032,,,0.0001849588,0.05032991,0.00010573971
1033,,,0.00018362448,0.04998603,0.000104992505
1034,,,0.00018227943,0.049638875,0.00010423915
1035,,,0.00018094425,0.049293898,0.0001034913
1036,,,0.0001796389,0.04895649,0.00010275998
1037,,,0.00017832324,0.048616257,0.00010202265
1038,,,0.00017701703,0.048278388,0.000101290694
1039,,,0.0001757204,0.04794251,0.000100564
1040,,,0.00017445273,0.047613766,9.9853365e-05
1041,,,0.00017317486,0.047282264,9.913689e-05
1042,,,0.00017190637,0.04695307,9.842565e-05
1043,,,0.00017066623,0.04663111,9.7730124e-05
1044,,,0.00016941626,0.046306252,9.702888e-05
1045,,,0.00016817532,0.045983274,9.6332755e-05
1046,,,0.00016696207,0.04566739,9.565202e-05
1047,,,0.00016573908,0.04534887,9.4965784e-05
1048,,,0.00016452504,0.045032572,9.4284376e-05
1049,,,0.00016331993,0.044718478,9.360794e-05
1050,,,0.00016214172,0.04441077,9.2946466e-05
1051,,,0.0001609542,0.044100452,9.2279544e-05
1052,,,0.00015977521,0.04379232,9.161749e-05
1053,,,0.00015862257,0.04349095,9.097008e-05
1054,,,0.00015746067,0.043187063,9.031743e-05
1055,,,0.0001563073,0.042885125,8.9669375e-05
1056,,,0.00015517966,0.04258947,8.903573e-05
1057,,,0.00015404298,0.042291347,8.8396955e-05
1058,,,0.00015291477,0.04199532,8.776268e-05
1059,,,0.00015181163,0.041705802,8.714251e-05
1060,,,0.00015069962,0.041413877,8.651731e-05
1061,,,0.00014959575,0.041123725,8.589661e-05
1062,,,0.00014849998,0.04083536,8.528027e-05
1063,,,0.0001474287,0.040553335,8.467764e-05
1064,,,0.00014634879,0.0402688,8.407013e-05
1065,,,0.00014527692,0.039985925,8.34669e-05
1066,,,0.00014422888,0.039709274,8.2877086e-05
1067,,,0.00014317241,0.039430324,8.22825e-05
1068,,,0.00014212368,0.039153334,8.169217e-05
1069,,,0.0001410984,0.038882446,8.11149e-05
1070,,,0.00014006485,0.038609304,8.0532875e-05
1071,,,0.0001390389,0.038338084,7.99551e-05
1072,,,0.00013803583,0.038072832,7.9390105e-05
1073,,,0.00013702486,0.03780538,7.882045e-05
1074,,,0.00013602118,0.037539806,7.825496e-05
1075,,,0.00013502482,0.037276097,7.7693534e-05
1076,,,0.00013405074,0.037018195,7.714452e-05
1077,,,0.00013306882,0.036757372,7.659098e-05
1078,,,0.00013209412,0.036498234,7.6041484e-05
1079,,,0.00013114116,0.036244813,7.550415e-05
1080,,,0.00013018069,0.035989303,7.496238e-05
1081,,,0.00012922713,0.035735585,7.442457e-05
1082,,,0.00012829487,0.03548746,7.389866e-05
1083,,,0.00012735512,0.03523728,7.336694e-05
1084,,,0.00012642225,0.03498887,7.283689e-05
1085,,,0.00012551023,0.03474593,7.231861e-05
1086,,,0.00012459088,0.034500975,7.179614e-05
1087,,,0.00012367837,0.034257755,7.1277376e-05
1088,,,0.00012277243,0.034016244,7.076243e-05
1089,,,0.00012188674,0.033780057,7.02589e-05
1090,,,0.00012099394,0.033541903,6.975131e-05
1091,,,0.00012010766,0.033304606,6.924739e-05
1092,,,0.00011924119,0.033072542,6.875465e-05
1093,,,0.00011836775,0.032838553,6.825793e-05
1094,,,0.00011750083,0.03260623,6.7764726e-05
1095,,,0.000116653166,0.03237903,6.728254e-05
1096,,,0.00011579869,0.032149956,6.679645e-05
1097,,,0.000114950475,0.031922508,6.631387e-05
1098,,,0.00011410847,0.031696666,6.583478e-05
1099,,,0.00011328527,0.0314758,6.536633e-05
1100,,,0.00011245547,0.03125311,6.489408e-05
1101,,,0.00011163185,0.031032007,6.4425185e-05
1102,,,0.00011082652,0.030815776,6.396676e-05
1103,,,0.00011001473,0.030597763,6.350462e-05
1104,,,0.00010920887,0.030381292,6.304583e-05
1105,,,0.00010842102,0.030169597,6.2597224e-05
1106,,,0.00010762685,0.029955607,6.214499e-05
1107,,,0.000106838495,0.029742926,6.169602e-05
1108,,,0.000106067746,0.029534947,6.125701e-05
1109,,,0.000105290914,0.029325254,6.081439e-05
1110,,,0.00010451966,0.02911705,6.0375034e-05
1111,,,0.000103754064,0.028910331,5.993885e-05
1112,,,0.000103005565,0.028708173,5.9512346e-05
1113,,,0.00010225106,0.028504351,5.9082395e-05
1114,,,0.00010150208,0.028301975,5.865555e-05
1115,,,0.00010076983,0.028104072,5.8238176e-05
1116,,,0.00010003179,0.02790454,5.781738e-05
1117,,,9.929907e-05,0.027706422,5.739967e-05
1118,,,9.858271e-05,0.027512683,5.6991234e-05
1119,,,9.7860604e-05,0.027317354,5.6579498e-05
1120,,,9.714378e-05,0.027123407,5.617074e-05
1121,,,9.644297e-05,0.026933743,5.577104e-05
1122,,,9.5736534e-05,0.026742518,5.536812e-05
1123,,,9.5035364e-05,0.026552208,5.496806e-05
1124,,,9.433924e-05,0.026363026,5.457094e-05
1125,,,9.365866e-05,0.026178032,5.418263e-05
1126,,,9.2972616e-05,0.025991522,5.3791187e-05
1127,,,9.22916e-05,0.025806341,5.3402568e-05
1128,,,9.16258e-05,0.025625253,5.3022573e-05
1129,,,9.095464e-05,0.025442675,5.2639505e-05
1130,,,9.028849e-05,0.025261404,5.2259158e-05
1131,,,8.963714e-05,0.02508414,5.1887302e-05
1132,,,8.898056e-05,0.024905419,5.1512437e-05
1133,,,8.832879e-05,0.024727976,5.1140283e-05
1134,,,8.769156e-05,0.024554456,5.0776383e-05
1135,,,8.704923e-05,0.024379512,5.0409548e-05
1136,,,8.64116e-05,0.024205811,5.004536e-05
1137,,,8.577872e-05,0.024033353,4.9683757e-05
1138,,,8.515991e-05,0.023864705,4.9330225e-05
1139,,,8.4536114e-05,0.02369467,4.8973834e-05
1140,,,8.39169e-05,0.023525855,4.8620015e-05
1141,,,8.331151e-05,0.023360768,4.8274054e-05
1142,,,8.2701255e-05,0.023194155,4.7925296e-05
1143,,,8.209548e-05,0.023028322,4.757906e-05
1144,,,8.1503225e-05,0.02286616,4.72405e-05
1145,,,8.0906306e-05,0.022702673,4.6899164e-05
1146,,,8.031367e-05,0.022540355,4.6560337e-05
1147,,,7.972538e-05,0.022379195,4.622396e-05
1148,,,7.9150224e-05,0.022221606,4.589504e-05
1149,,,7.857046e-05,0.022062726,4.5563473e-05
1150,,,7.799494e-05,0.021904984,4.5234297e-05
1151,,,7.743227e-05,0.021750731,
1152,,,7.686516e-05,0.021595221,
1153,,,7.630213e-05,0.021440819,
1154,,,7.5751675e-05,0.021289838,
1155,,,7.51968e-05,0.02113762,
1156,,,7.464599e-05,0.02098649,
1157,,,7.4107484e-05,0.020838708,
1158,,,7.3564646e-05,0.020689717,
1159,,,7.302586e-05,0.020541789,
1160,,,7.2490955e-05,0.020394921,
1161,,,7.1967996e-05,0.020251304,
1162,,,7.144084e-05,0.020106511,
1163,,,7.091754e-05,0.019962752,
1164,,,7.040593e-05,0.01982218,
1165,,,6.989021e-05,0.019679988,
1166,,,6.937834e-05,0.01953879,
1167,,,6.887783e-05,0.01940072,
1168,,,6.837331e-05,0.019261524,
1169,,,6.787248e-05,0.019123329,
1170,,,6.738283e-05,0.018988196,
1171,,,6.688927e-05,0.018851958,
1172,,,6.6399305e-05,0.018716699,
1173,,,6.5913e-05,0.018582413,
1174,,,6.5437496e-05,0.018451102,
1175,,,6.495816e-05,0.018318718,
1176,,,6.448235e-05,0.018187288,
1177,,,6.401717e-05,0.01805877,
1178,,,6.354825e-05,0.017929198,
1179,,,6.308276e-05,0.01780056,
1180,,,6.2627674e-05,0.017674774,
1181,,,6.2169e-05,0.01754796,
1182,,,6.171361e-05,0.017422063,
1183,,,6.126156e-05,0.017297063,
1184,,,6.0819613e-05,0.017174834,
1185,,,6.0374114e-05,0.017051607,
1186,,,5.993188e-05,0.016929265,
1187,,,5.949952e-05,0.016809633,
1188,,,5.906375e-05,0.016689029,
1189,,,5.863111e-05,0.016569294,
1190,,,5.820814e-05,0.01645221,
1191,,,5.778177e-05,0.016334012,
1192,,,5.7358524e-05,0.016216408,
1193,,,5.694473e-05,0.016101414,
1194,,,5.6527613e-05,0.015985494,
1195,,,5.6113608e-05,0.0158704,
1196,,,5.5702578e-05,0.015756134,
1197,,,5.530073e-05,0.015644405,
1198,,,5.489566e-05,0.015531773,
1199,,,5.4493554e-05,0.015419945,
1200,,,5.410043e-05,0.015310602,
1201,,,5.370415e-05,0.015200374,
1202,,,5.3310818e-05,0.015090932,
1203,,,5.292623e-05,0.014983921,
1204,,,5.253855e-05,0.014876038,
1205,,,5.2153708e-05,0.0147689385,
1206,,,5.1777464e-05,0.014664211,
1207,,,5.1398198e-05,0.014558629,
1208,,,5.102171e-05,0.014453815,
1209,,,5.064803e-05,0.014349748,
1210,,,5.0282644e-05,0.014247993,
1211,,,4.991433e-05,0.014145409,
1212,,,4.954871e-05,0.014043569,
1213,,,4.9191258e-05,0.013943985,
1214,,,4.8830938e-05,0.013843589,
1215,,,4.8473255e-05,0.013743923,
1216,,,4.8123562e-05,0.013646464,
1217,,,4.7771107e-05,0.01354821,
1218,,,4.742119e-05,0.013450664,
1219,,,4.7079084e-05,0.013355284,
1220,,,4.6734232e-05,0.013259133,
1221,,,4.639191e-05,0.013163669,
1222,,,4.605209e-05,0.013068897,
1223,,,4.5719866e-05,0.012976225,
1224,,,4.5385015e-05,0.012882575,
1225,,,4.5052577e-05,0.012789505,
1226,,,,0.012698499,
1227,,,,0.012606751,
1228,,,,0.012515673,
1229,,,,0.012426616,
1230,,,,0.0123368325,
1231,,,,0.012247705,
1232,,,,0.012159221,
1233,,,,0.012072699,
1234,,,,0.011985473,
1235,,,,0.011898884,
1236,,,,0.011814215,
1237,,,,0.011728857,
1238,,,,0.011644121,
1239,,,,0.011561265,
1240,,,,0.0114777405,
1241,,,,0.011394813,
1242,,,,0.011313732,
1243,,,,0.011231995,
1244,,,,0.011150843,
1245,,,,0.011070283,
1246,,,,0.010991511,
1247,,,,0.010912103,
1248,,,,0.010833262,
1249,,,,0.010756176,
1250,,,,0.010678467,
1251,,,,0.010601315,
1252,,,,0.010525879,
1253,,,,0.010449834,
1254,,,,0.010374338,
1255,,,,0.010300518,
1256,,,,0.010226096,
1257,,,,0.010152217,
1258,,,,0.010078868,
1259,,,,0.01000715,
1260,,,,0.009934852,
1261,,,,0.009863077,
1262,,,,0.009792895,
1263,,,,0.009722141,
1264,,,,0.009651903,
1265,,,,0.009583223,
1266,,,,0.0095139835,
1267,,,,0.009445011,
1268,,,,0.00937757,
1269,,,,0.009309586,
1270,,,,0.009242094,
1271,,,,0.009175093,
1272,,,,0.00910958,
1273,,,,0.009043534,
1274,,,,0.008977972,
1275,,,,0.008913866,
1276,,,,0.008849244,
1277,,,,0.00878509,
1278,,,,0.008722362,
1279,,,,0.008659128,
1280,,,,0.008596349,
1281,,,,0.008534027,
1282,,,,0.008473093,
1283,,,,0.008411665,
1284,,,,0.008350684,
1285,,,,0.008291057,
1286,,,,0.00823095,
1287,,,,0.008171274,
1288,,,,0.008112929,
1289,,,,0.008054113,
1290,,,,0.007995724,
1291,,,,0.007938633,
1292,,,,0.00788108,
1293,,,,0.007823945,
1294,,,,0.00776722,
1295,,,,0.0077117602,
1296,,,,0.007655852,
1297,,,,0.00760035,
1298,,,,0.007546081,
1299,,,,0.007491375,
1300,,,,0.007437065,
1301,,,,0.007383962,
1302,,,,0.0073304274,
1303,,,,0.0072772843,
1304,,,,0.0072253225,
1305,,,,0.007172941,
1306,,,,0.00712094,
1307,,,,0.0070693158,
1308,,,,0.0070188385,
1309,,,,0.006967951,
1310,,,,0.006917436,
1311,,,,0.0068680434,
1312,,,,0.0068182526,
1313,,,,0.0067688227,
1314,,,,0.006720491,
1315,,,,0.00667177,
1316,,,,0.006623399,
1317,,,,0.006576106,
1318,,,,0.006528431,
1319,,,,0.0064811027,
1320,,,,0.006434117,
1321,,,,0.006388175,
1322,,,,0.0063418634,
1323,,,,0.0062958836,
1324,,,,0.0062509296,
1325,,,,0.006205613,
1326,,,,0.006160624,
1327,,,,0.006116635,
1328,,,,0.006072263,
1329,,,,0.0060280887,
1330,,,,0.005984236,
1331,,,,0.0059413593,
1332,,,,0.0058981376,
1333,,,,0.00585523,
1334,,,,0.005813278,
1335,,,,0.005770988,
1336,,,,0.0057290057,
1337,,,,0.0056879576,
1338,,,,0.005646579,
1339,,,,0.0056055016,
1340,,,,0.005565339,
1341,,,,0.0055248523,
1342,,,,0.00548466,
1343,,,,0.005444761,
1344,,,,0.0054057497,
1345,,,,0.0053664246,
1346,,,,0.005327385,
1347,,,,0.0052892147,
1348,,,,0.005250737,
1349,,,,0.0052125393,
1350,,,,0.005175192,
1351,,,,0.0051375437,
1352,,,,0.005100169,
1353,,,,0.005063627,
1354,,,,0.0050267903,
1355,,,,0.0049902215,
1356,,,,0.0049539194,
1357,,,,0.004918425,
1358,,,,0.004882645,
1359,,,,0.0048471247,
1360,,,,0.0048123957,
1361,,,,0.004777387,
1362,,,,0.004742632,
1363,,,,0.004708652,
1364,,,,0.0046743974,
1365,,,,0.0046403925,
1366,,,,0.004606635,
1367,,,,0.004573629,
1368,,,,0.004540357,
1369,,,,0.004507327,
1370,,,,0.0044750324,
1371,,,,0.0044424776,
1372,,,,0.00441016,
1373,,,,0.0043785614,
1374,,,,0.0043467083,
1375,,,,0.004315087,
1376,,,,0.00428417,
1377,,,,0.0042530037,
1378,,,,0.0042220643,
1379,,,,0.0041913497,
1380,,,,0.004161319,
1381,,,,0.0041310466,
1382,,,,0.004100994,
1383,,,,0.0040716114,
1384,,,,0.004041991,
1385,,,,0.0040125865,
1386,,,,0.003983837,
1387,,,,0.0039548553,
1388,,,,0.003926085,
1389,,,,0.003897955,
1390,,,,0.0038695985,
1391,,,,0.003841448,
1392,,,,0.0038135024,
1393,,,,0.003786179,
1394,,,,0.0037586356,
1395,,,,0.0037312927,
1396,,,,0.0037045581,
1397,,,,0.0036776084,
1398,,,,0.0036508548,
1399,,,,0.0036246968,
1400,,,,0.003598328,
1401,,,,0.003572151,
1402,,,,0.003546557,
1403,,,,0.0035207565,
1404,,,,0.0034951442,
1405,,,,0.003469718,
1406,,,,0.0034448574,
1407,,,,0.0034197972,
1408,,,,0.003394919,
1409,,,,0.0033705947,
1410,,,,0.0033460746,
1411,,,,0.0033217329,
1412,,,,0.0032979327,
1413,,,,0.003273941,
1414,,,,0.003250124,
1415,,,,0.0032264802,
1416,,,,0.003203363,
1417,,,,0.0031800591,
1418,,,,0.003156925,
1419,,,,0.003134306,
1420,,,,0.0031115047,
1421,,,,0.0030888692,
1422,,,,0.0030667377,
1423,,,,0.003044428,
1424,,,,0.0030222808,
1425,,,,0.003000626,
1426,,,,0.0029787973,
1427,,,,0.0029571275,
1428,,,,0.0029356151,
1429,,,,0.0029145817,
1430,,,,0.0028933787,
1431,,,,0.0028723301,
1432,,,,0.0028517505,
1433,,,,0.0028310046,
1434,,,,0.00281041,
1435,,,,0.0027902734,
1436,,,,0.002769975,
1437,,,,0.0027498242,
1438,,,,0.0027301218,
1439,,,,0.0027102607,
1440,,,,0.0026905446,
1441,,,,0.0026709714,
1442,,,,0.0026518342,
1443,,,,0.0026324925,
1444,,,,0.0026132758,
1445,,,,0.0025944875,
1446,,,,0.0025755495,
1447,,,,0.0025567485,
1448,,,,0.0025383667,
1449,,,,0.0025198369,
1450,,,,0.0025014426,
1451,,,,0.0024834585,
1452,,,,0.0024653294,
1453,,,,0.0024473341,
1454,,,,0.002429469,
1455,,,,0.0024120023,
1456,,,,0.0023943952,
1457,,,,0.0023769166,
1458,,,,0.0023598275,
1459,,,,0.0023426013,
1460,,,,0.0023255018,
1461,,,,0.0023087824,
1462,,,,0.0022919287,
1463,,,,0.0022751982,
1464,,,,0.0022585897,
1465,,,,0.0022423514,
1466,,,,0.0022259825,
1467,,,,0.0022097344,
1468,,,,0.0021938474,
1469,,,,0.0021778326,
1470,,,,0.002161935,
1471,,,,0.0021463917,
1472,,,,0.0021307233,
1473,,,,0.0021151695,
1474,,,,0.0020999622,
1475,,,,0.0020846338,
1476,,,,0.0020694165,
1477,,,,0.0020543102,
1478,,,,0.0020395406,
1479,,,,0.0020246524,
1480,,,,0.0020098726,
1481,,,,0.0019954226,
1482,,,,0.0019808575,
1483,,,,0.0019663975,
1484,,,,0.0019522598,
1485,,,,0.0019380088,
1486,,,,0.0019238616,
1487,,,,0.00191003,
1488,,,,0.001896087,
1489,,,,0.0018822468,
1490,,,,0.0018685067,
1491,,,,0.001855073,
1492,,,,0.0018415314,
1493,,,,0.0018280884,
1494,,,,0.0018149455,
1495,,,,0.0018016966,
1496,,,,0.0017885453,
1497,,,,0.0017756865,
1498,,,,0.0017627244,
1499,,,,0.0017498567,
1500,,,,0.0017370832,
1501,,,,0.0017245943,
1502,,,,0.0017120051,
1503,,,,0.0016995085,
1504,,,,0.0016872899,
1505,,,,0.0016749729,
1506,,,,0.001662746,
1507,,,,0.0016507916,
1508,,,,0.0016387622,
1509,,,,0.0016268406,
1510,,,,0.0016151844,
1511,,,,0.0016034344,
1512,,,,0.0015917699,
1513,,,,0.0015801901,
1514,,,,0.0015688682,
1515,,,,0.001557455,
1516,,,,0.0015461249,
1517,,,,0.0015350472,
1518,,,,0.00152388,
1519,,,,0.0015127942,
1520,,,,0.0015019552,
1521,,,,0.0014910288,
1522,,,,0.0014801819,
1523,,,,0.0014695766,
1524,,,,0.0014588858,
1525,,,,0.0014482728,
1526,,,,0.001437737,
1527,,,,0.0014274358,
1528,,,,0.0014170515,
1529,,,,0.0014067428,
1530,,,,0.0013966637,
1531,,,,0.0013865032,
1532,,,,0.0013764169,
1533,,,,0.0013665549,
1534,,,,0.0013566136,
1535,,,,0.0013467446,
1536,,,,0.0013370952,
1537,,,,0.0013273682,
1538,,,,0.001317712,
1539,,,,0.001308126,
1540,,,,0.0012987533,
1541,,,,0.0012893053,
1542,,,,0.0012799259,
1543,,,,0.0012707553,
1544,,,,0.001261511,
1545,,,,0.0012523338,
1546,,,,0.0012433609,
1547,,,,0.0012343158,
1548,,,,0.0012253365,
1549,,,,0.0012164225,
1550,,,,0.0012077069,
1551,,,,0.0011989211,
1552,,,,0.0011901993,
1553,,,,0.0011816716,
1554,,,,0.0011730753,
1555,,,,0.0011645415,
1556,,,,0.0011561976,
1557,,,,0.0011477866,
1558,,,,0.0011394367,
1559,,,,0.0011312728,
1560,,,,0.001123043,
1561,,,,0.0011148732,
1562,,,,0.0011067628,
1563,,,,0.0010988329,
1564,,,,0.0010908392,
1565,,,,0.0010829037,
1566,,,,0.0010751447,
1567,,,,0.0010673234,
1568,,,,0.0010595588,
1569,,,,0.0010519671,
1570,,,,0.0010443144,
1571,,,,0.0010367172,
1572,,,,0.0010292893,
1573,,,,0.0010218014,
1574,,,,0.0010143681,
1575,,,,0.0010069889,
1576,,,,0.000999774,
1577,,,,0.0009925008,
1578,,,,0.0009852806,
1579,,,,0.0009782212,
1580,,,,0.00097110483,
1581,,,,0.0009640403,
1582,,,,0.000957133,
1583,,,,0.00095017016,
1584,,,,0.00094325794,
1585,,,,0.00093649956,
1586,,,,0.0009296792,
1587,,,,0.0009228694,
1588,,,,0.0009161099,
1589,,,,0.00090950093,
1590,,,,0.00090283895,
1591,,,,0.0008962257,
1592,,,,0.00088976015,
1593,,,,0.00088324316,
1594,,,,0.0008767735,
1595,,,,0.00087044836,
1596,,,,0.00086407276,
1597,,,,0.0008577435,
1598,,,,0.0008514607,
1599,,,,0.0008453181,
1600,,,,0.0008391266,
1601,,,,0.0008329801,
1602,,,,0.00082697085,
1603,,,,0.0008209137,
1604,,,,0.00081490056,
1605,,,,0.00080902176,
1606,,,,0.00080309575,
1607,,,,0.0007972135,
1608,,,,0.00079146225,
1609,,,,0.00078566495,
1610,,,,0.00077991036,
1611,,,,0.0007741976,
1612,,,,0.00076861243,
1613,,,,0.0007629824,
1614,,,,0.00075739395,
1615,,,,0.00075193,
1616,,,,0.00074642216,
1617,,,,0.00074095506,
1618,,,,0.00073560973,
1619,,,,0.0007302214,
1620,,,,0.0007248726,
1621,,,,0.0007196433,
1622,,,,0.00071437226,
1623,,,,0.0007091395,
1624,,,,0.0007039455,
1625,,,,0.00069886714,
1626,,,,0.00069374795,
1627,,,,0.00068866636,
1628,,,,0.00068369816,
1629,,,,0.0006786905,
1630,,,,0.00067371916,
1631,,,,0.0006688588,
1632,,,,0.00066395977,
1633,,,,0.00065909635,
1634,,,,0.0006543416,
1635,,,,0.00064954854,
1636,,,,0.000644791,
1637,,,,0.00064006797,
1638,,,,0.0006354504,
1639,,,,0.0006307961,
1640,,,,0.0006261755,
1641,,,,0.0006216582,
1642,,,,0.00061710464,
1643,,,,0.0006125847,
1644,,,,0.00060816546,
1645,,,,0.00060371065,
1646,,,,0.0005992888,
1647,,,,0.00059489906,
1648,,,,0.0005906074,
1649,,,,0.0005862812,
1650,,,,0.0005819871,
1651,,,,0.0005777885,
1652,,,,0.0005735563,
1653,,,,0.0005693553,
1654,,,,0.00056524784,
1655,,,,0.0005611075,
1656,,,,0.0005569974,
1657,,,,0.0005529791,
1658,,,,0.00054892886,
1659,,,,0.000544908,
1660,,,,0.00054091687,
1661,,,,0.0005370146,
1662,,,,0.000533081,
1663,,,,0.00052917626,
1664,,,,0.00052535866,
1665,,,,0.0005215107,
1666,,,,0.0005176907,
1667,,,,0.000513956,
1668,,,,0.00051019154,
1669,,,,0.00050645444,
1670,,,,0.0005028008,
1671,,,,0.0004991178,
1672,,,,0.0004954621,
1673,,,,0.00049183285,
1674,,,,0.00048828474,
1675,,,,0.00048470832,
1676,,,,0.00048115785,
1677,,,,0.0004776867,
1678,,,,0.0004741877,
1679,,,,0.00047071453,
1680,,,,0.00046731875,
1681,,,,0.00046389567,
1682,,,,0.0004604979,
1683,,,,0.00045712478,
1684,,,,0.000453827,
1685,,,,0.00045050276,
1686,,,,0.00044720309,
1687,,,,0.0004439769,
1688,,,,0.0004407248,
1689,,,,0.00043749672,
1690,,,,0.00043434056,
1691,,,,0.00043115907,
1692,,,,0.00042800087,
1693,,,,0.0004249132,
1694,,,,0.00042180094,
1695,,,,0.0004187113,
1696,,,,0.00041564446,
1697,,,,0.00041264595,
1698,,,,0.00040962335,
1699,,,,0.0004066229,
1700,,,,0.00040368945,
1701,,,,0.00040073265,
1702,,,,0.0003977973,
1703,,,,0.00039492754,
1704,,,,0.0003920349,
1705,,,,0.0003891633,
1706,,,,0.0003863558,
1707,,,,0.00038352582,
1708,,,,0.0003807167,
1709,,,,0.00037792794,
1710,,,,0.00037520155,
1711,,,,0.0003724534,
1712,,,,0.0003697252,
1713,,,,0.00036705795,
1714,,,,0.00036436928,
1715,,,,0.00036170045,
1716,,,,0.00035909112,
1717,,,,0.0003564608,
1718,,,,0.00035384993,
1719,,,,0.0003512972,
1720,,,,0.000348724,
1721,,,,0.00034616963,
1722,,,,0.0003436341,
1723,,,,0.00034115507,
1724,,,,0.00033865613,
1725,,,,0.00033617567,
1726,,,,0.00033375045,
1727,,,,0.00033130575,
1728,,,,0.000328879,
1729,,,,0.0003265064,
1730,,,,0.00032411475,
1731,,,,0.00032174095,
1732,,,,0.0003193842,
1733,,,,0.00031708015,
1734,,,,0.00031475758,
1735,,,,0.00031245197,
1736,,,,0.0003101979,
1737,,,,0.00030792574,
1738,,,,0.00030567052,
1739,,,,0.00030346535,
1740,,,,0.0003012425,
1741,,,,0.00029903592,
1742,,,,0.00029687863,
1743,,,,0.00029470402,
1744,,,,0.00029254533,
1745,,,,0.00029040276,
1746,,,,0.00028830772,
1747,,,,0.00028619592,
1748,,,,0.00028409954,
1749,,,,0.00028205002,
1750,,,,0.00027998403,
1751,,,,0.00027793314,
1752,,,,0.0002759281,
1753,,,,0.0002739072,
1754,,,,0.00027190088,
1755,,,,0.00026993934,
1756,,,,0.00026796205,
1757,,,,0.00026599923,
1758,,,,0.00026405082,
1759,,,,0.00026214594,
1760,,,,0.00026022596,
1761,,,,0.00025831987,
1762,,,,0.0002564563,
1763,,,,0.00025457775,
1764,,,,0.00025271298,
1765,,,,0.0002508899,
1766,,,,0.00024905216,
1767,,,,0.0002472281,
1768,,,,0.00024544456,
1769,,,,0.0002436467,
1770,,,,0.00024186201,
1771,,,,0.00024009039,
1772,,,,0.00023835833,
1773,,,,0.00023661238,
1774,,,,0.00023487944,
1775,,,,0.00023318498,
1776,,,,0.00023147694,
1777,,,,0.00022978138,
1778,,,,0.0002281237,
1779,,,,0.00022645271,
1780,,,,0.00022479397,
1781,,,,0.00022314758,
1782,,,,0.00022153776,
1783,,,,0.00021991502,
1784,,,,0.00021830415,
1785,,,,0.00021672928,
1786,,,,0.00021514174,
1787,,,,0.00021356586,
1788,,,,0.00021202516,
1789,,,,0.0002104723,
1790,,,,0.0002089306,
1791,,,,0.00020742335,
1792,,,,0.000205904,
1793,,,,0.00020439576,
1794,,,,0.00020289858,
1795,,,,0.00020143484,
1796,,,,0.00019995954,
1797,,,,0.00019849485,
1798,,,,0.00019706288,
1799,,,,0.00019561942,
1800,,,,0.0001941865,
1801,,,,0.00019278562,
1802,,,,0.00019137349,
1803,,,,0.00018997188,
1804,,,,0.00018860139,
1805,,,,0.00018721989,
1806,,,,0.00018584853,
1807,,,,0.0001844872,
1808,,,,0.00018315628,
1809,,,,0.00018181468,
1810,,,,0.00018048307,
1811,,,,0.00017918105,
1812,,,,0.00017786855,
1813,,,,0.00017656568,
1814,,,,0.00017529192,
1815,,,,0.00017400792,
1816,,,,0.00017273333,
1817,,,,0.0001714872,
1818,,,,0.00017023121,
1819,,,,0.0001689843,
1820,,,,0.0001677465,
1821,,,,0.00016653635,
1822,,,,0.0001653165,
1823,,,,0.00016410557,
1824,,,,0.00016292167,
1825,,,,0.00016172846,
1826,,,,0.0001605438,
1827,,,,0.00015938561,
1828,,,,0.00015821813,
1829,,,,0.0001570592,
1830,,,,0.00015590874,
1831,,,,0.000154784,
1832,,,,0.00015365037,
1833,,,,0.0001525249,
1834,,,,0.00015142455,
1835,,,,0.00015031539,
1836,,,,0.00014921433,
1837,,,,0.00014813787,
1838,,,,0.00014705278,
1839,,,,0.00014597578,
1840,,,,0.00014492268,
1841,,,,0.00014386114,
1842,,,,0.00014280736,
1843,,,,0.00014176131,
1844,,,,0.00014073862,
1845,,,,0.00013970773,
1846,,,,0.00013868451,
1847,,,,0.00013768402,
1848,,,,0.0001366755,
1849,,,,0.00013567436,
1850,,,,0.00013469558,
1851,,,,0.00013370895,
1852,,,,0.00013272955,
1853,,,,0.000131772,
1854,,,,0.00013080692,
1855,,,,0.00012984876,
1856,,,,0.00012889765,
1857,,,,0.00012796775,
1858,,,,0.0001270304,
1859,,,,0.00012609991,
1860,,,,0.0001251902,
1861,,,,0.00012427331,
1862,,,,0.00012336302,
1863,,,,0.00012247307,
1864,,,,0.00012157597,
1865,,,,0.00012068543,
1866,,,,0.000119801414,
1867,,,,0.000118937154,
1868,,,,0.00011806606,
1869,,,,0.000117201234,
1870,,,,0.00011635573,
1871,,,,0.00011550343,
1872,,,,0.00011465738,
1873,,,,0.000113830225,
1874,,,,0.00011299643,
1875,,,,0.00011216885,
1876,,,,0.000111359645,
1877,,,,0.000110543944,
1878,,,,0.00010973422,
1879,,,,0.00010893042,
1880,,,,0.00010814458,
1881,,,,0.00010735243,
1882,,,,0.000106566185,
1883,,,,0.00010579741,
1884,,,,0.000105022445,
1885,,,,0.000104253166,
1886,,,,0.000103501065,
1887,,,,0.00010274293,
1888,,,,0.00010199035,
1889,,,,0.000101254576,
1890,,,,0.00010051299,
1891,,,,9.977674e-05,
1892,,,,9.904588e-05,
1893,,,,9.833135e-05,
1894,,,,9.761108e-05,
1895,,,,9.689609e-05,
1896,,,,9.6197065e-05,
1897,,,,9.549253e-05,
1898,,,,9.479305e-05,
1899,,,,9.410919e-05,
1900,,,,9.3419854e-05,
1901,,,,9.2735565e-05,
1902,,,,9.2066555e-05,
1903,,,,9.1392176e-05,
1904,,,,9.0722824e-05,
1905,,,,9.005829e-05,
1906,,,,8.940859e-05,
1907,,,,8.875368e-05,
1908,,,,8.810357e-05,
1909,,,,8.7467975e-05,
1910,,,,8.682728e-05,
1911,,,,8.619136e-05,
1912,,,,8.5569554e-05,
1913,,,,8.494277e-05,
1914,,,,8.432057e-05,
1915,,,,8.370294e-05,
1916,,,,8.309909e-05,
1917,,,,8.249039e-05,
1918,,,,8.188624e-05,
1919,,,,8.12955e-05,
1920,,,,8.070002e-05,
1921,,,,8.010889e-05,
1922,,,,7.953097e-05,
1923,,,,7.894842e-05,
1924,,,,7.8370125e-05,
1925,,,,7.7804754e-05,
1926,,,,7.7234916e-05,
1927,,,,7.6669174e-05,
1928,,,,7.610758e-05,
1929,,,,7.555853e-05,
1930,,,,7.500507e-05,
1931,,,,7.445566e-05,
1932,,,,7.391853e-05,
1933,,,,7.337715e-05,
1934,,,,7.283967e-05,
1935,,,,7.231419e-05,
1936,,,,7.1784496e-05,
1937,,,,7.1258684e-05,
1938,,,,7.074461e-05,
1939,,,,7.0226415e-05,
1940,,,,6.971208e-05,
1941,,,,6.9201444e-05,
1942,,,,6.870222e-05,
1943,,,,6.819897e-05,
1944,,,,6.7699424e-05,
1945,,,,6.721103e-05,
1946,,,,6.671871e-05,
1947,,,,6.6230066e-05,
1948,,,,6.5752276e-05,
1949,,,,6.5270644e-05,
1950,,,,6.479254e-05,
1951,,,,6.432512e-05,
1952,,,,6.385394e-05,
1953,,,,6.338622e-05,
1954,,,,6.292198e-05,
1955,,,,6.246805e-05,
1956,,,,6.2010484e-05,
1957,,,,6.155625e-05,
1958,,,,6.111218e-05,
1959,,,,6.066454e-05,
1960,,,,6.0220176e-05,
1961,,,,5.978574e-05,
1962,,,,5.934787e-05,
1963,,,,5.8913152e-05,
1964,,,,5.848162e-05,
1965,,,,5.8059723e-05,
1966,,,,5.7634443e-05,
1967,,,,5.7212274e-05,
1968,,,,5.6799538e-05,
1969,,,,5.638354e-05,
1970,,,,5.597053e-05,
1971,,,,5.5566754e-05,
1972,,,,5.5159733e-05,
1973,,,,5.4755692e-05,
1974,,,,5.4360673e-05,
1975,,,,5.396249e-05,
1976,,,,5.3567266e-05,
1977,,,,5.3174892e-05,
1978,,,,5.279128e-05,
1979,,,,5.2404586e-05,
1980,,,,5.202073e-05,
1981,,,,5.1645446e-05,
1982,,,,5.1267147e-05,
1983,,,,5.0891667e-05,
1984,,,,5.052453e-05,
1985,,,,5.015444e-05,
1986,,,,4.978706e-05,
1987,,,,4.942789e-05,
1988,,,,4.906584e-05,
1989,,,,4.8706435e-05,
1990,,,,4.834971e-05,
1991,,,,4.8000904e-05,
1992,,,,4.7649304e-05,
1993,,,,4.7300276e-05,
1994,,,,4.6959045e-05,
1995,,,,4.6615074e-05,
1996,,,,4.627362e-05,
1997,,,,4.5939796e-05,
1998,,,,4.5603334e-05,
1999,,,,4.52693e-05,


==> figures/gmm_1d/T_2/KL_comparison.csv <==
iter,KL_gt,ULA,dilation,tempering,diffusion,DAZ
0,0.0044332193,2.4829259634017946,13.94463062286377,3.250231444835663,0.5964208330959082,0.623319711536169
1000,0.0042666346,1.2082905530929566,12.375014495849609,0.6265098214149475,0.027021011337637867,0.06066507734358306
2000,0.0045982716,1.2076472520828248,10.500106620788575,0.29535845816135403,0.01966019123792643,0.03958854936063285
3000,0.0043087862,1.2076745867729186,8.63196153640747,0.21137568652629848,0.016770245786756222,0.033505706861615143
4000,0.0047717607,1.2083088874816894,8.469711875915527,0.19028121232986445,0.016495546977966992,0.02992174830287691
5000,0.004430081,1.2077680706977845,9.435073471069336,0.1829262867569923,0.01446786774322387,0.02545398380607361
6000,0.0044024168,1.2081177949905395,8.863936710357667,0.18161662518978117,0.01595895076170559,0.02335939761251207
7000,0.0043836175,1.2080295443534852,6.336883163452148,0.1791464358568191,0.015909681748598768,0.0192099586129188
8000,0.004077248,1.207752776145935,3.770751619338989,0.17889893352985378,0.01643972555175417,0.018044748157262768
9000,0.0041076224,1.2082629442214965,2.0633182883262635,0.1794459834694862,0.0149216547608375,0.018243038468062838
10000,0.0044946903,1.2076917052268983,1.1682036578655244,0.17988209277391431,0.01649418929591771,0.018101013451814602
11000,0.004490917,1.207877516746521,0.7627951145172119,0.17985732853412625,0.016258770320564463,0.016809999197721432
12000,0.004274633,1.2078074216842651,0.6098535418510437,0.18035166561603544,0.015614459849893991,0.01648215558379883
13000,0.004263707,1.2076565504074097,0.5467249989509583,0.179020482301712,0.01621341267600651,0.016957642138004263
14000,0.0043869307,1.208040714263916,0.5285440742969513,0.17933511584997172,0.015386401116847932,0.016716333106160112
15000,0.0041952045,1.208345890045166,0.5202344059944153,0.17968879044055933,0.015161620825529052,0.01806677952408784
16000,0.004771247,1.2080001950263977,0.5180764853954315,0.1790947020053863,0.016459836158901408,0.016519152279943182
17000,0.004382526,1.207667064666748,0.5177609026432037,0.17900903970003126,0.015820189751684623,0.01663736635819071
18000,0.00460179,1.2082784175872803,0.5175999641418457,0.17985918223857877,0.01532788211479778,0.01729117594659322
19000,0.0041823727,1.2080634951591491,0.5180933535099029,0.17883585095405574,0.01616384517401452,0.01669932156801221
20000,0.0041405144,1.2081663370132447,0.5171716809272766,0.17955647259950633,0.016042060032486878,0.01809782320633527
21000,0.0047241617,1.2081835746765137,0.5174620926380158,0.17886886000633237,0.014908744860440451,0.01775162480771538
22000,0.00439737,1.207457995414734,0.517437356710434,0.17935991436243054,0.0154512550681829,0.01681239362806078
23000,0.0042911293,1.2075266003608705,0.5175607621669769,0.1802557304501533,0.01484632967039937,0.01675247438251967
24000,0.0043669804,1.2080292105674744,0.5181530058383942,0.17825837731361385,0.01490608351305121,0.01666145762428636
25000,0.004280888,1.2080787301063538,0.5179587483406067,0.1794536635279655,0.016110995225608292,0.01635964093729849
26000,0.0045136185,1.2084218740463257,0.5170544385910034,0.17900323122739786,0.01537328362464899,0.01648994199931618
27000,0.0044844314,1.2084103107452393,0.5176436364650726,0.1803356602787971,0.0158879721537232,0.01671405155211681
28000,0.0043103797,1.2080881714820861,0.517992502450943,0.17864374220371243,0.01536006806418295,0.0160752616822719
29000,0.004270957,1.2079307556152343,0.5170127272605896,0.17897016108036037,0.01568021196871992,0.01796154342591757
30000,0.0045714146,1.2077642679214478,0.5173029243946076,0.18024804741144176,0.01617156099528068,0.01754118166863914
31000,0.0041412995,1.2077569007873534,0.5173076450824737,0.17921922653913494,0.01487072333693501,0.01665261052548882
32000,0.0044230954,1.2081365585327148,0.5191932559013367,0.17876531779766078,0.01500813299790019,0.01644999859854575
33000,0.0046094405,1.2080441474914552,0.5186405301094055,0.17879316508769985,0.01425131727010007,0.01612998219206924
34000,0.0046771485,1.2076502799987794,0.5189035415649415,0.17879205793142314,0.01618514964357012,0.01718211732804769
35000,0.0043613124,1.2086747884750366,0.5178406894207,0.17857063412666319,0.01688916599377986,0.01596277076750989
36000,0.0043906295,1.20827796459198,0.5187335550785065,0.17890818864107128,0.015256184246391,0.01650531329214568
37000,0.004486738,1.2080946207046508,0.5177409946918488,0.17914294302463526,0.01581992199644441,0.017263926938176112
38000,0.00422525,1.208216905593872,0.5180491209030151,0.17892481386661524,0.016432192642241668,0.01584569942206139
39000,0.004500552,1.2081698536872865,0.5196995317935944,0.17932969480752942,0.015408234670758181,0.01685274988412852
40000,0.004278347,1.2079265713691711,0.5191346228122711,0.17933788597583766,0.015746556129306498,0.01581656578928228
41000,0.004175802,1.2079325675964356,0.5186041593551636,0.1791673645377159,0.01628006333485241,0.01747183464467521
42000,0.0046472857,1.207946228981018,0.5198251068592071,0.18055518567562098,0.01687386436387891,0.01807128321379419
43000,0.004708327,1.2075729727745057,0.5189862787723541,0.1789328336715698,0.01665009511634703,0.017306396178901153
44000,0.004166738,1.2077509045600892,0.5190413653850555,0.1793599814176559,0.015365861728787381,0.0168373755179345
45000,0.004154471,1.2081635355949403,0.5178991198539734,0.17932633757591243,0.0160261395387351,0.01634624432772394
46000,0.004476816,1.2081998944282533,0.5188064634799957,0.1797541260719299,0.014891209360212048,0.017359236069023582
47000,0.0045830356,1.2080281615257262,0.5198050379753113,0.17967574596405025,0.01537011722102756,0.017313331551849782
48000,0.0048007807,1.2079327821731567,0.5179706931114196,0.17975280135869975,0.01685893032699819,0.01731041315942999
49000,0.0047857235,1.208316695690155,0.5188219487667084,0.17916787117719646,0.01606378704309459,0.01747046168893571
50000,0.004258151,1.2085447788238526,0.5177781105041503,0.17851186394691462,0.01628767726942892,0.01766992034390563
51000,0.0043381797,1.2079260706901551,0.5184088051319122,0.17984103411436075,0.015535158105194522,0.01708741504698989
52000,0.004839812,1.2076283931732177,0.5188498318195343,0.17863670587539668,0.01578894257545467,0.01714000627398486
53000,0.0048916447,1.2074316382408141,0.5179409086704254,0.1784051120281219,0.01525965863838787,0.016375415027141522
54000,0.0043888753,1.20793114900589,0.5189990520477294,0.17910758703947063,0.01564406054094428,0.01745413430035109
55000,0.004487671,1.207752513885498,0.5194397449493409,0.17927078902721402,0.0147326279431581,0.01636103689670558
56000,0.0043301894,1.208003783226013,0.5193719804286957,0.1798345863819122,0.01647543301805849,0.01764888288453216
57000,0.0044118077,1.20829496383667,0.5195648550987244,0.1781227767467498,0.01600947948172681,0.01727210134267802
58000,0.00429527,1.2077794313430785,0.5189527153968811,0.17938254475593565,0.01669377442449328,0.01816663667559618
59000,0.004390297,1.2087279558181763,0.5185303270816803,0.1792707100510597,0.016515630111098228,0.01694649653509256
60000,0.004565294,1.2083039283752441,0.5191875696182251,0.17783513963222503,0.015573761239647821,0.01768920822069043
61000,0.0042075627,1.2073418140411376,0.5188503921031952,0.17872842550277707,0.01577397305518384,0.017685661464929538
62000,0.00440124,1.2082322597503663,0.5185583591461181,0.17985730767250058,0.015503412391990379,0.01693053692579264
63000,0.0046543116,1.207980465888977,0.5191355884075165,0.1790298908948898,0.015255421213805631,0.01688942871987814
64000,0.004492959,1.20773286819458,0.5184181153774261,0.17921501696109768,0.01481398064643139,0.01725467592477794
65000,0.004362705,1.2078763008117677,0.5184357702732086,0.17959233373403546,0.0157252492383122,0.016578269656747517
66000,0.0040743137,1.2084488034248353,0.5194879949092865,0.17989845573902127,0.0160188390873372,0.01679905932396647
67000,0.004065586,1.2083080887794495,0.5194351613521576,0.1787214502692222,0.015504742041230141,0.01641333885490889
68000,0.004549374,1.2079135179519653,0.5187459468841553,0.17989008128643033,0.01626470582559699,0.01605170927941795
69000,0.00444895,1.20795681476593,0.5189165532588959,0.17935272306203837,0.01573462281376119,0.01637791981920596
70000,0.0039103464,1.2084316730499267,0.5191111862659454,0.1784596279263496,0.0153755920939147,0.0176518296822905
71000,0.0044987407,1.2084374666213988,0.5185409247875213,0.18009753972291945,0.01573235103860492,0.01633383966982359
72000,0.0040918267,1.2083095908164978,0.5186614573001862,0.17877768278121944,0.015878318157046982,0.016699022240936712
73000,0.004341001,1.2075280547142029,0.5190378308296204,0.17875030338764186,0.01582135437056417,0.01684096492826935
74000,0.0047678472,1.2089649796485902,0.5195080697536468,0.17836725562810893,0.0163131347857415,0.01669966029003258
75000,0.0042582722,1.2081005454063416,0.5187100112438202,0.1800561815500259,0.01534229889512057,0.01725631104782219
76000,0.0043576835,1.2077390193939208,0.5199010610580445,0.17876274734735484,0.01625203434377903,0.01778382230550047
77000,0.0044344775,1.2083346366882324,0.5190779149532319,0.17892775386571882,0.01590834949165577,0.01683997735381123
78000,0.0046484084,1.2083776950836183,0.5193447232246399,0.17947003841400141,0.01497915461659428,0.01731735728681083
79000,0.004560572,1.208388590812683,0.5183696448802948,0.1792142584919929,0.01544119138270612,0.01641812585294242
80000,0.0042378586,1.2080954909324646,0.5192135274410248,0.17899844795465464,0.01634782366454595,0.01764921965077513
81000,0.004172967,1.2085300087928772,0.5190825521945953,0.18029349893331523,0.014966901671141331,0.0174589152447879
82000,0.0046350355,1.2075624465942383,0.5190395891666413,0.17924803346395488,0.0160542013123631,0.01703535430133339
83000,0.00428755,1.208222794532776,0.5194006621837616,0.17909908592700954,0.01628961917012925,0.016492805536836342
84000,0.004281152,1.208341383934021,0.5187512934207916,0.17959341853857036,0.01463804254308337,0.01644498035311695
85000,0.0044851955,1.2078357696533204,0.5191173613071441,0.1792550086975097,0.016176886390894603,0.01653256136924025
86000,0.0042879987,1.2079461693763733,0.5191929876804352,0.1789217054843902,0.01556632379069918,0.01724633872508999
87000,0.0042181937,1.2077516317367554,0.5199112117290496,0.17887171953916545,0.01556902630254621,0.01615968495607371
88000,0.0043508243,1.208139181137085,0.5199313461780548,0.1791346207261085,0.01676226668059819,0.0174166755750775
89000,0.0041477242,1.2078895449638367,0.5184428572654725,0.17921946346759793,0.01609003962948913,0.017145178653299762
90000,0.0043655345,1.2080724596977235,0.5184070706367493,0.17870922982692714,0.015604041051119519,0.016886589862406202
91000,0.004439446,1.2083074688911437,0.5196029961109161,0.17944338917732233,0.01524209473282093,0.01648349519819016
92000,0.004179274,1.2081303954124452,0.5186833798885345,0.18086368292570112,0.01502527920529241,0.01695021018385881
93000,0.0044829794,1.207843041419983,0.520439338684082,0.17839799076318735,0.014900861307978588,0.01785091310739513
94000,0.0045408406,1.2080236792564392,0.519571167230606,0.17969171106815335,0.01669879946857686,0.01658286424353714
95000,0.004310715,1.2076789379119872,0.5192604959011078,0.1799024850130081,0.01649533212184901,0.016876687668263852
96000,0.003896093,1.2073238611221313,0.5191007792949677,0.17903149276971814,0.016235077753663018,0.01648802887648339
97000,0.00458493,1.2077368378639222,0.5199978947639465,0.17927505224943158,0.01624407004564995,0.01696007438004013
98000,0.0042145797,1.207539701461792,0.5190569162368774,0.1786347001791,0.015122532285749859,0.01794056370854373
99000,0.004192752,1.2076385736465454,0.5191035449504853,0.17980517297983165,0.015549172367900549,0.01707811299711462


==> figures/gmm_1d/T_2/histo_comparison_iter_1000.csv <==
x,ULA,dilation,tempering,diffusion,daz
-2.774572,0.0,0.0,0.0,0.0,0.003439702
-2.7164273,0.006879404,0.0,0.0,0.0034410786,0.003439702
-2.6582828,0.010319107,0.0,0.0,0.0034410786,0.0
-2.6001382,0.013758808,0.0,0.0,0.013764314,0.006879404
-2.5419936,0.044716127,0.0,0.0,0.010323236,0.034397025
-2.483849,0.123829275,0.0,0.0,0.030969705,0.05159553
-2.4257045,0.25453797,0.0,0.0,0.075703725,0.092871964
-2.36756,0.4781186,0.0,0.0,0.13764314,0.11694987
-2.3094153,0.5847494,0.0,0.006882157,0.1927004,0.20294243
-2.2512708,0.8908829,0.0,0.05161618,0.2752863,0.25797766
-2.1931262,1.327725,0.0,0.08946805,0.37507755,0.3474099
-2.1349816,1.5375469,0.0,0.1273199,0.4335759,0.44028187
-2.076837,1.915914,0.0,0.18925932,0.5023975,0.5125156
-2.0186925,1.9331126,0.0,0.40604728,0.53680825,0.5159553
-1.9605479,1.8264818,0.0,0.4163705,0.5643369,0.5056362
-1.9024034,1.7232907,0.0,0.72606754,0.481751,0.40932456
-1.8442588,1.4515513,0.0,0.8430625,0.44389823,0.37148708
-1.7861141,1.1557399,0.0,0.9738253,0.32002032,0.3405305
-1.7279695,0.773933,0.0,1.05297,0.26496306,0.26829675
-1.669825,0.56755084,0.0,1.0632933,0.20990579,0.1375881
-1.6116804,0.26829675,0.006879404,0.9118858,0.10667344,0.10663077
-1.5535358,0.18574393,0.017198512,0.89123935,0.0481751,0.10319106
-1.4953912,0.061914638,0.024077915,0.64692277,0.034410786,0.055035233
-1.4372467,0.020638214,0.11007047,0.526485,0.020646472,0.013758808
-1.3791021,0.013758808,0.25453797,0.3854008,0.013764314,0.003439702
-1.3209575,0.013758808,0.39900544,0.26840413,0.0,0.003439702
-1.262813,0.003439702,0.7773727,0.16173069,0.0,0.0
-1.2046684,0.003439702,1.1935766,0.08946805,0.0,0.0
-1.1465238,0.003439702,1.5925821,0.041292943,0.0,0.0
-1.0883793,0.0,1.9399921,0.02408755,0.0,0.0
-1.0302347,0.0,2.2908418,0.013764314,0.0,0.0
-0.9720901,0.0,2.2530048,0.006882157,0.0,0.0
-0.91394556,0.0,2.0363038,0.0,0.0,0.0
-0.855801,0.0,1.7370497,0.0,0.0,0.0
-0.7976564,0.0,1.1523002,0.0,0.0,0.0
-0.73951185,0.0,0.6982596,0.0,0.0,0.0
-0.6813673,0.0,0.37492755,0.0,0.0,0.0
-0.6232227,0.0,0.20982182,0.0,0.0,0.0
-0.56507814,0.0,0.09631166,0.0,0.0,0.0
-0.50693357,0.0,0.017198503,0.0,0.0,0.0
-0.44878897,0.0,0.017198512,0.0,0.0,0.013758808
-0.3906444,0.0,0.0,0.0,0.0034410786,0.020638214
-0.33249983,0.0,0.0,0.017205393,0.02408755,0.09975136
-0.27435526,0.0,0.0,0.041292932,0.0929091,0.20982178
-0.21621068,0.0,0.0,0.110114515,0.3028149,0.3439702
-0.1580661,0.0,0.0,0.37507746,0.53336704,0.62258595
-0.099921525,0.0,0.0,0.5505726,0.8292999,1.0147121
-0.041776955,0.0,0.0,0.8052124,1.1630845,1.2107751
0.016367616,0.0034397019,0.0,0.82929987,1.3385795,1.1901369
0.07451224,0.0,0.0,0.6538037,1.004793,1.0112705
0.13265687,0.0,0.0,0.37851858,0.80521226,0.7773726
0.19080144,0.0,0.0,0.18925932,0.4163705,0.45060098
0.24894601,0.0,0.0,0.082585886,0.16861285,0.23389974
0.30709058,0.0,0.0,0.027528629,0.058498334,0.10663077
0.36523515,0.0,0.0,0.0034410786,0.017205393,0.034397025
0.42337972,0.0,0.0,0.0,0.0034410786,0.013758808
0.4815243,0.0,0.0,0.0,0.0,0.0
0.53966886,0.0,0.0,0.0,0.0,0.0
0.5978134,0.0,0.0,0.0,0.0,0.0
0.65595806,0.0,0.0,0.0,0.0,0.0
0.7141026,0.0,0.0,0.010323236,0.0,0.0
0.7722472,0.0,0.0,0.0034410786,0.0,0.0
0.83039176,0.0,0.0,0.006882157,0.0,0.0
0.88853633,0.0,0.0,0.017205393,0.0,0.0
0.9466809,0.0,0.0,0.013764314,0.0,0.0
1.0048255,0.0,0.0,0.027528629,0.0034410786,0.003439702
1.06297,0.0,0.0,0.027528629,0.0034410786,0.0
1.1211146,0.0,0.0,0.06193941,0.010323236,0.013758808
1.1792592,0.0,0.0,0.058498334,0.030969705,0.013758808
1.2374038,0.0,0.0,0.110114515,0.02408755,0.017198512
1.2955483,0.0,0.0,0.1445253,0.017205393,0.037836723
1.3536929,0.0,0.0,0.14796638,0.06193941,0.024077915
1.4118375,0.0,0.0,0.16517177,0.09290912,0.055035233
1.469982,0.0,0.0,0.23399334,0.110114515,0.06535434
1.5281266,0.0,0.0,0.24775764,0.13764314,0.11694987
1.5862712,0.0,0.0,0.23399334,0.17205393,0.22014093
1.6444157,0.0,0.0,0.21334688,0.2408755,0.161666
1.7025603,0.0,0.0,0.26840413,0.23743443,0.24421886
1.7607049,0.0,0.0,0.24431658,0.30969706,0.26829675
1.8188494,0.0,0.0,0.18237717,0.27872735,0.3474099
1.876994,0.0,0.0,0.13420206,0.3888419,0.35428932
1.9351386,0.0,0.0,0.14796638,0.4026062,0.39900544
1.9932833,0.0,0.0,0.113555364,0.4198107,0.3577283
2.0514278,0.0,0.0,0.09979127,0.3854008,0.35428932
2.1095724,0.0,0.0,0.11699667,0.3854008,0.3267717
2.167717,0.0,0.0,0.07226265,0.31313816,0.30613348
2.2258615,0.0,0.0,0.041292943,0.31313816,0.24765855
2.284006,0.0,0.0,0.027528629,0.23743443,0.23046003
2.3421507,0.0,0.0,0.020646472,0.20302364,0.19262332
2.4002953,0.0,0.0,0.010323236,0.15140745,0.18918362
2.4584398,0.0,0.0,0.0034410786,0.16861285,0.08255286
2.5165844,0.0,0.0,0.010323236,0.079144806,0.07911315
2.574729,0.0,0.0,0.0034410786,0.055057257,0.061914638
2.6328735,0.0,0.0,0.0,0.037851863,0.061914638
2.691018,0.0,0.0,0.0,0.030969705,0.030957319
2.7491627,0.0,0.0,0.0,0.006882157,0.020638214
2.8073072,0.0,0.0,0.0,0.013764314,0.034397025
2.8654518,0.0,0.0,0.0,0.013764314,0.003439702
2.9235964,0.0,0.0,0.0,0.0,0.010319107
2.981741,0.0,0.0,0.0,0.0,0.006879404


==> figures/gmm_1d/T_2/histo_comparison_iter_40000.csv <==
x,ULA,dilation,tempering,diffusion,daz
-2.774572,0.0,0.0,0.0,0.0,0.0
-2.7164273,0.017198512,0.0,0.0,0.0,0.0
-2.6582828,0.003439702,0.013805748,0.003439702,0.003439702,0.0034403903
-2.6001382,0.020638214,0.006902874,0.003439702,0.0,0.0
-2.5419936,0.04815583,0.027611496,0.024077915,0.024077915,0.024082731
-2.483849,0.11694987,0.07938305,0.04815583,0.055035233,0.055046245
-2.4257045,0.23046003,0.18982904,0.11007047,0.037836723,0.065367416
-2.36756,0.38180694,0.26230922,0.23389974,0.09631166,0.058486633
-2.3094153,0.5400332,0.43833253,0.3646084,0.13414837,0.17545989
-2.2512708,0.9046417,0.75241333,0.4746789,0.26829675,0.25458887
-2.1931262,1.1419811,0.90772796,0.7429757,0.35428932,0.40596604
-2.1349816,1.5891423,1.2459687,0.9115211,0.46092007,0.3543602
-2.076837,1.812723,1.3253518,0.9975136,0.5228347,0.6055087
-2.0186925,2.1635725,1.5704038,1.131662,0.6397846,0.59518754
-1.9605479,1.998467,1.6256268,1.1763781,0.60538757,0.5229393
-1.9024034,1.7060924,1.4150891,1.0009533,0.54691267,0.47477385
-1.8442588,1.4687498,1.2563206,0.86680317,0.44372067,0.40940562
-1.7861141,1.1385415,0.8732135,0.6535434,0.2958144,0.27867162
-1.7279695,0.7429757,0.6661273,0.48499802,0.21670124,0.25802925
-1.669825,0.5125156,0.34859514,0.3130129,0.17542481,0.2064234
-1.6116804,0.35084963,0.23814915,0.17886451,0.09631166,0.0722482
-1.5535358,0.1410278,0.14496036,0.09631166,0.055035233,0.05160585
-1.4953912,0.092871964,0.08628593,0.06535434,0.030957319,0.020642342
-1.4372467,0.034397025,0.03451437,0.017198512,0.027517617,0.0068807807
-1.3791021,0.024077915,0.003451437,0.006879404,0.0,0.0034403903
-1.3209575,0.006879404,0.0,0.006879404,0.003439702,0.0
-1.262813,0.006879404,0.0,0.003439702,0.003439702,0.0
-1.2046684,0.0,0.0,0.0,0.0,0.0
-1.1465238,0.0,0.0,0.0,0.0,0.0034403903
-1.0883793,0.0,0.0,0.0,0.0,0.0
-1.0302347,0.0,0.0,0.0,0.0,0.0
-0.9720901,0.0,0.0,0.0,0.0,0.0
-0.91394556,0.0,0.0,0.0,0.0,0.0
-0.855801,0.0,0.0,0.0,0.0,0.0
-0.7976564,0.0,0.0,0.0,0.0,0.0
-0.73951185,0.0,0.0,0.0,0.0,0.0
-0.6813673,0.0,0.0,0.0,0.0,0.0
-0.6232227,0.0,0.0,0.0,0.0,0.0
-0.56507814,0.0,0.0,0.0,0.0,0.0
-0.50693357,0.0,0.0,0.0,0.0,0.0
-0.44878897,0.0,0.0,0.0,0.0,0.0
-0.3906444,0.0,0.0,0.0,0.0,0.0034403903
-0.33249983,0.0,0.003451437,0.0,0.006879404,0.010321171
-0.27435526,0.0,0.010354308,0.030957311,0.044716116,0.03784428
-0.21621068,0.0,0.041417245,0.1582263,0.161666,0.2064234
-0.1580661,0.0,0.14841175,0.23389968,0.49875668,0.5229392
-0.099921525,0.0,0.3347894,0.5572318,0.8908829,1.0011536
-0.041776955,0.003439702,0.43833253,0.72577715,1.479072,1.5034505
0.016367616,0.0,0.5246184,1.004393,1.5444262,1.7305161
0.07451224,0.0,0.4038174,0.69137883,1.1557378,1.1250055
0.13265687,0.0,0.20708619,0.3955657,0.61570656,0.7534454
0.19080144,0.0,0.10699455,0.21326154,0.2751762,0.3165159
0.24894601,0.0,0.037965808,0.05159553,0.08255286,0.12041366
0.30709058,0.0,0.013805748,0.006879404,0.017198512,0.010321171
0.36523515,0.0,0.0,0.0,0.003439702,0.0034403903
0.42337972,0.0,0.0,0.0,0.0,0.0
0.4815243,0.0,0.0,0.0,0.0,0.0
0.53966886,0.0,0.0,0.0,0.0,0.0
0.5978134,0.0,0.0,0.0,0.0,0.0
0.65595806,0.0,0.0,0.0,0.0,0.0
0.7141026,0.0,0.0,0.0,0.0,0.0
0.7722472,0.0,0.0,0.0,0.0,0.0
0.83039176,0.0,0.0,0.0,0.0,0.0
0.88853633,0.0,0.0,0.003439702,0.0,0.0
0.9466809,0.0,0.0,0.0,0.0,0.0034403903
1.0048255,0.0,0.0,0.003439702,0.006879404,0.0034403903
1.06297,0.0,0.0,0.0,0.0,0.0
1.1211146,0.0,0.0,0.0,0.010319107,0.0034403903
1.1792592,0.0,0.003451437,0.006879404,0.006879404,0.013761561
1.2374038,0.0,0.003451437,0.010319107,0.013758808,0.020642342
1.2955483,0.0,0.006902874,0.013758808,0.04127643,0.024082731
1.3536929,0.0,0.02416006,0.044716127,0.020638214,0.024082731
1.4118375,0.0,0.003451437,0.055035233,0.055035233,0.061927024
1.469982,0.0,0.02416006,0.058474936,0.08255286,0.09289053
1.5281266,0.0,0.013805748,0.072233744,0.11694987,0.141056
1.5862712,0.0,0.04486868,0.11007047,0.1823042,0.15825795
1.6444157,0.0,0.065577306,0.15478659,0.19606303,0.22362536
1.7025603,0.0,0.06902874,0.1410278,0.24077916,0.20986381
1.7607049,0.0,0.0931888,0.17542481,0.35772902,0.3165159
1.8188494,0.0,0.10009167,0.23389974,0.25797766,0.39220446
1.876994,0.0,0.08283449,0.23389974,0.33021143,0.37500253
1.9351386,0.0,0.08973736,0.25109828,0.39212605,0.3578006
1.9932833,0.0,0.11044576,0.18230383,0.44028097,0.3887633
2.0514278,0.0,0.15186323,0.24765855,0.3439702,0.37500253
2.1095724,0.0,0.08973736,0.22358064,0.41620395,0.28555238
2.167717,0.0,0.05522299,0.19950272,0.37836725,0.29243317
2.2258615,0.0,0.11389742,0.21326154,0.2992541,0.2511485
2.284006,0.0,0.062125865,0.15134689,0.2923747,0.2064234
2.3421507,0.0,0.065577306,0.13070868,0.24421886,0.19266185
2.4002953,0.0,0.04486868,0.092871964,0.16854541,0.13417521
2.4584398,0.0,0.04832012,0.06879405,0.09975136,0.106652096
2.5165844,0.0,0.013805748,0.037836723,0.12038958,0.08945015
2.574729,0.0,0.020708622,0.030957319,0.04815583,0.0722482
2.6328735,0.0,0.010354311,0.034397025,0.058474936,0.065367416
2.691018,0.0,0.003451437,0.017198512,0.06879405,0.030963512
2.7491627,0.0,0.0,0.0,0.020638214,0.01720195
2.8073072,0.0,0.0,0.006879404,0.010319107,0.013761561
2.8654518,0.0,0.0,0.006879404,0.0,0.0034403903
2.9235964,0.0,0.0,0.0,0.0,0.0
2.981741,0.0,0.0,0.0,0.003439702,0.0


==> figures/gmm_1d/T_2/histo_comparison_iter_5000.csv <==
x,ULA,dilation,tempering,diffusion,daz
-2.774572,0.003439702,0.058994085,0.0,0.0,0.0
-2.7164273,0.003439702,0.0347024,0.0,0.0034403903,0.0
-2.6582828,0.006879404,0.031232163,0.010319107,0.0,0.0
-2.6001382,0.027517617,0.055523843,0.003439702,0.0068807807,0.013758808
-2.5419936,0.089432254,0.062464327,0.020638214,0.010321171,0.024077915
-2.483849,0.08599255,0.07634529,0.05159553,0.030963512,0.030957319
-2.4257045,0.17542481,0.10410721,0.12038958,0.061927024,0.08599255
-2.36756,0.3474099,0.0694048,0.16510572,0.09977132,0.12038958
-2.3094153,0.5813096,0.08328577,0.2786159,0.15825795,0.16854541
-2.2512708,0.9562372,0.11451793,0.42308334,0.2889928,0.25109828
-2.1931262,1.3346045,0.13186914,0.6157067,0.2889928,0.37148786
-2.1349816,1.5444263,0.12145841,0.8358476,0.55390286,0.40244514
-2.076837,1.84712,0.15963106,0.9768754,0.5160585,0.5641112
-2.0186925,1.8024039,0.17698225,1.1282223,0.6330318,0.50219655
-1.9605479,2.0053463,0.2949704,1.073187,0.6295914,0.48155832
-1.9024034,1.812723,0.27067873,1.1454209,0.5401412,0.45748037
-1.8442588,1.523785,0.22903538,0.9390368,0.43348828,0.49875578
-1.7861141,1.0594282,0.2325061,0.7292168,0.2752312,0.33021143
-1.7279695,0.842727,0.2325061,0.53315383,0.21674457,0.22358064
-1.669825,0.5228347,0.2151549,0.40588486,0.14793678,0.1719851
-1.6116804,0.28549528,0.22209537,0.20982182,0.08945015,0.072233744
-1.5535358,0.15134689,0.26026803,0.11694987,0.065367416,0.072233744
-1.4953912,0.08599255,0.17698225,0.061914638,0.024082731,0.034397025
-1.4372467,0.058474936,0.2498573,0.04127643,0.01720195,0.017198512
-1.3791021,0.020638214,0.2151549,0.027517617,0.0034403903,0.010319107
-1.3209575,0.013758808,0.1908632,0.0,0.0,0.0
-1.262813,0.006879404,0.12145841,0.003439702,0.0034403903,0.0
-1.2046684,0.0,0.14922033,0.0,0.0,0.0
-1.1465238,0.0,0.24638706,0.0,0.0,0.0
-1.0883793,0.0,0.3262026,0.0,0.0,0.0
-1.0302347,0.0,0.4823634,0.0,0.0,0.0
-0.9720901,0.0,0.6558754,0.0,0.0,0.0
-0.91394556,0.0,0.7669231,0.0,0.0,0.0
-0.855801,0.0,1.0306613,0.0,0.0,0.0
-0.7976564,0.0,1.0896554,0.0,0.0,0.0
-0.73951185,0.0,1.2839888,0.0,0.0,0.0
-0.6813673,0.0,0.968197,0.0,0.0,0.0
-0.6232227,0.0,1.0861852,0.0,0.0,0.0
-0.56507814,0.0,0.83285767,0.0,0.0,0.0
-0.50693357,0.0,0.59688103,0.0,0.0,0.0
-0.44878897,0.0,0.44419074,0.0,0.0,0.0
-0.3906444,0.0,0.2949704,0.0,0.0,0.006879404
-0.33249983,0.0,0.10757745,0.006879404,0.013761561,0.044716127
-0.27435526,0.0,0.06593455,0.020638209,0.05504623,0.07567342
-0.21621068,0.0,0.062464327,0.09975136,0.20298302,0.30613348
-0.1580661,0.0,0.1318691,0.299254,0.48165452,0.5675507
-0.099921525,0.0,0.23944658,0.5847494,0.9667496,1.0147121
-0.041776955,0.0,0.35743475,0.7980109,1.4415236,1.3070868
0.016367616,0.0034397019,0.3990776,0.9631166,1.3899176,1.5306674
0.07451224,0.0,0.34008288,0.6948185,1.1697304,1.1729362
0.13265687,0.0,0.16657151,0.3680481,0.6227105,0.7808123
0.19080144,0.0,0.062464327,0.1719851,0.27179083,0.39212605
0.24894601,0.0,0.031232163,0.04815583,0.106652096,0.1375881
0.30709058,0.0,0.062464327,0.006879404,0.030963512,0.017198512
0.36523515,0.0,0.07981553,0.0,0.0068807807,0.003439702
0.42337972,0.0,0.08328577,0.0,0.0,0.0
0.4815243,0.0,0.10063697,0.0,0.0,0.0
0.53966886,0.0,0.07634529,0.0,0.0,0.0
0.5978134,0.0,0.08328577,0.0,0.0,0.0
0.65595806,0.0,0.07287497,0.0,0.0,0.0
0.7141026,0.0,0.0347024,0.0,0.0,0.0
0.7722472,0.0,0.041642886,0.0,0.0,0.0
0.83039176,0.0,0.031232163,0.0,0.0,0.0
0.88853633,0.0,0.0347024,0.0,0.0,0.0
0.9466809,0.0,0.027761921,0.0,0.0034403903,0.006879404
1.0048255,0.0,0.0069404803,0.0,0.0,0.0
1.06297,0.0,0.013880961,0.006879404,0.0034403903,0.003439702
1.1211146,0.0,0.013880961,0.010319107,0.0068807807,0.003439702
1.1792592,0.0,0.010410721,0.003439702,0.013761561,0.003439702
1.2374038,0.0,0.0069404803,0.017198512,0.013761561,0.020638214
1.2955483,0.0,0.0069404803,0.017198512,0.01720195,0.030957319
1.3536929,0.0,0.0,0.017198512,0.0344039,0.027517617
1.4118375,0.0,0.0,0.030957319,0.065367416,0.072233744
1.469982,0.0,0.0,0.055035233,0.0688078,0.11351017
1.5281266,0.0,0.0,0.06879405,0.12041366,0.10319106
1.5862712,0.0,0.0,0.061914638,0.19266185,0.1479072
1.6444157,0.0,0.0,0.1410278,0.23050615,0.15134689
1.7025603,0.0,0.0,0.18918362,0.22362536,0.20638213
1.7607049,0.0,0.0,0.22014093,0.29243317,0.26829675
1.8188494,0.0,0.0,0.28893498,0.36812177,0.2958144
1.876994,0.0,0.0,0.19262332,0.36812177,0.35772902
1.9351386,0.0,0.0,0.24765855,0.5263797,0.38180694
1.9932833,0.0,0.0,0.24765804,0.34747872,0.4196428
2.0514278,0.0,0.0,0.26485705,0.41972762,0.41964364
2.1095724,0.0,0.0,0.24077916,0.3887641,0.30957317
2.167717,0.0,0.0,0.18918362,0.30275434,0.30957317
2.2258615,0.0,0.0,0.1823042,0.29243317,0.2958144
2.284006,0.0,0.0,0.123829275,0.30963513,0.24421886
2.3421507,0.0,0.0,0.13414837,0.19266185,0.20982182
2.4002953,0.0,0.0,0.06535434,0.17545989,0.1479072
2.4584398,0.0,0.0,0.061914638,0.11353288,0.1410278
2.5165844,0.0,0.0,0.05159553,0.0722482,0.08599255
2.574729,0.0,0.0,0.04127643,0.041284684,0.04127643
2.6328735,0.0,0.0,0.013758808,0.055046245,0.061914638
2.691018,0.0,0.0,0.027517617,0.01720195,0.027517617
2.7491627,0.0,0.0,0.003439702,0.030963512,0.010319107
2.8073072,0.0,0.0,0.003439702,0.01720195,0.006879404
2.8654518,0.0,0.0,0.0,0.0034403903,0.010319107
2.9235964,0.0,0.0,0.0,0.0034403903,0.0
2.981741,0.0,0.0,0.0,0.0068807807,0.0


==> figures/gmm_1d/T_2/steps.csv <==
iter,diffusion,ULA,tempering,dilation,DAZ
0,0.0,0.0,0.0,0.0,0.0
15,4.067095,0.01666667,0.40402353,0.00016730979,4.397978
30,5.06671,0.03333334,0.5029848,0.00033600492,5.5042086
46,5.6907806,0.051111117,0.58994484,0.00051748636,6.0472674
61,6.104848,0.06777779,0.66112685,0.0006890812,6.376921
76,6.428896,0.084444456,0.7255095,0.0008620964,6.6238203
92,6.7120357,0.102222234,0.788664,0.0010482249,6.833248
107,6.9372587,0.11888891,0.8438607,0.001224213,6.99617
123,7.14645,0.13666669,0.8993142,0.0014135393,7.1447964
138,7.3204117,0.15333335,0.94865006,0.0015925505,7.266484
153,7.477516,0.17000002,0.9958206,0.0017730434,7.374911
169,7.6300945,0.1877778,1.0440869,0.0019672157,7.4788795
184,7.761548,0.20444447,1.0876654,0.002150809,7.5673914
200,7.891443,0.22222225,1.1325843,0.002348316,7.653874
215,8.004987,0.23888892,1.1733918,0.002535062,7.728661
230,8.111674,0.2555556,1.2130688,0.0027233523,7.7982306
246,8.218898,0.27333337,1.2542659,0.0029259122,7.8674526
261,8.314004,0.29000005,1.2919298,0.0031174354,7.9282575
277,8.410349,0.30777782,1.3311728,0.003323472,7.9892764
292,8.496409,0.32444447,1.3671616,0.0035182817,8.04328
307,8.578772,0.34111115,1.4024353,0.0037147026,8.094511
323,8.662945,0.35888892,1.4393302,0.0039260085,8.146407
338,8.738728,0.3755556,1.4732835,0.0041257986,8.192725
354,8.816527,0.39333338,1.5088695,0.0043407287,8.239873
369,8.886863,0.41000006,1.5416785,0.004543948,8.282139
384,8.954883,0.42666674,1.5739862,0.004748846,8.322688
400,9.025087,0.4444445,1.6079282,0.0049692695,8.3642025
415,9.088867,0.46111116,1.6392903,0.005177681,8.401612
431,9.154887,0.47888896,1.6722821,0.0054018837,8.440029
446,9.215024,0.4955556,1.7028031,0.005613868,8.4747505
461,9.273581,0.5122223,1.7329493,0.005827603,8.508305
477,9.334407,0.5300001,1.7647129,0.0060575334,8.542895
492,9.389998,0.54666674,1.7941424,0.0062749325,8.574273
508,9.4478655,0.56444454,1.8251791,0.0065088035,8.606689
523,9.500851,0.5811112,1.8539588,0.0067299274,8.636154
538,9.552684,0.59777784,1.8824459,0.0069528767,8.664775
554,9.606773,0.61555564,1.9125236,0.0071927183,8.694425
569,9.656421,0.6322223,1.940445,0.007419487,8.721445
585,9.708307,0.6500001,1.9699451,0.0076634362,8.749484
600,9.755997,0.66666675,1.9973472,0.0078940885,8.775076
615,9.80281,0.6833334,2.0245132,0.0081266435,8.800028
631,9.851827,0.7011112,2.0532408,0.008376816,8.825973
646,9.89696,0.71777785,2.0799484,0.008613353,8.849698
662,9.94427,0.73555565,2.108204,0.008867809,8.874402
677,9.98788,0.7522223,2.134485,0.009108393,8.897018
692,10.030801,0.768889,2.1605706,0.009350962,8.919134
708,10.075852,0.78666675,2.188188,0.0096119065,8.942196
723,10.117442,0.80333346,2.213892,0.009858625,8.963345
738,10.158428,0.8200001,2.2394204,0.010107378,8.984058
754,10.2015085,0.8377779,2.2664633,0.010374972,9.005686
769,10.241321,0.85444456,2.2916474,0.010627977,9.025544
785,10.283199,0.87222236,2.3183346,0.010900146,9.046302
800,10.321933,0.888889,2.343195,0.011157477,9.065377
815,10.360172,0.90555567,2.3679059,0.011416929,9.084095
831,10.400437,0.92333347,2.3941052,0.011696032,9.103683
846,10.437712,0.9400001,2.4185216,0.011959918,9.121704
862,10.476988,0.9577779,2.4444158,0.0122437915,9.140575
877,10.513368,0.97444457,2.4685552,0.012512186,9.1579485
892,10.549337,0.9911112,2.4925663,0.012782791,9.175025
908,10.587269,1.008889,2.5180407,0.01307389,9.1929245
923,10.622434,1.0255557,2.541797,0.013349115,9.209418
939,10.659535,1.0433334,2.567007,0.013645184,9.226718
954,10.693948,1.0600002,2.5905228,0.013925111,9.242668
969,10.728014,1.0766668,2.6139266,0.01420734,9.258368
985,10.763981,1.0944446,2.6387718,0.01451094,9.274846
1000,10.797365,1.1111113,2.6619532,0.014797985,9.290052
1016,10.832625,1.1288891,2.6865668,0.015106767,9.306021
1031,10.865367,1.1455557,2.7095373,0.015398709,9.320769
1046,10.897812,1.1622224,2.7324097,0.01569305,9.335303
1062,10.932103,1.1800002,2.756701,0.016009679,9.35057
1077,10.963961,1.1966668,2.7793772,0.016309042,9.364675
1093,10.997644,1.2144446,2.8034647,0.01663107,9.379504
1108,11.02895,1.2311113,2.8259544,0.016935535,9.393209
1123,11.0599985,1.2477779,2.8483572,0.017242508,9.406729
1139,11.092842,1.2655557,2.8721595,0.017572718,9.42095
1154,11.123382,1.2822224,2.894388,0.017884914,9.434102
1170,11.155698,1.3000002,2.9180086,0.018220749,9.447943
1185,11.185756,1.3166668,2.9400709,0.018538263,9.460746
1200,11.215592,1.3333335,2.9620554,0.018858384,9.473387
1216,11.24717,1.3511113,2.9854217,0.019202743,9.486697
1231,11.27656,1.367778,3.0072505,0.019528314,9.499016
1247,11.30768,1.3855557,3.0304544,0.019878533,9.5119915
1262,11.336647,1.4022224,3.0521343,0.020209646,9.524005
1277,11.365418,1.418889,3.0737445,0.020543477,9.535875
1293,11.395895,1.4366668,3.0967197,0.020902574,9.548385
1308,11.424273,1.4533335,3.11819,0.02124208,9.559971
1324,11.45434,1.4711113,3.1410196,0.021607287,9.572184
1339,11.482345,1.487778,3.1623557,0.021952566,9.583499
1354,11.510174,1.5044446,3.1836286,0.022300674,9.594687
1370,11.539671,1.5222224,3.2062514,0.02267513,9.606486
1385,11.567152,1.538889,3.227398,0.023029158,9.617422
1400,11.594469,1.5555557,3.248485,0.023386085,9.628239
1416,11.623434,1.5733335,3.2709138,0.023770014,9.63965
1431,11.650428,1.5900002,3.2918816,0.024133004,9.650232
1447,11.679053,1.607778,3.3141847,0.024523465,9.661395
1462,11.705735,1.6244446,3.335038,0.024892617,9.671748
1477,11.732271,1.6411114,3.3558376,0.025264787,9.681994
1493,11.760419,1.658889,3.3779647,0.025665125,9.692813
1508,11.786664,1.6755558,3.3986547,0.026043614,9.702848
1524,11.814508,1.6933335,3.4206676,0.026450744,9.713443
1539,11.840473,1.7100003,3.4412532,0.02683565,9.723274
1554,11.866308,1.7266669,3.4617894,0.027223703,9.73301
1570,11.8937235,1.7444447,3.4836411,0.02764112,9.743292
1585,11.919296,1.7611114,3.504078,0.028035752,9.752835
1601,11.946437,1.7788891,3.5258257,0.02846025,9.762917
1616,11.971757,1.7955558,3.546167,0.028861571,9.772275
1631,11.996959,1.8122225,3.5664625,0.029266167,9.781548
1647,12.023712,1.8300003,3.5880625,0.02970138,9.791344
1662,12.0486765,1.8466669,3.6082675,0.030112825,9.800442
1678,12.075181,1.8644447,3.629772,0.030555407,9.810057
1693,12.099918,1.8811114,3.649889,0.030973822,9.818987
1708,12.124548,1.897778,3.6699646,0.031395648,9.827838
1724,12.1507015,1.9155558,3.6913335,0.031849388,9.8371935
1739,12.175114,1.9322225,3.7113254,0.032278355,9.845886
1755,12.201042,1.9500003,3.7326064,0.032739773,9.855075
1770,12.225246,1.9666669,3.7525172,0.033175994,9.863615
1785,12.249352,1.9833336,3.77239,0.03361577,9.87208
1801,12.2749605,2.0011113,3.7935457,0.034088813,9.881034
1816,12.29887,2.017778,3.8133411,0.034536015,9.889355
1832,12.324273,2.0355558,3.8344162,0.035017047,9.898154
1847,12.347993,2.0522225,3.854137,0.03547181,9.906334
1862,12.371624,2.0688891,3.8738222,0.03593027,9.914447
1878,12.396734,2.0866668,3.8947816,0.036423407,9.923029
1893,12.420186,2.1033337,3.9143956,0.0368896,9.931009
1909,12.4451065,2.1211114,3.93528,0.037391063,9.939451
1924,12.468385,2.137778,3.954825,0.03786513,9.947301
1939,12.49158,2.1544447,3.974337,0.038343046,9.95509
1955,12.5162325,2.1722226,3.9951146,0.038857102,9.963331
1970,12.539263,2.1888893,4.0145607,0.039343078,9.970997
1986,12.563744,2.206667,4.035269,0.0398658,9.97911
2001,12.586615,2.2233336,4.0546513,0.040359963,9.986656
2016,12.609411,2.2400002,4.074003,0.04085814,9.994146
2032,12.633645,2.2577782,4.0946116,0.041393984,10.002073
2047,12.65629,2.2744448,4.113902,0.041900553,10.009449
2062,12.678864,2.2911115,4.1331635,0.042411223,10.016771
2078,12.702863,2.3088892,4.153677,0.04296051,10.024523
2093,12.72529,2.3255558,4.172879,0.043479796,10.031734
2109,12.749138,2.3433337,4.1933317,0.04403832,10.0393715
2124,12.771425,2.3600004,4.2124763,0.044566315,10.046477
2139,12.793647,2.376667,4.231594,0.04509859,10.053534
2155,12.817278,2.3944447,4.251957,0.045671105,10.061005
2170,12.839366,2.4111114,4.271021,0.046212323,10.06796
2186,12.862858,2.4288893,4.2913265,0.04679445,10.075324
2201,12.884816,2.445556,4.310337,0.04734476,10.08218
2216,12.9067135,2.4622226,4.3293223,0.04789951,10.088989
2232,12.930005,2.4800003,4.3495455,0.048496198,10.096202
2247,12.951778,2.496667,4.3684797,0.04906026,10.102917
2263,12.974939,2.5144448,4.388649,0.049666956,10.11003
2278,12.996593,2.5311115,4.4075336,0.050240487,10.116653
2293,13.018191,2.5477781,4.4263945,0.05081864,10.123234
2309,13.041167,2.5655558,4.446487,0.05144049,10.130205
2324,13.062651,2.5822225,4.4653,0.05202833,10.136697
2340,13.085505,2.6000004,4.4853425,0.05266059,10.143574
2355,13.106875,2.616667,4.5041094,0.05325827,10.14998
2370,13.128196,2.6333337,4.522854,0.053860776,10.156344
2386,13.150878,2.6511114,4.542824,0.054508798,10.163089
2401,13.172091,2.667778,4.5615234,0.05512138,10.16937
2417,13.194662,2.685556,4.5814466,0.05578024,10.176026
2432,13.215771,2.7022226,4.6001034,0.05640307,10.182227
2447,13.236832,2.7188892,4.618739,0.05703093,10.188391
2463,13.259242,2.736667,4.638595,0.057706196,10.194922
2478,13.280203,2.7533338,4.6571894,0.058344524,10.201008
2494,13.302509,2.7711115,4.677001,0.05903106,10.2074585
2509,13.323374,2.7877781,4.6955543,0.059680037,10.213468
2524,13.344193,2.8044448,4.714088,0.060334235,10.219441
2540,13.366351,2.8222225,4.7338367,0.06103784,10.225774
2555,13.387077,2.8388894,4.7523317,0.061702937,10.231675
2571,13.409137,2.856667,4.7720385,0.062418263,10.237931
2586,13.429773,2.8733337,4.790495,0.06309445,10.243761
2601,13.450367,2.8900003,4.8089337,0.06377605,10.249557
2617,13.472287,2.9077783,4.828582,0.06450913,10.255703
2632,13.492795,2.924445,4.846984,0.06520209,10.26143
2648,13.514625,2.9422226,4.8665924,0.065947354,10.267503
2663,13.5350485,2.9588892,4.8849583,0.066651836,10.273164
2678,13.555432,2.975556,4.9033065,0.06736196,10.278792
2694,13.577131,2.9933338,4.9228597,0.068125695,10.284761
2709,13.597434,3.0100005,4.9411736,0.06884761,10.290326
2725,13.619049,3.0277781,4.96069,0.06962403,10.296228
2740,13.639275,3.0444448,4.97897,0.070357926,10.30173
2755,13.659462,3.0611115,4.997234,0.07109769,10.3072
2771,13.680954,3.0788894,5.016698,0.071893305,10.313003
2786,13.701066,3.095556,5.034929,0.072645344,10.318412
2801,13.721142,3.1122227,5.0531445,0.07340338,10.323792
2817,13.742517,3.1300004,5.0725574,0.07421864,10.329499
2832,13.76252,3.146667,5.0907416,0.07498925,10.33482
2848,13.783819,3.164445,5.1101217,0.07581801,10.340465
2863,13.803751,3.1811116,5.1282754,0.07660136,10.345728
2878,13.823649,3.1977782,5.1464143,0.07739096,10.350964
2894,13.844838,3.215556,5.1657467,0.078240134,10.356518
2909,13.864668,3.2322226,5.183856,0.079042785,10.361697
2925,13.885785,3.2500005,5.203157,0.07990599,10.367192
2940,13.90555,3.2666671,5.221237,0.0807219,10.372317
2955,13.9252825,3.2833338,5.239304,0.081544295,10.377417
2971,13.946297,3.3011115,5.2585597,0.08242874,10.382826
2986,13.965964,3.317778,5.276598,0.08326469,10.387871
3002,13.986912,3.335556,5.295824,0.0841637,10.393225
3017,14.006518,3.3522227,5.3138356,0.085013404,10.398218
3032,14.026094,3.3688893,5.331834,0.08586991,10.403188
3048,14.046943,3.386667,5.351018,0.08679098,10.40846
3063,14.066459,3.4033337,5.3689895,0.08766156,10.413377
3079,14.087244,3.4211116,5.3881454,0.08859779,10.418596
3094,14.106702,3.4377782,5.406091,0.08948269,10.423466
3109,14.126131,3.454445,5.4240255,0.09037459,10.428309
3125,14.146826,3.4722226,5.443141,0.09133373,10.433452
3140,14.166199,3.4888895,5.461049,0.09224028,10.43825
3156,14.186833,3.5066671,5.4801383,0.093215175,10.44334
3171,14.206152,3.5233338,5.498023,0.094136596,10.448091
3186,14.225443,3.5400004,5.5158954,0.095065296,10.452818
3202,14.245991,3.5577781,5.534947,0.096064,10.457835
3217,14.265228,3.574445,5.552796,0.09700792,10.462518
3233,14.285721,3.5922227,5.571822,0.09802298,10.467486
3248,14.304907,3.6088893,5.5896487,0.09898235,10.472124
3263,14.324068,3.625556,5.6074634,0.09994928,10.476739
3279,14.34448,3.643334,5.626454,0.100989066,10.481639
3294,14.363589,3.6600006,5.644246,0.101971805,10.48621
3310,14.383947,3.6777782,5.6632133,0.10302858,10.491064
3325,14.403008,3.694445,5.680984,0.10402737,10.495592
3340,14.422047,3.7111115,5.698745,0.10503399,10.500102
3356,14.442328,3.7288895,5.7176776,0.10611645,10.504888
3371,14.461319,3.745556,5.7354174,0.10713949,10.509356
3387,14.48155,3.7633338,5.754328,0.10823958,10.514097
3402,14.500496,3.7800004,5.772047,0.109279275,10.518523
3417,14.519417,3.796667,5.789755,0.11032712,10.522929
3433,14.5395775,3.814445,5.8086333,0.11145387,10.527608
3448,14.5584545,3.8311117,5.8263226,0.11251874,10.531976
3463,14.5773115,3.8477783,5.8440013,0.11359196,10.536323
3479,14.597401,3.865556,5.8628488,0.11474597,10.540939
3494,14.616214,3.8822227,5.8805084,0.115836605,10.545249
3510,14.636257,3.9000006,5.899335,0.11700936,10.549824
3525,14.655028,3.9166672,5.916976,0.11811767,10.554094
3540,14.673778,3.9333339,5.9346085,0.11923464,10.558348
3556,14.693757,3.9511116,5.9534054,0.12043568,10.562864
3571,14.712466,3.9677782,5.971019,0.121570714,10.56708
3587,14.732402,3.9855561,5.989797,0.12279118,10.571557
3602,14.751072,4.0022225,6.0073924,0.123944566,10.575737
3617,14.769721,4.0188894,6.0249786,0.12510693,10.579909
3633,14.789595,4.0366673,6.0437284,0.12635675,10.584376
3648,14.808207,4.0533338,6.061298,0.12753788,10.588585
3664,14.828037,4.0711117,6.08003,0.12880787,10.593093
3679,14.846611,4.087778,6.0975823,0.13000803,10.597337
3694,14.865168,4.104445,6.115126,0.1312175,10.601597
3710,14.884939,4.122223,6.1338305,0.13251793,10.606163
3725,14.903458,4.1388893,6.151358,0.13374685,10.610461
3741,14.923192,4.156667,6.1700454,0.13506821,10.615065
3756,14.941675,4.1733336,6.1875567,0.13631688,10.619401
3771,14.96014,4.1900005,6.2050605,0.1375752,10.623755
3787,14.979818,4.2077785,6.223723,0.13892816,10.628419
3802,14.998249,4.224445,6.2412105,0.14020666,10.63281
3818,15.017891,4.242223,6.2598557,0.14158127,10.637515
3833,15.036289,4.2588897,6.277328,0.14288026,10.641944
3848,15.054669,4.275556,6.294793,0.14418918,10.646391
3864,15.074257,4.293334,6.3134146,0.14559652,10.651156
3879,15.092605,4.3100004,6.3308644,0.14692645,10.6556425
3895,15.112159,4.3277783,6.34947,0.1483563,10.660448
3910,15.130475,4.344445,6.3669057,0.14970742,10.664973
3925,15.148776,4.3611116,6.384334,0.15106896,10.669517
3941,15.168281,4.3788896,6.402917,0.15253276,10.674384
3956,15.18655,4.395556,6.4203315,0.15391594,10.678967
3972,15.206021,4.413334,6.438899,0.15540305,10.683876
3987,15.224259,4.430001,6.4563,0.15680826,10.688499
4002,15.242483,4.446667,6.473694,0.15822421,10.693141
4018,15.261906,4.464445,6.49224,0.15974651,10.6981125
4033,15.2801,4.4811115,6.5096207,0.16118494,10.702795
4049,15.299492,4.4988894,6.5281525,0.16273138,10.707809
4064,15.317657,4.5155563,6.545519,0.16419259,10.712532
4079,15.33581,4.5322227,6.562879,0.16566497,10.717274
4095,15.355156,4.5500007,6.5813904,0.16724785,10.722352
4110,15.37328,4.566667,6.598738,0.16874348,10.727136
4125,15.39139,4.583334,6.61608,0.17025048,10.731937
4141,15.410693,4.601112,6.634571,0.1718706,10.7370825
4156,15.428776,4.6177783,6.651901,0.17340137,10.741925
4172,15.44805,4.635556,6.670379,0.17504703,10.747114
4187,15.466105,4.6522226,6.6876955,0.17660187,10.752
4202,15.484149,4.6688895,6.7050066,0.17816857,10.756905
4218,15.503382,4.6866674,6.7234654,0.17985277,10.76216
4233,15.5213995,4.703334,6.740765,0.18144405,10.767107
4249,15.540605,4.721112,6.759212,0.18315469,10.772408
4264,15.558598,4.737778,6.7764997,0.18477093,10.777396
4279,15.576579,4.754445,6.7937813,0.18639936,10.782408
4295,15.595744,4.772223,6.8122096,0.18814988,10.787774
4310,15.613699,4.7888894,6.829481,0.1898038,10.792829
4326,15.632838,4.8066673,6.8478985,0.1915817,10.798242
4341,15.65077,4.8233337,6.8651576,0.19326146,10.803339
4356,15.668692,4.8400006,6.882412,0.19495383,10.808455
4372,15.687796,4.8577785,6.900811,0.19677304,10.813939
4387,15.705691,4.874445,6.918056,0.19849175,10.8191
4403,15.724769,4.892223,6.936443,0.20033927,10.824631
4418,15.742642,4.9088893,6.9536757,0.20208472,10.829835
4433,15.760507,4.925556,6.970905,0.20384324,10.835062
4449,15.77955,4.943334,6.9892764,0.20573348,10.84066
4464,15.797389,4.9600005,7.0064936,0.20751925,10.845932
4480,15.816407,4.9777784,7.024854,0.20943876,10.85158
4495,15.834228,4.9944453,7.042063,0.21125215,10.856895
4510,15.852037,5.0111117,7.0592656,0.21307908,10.862234
4526,15.87102,5.0288897,7.0776105,0.21504278,10.867951
4541,15.888807,5.045556,7.0948052,0.21689789,10.873336
4557,15.907771,5.063334,7.1131387,0.21889187,10.879102
4572,15.925538,5.080001,7.1303225,0.22077559,10.884531
4587,15.943294,5.0966673,7.147503,0.22267325,10.889982
4603,15.962224,5.114445,7.1658216,0.22471292,10.895821
4618,15.979962,5.1311116,7.182992,0.22663973,10.9013195
4634,15.99887,5.1488895,7.2013025,0.2287107,10.9072075
4649,16.01658,5.1655564,7.2184625,0.23066705,10.912751
4664,16.03429,5.182223,7.23562,0.23263782,10.918318
4680,16.053175,5.200001,7.2539153,0.234756,10.924279
4695,16.070856,5.216667,7.271063,0.23675689,10.9298935
4711,16.089716,5.234445,7.2893505,0.2389074,10.935906
4726,16.107393,5.251112,7.306488,0.24093881,10.9415655
4741,16.125046,5.2677784,7.3236237,0.24298513,10.94725
4757,16.143875,5.2855563,7.341896,0.24518442,10.953338
4772,16.161528,5.3022227,7.359022,0.24726185,10.959068
4788,16.180328,5.3200006,7.377287,0.24949454,10.965208
4803,16.197952,5.3366675,7.394404,0.25160345,10.970987
4818,16.215576,5.353334,7.4115195,0.2537278,10.976789
4834,16.234354,5.371112,7.429769,0.25601083,10.983006
4849,16.25195,5.3877783,7.446876,0.25816733,10.988856
4864,16.269545,5.404445,7.463978,0.26033947,10.99473
4880,16.288303,5.422223,7.4822164,0.26267385,11.001023
4895,16.30587,5.4388895,7.499311,0.26487875,11.0069475
4911,16.324608,5.4566674,7.517541,0.26724824,11.013292
4926,16.342175,5.473334,7.5346284,0.26948628,11.019265
4941,16.359716,5.4900007,7.551711,0.27174053,11.025263
4957,16.378424,5.5077786,7.56993,0.27416298,11.031686
4972,16.395962,5.524445,7.5870047,0.27645096,11.037731
4988,16.414661,5.542223,7.605216,0.27890968,11.044208
5003,16.43217,5.5588894,7.6222835,0.2812319,11.050305
5018,16.44968,5.5755563,7.6393495,0.28357092,11.056426
5034,16.468357,5.593334,7.657547,0.28608432,11.062982
5049,16.485853,5.6100006,7.674606,0.28845805,11.069154
5065,16.5045,5.6277785,7.692796,0.29100877,11.075764
5080,16.52198,5.644445,7.709848,0.29341778,11.081986
5095,16.539461,5.661112,7.726895,0.295844,11.088233
5111,16.558088,5.6788898,7.7450757,0.29845107,11.094924
5126,16.57554,5.695556,7.762116,0.30091318,11.101223
5142,16.594156,5.713334,7.780289,0.3035588,11.107968
5157,16.611609,5.730001,7.797323,0.3060573,11.114318
5172,16.629044,5.7466674,7.8143535,0.3085735,11.120692
5188,16.647629,5.7644453,7.832517,0.31127718,11.127521
5203,16.665052,5.7811117,7.84954,0.3138304,11.133947
5219,16.683638,5.7988896,7.867698,0.31657377,11.14083
5234,16.70105,5.8155565,7.884714,0.31916445,11.147309
5249,16.718445,5.832223,7.90173,0.3217734,11.153813
5265,16.737,5.850001,7.919875,0.32457662,11.160779
5280,16.754395,5.8666673,7.936884,0.3272237,11.167336
5296,16.772947,5.884445,7.9550242,0.33006775,11.174359
5311,16.790314,5.901112,7.972026,0.33275336,11.180969
5326,16.80768,5.9177785,7.9890275,0.33545786,11.187605
5342,16.826204,5.9355564,8.007155,0.33836347,11.194712
5357,16.84357,5.952223,8.02415,0.3411072,11.2014
5373,16.86208,5.9700007,8.042277,0.3440549,11.208564
5388,16.879417,5.9866676,8.059268,0.34683833,11.215306
5403,16.896755,6.003334,8.076248,0.34964105,11.222075
5419,16.915249,6.021112,8.09436,0.3526522,11.229324
5434,16.932587,6.0377784,8.1113405,0.35549536,11.236147
5450,16.951057,6.0555563,8.129453,0.35854974,11.243454
5465,16.968367,6.072223,8.146432,0.36143366,11.25033
5480,16.985676,6.0888896,8.163398,0.3643376,11.257233
5496,17.004139,6.1066675,8.181495,0.3674573,11.264626
5511,17.021448,6.123334,8.198461,0.3704028,11.2715845
5526,17.038734,6.140001,8.215426,0.37336844,11.27857
5542,17.057167,6.1577787,8.233523,0.3765543,11.286049
5557,17.074448,6.174445,8.25048,0.3795622,11.293088
5573,17.09288,6.192223,8.268561,0.3827933,11.300626
5588,17.11016,6.2088895,8.285513,0.38584387,11.30772
5603,17.127426,6.2255564,8.3024645,0.38891524,11.314841
5619,17.145828,6.2433343,8.320546,0.39221448,11.322467
5634,17.16308,6.2600007,8.337498,0.39532924,11.329643
5650,17.181482,6.2777786,8.355564,0.39867496,11.337329
5665,17.198734,6.294445,8.372501,0.40183356,11.344563
5680,17.215984,6.311112,8.389439,0.40501353,11.351823
5696,17.234356,6.32889,8.407505,0.4084292,11.359597
5711,17.25158,6.3455563,8.424442,0.41165376,11.366914
5727,17.26995,6.363334,8.442508,0.41511717,11.374747
5742,17.287174,6.3800006,8.459431,0.41838673,11.382121
5757,17.304398,6.3966675,8.476354,0.42167825,11.389522
5773,17.32276,6.4144454,8.494405,0.4252135,11.397445
5788,17.339954,6.431112,8.511328,0.4285507,11.404902
5804,17.358295,6.4488897,8.529379,0.43213493,11.412887
5819,17.37549,6.4655566,8.546302,0.43551832,11.420402
5834,17.392685,6.482223,8.563215,0.43892425,11.427943
5850,17.411026,6.500001,8.581251,0.4425822,11.436019
5865,17.428215,6.5166674,8.59816,0.446035,11.443618
5881,17.446526,6.5344453,8.616196,0.4497432,11.451755
5896,17.463692,6.551112,8.633104,0.45324343,11.459411
5911,17.480858,6.5677786,8.650013,0.45676672,11.467095
5927,17.499168,6.5855565,8.668049,0.4605505,11.475323
5942,17.516335,6.602223,8.684943,0.46412188,11.483065
5958,17.534645,6.620001,8.702964,0.46795708,11.491354
5973,17.551788,6.6366677,8.719858,0.47157705,11.499154
5988,17.568926,6.653334,8.7367525,0.47522062,11.506983
6004,17.587206,6.671112,8.754773,0.47913334,11.515364
6019,17.604343,6.6877785,8.7716675,0.48282617,11.523251
6035,17.622623,6.7055564,8.789688,0.48679167,11.531693
6050,17.639761,6.7222233,8.80657,0.49053425,11.5396385
6065,17.656898,6.7388897,8.82345,0.49430108,11.547612
6081,17.675152,6.7566676,8.841455,0.49834588,11.556148
6096,17.69226,6.773334,8.8583355,0.5021632,11.564179
6112,17.71051,6.791112,8.876341,0.50626206,11.572779
6127,17.72762,6.807779,8.893221,0.5101302,11.58087
6142,17.744728,6.8244452,8.910101,0.5140232,11.588989
6158,17.762978,6.842223,8.928103,0.51820314,11.597682
6173,17.780087,6.8588896,8.944969,0.5221477,11.605861
6188,17.79718,6.8755565,8.961835,0.52611744,11.614068
6204,17.8154,6.8933344,8.979825,0.5303797,11.622854
6219,17.83248,6.910001,8.996691,0.5344017,11.631121
6235,17.850698,6.9277787,9.014681,0.53871995,11.63997
6250,17.867779,6.944445,9.031547,0.5427947,11.648295
6265,17.88486,6.961112,9.048412,0.5468952,11.65665
6281,17.903078,6.97889,9.066402,0.55129755,11.665592
6296,17.920158,6.9955564,9.083254,0.5554515,11.6740055
6312,17.938356,7.0133343,9.101229,0.5599111,11.683012
6327,17.955408,7.0300007,9.11808,0.564119,11.691485
6342,17.97246,7.0466676,9.134932,0.5683533,11.699987
6358,17.990648,7.0644455,9.152906,0.5728986,11.709088
6373,18.0077,7.081112,9.169758,0.5771875,11.71765
6389,18.025888,7.09889,9.187733,0.5817918,11.726816
6404,18.04294,7.1155562,9.204584,0.5861359,11.735438
6419,18.059992,7.132223,9.221435,0.5905067,11.744089
6435,18.078173,7.150001,9.239394,0.59519875,11.753349
6450,18.095196,7.1666675,9.256231,0.5996253,11.76206
6466,18.113354,7.1844454,9.274191,0.6043765,11.771384
6481,18.130377,7.2011123,9.291028,0.6088593,11.780155
6496,18.1474,7.2177787,9.307865,0.61336917,11.788956
6512,18.165558,7.2355566,9.325825,0.61821,11.798375
6527,18.18258,7.252223,9.342662,0.6227769,11.807236
6543,18.200739,7.270001,9.360621,0.6276787,11.816719
6558,18.217762,7.286668,9.377459,0.6323029,11.82564
6573,18.234783,7.303334,9.394289,0.63695496,11.83459
6589,18.25291,7.321112,9.412233,0.641948,11.84417
6604,18.269905,7.3377786,9.429056,0.646658,11.85318
6620,18.288033,7.3555565,9.4470005,0.651713,11.8628235
6635,18.305027,7.3722234,9.463823,0.65648144,11.871895
6650,18.322021,7.38889,9.480646,0.6612783,11.880995
6666,18.340149,7.4066677,9.49859,0.66642636,11.890734
6681,18.357143,7.423334,9.515413,0.6712822,11.899895
6697,18.37527,7.441112,9.533358,0.67649335,11.9096985
6712,18.392265,7.457779,9.55018,0.6814087,11.91892
6727,18.409256,7.4744453,9.567003,0.68635297,11.92817
6743,18.427353,7.4922233,9.584933,0.6916588,11.93807
6758,18.444319,7.5088897,9.601742,0.6966631,11.947381
6774,18.462416,7.5266676,9.619671,0.7020332,11.957345
6789,18.479382,7.5433345,9.636479,0.70709807,11.966717
6804,18.496347,7.560001,9.653288,0.7121923,11.976117
6820,18.514444,7.577779,9.671217,0.71765864,11.9861765
6835,18.53141,7.594445,9.688025,0.722814,11.995638
6850,18.548376,7.611112,9.704834,0.72799915,12.005128
6866,18.566473,7.62889,9.722763,0.73356277,12.015284
6881,18.583439,7.6455564,9.739572,0.7388095,12.024835
6897,18.60153,7.6633344,9.757501,0.7444391,12.035055
6912,18.618467,7.680001,9.774304,0.749748,12.044666
6927,18.635405,7.6966677,9.791099,0.755087,12.054307
6943,18.653471,7.7144456,9.809012,0.76081544,12.064623
6958,18.670408,7.731112,9.825807,0.7662172,12.074324
6974,18.688475,7.74889,9.84372,0.7720126,12.084703
6989,18.705412,7.7655563,9.860515,0.7774774,12.094465
7004,18.72235,7.782223,9.877309,0.7829729,12.104256
7020,18.740416,7.800001,9.895223,0.78886855,12.114732
7035,18.757353,7.8166676,9.912017,0.79442763,12.124583
7051,18.77542,7.8344455,9.929931,0.8003914,12.135124
7066,18.792356,7.851112,9.946725,0.8060144,12.145036
7081,18.809294,7.867779,9.963519,0.8116685,12.154976
7097,18.82733,7.8855567,9.981433,0.81773406,12.165611
7112,18.844238,7.902223,9.998221,0.82345283,12.175612
7128,18.862274,7.920001,10.01612,0.82958734,12.186312
7143,18.879183,7.936668,10.0329,0.8353708,12.196373
7158,18.896091,7.9533343,10.04968,0.84118575,12.206463
7174,18.914127,7.9711123,10.067578,0.8474232,12.2172575
7189,18.931036,7.9877787,10.084358,0.8533036,12.227407
7205,18.949072,8.005557,10.102257,0.859611,12.238267
7220,18.96598,8.022223,10.119037,0.865557,12.248477
7235,18.98289,8.03889,10.135817,0.871535,12.258716
7251,19.000925,8.056667,10.153715,0.87794673,12.269669
7266,19.017834,8.073335,10.170495,0.8839908,12.279967
7282,19.03587,8.091112,10.188394,0.8904733,12.290984
7297,19.052765,8.107779,10.2051735,0.8965839,12.301342
7312,19.069645,8.124446,10.221953,0.9027268,12.3117285
7328,19.08765,8.142223,10.239852,0.9093149,12.32284
7343,19.10453,8.15889,10.256619,0.9155247,12.333286
7359,19.122536,8.176668,10.274503,0.9221843,12.3444605
7374,19.139416,8.193335,10.291268,0.9284614,12.354966
7389,19.156296,8.210001,10.308034,0.93477106,12.3655
7405,19.174301,8.227778,10.325917,0.9415375,12.376768
7420,19.191181,8.244446,10.342683,0.9479149,12.387362
7436,19.209187,8.262223,10.360566,0.9547536,12.398693
7451,19.226067,8.27889,10.377332,0.96119887,12.409346
7466,19.242947,8.295557,10.394097,0.9676772,12.420026
7482,19.260952,8.313334,10.411981,0.9746237,12.43145
7497,19.277832,8.330001,10.428746,0.9811703,12.442189
7513,19.295837,8.347779,10.44663,0.9881898,12.453675
7528,19.312717,8.364446,10.463395,0.9948049,12.464473
7543,19.329569,8.381112,10.480161,1.0014535,12.475299
7559,19.347544,8.39889,10.498044,1.0085818,12.486877
7574,19.364395,8.415557,10.51481,1.0152991,12.497762
7589,19.381247,8.432223,10.531574,1.02205,12.508674
7605,19.399221,8.450001,10.549442,1.0292879,12.520345
7620,19.416073,8.466668,10.566194,1.0361081,12.531315
7636,19.434048,8.484446,10.584062,1.04342,12.543047
7651,19.4509,8.501112,10.600813,1.0503094,12.554075
7666,19.46775,8.517779,10.617564,1.0572327,12.565131
7682,19.485725,8.535557,10.635432,1.0646547,12.576955
7697,19.502577,8.552223,10.652184,1.0716478,12.588068
7713,19.520552,8.570001,10.670052,1.0791444,12.599953
7728,19.537403,8.586668,10.686803,1.0862074,12.611123
7743,19.554255,8.603334,10.703554,1.0933044,12.622321
7759,19.57223,8.621112,10.721422,1.100912,12.634295
7774,19.58908,8.637779,10.7381735,1.1080792,12.645551
7790,19.607056,8.655557,10.756042,1.1157618,12.657586
7805,19.623903,8.672223,10.772793,1.1229993,12.668898
7820,19.640726,8.68889,10.789544,1.1302711,12.680237
7836,19.65867,8.706668,10.807412,1.1380653,12.692362
7851,19.675493,8.723334,10.824163,1.1454078,12.703756
7867,19.693438,8.741113,10.8420315,1.1532775,12.71594
7882,19.71026,8.757779,10.858783,1.1606908,12.727392
7897,19.727083,8.774446,10.875527,1.1681384,12.738872
7913,19.745028,8.792223,10.89338,1.1761202,12.751145
7928,19.76185,8.80889,10.910117,1.1836388,12.76268
7944,19.779795,8.826668,10.92797,1.1916965,12.775013
7959,19.796618,8.843334,10.944707,1.1992861,12.786603
7974,19.81344,8.860002,10.961444,1.2069103,12.79822
7990,19.831385,8.877779,10.979297,1.2150806,12.81064
8005,19.848207,8.894445,10.996034,1.222776,12.822311
8021,19.866152,8.912224,11.013886,1.2310225,12.834789
8036,19.882975,8.92889,11.030623,1.2387892,12.846515
8051,19.899797,8.945557,11.04736,1.2465906,12.858267
8067,19.917742,8.963334,11.065213,1.25495,12.870832
8082,19.934565,8.980001,11.08195,1.262823,12.882639
8098,19.952509,8.997779,11.099803,1.2712587,12.895262
8113,19.969332,9.014445,11.11654,1.2792032,12.907123
8128,19.986155,9.031113,11.133277,1.2871821,12.919009
8144,20.004072,9.04889,11.15113,1.2957313,12.931717
8159,20.020866,9.065557,11.167867,1.303782,12.943657
8175,20.03878,9.083335,11.1857195,1.3124076,12.956422
8190,20.055574,9.100001,11.202456,1.3205299,12.968416
8205,20.072369,9.116668,11.219193,1.3286871,12.980435
8221,20.090282,9.134445,11.237046,1.3374262,12.993284
8236,20.107077,9.151113,11.253783,1.345655,13.005357
8251,20.12387,9.167779,11.27052,1.3539184,13.017454
8267,20.141785,9.185556,11.288361,1.3627712,13.030386
8282,20.158579,9.202224,11.305083,1.3711064,13.042537
8298,20.176493,9.220001,11.322921,1.3800356,13.055525
8313,20.193287,9.236668,11.3396435,1.3884426,13.067727
8328,20.210081,9.253335,11.356366,1.3968843,13.079954
8344,20.227995,9.271112,11.374204,1.4059271,13.093023
8359,20.24479,9.287779,11.390926,1.4144405,13.105303
8375,20.262703,9.305556,11.408764,1.4235598,13.118428
8390,20.279497,9.322224,11.425487,1.4321449,13.130758
8405,20.296291,9.33889,11.442209,1.4407648,13.143112
8421,20.314205,9.3566675,11.460047,1.4499974,13.156318
8436,20.331,9.373335,11.476769,1.458689,13.168724
8452,20.348913,9.391112,11.494607,1.467998,13.181983
8467,20.365707,9.407779,11.51133,1.4767611,13.194439
8482,20.382502,9.424446,11.528052,1.4855587,13.20692
8498,20.400415,9.442224,11.54589,1.4949812,13.220259
8513,20.41721,9.45889,11.562613,1.5038503,13.232788
8529,20.435123,9.476668,11.58045,1.5133488,13.246179
8544,20.451895,9.493335,11.597173,1.5222894,13.258759
8559,20.46866,9.510001,11.613895,1.5312645,13.271361
8575,20.486544,9.527779,11.631733,1.5408762,13.28483
8590,20.50331,9.544446,11.648456,1.5499226,13.2974825
8606,20.521193,9.562223,11.666293,1.5596101,13.311005
8621,20.537958,9.57889,11.683016,1.5687276,13.323706
8636,20.554724,9.595557,11.6997385,1.5778795,13.336431
8652,20.572607,9.613335,11.717576,1.5876795,13.35003
8667,20.589373,9.630001,11.734299,1.5969025,13.3628025
8683,20.607256,9.647779,11.752136,1.606778,13.376452
8698,20.624022,9.664446,11.768859,1.6160718,13.389274
8713,20.640787,9.681112,11.785582,1.6254,13.402117
8729,20.65867,9.69889,11.803404,1.6353875,13.415842
8744,20.675436,9.715557,11.820112,1.6447862,13.428734
8760,20.69332,9.733335,11.8379345,1.654849,13.442509
8775,20.710085,9.750001,11.854643,1.6643182,13.455447
8790,20.72685,9.766668,11.871351,1.6738214,13.468408
8806,20.744734,9.784446,11.8891735,1.6839957,13.482256
8821,20.7615,9.801112,11.905882,1.6935692,13.495264
8837,20.779383,9.818891,11.923704,1.7038183,13.509162
8852,20.796148,9.835557,11.9404125,1.713462,13.522215
8867,20.812914,9.852223,11.957121,1.7231394,13.53529
8883,20.830797,9.870001,11.974943,1.7334992,13.54926
8898,20.847563,9.886668,11.991652,1.7432464,13.562381
8913,20.864328,9.903335,12.00836,1.7530273,13.575521
8929,20.882212,9.921112,12.026182,1.7634972,13.589565
8944,20.898977,9.937779,12.042891,1.7733474,13.602752
8960,20.91686,9.955557,12.060713,1.7838912,13.616842
8975,20.933626,9.972223,12.077421,1.7938107,13.630074
8990,20.950392,9.988891,12.09413,1.8037637,13.643327
9006,20.968275,10.006668,12.111952,1.8144172,13.657487
9021,20.98504,10.0233345,12.12866,1.824439,13.670783
9037,21.002924,10.041112,12.146482,1.835166,13.684989
9052,21.01969,10.057779,12.163191,1.8452567,13.698329
9067,21.036428,10.074446,12.179899,1.8553804,13.71169
9083,21.054281,10.092223,12.1977215,1.8662157,13.725965
9098,21.071018,10.108891,12.21443,1.8764077,13.739368
9114,21.088871,10.126668,12.232252,1.8873158,13.753689
9129,21.105608,10.143334,12.2489605,1.8975759,13.767135
9144,21.122345,10.160002,12.265669,1.9078689,13.7806015
9160,21.140198,10.177779,12.283491,1.918884,13.794988
9175,21.156935,10.194446,12.3001995,1.9292448,13.808497
9191,21.174788,10.212224,12.318022,1.940332,13.822927
9206,21.191525,10.22889,12.33473,1.95076,13.836479
9221,21.208261,10.245557,12.3514385,1.9612205,13.850049
9237,21.226114,10.263334,12.369261,1.9724141,13.864546
9252,21.242851,10.280002,12.385969,1.9829416,13.878158
9268,21.260704,10.297779,12.403791,1.9942064,13.892698
9283,21.277441,10.3144455,12.4205,2.0048006,13.906351
9298,21.294178,10.331113,12.437208,2.0154266,13.920022
9314,21.31203,10.34889,12.45503,2.0267963,13.934628
9329,21.328768,10.365557,12.471739,2.0374887,13.948339
9345,21.34662,10.383335,12.489551,2.048929,13.962985
9360,21.363358,10.400002,12.506245,2.0596871,13.976737
9375,21.380095,10.416668,12.522939,2.070477,13.990507
9391,21.397947,10.434445,12.540746,2.0820212,14.005216
9406,21.414684,10.451113,12.55744,2.0928764,14.019026
9422,21.432537,10.46889,12.575247,2.1044903,14.033775
9437,21.449274,10.485557,12.591941,2.1154106,14.047624
9452,21.466011,10.502224,12.608635,2.126362,14.061491
9468,21.483864,10.520001,12.626442,2.1380785,14.076302
9483,21.5006,10.536668,12.643136,2.1490943,14.090206
9499,21.518454,10.554446,12.660943,2.1608791,14.105059
9514,21.53519,10.571113,12.677637,2.1719594,14.119
9529,21.551928,10.587779,12.694331,2.1830704,14.132959
9545,21.56978,10.6055565,12.712138,2.1949565,14.147871
9560,21.586517,10.622224,12.728832,2.2061315,14.161868
9576,21.60437,10.640001,12.746639,2.218085,14.176817
9591,21.621107,10.656668,12.763333,2.2293231,14.190851
9606,21.637844,10.673335,12.780027,2.2405915,14.204904
9622,21.655697,10.6911125,12.797834,2.2526448,14.219912
9637,21.672434,10.707779,12.814528,2.2639759,14.233998
9652,21.68917,10.724446,12.831223,2.2753372,14.248104
9668,21.707024,10.742224,12.84903,2.287489,14.263169
9683,21.72376,10.75889,12.865724,2.2989123,14.27731
9699,21.741613,10.776668,12.883531,2.31113,14.292412
9714,21.75835,10.793335,12.900225,2.3226151,14.306588
9729,21.775087,10.810001,12.916919,2.33413,14.320782
9745,21.79294,10.827779,12.934726,2.3464448,14.335939
9760,21.809677,10.844446,12.95142,2.3580208,14.350167
9776,21.82753,10.862224,12.969227,2.3704007,14.365361
9791,21.844267,10.87889,12.985921,2.3820374,14.379623
9806,21.860977,10.895557,13.002615,2.3937032,14.393903
9822,21.8788,10.913335,13.020422,2.4061785,14.409151
9837,21.895508,10.930001,13.037116,2.4179044,14.423463
9853,21.91333,10.94778,13.054923,2.4304438,14.438746
9868,21.930038,10.964446,13.071617,2.4422293,14.453092
9883,21.946747,10.9811125,13.088311,2.4540434,14.467452
9899,21.96457,10.99889,13.106118,2.4666767,14.482789
9914,21.981277,11.015557,13.122812,2.47855,14.497184
9930,21.9991,11.033335,13.140619,2.491246,14.512555
9945,22.015808,11.050001,13.157313,2.5031776,14.526981
9960,22.032516,11.0666685,13.174007,2.5151377,14.541423
9976,22.050339,11.084446,13.191814,2.527926,14.556844
9991,22.067047,11.101112,13.2085085,2.5399437,14.571318
10007,22.08487,11.118891,13.2263155,2.5527935,14.586773
10022,22.101578,11.135557,13.24301,2.5648692,14.601277
10037,22.118286,11.152224,13.259704,2.5769722,14.615798
10053,22.136108,11.170001,13.277511,2.5899124,14.631304
10068,22.152817,11.186668,13.294205,2.6020727,14.645855
10084,22.170639,11.204446,13.312012,2.6150732,14.661393
10099,22.187347,11.221112,13.328706,2.6272888,14.675975
10114,22.204056,11.23778,13.3454,2.6395328,14.690571
10130,22.221878,11.255557,13.363207,2.652623,14.706157
10145,22.238586,11.272223,13.379901,2.6649227,14.720783
10161,22.256409,11.290002,13.397708,2.678072,14.736401
10176,22.273117,11.306668,13.414402,2.690427,14.751057
10191,22.289825,11.323335,13.431096,2.7028081,14.765727
10207,22.307648,11.341112,13.448903,2.7160432,14.781391
10222,22.324356,11.3577795,13.465597,2.728479,14.79609
10238,22.342178,11.375557,13.483404,2.7417731,14.811785
10253,22.358887,11.392223,13.500098,2.7542624,14.826513
10268,22.375595,11.408891,13.516792,2.7667785,14.841255
10284,22.393417,11.426668,13.534599,2.780157,14.856995
10299,22.410126,11.443335,13.551287,2.7927268,14.871765
10314,22.426834,11.460002,13.567966,2.8053215,14.886549
10330,22.444656,11.477779,13.585758,2.8187842,14.902333
10345,22.461365,11.494446,13.602438,2.831432,14.917145
10361,22.479187,11.512223,13.62023,2.844951,14.932959
10376,22.495895,11.528891,13.6369095,2.857651,14.947797
10391,22.512604,11.545557,13.653589,2.870376,14.962648
10407,22.530426,11.563334,13.671381,2.8839772,14.978505
10422,22.547134,11.580002,13.688061,2.8967538,14.993383
10438,22.564957,11.597779,13.7058525,2.9104095,15.009268
10453,22.581665,11.614446,13.722532,2.9232373,15.024174
10468,22.598373,11.631113,13.739212,2.93609,15.039092
10484,22.616196,11.6488905,13.757004,2.949826,15.055019
10499,22.632904,11.665557,13.773684,2.962729,15.069963
10515,22.650726,11.683335,13.791475,2.9765186,15.085917
10530,22.667435,11.700002,13.808155,2.9894717,15.100887
10545,22.684143,11.716668,13.824835,3.0024483,15.1158695
10561,22.701965,11.734446,13.842627,3.0163164,15.131864
10576,22.718674,11.751113,13.859306,3.0293424,15.14687
10592,22.736496,11.76889,13.877098,3.043263,15.162891
10607,22.753204,11.785557,13.893778,3.0563378,15.177924
10622,22.769913,11.802224,13.910458,3.069436,15.192969
10638,22.787735,11.820002,13.928249,3.0834332,15.209029
10653,22.804443,11.836668,13.944929,3.0965796,15.224097
10669,22.822266,11.854446,13.962721,3.1106277,15.240183
10684,22.838974,11.871113,13.979401,3.1238215,15.255275
10699,22.855682,11.887779,13.99608,3.1370385,15.27038
10715,22.873505,11.905557,14.013872,3.1511612,15.286505
10730,22.890213,11.922224,14.030552,3.1644247,15.301633
10746,22.908035,11.9400015,14.048344,3.1785972,15.317781
10761,22.924744,11.956668,14.065023,3.1919072,15.3329315
10776,22.941452,11.973335,14.081703,3.2052393,15.348095
10792,22.959274,11.991113,14.099495,3.2194848,15.364281
10807,22.975983,12.007779,14.116175,3.232863,15.379466
10823,22.993805,12.0255575,14.133966,3.2471569,15.395675
10838,23.010513,12.042224,14.150646,3.26058,15.410881
10853,23.027222,12.05889,14.167326,3.2740247,15.426102
10869,23.045044,12.076668,14.185118,3.28839,15.442348
10884,23.061752,12.093335,14.2017975,3.3018796,15.457588
10900,23.079575,12.111113,14.219589,3.3162918,15.473855
10915,23.096283,12.127779,14.236269,3.3298252,15.489119
10930,23.112991,12.144446,14.252949,3.3433797,15.504393
10946,23.130814,12.162224,14.2707405,3.357861,15.520695
10961,23.147522,12.17889,14.28742,3.371459,15.535987
10976,23.16423,12.195558,14.3041,3.3850777,15.551293
10992,23.182053,12.213335,14.321892,3.3996272,15.56763
11007,23.198761,12.230001,14.338572,3.4132886,15.582954
11023,23.216583,12.247779,14.356363,3.4278831,15.599312
11038,23.233292,12.264446,14.373043,3.4415867,15.614659
11053,23.25,12.281113,14.389723,3.4553106,15.630015
11069,23.267822,12.29889,14.407515,3.4699714,15.646404
11084,23.284513,12.3155575,14.424194,3.4837368,15.661782
11100,23.302305,12.333335,14.441986,3.4984417,15.678195
11115,23.318985,12.350001,14.458666,3.512248,15.693589
11130,23.335665,12.366669,14.475346,3.5260742,15.708996
11146,23.353456,12.384446,14.493137,3.5408435,15.72544
11161,23.370136,12.401113,14.509817,3.5547101,15.740864
11177,23.387928,12.418891,14.527609,3.5695224,15.757328
11192,23.404608,12.435557,14.544289,3.5834286,15.772774
11207,23.421288,12.452224,14.560968,3.597354,15.788226
11223,23.43908,12.470001,14.57876,3.6122289,15.804721
11238,23.45576,12.486669,14.59544,3.6261935,15.820194
11254,23.47355,12.504446,14.613232,3.64111,15.836707
11269,23.49023,12.521112,14.629911,3.6551135,15.8522
11284,23.50691,12.53778,14.646591,3.6691353,15.867701
11300,23.524702,12.555557,14.664383,3.6841125,15.884241
11315,23.541382,12.572224,14.681063,3.6981726,15.899762
11331,23.559174,12.590002,14.698854,3.7131903,15.916325
11346,23.575853,12.606668,14.715534,3.727288,15.93186
11361,23.592533,12.623335,14.732214,3.7414036,15.947407
11377,23.610325,12.641112,14.750006,3.75648,15.963996
11392,23.627005,12.65778,14.7666855,3.7706325,15.97956
11408,23.644796,12.675557,14.784477,3.7857482,15.996169
11423,23.661476,12.692224,14.801157,3.7999377,16.011755
11438,23.678156,12.708891,14.817837,3.8141448,16.027348
11454,23.695948,12.726668,14.8356285,3.8293178,16.04398
11469,23.712627,12.743335,14.852308,3.8435607,16.05958
11485,23.73042,12.761113,14.8701,3.8587718,16.076242
11500,23.747099,12.77778,14.88678,3.87305,16.091864
11515,23.763779,12.794446,14.90346,3.887345,16.107485
11531,23.78157,12.812223,14.921251,3.902612,16.124172
11546,23.79825,12.828891,14.937931,3.9169421,16.139822
11562,23.816042,12.846668,14.955723,3.9322457,16.156515
11577,23.832722,12.863335,14.972403,3.9466102,16.172173
11592,23.849401,12.880002,14.989082,3.960991,16.18785
11608,23.867193,12.897779,15.006874,3.9763486,16.204575
11623,23.883873,12.914446,15.023554,3.9907634,16.220253
11638,23.900553,12.931113,15.040234,4.0051937,16.235949
11654,23.918344,12.948891,15.058025,4.0206046,16.252703
11669,23.935024,12.965557,15.074705,4.0350685,16.26841
11685,23.952816,12.983335,15.092497,4.050514,16.285164
11700,23.969496,13.000002,15.109177,4.065011,16.300896
11715,23.986176,13.016668,15.125856,4.0795236,16.316631
11731,24.003967,13.034446,15.143648,4.0950203,16.333416
11746,24.020647,13.051113,15.160328,4.1095643,16.349152
11762,24.038439,13.068891,15.17812,4.1250954,16.365967
11777,24.055119,13.085557,15.194799,4.1396713,16.381731
11792,24.071798,13.102224,15.211479,4.1542625,16.397495
11808,24.08959,13.120002,15.229271,4.169843,16.41431
11823,24.10627,13.136668,15.245951,4.184466,16.430103
11839,24.124062,13.154447,15.263742,4.2000794,16.446949
11854,24.140741,13.171113,15.280422,4.2147326,16.462742
11869,24.157421,13.187779,15.297102,4.2294006,16.478535
11885,24.175213,13.205557,15.314894,4.2450624,16.495407
11900,24.191893,13.222224,15.3315735,4.2597604,16.511229
11916,24.209684,13.240002,15.349365,4.275454,16.528105
11931,24.226364,13.256668,15.366045,4.2901816,16.543926
11946,24.243044,13.273335,15.382725,4.3049235,16.559767
11962,24.260836,13.291113,15.4005165,4.320664,16.576674
11977,24.277515,13.307779,15.417196,4.335435,16.592524
11993,24.295307,13.325558,15.434988,4.351206,16.60943
12008,24.311987,13.342224,15.451668,4.366006,16.62529
12023,24.328667,13.358891,15.468348,4.3808193,16.641169
12039,24.346458,13.376668,15.486139,4.396635,16.658106
12054,24.363138,13.393335,15.502819,4.411477,16.673985
12070,24.38093,13.411113,15.520611,4.4273233,16.690922
12085,24.39761,13.427779,15.537291,4.442193,16.706825
12100,24.41429,13.444447,15.55397,4.457076,16.722733
12116,24.432081,13.462224,15.571762,4.4729652,16.7397
12131,24.448761,13.47889,15.588442,4.487875,16.755608
12147,24.466553,13.496669,15.606234,4.5037937,16.772581
12162,24.483232,13.513335,15.622913,4.5187306,16.788517
12177,24.499912,13.530002,15.639593,4.5336804,16.804453
12193,24.517704,13.547779,15.657385,4.549641,16.821451
12208,24.534384,13.564446,15.674065,4.564617,16.837387
12224,24.552176,13.582224,15.691856,4.5806055,16.854395
12239,24.568855,13.59889,15.708536,4.5956078,16.87036
12254,24.585535,13.615558,15.725216,4.6106224,16.886324
12270,24.603327,13.633335,15.743008,4.6266513,16.903353
12285,24.620007,13.650002,15.759687,4.641691,16.919317
12301,24.637798,13.66778,15.777479,4.6577473,16.936356
12316,24.654478,13.684446,15.794159,4.6728125,16.952349
12331,24.671158,13.701113,15.810839,4.687889,16.968342
12347,24.68895,13.71889,15.82863,4.703984,16.985401
12362,24.70563,13.735558,15.84531,4.7190857,17.001394
12377,24.72231,13.752224,15.86199,4.734199,17.017387
12393,24.7401,13.770001,15.879782,4.750333,17.034477
12408,24.75678,13.786669,15.8964615,4.7654705,17.050499
12424,24.774572,13.804446,15.914253,4.78163,17.067589
12439,24.791252,13.821113,15.930933,4.7967906,17.08361
12454,24.807932,13.83778,15.947613,4.811964,17.099632
12470,24.825724,13.855557,15.9654045,4.828161,17.11674
12485,24.842403,13.872224,15.982084,4.8433566,17.13279
12501,24.860195,13.890002,15.999871,4.859578,17.14991
12516,24.876875,13.906669,16.01655,4.8747964,17.16596
12531,24.893555,13.923335,16.03323,4.8900266,17.18201
12547,24.911346,13.9411125,16.051022,4.906284,17.199131
12562,24.928026,13.95778,16.067701,4.9215364,17.215208
12578,24.945818,13.975557,16.085493,4.9378176,17.232359
12593,24.962498,13.992224,16.102173,4.953092,17.248438
12608,24.979177,14.008891,16.118853,4.968377,17.264517
12624,24.99697,14.026669,16.136644,4.9846926,17.281668
12639,,14.043335,16.153324,4.9999995,17.297747
12655,,14.061113,16.171116,5.016338,17.314926
12670,,14.07778,16.187796,5.031666,17.331034
12685,,14.094446,16.204475,5.047004,17.347141
12701,,14.112224,16.222267,5.063376,17.364323
12716,,14.128891,16.238947,5.0787354,17.38043
12732,,14.146668,16.256739,5.095129,17.397612
12747,,14.163335,16.273418,5.1105094,17.41374
12762,,14.180002,16.290098,5.125899,17.429876
12778,,14.19778,16.30789,5.1423254,17.447088
12793,,14.214446,16.32457,5.1577353,17.463224
12809,,14.232224,16.342361,5.174183,17.480436
12824,,14.248891,16.359041,5.189613,17.496572
12839,,14.265557,16.375721,5.205052,17.512712
12855,,14.283335,16.393513,5.2215304,17.529955
12870,,14.300002,16.410192,5.2369895,17.54612
12886,,14.31778,16.427984,5.2534885,17.563362
12901,,14.334446,16.444664,5.268966,17.579527
12916,,14.351113,16.461344,5.2844534,17.595692
12932,,14.368891,16.479136,5.300983,17.612934
12947,,14.385557,16.495815,5.3164883,17.629105
12963,,14.403336,16.513607,5.3330383,17.646378
12978,,14.420002,16.530287,5.3485627,17.66257
12993,,14.436668,16.546967,5.3640957,17.678764
13009,,14.454446,16.564758,5.3806734,17.696037
13024,,14.471113,16.581438,5.396225,17.71223
13039,,14.48778,16.598118,5.4117846,17.728424
13055,,14.505557,16.61591,5.428391,17.745697
13070,,14.522224,16.63259,5.443968,17.761915
13086,,14.540002,16.650381,5.4605937,17.779219
13101,,14.556668,16.66706,5.4761887,17.79544
13116,,14.573336,16.68374,5.4917917,17.811663
13132,,14.591113,16.701532,5.508444,17.828966
13147,,14.6077795,16.718212,5.5240636,17.845188
13163,,14.625558,16.736004,5.5407343,17.862492
13178,,14.642224,16.752684,5.556371,17.878716
13193,,14.658891,16.769363,5.5720162,17.894966
13209,,14.676668,16.787155,5.588713,17.9123
13224,,14.693336,16.803835,5.6043744,17.92855
13240,,14.711113,16.821627,5.621088,17.945885
13255,,14.727779,16.838306,5.6367655,17.962135
13270,,14.744447,16.854986,5.6524506,17.978386
13286,,14.762224,16.872778,5.6691904,17.99572
13301,,14.778891,16.889458,5.6848917,18.01197
13317,,14.796669,16.90725,5.7016478,18.02933
13332,,14.813335,16.92393,5.7173643,18.045609
13347,,14.830002,16.940609,5.7330885,18.061888
13363,,14.847779,16.9584,5.749869,18.079252
13378,,14.864447,16.97508,5.765608,18.095531
13394,,14.882224,16.992872,5.7824044,18.112896
13409,,14.8988905,17.009552,5.7981586,18.129175
13424,,14.915558,17.026232,5.81392,18.145454
13440,,14.933335,17.044024,5.83074,18.162819
13455,,14.950002,17.060703,5.846516,18.179125
13471,,14.96778,17.078495,5.8633513,18.19652
13486,,14.984447,17.095175,5.879142,18.212828
13501,,15.001113,17.111855,5.894939,18.229136
13517,,15.01889,17.129646,5.911797,18.24653
13532,,15.035558,17.146326,5.9276085,18.262838
13548,,15.053335,17.164118,5.9444814,18.280233
13563,,15.070002,17.180798,5.9603066,18.296541
13578,,15.086669,17.197477,5.9761386,18.312849
13594,,15.104446,17.21527,5.993033,18.330254
13609,,15.121113,17.231949,6.008878,18.34659
13625,,15.138891,17.24974,6.025787,18.364016
13640,,15.155558,17.26642,6.0416455,18.380352
13655,,15.172224,17.2831,6.0575104,18.396688
13671,,15.1900015,17.300892,6.07444,18.414114
13686,,15.206669,17.317572,6.0903187,18.43045
13701,,15.223335,17.334251,6.1062036,18.446787
13717,,15.241113,17.352043,6.1231537,18.464212
13732,,15.25778,17.368723,6.139051,18.480549
13748,,15.2755575,17.386515,6.1560144,18.497974
13763,,15.292224,17.403194,6.1719236,18.514338
13778,,15.308891,17.419874,6.187839,18.530703
13794,,15.326669,17.437666,6.204822,18.548159
13809,,15.343335,17.454346,6.2207503,18.564524
13825,,15.361114,17.472137,6.2377467,18.58198
13840,,15.37778,17.488817,6.253687,18.598345
13855,,15.394446,17.505497,6.2696323,18.61471
13871,,15.412224,17.523289,6.286647,18.632166
13886,,15.428891,17.539968,6.302604,18.648531
13902,,15.446669,17.55776,6.319632,18.665987
13917,,15.463335,17.57444,6.3356013,18.682352
13932,,15.480002,17.59112,6.351576,18.698732
13948,,15.49778,17.608912,6.368621,18.716219
13963,,15.514446,17.625591,6.384607,18.732613
13979,,15.532225,17.643383,6.401665,18.7501
13994,,15.548891,17.660063,6.4176626,18.766493
14009,,15.5655575,17.676743,6.433665,18.782887
14025,,15.583335,17.694534,6.4507394,18.800373
14040,,15.600002,17.711214,6.4667535,18.816767
14056,,15.61778,17.729006,6.4838405,18.834253
14071,,15.634446,17.745686,6.499864,18.850647
14086,,15.6511135,17.762365,6.515893,18.86704
14102,,15.668891,17.780157,6.532997,18.884527
14117,,15.685557,17.796837,6.549037,18.900923
14133,,15.703336,17.814629,6.5661507,18.91844
14148,,15.720002,17.831308,6.582201,18.934862
14163,,15.736669,17.847988,6.5982566,18.951284
14179,,15.754446,17.86578,6.615387,18.968801
14194,,15.771113,17.88246,6.6314516,18.985224
14210,,15.788891,17.900251,6.648594,19.00274
14225,,15.805557,17.916931,6.6646686,19.019163
14240,,15.822225,17.93361,6.6807475,19.035585
14256,,15.840002,17.951403,6.697905,19.053102
14271,,15.856668,17.968082,6.713994,19.069525
14287,,15.874447,17.985874,6.73116,19.087042
14302,,15.891113,18.002554,6.74726,19.103464
14317,,15.90778,18.019234,6.7633634,19.119886
14333,,15.925557,18.037025,6.7805448,19.137407
14348,,15.9422245,18.053705,6.7966585,19.153858
14364,,15.960002,18.071497,6.81385,19.171406
14379,,15.976668,18.088177,6.829972,19.187857
14394,,15.993336,18.104856,6.8460984,19.204308
14410,,16.011114,18.122648,6.863303,19.221855
14425,,16.02778,18.139328,6.8794394,19.238306
14440,,16.044447,18.156008,6.8955784,19.254757
14456,,16.062223,18.1738,6.912798,19.272305
14471,,16.078892,18.19048,6.928947,19.288755
14487,,16.096668,18.208271,6.946175,19.306303
14502,,16.113335,18.22495,6.9623327,19.322754
14517,,16.130003,18.24163,6.978493,19.339205
14533,,16.14778,18.259422,6.9957356,19.356752
14548,,16.164446,18.276102,7.0119057,19.373203
14564,,16.182224,18.293894,7.0291557,19.39075
14579,,16.19889,18.310574,7.045335,19.407211
14594,,16.215557,18.327253,7.0615153,19.42369
14610,,16.233335,18.345045,7.0787807,19.441269
14625,,16.250002,18.361725,7.0949697,19.457748
14641,,16.26778,18.379517,7.1122427,19.475327
14656,,16.284447,18.396196,7.1284404,19.491806
14671,,16.301113,18.412876,7.144641,19.508286
14687,,16.318892,18.430668,7.161927,19.525864
14702,,16.335558,18.447348,7.178135,19.542343
14718,,16.353336,18.46514,7.19543,19.559921
14733,,16.370003,18.48182,7.2116446,19.5764
14748,,16.38667,18.498499,7.2278666,19.59288
14764,,16.404446,18.51629,7.2451706,19.610458
14779,,16.421114,18.53297,7.2613997,19.626938
14795,,16.43889,18.550762,7.278712,19.644516
14810,,16.455557,18.567442,7.294948,19.660995
14825,,16.472225,18.584122,7.311185,19.677475
14841,,16.490002,18.601913,7.328511,19.695053
14856,,16.506668,18.618593,7.344755,19.711536
14872,,16.524446,18.636385,7.362089,19.729145
14887,,16.541113,18.653065,7.37834,19.745653
14902,,16.55778,18.669744,7.3945975,19.762161
14918,,16.575558,18.687536,7.411939,19.77977
14933,,16.592224,18.704216,7.4282036,19.796278
14949,,16.610003,18.722008,7.445553,19.813887
14964,,16.626669,18.738688,7.4618235,19.830395
14979,,16.643335,18.755367,7.4780955,19.846903
14995,,16.661114,18.773159,7.4954567,19.864511
15010,,16.67778,18.789839,7.511736,19.88102
15026,,16.695559,18.80763,7.5291033,19.898628
15041,,16.712225,18.82431,7.5453897,19.915136
15056,,16.728891,18.84099,7.561677,19.931644
15072,,16.74667,18.858782,7.5790567,19.949253
15087,,16.763336,18.875462,7.5953503,19.965761
15102,,16.780003,18.892141,7.6116495,19.98227
15118,,16.79778,18.909933,7.629037,19.999878
15133,,16.814447,18.926613,7.645341,20.016386
15149,,16.832224,18.944405,7.662736,20.033995
15164,,16.84889,18.961084,7.6790447,20.050503
15179,,16.865559,18.977764,7.6953597,20.06701
15195,,16.883335,18.995556,7.7127624,20.084642
15210,,16.900002,19.012236,7.729082,20.10118
15226,,16.91778,19.030027,7.7464924,20.118818
15241,,16.934446,19.046707,7.762816,20.135355
15256,,16.951113,19.063387,7.7791452,20.151892
15272,,16.968891,19.081179,7.796563,20.16953
15287,,16.985558,19.097858,7.812897,20.186068
15303,,17.003336,19.11565,7.8303227,20.203707
15318,,17.020002,19.13233,7.84666,20.220243
15333,,17.036669,19.14901,7.8630037,20.23678
15349,,17.054447,19.166801,7.880437,20.25442
15364,,17.071114,19.183481,7.896784,20.270956
15380,,17.088892,19.201273,7.9142246,20.288595
15395,,17.105558,19.217953,7.9305754,20.305132
15410,,17.122225,19.234632,7.9469314,20.321669
15426,,17.140001,19.252424,7.96438,20.339308
15441,,17.15667,19.269104,7.9807377,20.355844
15457,,17.174446,19.286896,7.9981937,20.373484
15472,,17.191113,19.303576,8.014559,20.39002
15487,,17.20778,19.320255,8.030924,20.406557
15503,,17.225557,19.338047,8.04838,20.424196
15518,,17.242224,19.354727,8.064755,20.440733
15534,,17.260002,19.372519,8.082227,20.458372
15549,,17.276669,19.389198,8.098606,20.474909
15564,,17.293335,19.405878,8.114985,20.491446
15580,,17.311113,19.42367,8.132457,20.509085
15595,,17.32778,19.44035,8.148836,20.52564
15611,,17.345558,19.458141,8.16632,20.54331
15626,,17.362225,19.474821,8.1827135,20.559875
15641,,17.378891,19.4915,8.199107,20.57644
15657,,17.39667,19.509293,8.216594,20.59411
15672,,17.413336,19.525972,8.232987,20.610676
15688,,17.431114,19.543764,8.250474,20.628345
15703,,17.44778,19.560444,8.266876,20.64491
15718,,17.464447,19.577124,8.283284,20.661476
15734,,17.482225,19.594915,8.300786,20.679146
15749,,17.498892,19.611595,8.317194,20.695711
15764,,17.515558,19.628275,8.333602,20.712276
15780,,17.533335,19.646067,8.351104,20.729946
15795,,17.550003,19.662746,8.367512,20.746511
15811,,17.56778,19.680538,8.385029,20.764181
15826,,17.584446,19.697218,8.401451,20.780746
15841,,17.601114,19.713898,8.417873,20.797312
15857,,17.61889,19.73169,8.43539,20.814981
15872,,17.635557,19.74837,8.451813,20.831547
15888,,17.653336,19.766161,8.46933,20.849216
15903,,17.670002,19.78284,8.485753,20.865782
15918,,17.686668,19.79952,8.50219,20.882347
15934,,17.704447,19.817312,8.519722,20.900017
15949,,17.721113,19.833992,8.536159,20.916582
15965,,17.738892,19.851784,8.553691,20.934252
15980,,17.755558,19.868464,8.5701275,20.950817
15995,,17.772224,19.885143,8.586564,20.967382
16011,,17.790003,19.902935,8.604096,20.985052
16026,,17.80667,19.919615,8.6205435,21.001617
16042,,17.824448,19.937407,8.638091,21.019287
16057,,17.841114,19.954086,8.654542,21.035852
16072,,17.85778,19.970766,8.670993,21.052418
16088,,17.875557,19.988558,8.68854,21.070087
16103,,17.892225,20.005238,8.704991,21.086657
16119,,17.910002,20.02303,8.722539,21.104357
16134,,17.926668,20.03971,8.73899,21.12095
16149,,17.943336,20.056389,8.755453,21.137545
16165,,17.961113,20.07418,8.773016,21.155245
16180,,17.97778,20.09086,8.789481,21.171839
16196,,17.995558,20.108652,8.807044,21.189539
16211,,18.012224,20.125332,8.823509,21.206133
16226,,18.02889,20.142012,8.839974,21.222727
16242,,18.046669,20.159803,8.857537,21.240427
16257,,18.063335,20.176483,8.874002,21.25702
16273,,18.081114,20.194275,8.891572,21.274721
16288,,18.09778,20.210955,8.9080515,21.291315
16303,,18.114447,20.227634,8.924531,21.307909
16319,,18.132225,20.245426,8.942109,21.32561
16334,,18.148891,20.262106,8.958589,21.342203
16350,,18.16667,20.279898,8.976167,21.359903
16365,,18.183336,20.296577,8.992646,21.376497
16380,,18.200003,20.313257,9.009126,21.393091
16396,,18.217781,20.331049,9.026704,21.410791
16411,,18.234447,20.347729,9.043189,21.427385
16426,,18.251114,20.364408,9.059683,21.44398
16442,,18.26889,20.3822,9.077276,21.46168
16457,,18.285559,20.39888,9.09377,21.478273
16473,,18.303335,20.416672,9.111363,21.495974
16488,,18.320002,20.433352,9.127857,21.512568
16503,,18.33667,20.450031,9.144351,21.529161
16519,,18.354446,20.467823,9.161944,21.546862
16534,,18.371113,20.484503,9.178438,21.563456
16550,,18.388891,20.502295,9.196032,21.581156
16565,,18.405558,20.518974,9.212534,21.59775
16580,,18.422224,20.535654,9.229042,21.614344
16596,,18.440002,20.553446,9.246651,21.632044
16611,,18.456669,20.570126,9.263159,21.648638
16627,,18.474447,20.587917,9.280767,21.666338
16642,,18.491114,20.604597,9.297276,21.682932
16657,,18.50778,20.621277,9.313784,21.699526
16673,,18.525558,20.639069,9.331392,21.717226
16688,,18.542225,20.655748,9.3479,21.73382
16704,,18.560003,20.67354,9.365509,21.75152
16719,,18.57667,20.69022,9.382017,21.768114
16734,,18.593336,20.7069,9.398539,21.784708
16750,,18.611113,20.724691,9.4161625,21.802408
16765,,18.62778,20.741371,9.432685,21.819002
16781,,18.645557,20.759163,9.450309,21.836702
16796,,18.662224,20.775843,9.466831,21.853296
16811,,18.678892,20.792522,9.483354,21.86989
16827,,18.696669,20.810314,9.5009775,21.8876
16842,,18.713335,20.826994,9.5175,21.904222
16858,,18.731113,20.844786,9.535124,21.921953
16873,,18.74778,20.861465,9.551646,21.938576
16888,,18.764446,20.878145,9.568169,21.955198
16904,,18.782225,20.895937,9.585796,21.972929
16919,,18.798891,20.912617,9.602333,21.989552
16935,,18.81667,20.930408,9.619972,22.007282
16950,,18.833336,20.947088,9.636509,22.023905
16965,,18.850002,20.963768,9.653046,22.040527
16981,,18.86778,20.98156,9.670685,22.058258
16996,,18.884447,20.99824,9.687222,22.07488
17012,,18.902225,21.016031,9.704861,22.092611
17027,,18.918892,21.032711,9.721397,22.109234
17042,,18.935558,21.04939,9.737934,22.125856
17058,,18.953337,21.067183,9.755573,22.143587
17073,,18.970003,21.083862,9.77211,22.16021
17089,,18.98778,21.101654,9.789749,22.17794
17104,,19.004446,21.118334,9.80629,22.194563
17119,,19.021114,21.135014,9.822841,22.211185
17135,,19.03889,21.152805,9.840495,22.228916
17150,,19.055557,21.169485,9.857046,22.245539
17165,,19.072226,21.186165,9.873597,22.262161
17181,,19.090002,21.203957,9.891252,22.279892
17196,,19.106668,21.220636,9.907803,22.296515
17212,,19.124447,21.238428,9.925457,22.314245
17227,,19.141113,21.255108,9.942008,22.330868
17242,,19.15778,21.271788,9.958559,22.34749
17258,,19.175558,21.28958,9.976213,22.365221
17273,,19.192225,21.30626,9.992764,22.381844
17289,,19.210003,21.32405,10.010419,22.399574
17304,,19.22667,21.34073,10.02697,22.416197
17319,,19.243336,21.35741,10.043521,22.43282
17335,,19.261114,21.375202,10.061186,22.45055
17350,,19.27778,21.391882,10.077751,22.467173
17366,,19.295559,21.409674,10.095421,22.484903
17381,,19.312225,21.426353,10.111986,22.501526
17396,,19.328892,21.443033,10.1285515,22.518148
17412,,19.346668,21.460825,10.146221,22.53588
17427,,19.363337,21.477505,10.1627865,22.552502
17443,,19.381113,21.495296,10.180456,22.570232
17458,,19.39778,21.511976,10.1970215,22.586855
17473,,19.414448,21.528656,10.213587,22.603477
17489,,19.432224,21.546448,10.2312565,22.621208
17504,,19.44889,21.563128,10.247822,22.63783
17520,,19.46667,21.58092,10.2654915,22.655561
17535,,19.483335,21.597599,10.282057,22.672184
17550,,19.500002,21.614279,10.298622,22.688807
17566,,19.51778,21.63207,10.316292,22.706537
17581,,19.534447,21.64875,10.332858,22.72316
17597,,19.552225,21.666542,10.350543,22.74089
17612,,19.568892,21.683222,10.367123,22.757513
17627,,19.585558,21.699902,10.383702,22.774136
17643,,19.603336,21.717693,10.401387,22.791866
17658,,19.620003,21.734373,10.417967,22.808489
17674,,19.637781,21.752165,10.435652,22.82622
17689,,19.654448,21.768845,10.452231,22.842842
17704,,19.671114,21.785524,10.468811,22.859465
17720,,19.688892,21.803316,10.486496,22.877195
17735,,19.705559,21.819996,10.503076,22.893818
17751,,19.723335,21.837788,10.520761,22.911549
17766,,19.740002,21.854467,10.53734,22.928171
17781,,19.75667,21.871147,10.55392,22.944794
17797,,19.774446,21.888939,10.571605,22.962524
17812,,19.791113,21.905619,10.588184,22.979147
17827,,19.807781,21.922298,10.604764,22.99577
17843,,19.825558,21.94009,10.622449,23.0135
17858,,19.842224,21.95677,10.639029,23.030123
17874,,19.860003,21.974562,10.6567135,23.047853
17889,,19.876669,21.991241,10.673304,23.064476
17904,,19.893335,22.007921,10.689898,23.081099
17920,,19.911114,22.025713,10.707598,23.09883
17935,,19.92778,22.042393,10.724192,23.115452
17951,,19.945559,22.060184,10.741892,23.133183
17966,,19.962225,22.076864,10.758486,23.149805
17981,,19.978891,22.093544,10.77508,23.166428
17997,,19.99667,22.111336,10.79278,23.184158
18012,,20.013336,22.128016,10.809374,23.20078
18028,,20.031115,22.145807,10.827074,23.218512
18043,,20.047781,22.162487,10.843668,23.235146
18058,,20.064447,22.179167,10.860262,23.251797
18074,,20.082224,22.196959,10.877962,23.269558
18089,,20.098892,22.213638,10.894556,23.28621
18105,,20.116669,22.23143,10.912256,23.30397
18120,,20.133335,22.24811,10.92885,23.320621
18135,,20.150003,22.26479,10.945444,23.337273
18151,,20.16778,22.282581,10.963144,23.355034
18166,,20.184446,22.299261,10.979738,23.371685
18182,,20.202225,22.317053,10.997438,23.389446
18197,,20.218891,22.333733,11.014032,23.406097
18212,,20.235558,22.350412,11.030626,23.422749
18228,,20.253336,22.368204,11.0483265,23.44051
18243,,20.270002,22.384884,11.064928,23.45716
18259,,20.28778,22.402676,11.0826435,23.474922
18274,,20.304447,22.419355,11.099252,23.491573
18289,,20.321114,22.436035,11.11586,23.508224
18305,,20.338892,22.453827,11.133575,23.525986
18320,,20.355558,22.470507,11.150184,23.542637
18336,,20.373337,22.488298,11.167899,23.560398
18351,,20.390003,22.504978,11.184507,23.57705
18366,,20.40667,22.521658,11.201116,23.5937
18382,,20.424448,22.53945,11.218831,23.611462
18397,,20.441114,22.55613,11.235439,23.628113
18413,,20.45889,22.573921,11.253155,23.645874
18428,,20.475557,22.590601,11.269763,23.662525
18443,,20.492226,22.60728,11.286371,23.679176
18459,,20.510002,22.625072,11.304087,23.696938
18474,,20.526669,22.641752,11.320695,23.713589
18489,,20.543337,22.658432,11.337303,23.73024
18505,,20.561113,22.676224,11.355019,23.748001
18520,,20.57778,22.692904,11.371627,23.764652
18536,,20.595558,22.710695,11.389342,23.782413
18551,,20.612225,22.727375,11.405951,23.799065
18566,,20.628891,22.744055,11.422559,23.815716
18582,,20.64667,22.761847,11.440274,23.833477
18597,,20.663336,22.778526,11.456882,23.850128
18613,,20.681114,22.796318,11.474598,23.86789
18628,,20.69778,22.812998,11.491206,23.88454
18643,,20.714447,22.829678,11.507814,23.901192
18659,,20.732225,22.84747,11.52553,23.918953
18674,,20.748892,22.86415,11.542138,23.935604
18690,,20.76667,22.88194,11.559863,23.953365
18705,,20.783337,22.89862,11.576486,23.970016
18720,,20.800003,22.9153,11.593108,23.986668
18736,,20.81778,22.933092,11.610839,24.004429
18751,,20.834448,22.949772,11.627461,24.02108
18767,,20.852224,22.967564,11.645192,24.038841
18782,,20.86889,22.984243,11.661815,24.055492
18797,,20.88556,23.000923,11.678437,24.072144
18813,,20.903336,23.018715,11.696168,24.089905
18828,,20.920002,23.035395,11.7127905,24.106556
18844,,20.93778,23.053186,11.730521,24.124317
18859,,20.954447,23.069866,11.747144,24.140968
18874,,20.971113,23.086546,11.763766,24.15762
18890,,20.988892,23.104338,11.781497,24.17538
18905,,21.005558,23.121017,11.79812,24.192032
18921,,21.023336,23.13881,11.81585,24.209793
18936,,21.040003,23.155489,11.832473,24.226444
18951,,21.05667,23.172169,11.849095,24.243095
18967,,21.074448,23.18996,11.866826,24.260857
18982,,21.091114,23.20664,11.883449,24.277508
18998,,21.108892,23.224432,11.901179,24.295269
19013,,21.125559,23.241112,11.917802,24.31192
19028,,21.142225,23.257792,11.934424,24.328571
19044,,21.160004,23.275583,11.952155,24.346333
19059,,21.17667,23.292263,11.968778,24.362984
19075,,21.194447,23.310055,11.986508,24.380745
19090,,21.211113,23.326735,12.003131,24.397396
19105,,21.227781,23.343414,12.019753,24.414047
19121,,21.245558,23.361206,12.037484,24.431808
19136,,21.262224,23.377886,12.054107,24.44846
19152,,21.280003,23.395678,12.071837,24.46622
19167,,21.296669,23.412357,12.08846,24.482872
19182,,21.313335,23.429037,12.1050825,24.499523
19198,,21.331114,23.446829,12.122813,24.517284
19213,,21.34778,23.463509,12.139436,24.533936
19228,,21.364447,23.480188,12.156058,24.550587
19244,,21.382225,23.49798,12.173789,24.568348
19259,,21.398891,23.51466,12.190412,24.585
19275,,21.41667,23.532452,12.208147,24.60276
19290,,21.433336,23.549131,12.224784,24.619411
19305,,21.450003,23.565811,12.241421,24.636063
19321,,21.467781,23.583603,12.259167,24.653824
19336,,21.484447,23.600283,12.275804,24.670475
19352,,21.502226,23.618074,12.29355,24.688236
19367,,21.518892,23.634754,12.310186,24.704887
19382,,21.535559,23.651434,12.326823,24.721539
19398,,21.553335,23.669226,12.344569,24.7393
19413,,21.570004,23.685905,12.361206,24.75595
19429,,21.58778,23.703697,12.378952,24.773712
19444,,21.604446,23.720377,12.395589,24.790363
19459,,21.621115,23.737057,12.412226,24.807014
19475,,21.638891,23.754848,12.429972,24.824776
19490,,21.655558,23.771528,12.446609,24.841427
19506,,21.673336,23.78932,12.4643545,24.859188
19521,,21.690002,23.806,12.480991,24.87584
19536,,21.706669,23.82268,12.497628,24.89249
19552,,21.724447,23.840471,12.515374,24.910252
19567,,21.741114,23.857151,12.532011,24.926903
19583,,21.758892,23.874943,12.549757,24.944664
19598,,21.775558,23.891623,12.566394,24.961315
19613,,21.792225,23.908302,12.583031,24.977966
19629,,21.810003,23.926094,12.600777,24.995728
19644,,21.82667,23.942774,12.6174135,
19660,,21.844448,23.960566,12.6351595,
19675,,21.861115,23.977245,12.651796,
19690,,21.87778,23.993925,12.668433,
19706,,21.89556,24.011717,12.686179,
19721,,21.912226,24.028397,12.702816,
19737,,21.930002,24.046188,12.720562,
19752,,21.946669,24.062868,12.737199,
19767,,21.963337,24.079548,12.753836,
19783,,21.981113,24.09734,12.771582,
19798,,21.99778,24.11402,12.7882185,
19814,,22.015558,24.131811,12.805964,
19829,,22.032225,24.14849,12.822601,
19844,,22.048891,24.16517,12.839238,
19860,,22.06667,24.182962,12.856984,
19875,,22.083336,24.199642,12.873621,
19890,,22.100002,24.216322,12.890258,
19906,,22.11778,24.234114,12.908004,
19921,,22.134447,24.250793,12.924641,
19937,,22.152225,24.268585,12.942387,
19952,,22.168892,24.285265,12.959023,
19967,,22.185558,24.301945,12.97566,
19983,,22.203337,24.319736,12.993406,
19998,,22.220003,24.336416,13.010043,
20014,,22.237782,24.354208,13.027789,
20029,,22.254448,24.370888,13.044426,
20044,,22.271114,24.387568,13.061063,
20060,,22.28889,24.40536,13.078809,
20075,,22.30556,24.422039,13.095446,
20091,,22.323336,24.43983,13.113192,
20106,,22.340002,24.45651,13.129828,
20121,,22.35667,24.47319,13.146465,
20137,,22.374447,24.490982,13.164211,
20152,,22.391113,24.507662,13.180848,
20168,,22.408892,24.525454,13.198609,
20183,,22.425558,24.542133,13.2152605,
20198,,22.442225,24.558813,13.231912,
20214,,22.460003,24.576605,13.249673,
20229,,22.47667,24.593285,13.266324,
20245,,22.494448,24.611076,13.284085,
20260,,22.511114,24.627756,13.300736,
20275,,22.52778,24.644436,13.317388,
20291,,22.545559,24.662228,13.335149,
20306,,22.562225,24.678907,13.3518,
20322,,22.580004,24.6967,13.369561,
20337,,22.59667,24.713379,13.386212,
20352,,22.613337,24.730059,13.4028635,
20368,,22.631115,24.74785,13.420625,
20383,,22.647781,24.76453,13.437276,
20399,,22.665558,24.782322,13.455037,
20414,,22.682224,24.799002,13.471688,
20429,,22.698893,24.815681,13.488339,
20445,,22.71667,24.833473,13.506101,
20460,,22.733335,24.850153,13.522752,
20476,,22.751114,24.867945,13.540513,
20491,,22.76778,24.884624,13.557164,
20506,,22.784447,24.901304,13.573815,
20522,,22.802225,24.919096,13.591577,
20537,,22.818892,24.935776,13.608228,
20552,,22.835558,24.952456,13.624879,
20568,,22.853336,24.970247,13.64264,
20583,,22.870003,24.986927,13.659291,
20599,,22.887781,,13.6770525,
20614,,22.904448,,13.693704,
20629,,22.921114,,13.710355,
20645,,22.938892,,13.728116,
20660,,22.955559,,13.744767,
20676,,22.973337,,13.762528,
20691,,22.990004,,13.77918,
20706,,23.00667,,13.795831,
20722,,23.024446,,13.813592,
20737,,23.041115,,13.830243,
20753,,23.058891,,13.848004,
20768,,23.075558,,13.8646555,
20783,,23.092226,,13.881307,
20799,,23.110003,,13.899068,
20814,,23.126669,,13.915719,
20830,,23.144447,,13.93348,
20845,,23.161114,,13.950131,
20860,,23.17778,,13.966783,
20876,,23.195559,,13.984544,
20891,,23.212225,,14.001195,
20907,,23.230003,,14.018956,
20922,,23.24667,,14.035607,
20937,,23.263336,,14.0522585,
20953,,23.281115,,14.07002,
20968,,23.297781,,14.086671,
20984,,23.31556,,14.104432,
20999,,23.332226,,14.121083,
21014,,23.348892,,14.137734,
21030,,23.36667,,14.155496,
21045,,23.383337,,14.172147,
21061,,23.401114,,14.189908,
21076,,23.41778,,14.206559,
21091,,23.434448,,14.22321,
21107,,23.452225,,14.240972,
21122,,23.468891,,14.257623,
21138,,23.48667,,14.275384,
21153,,23.503336,,14.292035,
21168,,23.520002,,14.308686,
21184,,23.53778,,14.3264475,
21199,,23.554447,,14.343099,
21214,,23.571114,,14.35975,
21230,,23.588892,,14.377511,
21245,,23.605558,,14.394162,
21261,,23.623337,,14.411923,
21276,,23.640003,,14.428575,
21291,,23.65667,,14.445226,
21307,,23.674448,,14.462987,
21322,,23.691114,,14.479638,
21338,,23.708893,,14.497399,
21353,,23.72556,,14.5140505,
21368,,23.742226,,14.530702,
21384,,23.760002,,14.548463,
21399,,23.77667,,14.565114,
21415,,23.794447,,14.582875,
21430,,23.811113,,14.599526,
21445,,23.827782,,14.616178,
21461,,23.845558,,14.633939,
21476,,23.862225,,14.65059,
21492,,23.880003,,14.668351,
21507,,23.89667,,14.685002,
21522,,23.913336,,14.7016535,
21538,,23.931114,,14.719415,
21553,,23.94778,,14.736066,
21569,,23.965559,,14.753827,
21584,,23.982225,,14.770478,
21599,,23.998892,,14.787129,
21615,,24.01667,,14.804891,
21630,,24.033337,,14.821542,
21646,,24.051115,,14.839303,
21661,,24.067781,,14.855954,
21676,,24.084448,,14.872605,
21692,,24.102226,,14.890367,
21707,,24.118893,,14.907018,
21723,,24.13667,,14.924779,
21738,,24.153336,,14.94143,
21753,,24.170004,,14.958081,
21769,,24.18778,,14.975842,
21784,,24.204447,,14.992494,
21800,,24.222225,,15.010255,
21815,,24.238892,,15.026906,
21830,,24.255558,,15.043557,
21846,,24.273336,,15.061318,
21861,,24.290003,,15.07797,
21877,,24.307781,,15.095731,
21892,,24.324448,,15.112382,
21907,,24.341114,,15.129033,
21923,,24.358892,,15.146794,
21938,,24.375559,,15.163445,
21953,,24.392225,,15.1801,
21969,,24.410004,,15.197877,
21984,,24.42667,,15.214542,
22000,,24.444448,,15.232319,
22015,,24.461115,,15.248984,
22030,,24.477781,,15.26565,
22046,,24.495558,,15.283426,
22061,,24.512226,,15.300092,
22077,,24.530003,,15.317868,
22092,,24.546669,,15.334534,
22107,,24.563337,,15.351199,
22123,,24.581114,,15.368976,
22138,,24.59778,,15.385641,
22154,,24.615559,,15.403418,
22169,,24.632225,,15.420083,
22184,,24.648891,,15.4367485,
22200,,24.66667,,15.454525,
22215,,24.683336,,15.47119,
22231,,24.701115,,15.488967,
22246,,24.717781,,15.505632,
22261,,24.734447,,15.522298,
22277,,24.752226,,15.540074,
22292,,24.768892,,15.55674,
22308,,24.78667,,15.574516,
22323,,24.803337,,15.591182,
22338,,24.820004,,15.607847,
22354,,24.837782,,15.625624,
22369,,24.854448,,15.642289,
22385,,24.872225,,15.660066,
22400,,24.888891,,15.676731,
22415,,24.90556,,15.693397,
22431,,24.923336,,15.711173,
22446,,24.940002,,15.7278385,
22462,,24.95778,,15.745615,
22477,,24.974447,,15.76228,
22492,,24.991114,,15.778946,
22508,,,,15.796722,
22523,,,,15.813388,
22539,,,,15.831164,
22554,,,,15.84783,
22569,,,,15.864495,
22585,,,,15.882272,
22600,,,,15.898937,
22615,,,,15.915603,
22631,,,,15.933379,
22646,,,,15.950045,
22662,,,,15.967821,
22677,,,,15.984487,
22692,,,,16.00115,
22708,,,,16.018911,
22723,,,,16.035563,
22739,,,,16.053324,
22754,,,,16.069975,
22769,,,,16.086626,
22785,,,,16.104387,
22800,,,,16.121038,
22816,,,,16.1388,
22831,,,,16.15545,
22846,,,,16.172102,
22862,,,,16.189863,
22877,,,,16.206514,
22893,,,,16.224276,
22908,,,,16.240927,
22923,,,,16.257578,
22939,,,,16.27534,
22954,,,,16.29199,
22970,,,,16.309752,
22985,,,,16.326403,
23000,,,,16.343054,
23016,,,,16.360815,
23031,,,,16.377466,
23047,,,,16.395227,
23062,,,,16.411879,
23077,,,,16.42853,
23093,,,,16.446291,
23108,,,,16.462942,
23124,,,,16.480703,
23139,,,,16.497355,
23154,,,,16.514006,
23170,,,,16.531767,
23185,,,,16.548418,
23201,,,,16.56618,
23216,,,,16.58283,
23231,,,,16.599482,
23247,,,,16.617243,
23262,,,,16.633894,
23277,,,,16.650545,
23293,,,,16.668306,
23308,,,,16.684958,
23324,,,,16.702719,
23339,,,,16.71937,
23354,,,,16.736021,
23370,,,,16.753782,
23385,,,,16.770433,
23401,,,,16.788195,
23416,,,,16.804846,
23431,,,,16.821497,
23447,,,,16.839258,
23462,,,,16.85591,
23478,,,,16.87367,
23493,,,,16.890322,
23508,,,,16.906973,
23524,,,,16.924734,
23539,,,,16.941385,
23555,,,,16.959146,
23570,,,,16.975798,
23585,,,,16.992449,
23601,,,,17.01021,
23616,,,,17.026861,
23632,,,,17.044622,
23647,,,,17.061274,
23662,,,,17.077925,
23678,,,,17.095686,
23693,,,,17.112337,
23709,,,,17.130098,
23724,,,,17.14675,
23739,,,,17.1634,
23755,,,,17.181162,
23770,,,,17.197813,
23786,,,,17.215574,
23801,,,,17.232225,
23816,,,,17.248877,
23832,,,,17.266638,
23847,,,,17.283289,
23863,,,,17.30105,
23878,,,,17.317701,
23893,,,,17.334352,
23909,,,,17.352114,
23924,,,,17.368765,
23940,,,,17.386526,
23955,,,,17.403177,
23970,,,,17.419828,
23986,,,,17.43759,
24001,,,,17.45424,
24016,,,,17.470892,
24032,,,,17.488653,
24047,,,,17.505304,
24063,,,,17.523066,
24078,,,,17.539717,
24093,,,,17.556368,
24109,,,,17.57413,
24124,,,,17.59078,
24140,,,,17.608541,
24155,,,,17.625193,
24170,,,,17.641844,
24186,,,,17.659605,
24201,,,,17.676256,
24217,,,,17.694017,
24232,,,,17.710669,
24247,,,,17.72732,
24263,,,,17.74508,
24278,,,,17.761732,
24294,,,,17.779493,
24309,,,,17.796144,
24324,,,,17.812796,
24340,,,,17.830557,
24355,,,,17.847208,
24371,,,,17.86497,
24386,,,,17.88162,
24401,,,,17.898272,
24417,,,,17.916033,
24432,,,,17.932684,
24448,,,,17.950445,
24463,,,,17.967096,
24478,,,,17.983747,
24494,,,,18.001509,
24509,,,,18.01816,
24525,,,,18.035921,
24540,,,,18.052572,
24555,,,,18.069223,
24571,,,,18.086985,
24586,,,,18.103636,
24602,,,,18.121397,
24617,,,,18.138048,
24632,,,,18.1547,
24648,,,,18.17246,
24663,,,,18.189112,
24678,,,,18.205763,
24694,,,,18.223524,
24709,,,,18.240175,
24725,,,,18.257936,
24740,,,,18.274588,
24755,,,,18.291239,
24771,,,,18.309,
24786,,,,18.325651,
24802,,,,18.343412,
24817,,,,18.360064,
24832,,,,18.376715,
24848,,,,18.394476,
24863,,,,18.411127,
24879,,,,18.428888,
24894,,,,18.44554,
24909,,,,18.46219,
24925,,,,18.479952,
24940,,,,18.496603,
24956,,,,18.514364,
24971,,,,18.531015,
24986,,,,18.547667,
25002,,,,18.565428,
25017,,,,18.582079,
25033,,,,18.59984,
25048,,,,18.616491,
25063,,,,18.633142,
25079,,,,18.650904,
25094,,,,18.667555,
25110,,,,18.685316,
25125,,,,18.701967,
25140,,,,18.718618,
25156,,,,18.73638,
25171,,,,18.75303,
25187,,,,18.770792,
25202,,,,18.787443,
25217,,,,18.804094,
25233,,,,18.821856,
25248,,,,18.838507,
25264,,,,18.856268,
25279,,,,18.87292,
25294,,,,18.88957,
25310,,,,18.907331,
25325,,,,18.923983,
25340,,,,18.940634,
25356,,,,18.958395,
25371,,,,18.975046,
25387,,,,18.992807,
25402,,,,19.009459,
25417,,,,19.02611,
25433,,,,19.043875,
25448,,,,19.060555,
25464,,,,19.078346,
25479,,,,19.095026,
25494,,,,19.111706,
25510,,,,19.129498,
25525,,,,19.146177,
25541,,,,19.163969,
25556,,,,19.180649,
25571,,,,19.197329,
25587,,,,19.21512,
25602,,,,19.2318,
25618,,,,19.249592,
25633,,,,19.266272,
25648,,,,19.282951,
25664,,,,19.300743,
25679,,,,19.317423,
25695,,,,19.335215,
25710,,,,19.351894,
25725,,,,19.368574,
25741,,,,19.386366,
25756,,,,19.403046,
25772,,,,19.420837,
25787,,,,19.437517,
25802,,,,19.454197,
25818,,,,19.471989,
25833,,,,19.488668,
25849,,,,19.50646,
25864,,,,19.52314,
25879,,,,19.53982,
25895,,,,19.557611,
25910,,,,19.574291,
25926,,,,19.592083,
25941,,,,19.608763,
25956,,,,19.625443,
25972,,,,19.643234,
25987,,,,19.659914,
26002,,,,19.676594,
26018,,,,19.694386,
26033,,,,19.711065,
26049,,,,19.728857,
26064,,,,19.745537,
26079,,,,19.762217,
26095,,,,19.780008,
26110,,,,19.796688,
26126,,,,19.81448,
26141,,,,19.83116,
26156,,,,19.84784,
26172,,,,19.865631,
26187,,,,19.88231,
26203,,,,19.900103,
26218,,,,19.916782,
26233,,,,19.933462,
26249,,,,19.951254,
26264,,,,19.967934,
26280,,,,19.985725,
26295,,,,20.002405,
26310,,,,20.019085,
26326,,,,20.036877,
26341,,,,20.053556,
26357,,,,20.071348,
26372,,,,20.088028,
26387,,,,20.104708,
26403,,,,20.1225,
26418,,,,20.13918,
26434,,,,20.156971,
26449,,,,20.17365,
26464,,,,20.19033,
26480,,,,20.208122,
26495,,,,20.224802,
26511,,,,20.242594,
26526,,,,20.259274,
26541,,,,20.275953,
26557,,,,20.293745,
26572,,,,20.310425,
26588,,,,20.328217,
26603,,,,20.344896,
26618,,,,20.361576,
26634,,,,20.379368,
26649,,,,20.396048,
26665,,,,20.41384,
26680,,,,20.43052,
26695,,,,20.447199,
26711,,,,20.46499,
26726,,,,20.48167,
26741,,,,20.49835,
26757,,,,20.516142,
26772,,,,20.532822,
26788,,,,20.550613,
26803,,,,20.567293,
26818,,,,20.583973,
26834,,,,20.601765,
26849,,,,20.618444,
26865,,,,20.636236,
26880,,,,20.652916,
26895,,,,20.669596,
26911,,,,20.687387,
26926,,,,20.704067,
26942,,,,20.721859,
26957,,,,20.738539,
26972,,,,20.755219,
26988,,,,20.77301,
27003,,,,20.78969,
27019,,,,20.807482,
27034,,,,20.824162,
27049,,,,20.840841,
27065,,,,20.858633,
27080,,,,20.875313,
27096,,,,20.893105,
27111,,,,20.909784,
27126,,,,20.926464,
27142,,,,20.944256,
27157,,,,20.960936,
27173,,,,20.978727,
27188,,,,20.995407,
27203,,,,21.012087,
27219,,,,21.029879,
27234,,,,21.046558,
27250,,,,21.06435,
27265,,,,21.08103,
27280,,,,21.09771,
27296,,,,21.115501,
27311,,,,21.132181,
27327,,,,21.149973,
27342,,,,21.166653,
27357,,,,21.183332,
27373,,,,21.201124,
27388,,,,21.217804,
27403,,,,21.234484,
27419,,,,21.252275,
27434,,,,21.268955,
27450,,,,21.286747,
27465,,,,21.303427,
27480,,,,21.320107,
27496,,,,21.337898,
27511,,,,21.354578,
27527,,,,21.37237,
27542,,,,21.38905,
27557,,,,21.40573,
27573,,,,21.423521,
27588,,,,21.4402,
27604,,,,21.457993,
27619,,,,21.474672,
27634,,,,21.491352,
27650,,,,21.509144,
27665,,,,21.525824,
27681,,,,21.543615,
27696,,,,21.560295,
27711,,,,21.576975,
27727,,,,21.594767,
27742,,,,21.611446,
27758,,,,21.629238,
27773,,,,21.645918,
27788,,,,21.662598,
27804,,,,21.68039,
27819,,,,21.69707,
27835,,,,21.71486,
27850,,,,21.73154,
27865,,,,21.74822,
27881,,,,21.766012,
27896,,,,21.782692,
27912,,,,21.800484,
27927,,,,21.817163,
27942,,,,21.833843,
27958,,,,21.851635,
27973,,,,21.868315,
27989,,,,21.886106,
28004,,,,21.902786,
28019,,,,21.919466,
28035,,,,21.937258,
28050,,,,21.953938,
28065,,,,21.970617,
28081,,,,21.988409,
28096,,,,22.005089,
28112,,,,22.02288,
28127,,,,22.03956,
28142,,,,22.05624,
28158,,,,22.074032,
28173,,,,22.090712,
28189,,,,22.108503,
28204,,,,22.125183,
28219,,,,22.141863,
28235,,,,22.159655,
28250,,,,22.176334,
28266,,,,22.194126,
28281,,,,22.210806,
28296,,,,22.227486,
28312,,,,22.245277,
28327,,,,22.261957,
28343,,,,22.279749,
28358,,,,22.296429,
28373,,,,22.313108,
28389,,,,22.3309,
28404,,,,22.34758,
28420,,,,22.365372,
28435,,,,22.382051,
28450,,,,22.398731,
28466,,,,22.416523,
28481,,,,22.433203,
28497,,,,22.450994,
28512,,,,22.467674,
28527,,,,22.484354,
28543,,,,22.502146,
28558,,,,22.518826,
28574,,,,22.536617,
28589,,,,22.553297,
28604,,,,22.569977,
28620,,,,22.587769,
28635,,,,22.604448,
28651,,,,22.62224,
28666,,,,22.63892,
28681,,,,22.6556,
28697,,,,22.673391,
28712,,,,22.690071,
28728,,,,22.707863,
28743,,,,22.724543,
28758,,,,22.741222,
28774,,,,22.759014,
28789,,,,22.775694,
28804,,,,22.792374,
28820,,,,22.810165,
28835,,,,22.826845,
28851,,,,22.844637,
28866,,,,22.861317,
28881,,,,22.877996,
28897,,,,22.895788,
28912,,,,22.912468,
28928,,,,22.93026,
28943,,,,22.94694,
28958,,,,22.96362,
28974,,,,22.981411,
28989,,,,22.99809,
29005,,,,23.015882,
29020,,,,23.032562,
29035,,,,23.049242,
29051,,,,23.067034,
29066,,,,23.083714,
29082,,,,23.101505,
29097,,,,23.118185,
29112,,,,23.134865,
29128,,,,23.152657,
29143,,,,23.169336,
29159,,,,23.187128,
29174,,,,23.203808,
29189,,,,23.220488,
29205,,,,23.23828,
29220,,,,23.25496,
29236,,,,23.27275,
29251,,,,23.28943,
29266,,,,23.30611,
29282,,,,23.323902,
29297,,,,23.340582,
29313,,,,23.358374,
29328,,,,23.375053,
29343,,,,23.391733,
29359,,,,23.409525,
29374,,,,23.426205,
29390,,,,23.443996,
29405,,,,23.460676,
29420,,,,23.477356,
29436,,,,23.495148,
29451,,,,23.511827,
29466,,,,23.528507,
29482,,,,23.546299,
29497,,,,23.562979,
29513,,,,23.58077,
29528,,,,23.59745,
29543,,,,23.61413,
29559,,,,23.631922,
29574,,,,23.648602,
29590,,,,23.666393,
29605,,,,23.683073,
29620,,,,23.699753,
29636,,,,23.717545,
29651,,,,23.734224,
29667,,,,23.752016,
29682,,,,23.768696,
29697,,,,23.785376,
29713,,,,23.803167,
29728,,,,23.819847,
29744,,,,23.837639,
29759,,,,23.854319,
29774,,,,23.870998,
29790,,,,23.88879,
29805,,,,23.90547,
29821,,,,23.923262,
29836,,,,23.939941,
29851,,,,23.956621,
29867,,,,23.974413,
29882,,,,23.991093,
29898,,,,24.008884,
29913,,,,24.025564,
29928,,,,24.042244,
29944,,,,24.060036,
29959,,,,24.076715,
29975,,,,24.094507,
29990,,,,24.111187,
30005,,,,24.127867,
30021,,,,24.145658,
30036,,,,24.162338,
30052,,,,24.18013,
30067,,,,24.19681,
30082,,,,24.21349,
30098,,,,24.231281,
30113,,,,24.247961,
30128,,,,24.26464,
30144,,,,24.282433,
30159,,,,24.299112,
30175,,,,24.316904,
30190,,,,24.333584,
30205,,,,24.350264,
30221,,,,24.368055,
30236,,,,24.384735,
30252,,,,24.402527,
30267,,,,24.419207,
30282,,,,24.435886,
30298,,,,24.453678,
30313,,,,24.470358,
30329,,,,24.48815,
30344,,,,24.50483,
30359,,,,24.52151,
30375,,,,24.5393,
30390,,,,24.55598,
30406,,,,24.573772,
30421,,,,24.590452,
30436,,,,24.607132,
30452,,,,24.624924,
30467,,,,24.641603,
30483,,,,24.659395,
30498,,,,24.676075,
30513,,,,24.692755,
30529,,,,24.710546,
30544,,,,24.727226,
30560,,,,24.745018,
30575,,,,24.761698,
30590,,,,24.778378,
30606,,,,24.79617,
30621,,,,24.812849,
30637,,,,24.83064,
30652,,,,24.84732,
30667,,,,24.864,
30683,,,,24.881792,
30698,,,,24.898472,
30714,,,,24.916264,
30729,,,,24.932943,
30744,,,,24.949623,
30760,,,,24.967415,
30775,,,,24.984095,


==> figures/gmm_1d/T_2/taus.csv <==
iter,diffusion,ULA,tempering,dilation,DAZ
0,0.99,0.99,0.99,0.99,0.99
1,0.08721319,0.08721319,0.7792653,0.989856,0.06982004
2,0.051858414,0.051858414,0.72460306,0.9897043,0.04426948
3,0.038653474,0.038653474,0.6846004,0.98955613,0.035318427
4,0.03106549,0.03106549,0.6503838,0.9894,0.030103898
5,0.026192209,0.026192209,0.62108856,0.98924166,0.02668042
6,0.022862833,0.022862833,0.59623146,0.98908687,0.02429121
7,0.020257782,0.020257782,0.5730784,0.9889237,0.022385076
8,0.018220954,0.018220954,0.55208147,0.98875827,0.020867674
9,0.016631885,0.016631885,0.53353035,0.9885967,0.019664725
10,0.015262225,0.015262225,0.5157172,0.9884264,0.018612625
11,0.014107398,0.014107398,0.49916542,0.98825353,0.017713306
12,0.013152161,0.013152161,0.48425806,0.98808473,0.01696009
13,0.012289,0.012289,0.4697156,0.9879069,0.016271526
14,0.0115316445,0.0115316445,0.45601884,0.9877264,0.015660603
15,0.0108843,0.0108843,0.4435427,0.9875501,0.015132972
16,0.010282777,0.010282777,0.43125266,0.9873644,0.0146379005
17,0.0097418865,0.0097418865,0.41957676,0.98717594,0.014188474
18,0.009269751,0.009269751,0.4088617,0.9869918,0.013792664
19,0.008822894,0.008822894,0.39823624,0.98679787,0.013414788
20,0.008414361,0.008414361,0.38808092,0.98660105,0.013066374
21,0.008052543,0.008052543,0.37871158,0.9864088,0.012755325
22,0.007705603,0.007705603,0.36937606,0.9862063,0.012454722
23,0.0073960633,0.0073960633,0.36073935,0.98600847,0.012184462
24,0.007097255,0.007097255,0.35211197,0.9858001,0.011921657
25,0.0068190526,0.0068190526,0.34381,0.98558867,0.011675156
26,0.006568625,0.006568625,0.33610365,0.98538214,0.011451696
27,0.00632493,0.00632493,0.32838196,0.98516446,0.011232718
28,0.0060962904,0.0060962904,0.3209297,0.98494375,0.01102582
29,0.005889057,0.005889057,0.31399354,0.98472804,0.010837044
30,0.005686084,0.005686084,0.30702645,0.98450094,0.010650924
31,0.005494511,0.005494511,0.3002866,0.9842704,0.010474079
32,0.005319909,0.005319909,0.2940001,0.98404527,0.01031185
33,0.005148015,0.005148015,0.28767255,0.9838081,0.010151118
34,0.0049849777,0.0049849777,0.28153956,0.9835675,0.009997678
35,0.004835709,0.004835709,0.2758088,0.98333246,0.009856312
36,0.004688132,0.004688132,0.27003098,0.9830849,0.009715675
37,0.004547587,0.004547587,0.26442158,0.9828337,0.009580897
38,0.004418424,0.004418424,0.25917223,0.98258835,0.009456281
39,0.004290278,0.004290278,0.2538722,0.98232996,0.009331831
40,0.004167817,0.004167817,0.24871965,0.98206776,0.009212207
41,0.00405492,0.00405492,0.24389161,0.9818117,0.009101261
42,0.0039425716,0.0039425716,0.2390109,0.98154193,0.008990195
43,0.0038388076,0.0038388076,0.2344341,0.9812785,0.008886998
44,0.0037353637,0.0037353637,0.22980419,0.981001,0.0087835025
45,0.003636056,0.003636056,0.22529458,0.9807195,0.008683552
46,0.003544126,0.003544126,0.22106153,0.9804445,0.008590456
47,0.0034522477,0.0034522477,0.21677513,0.98015493,0.008496874
48,0.0033638463,0.0033638463,0.21259621,0.97986114,0.008406296
49,0.0032818234,0.0032818234,0.20867005,0.9795742,0.008321753
50,0.0031996975,0.0031996975,0.20469102,0.97927195,0.0082366
51,0.0031205176,0.0031205176,0.20080857,0.9789654,0.008154013
52,0.0030469128,0.0030469128,0.19715811,0.97866595,0.008076785
53,0.0029730843,0.0029730843,0.19345571,0.9783506,0.007998866
54,0.0029017795,0.0029017795,0.18984054,0.9780307,0.007923161
55,0.0028353857,0.0028353857,0.18643895,0.97771823,0.007852264
56,0.0027686863,0.0027686863,0.18298663,0.9773892,0.007780609
57,0.0027041654,0.0027041654,0.17961353,0.97705543,0.007710885
58,0.002644002,0.002644002,0.17643775,0.97672945,0.007645484
59,0.0025834732,0.0025834732,0.17321274,0.9763862,0.007579294
60,0.002524843,0.002524843,0.17005976,0.9760379,0.0075147985
61,0.002470101,0.002470101,0.1670896,0.9756979,0.00745422
62,0.0024149579,0.0024149579,0.16407174,0.9753397,0.00739284
63,0.0023634313,0.0023634313,0.16122791,0.97499007,0.007335141
64,0.0023114835,0.0023114835,0.15833746,0.9746218,0.007276632
65,0.00226107,0.00226107,0.15550914,0.9742482,0.007219499
66,0.0022139088,0.0022139088,0.15284266,0.9738834,0.007165735
67,0.0021663175,0.0021663175,0.15013127,0.97349924,0.0071111578
68,0.002120079,0.002120079,0.14747694,0.9731096,0.0070578
69,0.002076781,0.002076781,0.14497344,0.9727292,0.0070075486
70,0.0020330455,0.0020330455,0.14242668,0.97232854,0.0069564846
71,0.0019905134,0.0019905134,0.13993253,0.9719222,0.006906517
72,0.0019506509,0.0019506509,0.13757916,0.97152543,0.006859407
73,0.0019103516,0.0019103516,0.13518423,0.97110766,0.0068114903
74,0.0018711272,0.0018711272,0.13283789,0.9706839,0.0067645633
75,0.0018343343,0.0018343343,0.13062312,0.9702702,0.0067202765
76,0.0017971079,0.0017971079,0.12836853,0.9698345,0.0066751973
77,0.0017608451,0.0017608451,0.12615886,0.9693927,0.0066310083
78,0.0017268062,0.0017268062,0.124072544,0.9689613,0.0065892763
79,0.0016923421,0.0016923421,0.12194794,0.9685071,0.006546764
80,0.0016587469,0.0016587469,0.11986511,0.9680465,0.00650507
81,0.0016271898,0.0016271898,0.11789792,0.9675968,0.00646566
82,0.0015952156,0.0015952156,0.11589399,0.9671233,0.006425486
83,0.0015651702,0.0015651702,0.11400093,0.96666104,0.006387496
84,0.0015347141,0.0015347141,0.11207225,0.96617436,0.006348753
85,0.0015049956,0.0015049956,0.11018059,0.96568084,0.006310705
86,0.0014770508,0.0014770508,0.1083931,0.965199,0.0062747006
87,0.0014487086,0.0014487086,0.1065715,0.96469176,0.006237953
88,0.0014210384,0.0014210384,0.10478438,0.9641774,0.0062018526
89,0.0013950043,0.0013950043,0.10309528,0.96367526,0.006167672
90,0.0013685869,0.0013685869,0.10137355,0.9631467,0.0061327713
91,0.0013427791,0.0013427791,0.09968399,0.9626107,0.0060984567
92,0.0013184876,0.0013184876,0.09808675,0.96208745,0.006065951
93,0.0012938258,0.0012938258,0.09645825,0.9615367,0.0060327384
94,0.0012697214,0.0012697214,0.09485986,0.9609782,0.0060000652
95,0.0012470221,0.0012470221,0.09334848,0.96043307,0.005969103
96,0.0012239659,0.0012239659,0.09180722,0.95985925,0.005937448
97,0.0012014215,0.0012014215,0.09029412,0.95927745,0.005906291
98,0.0011801822,0.0011801822,0.08886309,0.9587096,0.0058767484
99,0.0011585995,0.0011585995,0.08740348,0.9581119,0.0058465344
100,0.0011374863,0.0011374863,0.085970335,0.9575059,0.00581678
101,0.0011175872,0.0011175872,0.084614664,0.9569144,0.0057885516
102,0.0010973585,0.0010973585,0.08323169,0.95629185,0.005759667
103,0.0010775621,0.0010775621,0.08187348,0.95566076,0.00573121
104,0.0010588972,0.0010588972,0.0805885,0.95504487,0.0057042055
105,0.0010399162,0.0010399162,0.079277456,0.9543966,0.005676559
106,0.0010220159,0.0010220159,0.07803695,0.95376396,0.0056503206
107,0.0010038085,0.0010038085,0.07677109,0.9530982,0.005623447
108,0.0009859796,0.0009859796,0.07552758,0.9524232,0.005596957
109,0.00096915965,0.00096915965,0.074350774,0.9517646,0.0055717994
110,0.0009520455,0.0009520455,0.073149815,0.95107144,0.005546029
111,0.0009352817,0.0009352817,0.07196982,0.9503688,0.0055206125
112,0.0009194617,0.0009194617,0.070853055,0.94968325,0.0054964656
113,0.00090335956,0.00090335956,0.06971313,0.94896185,0.00547172
114,0.00088758295,0.00088758295,0.06859299,0.9482307,0.0054473057
115,0.0008726905,0.0008726905,0.06753266,0.9475171,0.0054241056
116,0.000857528,0.000857528,0.06645022,0.94676644,0.0054003214
117,0.0008426676,0.0008426676,0.06538645,0.9460055,0.0053768493
118,0.0008286354,0.0008286354,0.06437938,0.9452631,0.0053545306
119,0.00081434514,0.00081434514,0.06335118,0.944482,0.005331644
120,0.0008003364,0.0008003364,0.062340565,0.9436904,0.00530905
121,0.0007871049,0.0007871049,0.061383694,0.9429182,0.0052875658
122,0.0007736271,0.0007736271,0.06040663,0.94210565,0.005265525
123,0.00076041016,0.00076041016,0.05944617,0.9412823,0.0052437563
124,0.0007479246,0.0007479246,0.058536712,0.940479,0.005223051
125,0.0007352032,0.0007352032,0.057607934,0.93963397,0.0052018054
126,0.00072318333,0.00072318333,0.05672838,0.93880963,0.0051815896
127,0.0007109347,0.0007109347,0.055830117,0.9379425,0.005160842
128,0.0006989188,0.0006989188,0.054946966,0.9370639,0.005140347
129,0.0006875632,0.0006875632,0.054110546,0.9362068,0.005120834
130,0.0006759888,0.0006759888,0.053256247,0.93530536,0.0051008095
131,0.0006646323,0.0006646323,0.052416228,0.93439204,0.0050810147
132,0.0006538974,0.0006538974,0.051620584,0.9335012,0.005062169
133,0.0006429538,0.0006429538,0.05080785,0.93256414,0.0050428202
134,0.0006322135,0.0006322135,0.05000863,0.93161494,0.0050236923
135,0.00062205916,0.00062205916,0.04925156,0.9306892,0.0050054765
136,0.0006117052,0.0006117052,0.04847816,0.9297156,0.004986699
137,0.00060154253,0.00060154253,0.047717553,0.92872936,0.0049678665
138,0.0005919325,0.0005919325,0.046996996,0.9277675,0.004949664
139,0.0005821316,0.0005821316,0.04626084,0.92675614,0.0049306992
140,0.0005725097,0.0005725097,0.045536816,0.92573166,0.004911664
141,0.00056340965,0.00056340965,0.044850867,0.92473274,0.004893264
142,0.0005541276,0.0005541276,0.044150006,0.9236823,0.0048740893
143,0.0005450135,0.0005450135,0.04346063,0.9226184,0.0048548505
144,0.0005363917,0.0005363917,0.04280745,0.92158115,0.0048362575
145,0.0005275965,0.0005275965,0.04214001,0.92049056,0.0048168814
146,0.0005192757,0.0005192757,0.041507587,0.9194272,0.004798162
147,0.00051078625,0.00051078625,0.040861364,0.9183093,0.004778658
148,0.000502448,0.000502448,0.040225647,0.9171772,0.0047590835
149,0.000494559,0.000494559,0.03962323,0.9160736,0.0047401744
150,0.00048650912,0.00048650912,0.039007608,0.9149135,0.0047204746
151,0.00047860143,0.00047860143,0.038401973,0.9137387,0.0047007077
152,0.00047111805,0.00047111805,0.03782801,0.9125937,0.004681616
153,0.0004634809,0.0004634809,0.037241463,0.91139007,0.004661721
154,0.00045597815,0.00045597815,0.036664348,0.91017145,0.004641769
155,0.00044887696,0.00044887696,0.036117423,0.9089838,0.0046224887
156,0.00044162877,0.00044162877,0.03555843,0.9077355,0.0046024127
157,0.00043450735,0.00043450735,0.03500843,0.90647185,0.004582269
158,0.0004277658,0.0004277658,0.034487125,0.90524036,0.004562818
159,0.00042088478,0.00042088478,0.03395433,0.9039461,0.0045425547
160,0.00041412233,0.00041412233,0.033430047,0.9026361,0.0045222375
161,0.00040772083,0.00040772083,0.032933127,0.9013596,0.00450261
162,0.000401185,0.000401185,0.032425188,0.9000183,0.004482174
163,0.00039476188,0.00039476188,0.031925343,0.89866066,0.004461677
164,0.00038868003,0.00038868003,0.03145157,0.897338,0.0044418843
165,0.00038247075,0.00038247075,0.030967278,0.89594823,0.004421275
166,0.00037659155,0.00037659155,0.030508194,0.89459425,0.0044013765
167,0.00037058778,0.00037058778,0.030038882,0.8931717,0.00438066
168,0.00036468686,0.00036468686,0.029577052,0.8917324,0.004359886
169,0.00035909866,0.00035909866,0.029139247,0.8903304,0.0043398286
170,0.00035339178,0.00035339178,0.028691677,0.8888575,0.0043189493
171,0.00034778158,0.00034778158,0.028251192,0.88736737,0.0042980188
172,0.00034246876,0.00034246876,0.027833609,0.88591594,0.0042778132
173,0.00033704258,0.00033704258,0.027406687,0.8843915,0.0042567793
174,0.0003317076,0.0003317076,0.026986515,0.88284934,0.0042356956
175,0.00032665525,0.00032665525,0.026588177,0.8813475,0.0042153476
176,0.00032149407,0.00032149407,0.026180923,0.8797703,0.004194169
177,0.0003164186,0.0003164186,0.025780082,0.878175,0.0041729435
178,0.00031161253,0.00031161253,0.025400048,0.8766216,0.004152457
179,0.00030670097,0.00030670097,0.025011491,0.87499046,0.0041311393
180,0.00030187375,0.00030187375,0.024629038,0.8733409,0.004109776
181,0.00029729793,0.00029729793,0.024266426,0.87173486,0.0040891613
182,0.0002926271,0.0002926271,0.02389566,0.8700487,0.0040677143
183,0.00028803016,0.00028803016,0.023530709,0.8683437,0.004046224
184,0.00028367827,0.00028367827,0.023184666,0.86668396,0.00402549
185,0.00027922913,0.00027922913,0.022830844,0.86494166,0.004003919
186,0.000275017,0.000275017,0.022495365,0.86324584,0.003983111
187,0.00027071015,0.00027071015,0.022152325,0.86146575,0.003961467
188,0.00026647735,0.00026647735,0.021814639,0.8596663,0.0039397827
189,0.0002624641,0.0002624641,0.021494439,0.85791504,0.003918869
190,0.00025836568,0.00025836568,0.021167006,0.85607713,0.003897117
191,0.00025433267,0.00025433267,0.02084467,0.8542196,0.0038753299
192,0.00025051212,0.00025051212,0.020539016,0.8524121,0.0038543192
193,0.00024660808,0.00024660808,0.020226477,0.8505154,0.0038324702
194,0.00024276647,0.00024276647,0.019918792,0.8485988,0.0038105904
195,0.00023912815,0.00023912815,0.019627014,0.84673405,0.0037894936
196,0.00023540754,0.00023540754,0.019328622,0.8447777,0.003767561
197,0.00023174971,0.00023174971,0.019034872,0.8428011,0.0037455964
198,0.00022828214,0.00022828214,0.018756323,0.8408783,0.003724424
199,0.00022473781,0.00022473781,0.01847144,0.8388615,0.0037024126
200,0.00022125251,0.00022125251,0.018190965,0.83682406,0.0036803784
201,0.0002179474,0.0002179474,0.017925002,0.83484256,0.0036591403
202,0.0002145711,0.0002145711,0.017652923,0.8327644,0.0036370654
203,0.00021124892,0.00021124892,0.017385192,0.83066547,0.0036149686
204,0.00020809841,0.00020809841,0.017131222,0.8286245,0.003593676
205,0.00020488132,0.00020488132,0.01687141,0.8264843,0.0035715483
206,0.00020171436,0.00020171436,0.016615745,0.8243232,0.0035494044
207,0.00019871134,0.00019871134,0.016373219,0.822222,0.0035280655
208,0.00019564478,0.00019564478,0.01612511,0.8200193,0.0035058968
209,0.00019273655,0.00019273655,0.015889913,0.8178781,0.0034845406
210,0.00018976237,0.00018976237,0.01564933,0.81563365,0.0034623498
211,0.00018683873,0.00018683873,0.015412388,0.81336784,0.0034401529
212,0.00018406595,0.00018406595,0.015187724,0.8111657,0.0034187716
213,0.00018123008,0.00018123008,0.014957965,0.8088579,0.0033965576
214,0.00017844197,0.00017844197,0.014731682,0.80652857,0.003374343
215,0.00017579817,0.00017579817,0.014517036,0.8042652,0.0033529487
216,0.00017309411,0.00017309411,0.014297607,0.8018936,0.0033307287
217,0.00017043413,0.00017043413,0.014081496,0.7995004,0.003308511
218,0.00016791312,0.00016791312,0.013876476,0.79717547,0.0032871156
219,0.00016533463,0.00016533463,0.013666808,0.79473996,0.0032649022
220,0.00016279588,0.00016279588,0.013460403,0.7922827,0.0032426906
221,0.00016039184,0.00016039184,0.013264591,0.7898961,0.0032213088
222,0.0001579329,0.0001579329,0.0130642615,0.78739643,0.003199113
223,0.00015551166,0.00015551166,0.012867056,0.7848751,0.0031769264
224,0.00015321636,0.00015321636,0.012680031,0.7824267,0.0031555705
225,0.00015087132,0.00015087132,0.012488691,0.77986294,0.003133405
226,0.00014856218,0.00014856218,0.012300238,0.7772775,0.003111254
227,0.00014637195,0.00014637195,0.012121523,0.7747675,0.0030899374
228,0.0001441329,0.0001441329,0.011938764,0.7721397,0.003067817
229,0.00014201151,0.00014201151,0.0117653785,0.7695889,0.0030465338
230,0.00013984156,0.00013984156,0.0115879895,0.7669189,0.0030244503
231,0.00013770476,0.00013770476,0.011413281,0.76422745,0.0030023896
232,0.00013567824,0.00013567824,0.011247666,0.76161546,0.002981165
233,0.00013360851,0.00013360851,0.011078225,0.7588819,0.0029591504
234,0.00013157034,0.00013157034,0.010911337,0.7561272,0.0029371595
235,0.00012963706,0.00012963706,0.010753006,0.7534544,0.0029160122
236,0.00012765948,0.00012765948,0.010591058,0.750658,0.00289408
237,0.00012571388,0.00012571388,0.010431643,0.7478404,0.002872177
238,0.00012386972,0.00012386972,0.0102804005,0.74510735,0.002851118
239,0.00012198326,0.00012198326,0.01012566,0.7422488,0.0028292798
240,0.00012012553,0.00012012553,0.009973251,0.73936903,0.0028074794
241,0.00011836336,0.00011836336,0.009828674,0.7365764,0.00278652
242,0.000116562755,0.000116562755,0.009680859,0.73365605,0.002764793
243,0.000114790535,0.000114790535,0.009535266,0.73071533,0.002743107
244,0.00011310942,0.00011310942,0.009397136,0.7278642,0.002722261
245,0.0001113897,0.0001113897,0.009255811,0.72488356,0.0027006576
246,0.000109696135,0.000109696135,0.0091166105,0.72188264,0.002679099
247,0.00010809066,0.00010809066,0.008984614,0.718974,0.002658382
248,0.00010644999,0.00010644999,0.008849607,0.7159339,0.002636916
249,0.00010489362,0.00010489362,0.008721518,0.7129878,0.0026162905
250,0.000103301485,0.000103301485,0.0085904645,0.709909,0.002594923
251,0.0001017335,0.0001017335,0.008461379,0.7068109,0.0025736087
252,0.00010024609,0.00010024609,0.00833891,0.70380926,0.0025531324
253,9.8726094e-05,9.8726094e-05,0.00821366,0.7006734,0.0025319245
254,9.723007e-05,9.723007e-05,0.008090341,0.69751865,0.0025107744
255,9.581089e-05,9.581089e-05,0.00797334,0.694463,0.002490462
256,9.435903e-05,9.435903e-05,0.007853631,0.69127166,0.0024694288
257,9.292918e-05,9.292918e-05,0.0077357176,0.68806183,0.002448456
258,9.157277e-05,9.157277e-05,0.0076238452,0.68495375,0.002428319
259,9.018583e-05,9.018583e-05,0.007509382,0.6817086,0.0024074728
260,8.882151e-05,8.882151e-05,0.007396715,0.67844564,0.0023866906
261,8.752722e-05,8.752722e-05,0.007289836,0.67528695,0.0023667424
262,8.6203116e-05,8.6203116e-05,0.0071804803,0.6719899,0.0023460945
263,8.489904e-05,8.489904e-05,0.007072765,0.6686758,0.002325515
264,8.3661915e-05,8.3661915e-05,0.0069705667,0.6654684,0.002305767
265,8.2396284e-05,8.2396284e-05,0.0068660006,0.6621214,0.0022853296
266,8.115041e-05,8.115041e-05,0.0067630024,0.65875816,0.0022649667
267,7.996989e-05,7.996989e-05,0.006665309,0.6555043,0.0022454306
268,7.876215e-05,7.876215e-05,0.006565406,0.65210974,0.0022252162
269,7.761636e-05,7.761636e-05,0.0064706192,0.6488263,0.0022058256
270,7.644416e-05,7.644416e-05,0.0063736346,0.64540154,0.0021857675
271,7.528966e-05,7.528966e-05,0.0062781037,0.6419619,0.0021657888
272,7.4194395e-05,7.4194395e-05,0.0061874646,0.6386357,0.00214663
273,7.307387e-05,7.307387e-05,0.006094724,0.6351674,0.0021268132
274,7.197109e-05,7.197109e-05,0.0060033733,0.6316851,0.0021070829
275,7.092586e-05,7.092586e-05,0.005916701,0.6283187,0.0020881637
276,6.985649e-05,6.985649e-05,0.005828088,0.6248096,0.0020686015
277,6.8803245e-05,6.8803245e-05,0.0057408083,0.6212874,0.002049129
278,6.780403e-05,6.780403e-05,0.005657996,0.6178834,0.00203046
279,6.678174e-05,6.678174e-05,0.0055732634,0.61433625,0.0020111632
280,6.577485e-05,6.577485e-05,0.0054897997,0.61077696,0.0019919565
281,6.4819615e-05,6.4819615e-05,0.0054106084,0.6073382,0.0019735508
282,6.3842315e-05,6.3842315e-05,0.00532958,0.6037559,0.001954527
283,6.2880594e-05,6.2880594e-05,0.0052497652,0.60016245,0.0019355991
284,6.1968916e-05,6.1968916e-05,0.005174037,0.59669197,0.0019174627
285,6.103617e-05,6.103617e-05,0.005096569,0.59307754,0.0018987235
286,6.011746e-05,6.011746e-05,0.005020309,0.589453,0.0018800815
287,5.9245853e-05,5.9245853e-05,0.004947951,0.5859536,0.0018622244
288,5.8354093e-05,5.8354093e-05,0.0048739146,0.5823104,0.0018437763
289,5.750805e-05,5.750805e-05,0.0048036673,0.5787936,0.0018261082
290,5.664245e-05,5.664245e-05,0.0047317897,0.57513297,0.0018078593
291,5.5789875e-05,5.5789875e-05,0.0046609878,0.5714642,0.0017897133
292,5.498101e-05,5.498101e-05,0.004593809,0.5679238,0.0017723368
293,5.41537e-05,5.41537e-05,0.0045250715,0.5642399,0.0017543935
294,5.3339958e-05,5.3339958e-05,0.0044573625,0.5605489,0.0017365555
295,5.2567917e-05,5.2567917e-05,0.0043931194,0.55698824,0.0017194778
296,5.1778006e-05,5.1778006e-05,0.0043273848,0.5532844,0.0017018473
297,5.0999963e-05,5.0999963e-05,0.0042626844,0.5495747,0.0016843237
298,5.026179e-05,5.026179e-05,0.004201299,0.54599714,0.0016675505
299,4.9506532e-05,4.9506532e-05,0.0041384874,0.5422769,0.0016502391
300,4.8762624e-05,4.8762624e-05,0.0040766154,0.538552,0.0016330365
301,4.8056834e-05,4.8056834e-05,0.0040179095,0.534961,0.001616576
302,4.7334706e-05,4.7334706e-05,0.00395784,0.531228,0.0015995901
303,4.6623434e-05,4.6623434e-05,0.0038986686,0.52749145,0.0015827155
304,4.5948604e-05,4.5948604e-05,0.0038425252,0.52389044,0.001566571
305,4.525816e-05,4.525816e-05,0.003785078,0.5201483,0.0015499154
306,4.4579152e-05,4.4579152e-05,0.0037284894,0.51640385,0.0015333726
307,4.3935e-05,4.3935e-05,0.0036747968,0.51279634,0.0015175489
308,4.327593e-05,4.327593e-05,0.003619857,0.5090487,0.0015012291
309,4.262674e-05,4.262674e-05,0.0035657387,0.5053,0.0014850218
310,4.20108e-05,4.20108e-05,0.0035144014,0.5016896,0.0014695234
311,4.138059e-05,4.138059e-05,0.0034619044,0.49794015,0.0014535412
312,4.078266e-05,4.078266e-05,0.0034120928,0.49432975,0.0014382602
313,4.0170875e-05,4.0170875e-05,0.0033611238,0.49058115,0.0014225049
314,3.9568265e-05,3.9568265e-05,0.0033109162,0.48683363,0.001406865
315,3.8996524e-05,3.8996524e-05,0.0032632772,0.48322624,0.001391914
316,3.841153e-05,3.841153e-05,0.003214531,0.479482,0.0013765028
317,3.7835314e-05,3.7835314e-05,0.0031665135,0.47574,0.0013612078
318,3.728861e-05,3.728861e-05,0.0031209523,0.47213918,0.0013465892
319,3.6729238e-05,3.6729238e-05,0.0030743324,0.46840295,0.0013315236
320,3.617826e-05,3.617826e-05,0.0030284089,0.46467027,0.0013165759
321,3.5656245e-05,3.5656245e-05,0.0029848348,0.4610795,0.0013022925
322,3.5122266e-05,3.5122266e-05,0.002940248,0.45735493,0.0012875752
323,3.4596284e-05,3.4596284e-05,0.0028963273,0.4536351,0.001272975
324,3.409723e-05,3.409723e-05,0.0028546536,0.45005795,0.001259026
325,3.3586595e-05,3.3586595e-05,0.0028120116,0.4463487,0.0012446564
326,3.3083612e-05,3.3083612e-05,0.0027700067,0.44264537,0.0012304046
327,3.2606375e-05,3.2606375e-05,0.0027301519,0.4390852,0.001216792
328,3.211807e-05,3.211807e-05,0.002689404,0.43539476,0.0012027713
329,3.1637075e-05,3.1637075e-05,0.0026492649,0.4317115,0.0011888687
330,3.1180705e-05,3.1180705e-05,0.0026111782,0.4281717,0.0011755913
331,3.0713752e-05,3.0713752e-05,0.0025722063,0.4245036,0.001161919
332,3.0270701e-05,3.0270701e-05,0.0025352275,0.42097908,0.0011488647
333,2.9817376e-05,2.9817376e-05,0.0024973892,0.41732758,0.0011354238
334,2.9370838e-05,2.9370838e-05,0.0024601156,0.41368508,0.0011220993
335,2.8947159e-05,2.8947159e-05,0.0024247484,0.41018644,0.0011093793
336,2.8513654e-05,2.8513654e-05,0.0023885588,0.40656286,0.0010962853
337,2.808664e-05,2.808664e-05,0.0023529097,0.40294942,0.0010833076
338,2.7681486e-05,2.7681486e-05,0.0023190835,0.39947966,0.0010709205
339,2.7266935e-05,2.7266935e-05,0.0022844712,0.3958871,0.0010581729
340,2.6858797e-05,2.6858797e-05,0.0022503755,0.39230576,0.0010455396
341,2.6472013e-05,2.6472013e-05,0.0022180232,0.38886797,0.0010334849
342,2.6076243e-05,2.6076243e-05,0.0021849193,0.3853096,0.0010210796
343,2.5686393e-05,2.5686393e-05,0.0021523093,0.38176346,0.0010087901
344,2.5316493e-05,2.5316493e-05,0.0021213673,0.37836054,0.0009970645
345,2.4938001e-05,2.4938001e-05,0.0020897056,0.37483934,0.0009850002
346,2.4565168e-05,2.4565168e-05,0.0020585167,0.37133133,0.0009730503
347,2.4211411e-05,2.4211411e-05,0.002028923,0.367966,0.00096165057
348,2.3849441e-05,2.3849441e-05,0.0019986413,0.36448485,0.0009499237
349,2.3492883e-05,2.3492883e-05,0.0019688115,0.36101773,0.0009383103
350,2.315457e-05,2.315457e-05,0.0019405072,0.35769272,0.0009272332
351,2.2808399e-05,2.2808399e-05,0.0019115634,0.35425425,0.00091584167
352,2.2479942e-05,2.2479942e-05,0.0018841056,0.3509573,0.0009049772
353,2.2143859e-05,2.2143859e-05,0.0018560092,0.34754854,0.0008938042
354,2.1812799e-05,2.1812799e-05,0.0018283317,0.34415525,0.000882743
355,2.149868e-05,2.149868e-05,0.0018020695,0.34090272,0.00087219547
356,2.1177266e-05,2.1177266e-05,0.0017751964,0.33754075,0.00086135033
357,2.0860656e-05,2.0860656e-05,0.0017487241,0.3341952,0.0008506153
358,2.0560248e-05,2.0560248e-05,0.0017236053,0.3309892,0.0008403815
359,2.0252864e-05,2.0252864e-05,0.0016979023,0.32767642,0.0008298604
360,1.9950077e-05,1.9950077e-05,0.0016725826,0.32438073,0.0008194471
361,1.9662783e-05,1.9662783e-05,0.0016485576,0.3212234,0.0008095211
362,1.9368816e-05,1.9368816e-05,0.0016239737,0.31796193,0.00079931883
363,1.9079243e-05,1.9079243e-05,0.0015997564,0.31471822,0.00078922295
364,1.8804489e-05,1.8804489e-05,0.0015767774,0.3116116,0.000779601
365,1.8523355e-05,1.8523355e-05,0.001553264,0.30840334,0.000769712
366,1.8246423e-05,1.8246423e-05,0.0015301012,0.30521348,0.00075992773
367,1.7983662e-05,1.7983662e-05,0.0015081228,0.3021593,0.0007506042
368,1.7715052e-05,1.7715052e-05,0.0014856331,0.2990061,0.00074102357
369,1.7450655e-05,1.7450655e-05,0.0014634787,0.29587188,0.00073154643
370,1.719978e-05,1.719978e-05,0.0014424573,0.2928718,0.00072251674
371,1.6943073e-05,1.6943073e-05,0.0014209469,0.28977528,0.00071323954
372,1.6699494e-05,1.6699494e-05,0.0014005364,0.2868118,0.00070440146
373,1.6450253e-05,1.6450253e-05,0.001379651,0.2837536,0.00069532206
374,1.6204733e-05,1.6204733e-05,0.0013590772,0.2807152,0.0006863427
375,1.597177e-05,1.597177e-05,0.0013395554,0.2778082,0.00067778915
376,1.573339e-05,1.573339e-05,0.0013195794,0.27480897,0.000669003
377,1.5498568e-05,1.5498568e-05,0.0012999015,0.27183005,0.0006603147
378,1.5275757e-05,1.5275757e-05,0.0012812297,0.26898053,0.00065203983
379,1.5047766e-05,1.5047766e-05,0.0012621233,0.26604167,0.00064354145
380,1.48231775e-05,1.48231775e-05,0.0012433021,0.26312307,0.000635139
381,1.46100765e-05,1.46100765e-05,0.0012254434,0.26033214,0.0006271377
382,1.4392021e-05,1.4392021e-05,0.0012071691,0.2574542,0.0006189205
383,1.4177219e-05,1.4177219e-05,0.0011891675,0.25459737,0.00061079697
384,1.3973404e-05,1.3973404e-05,0.0011720862,0.251866,0.0006030627
385,1.376485e-05,1.376485e-05,0.0011546076,0.24905033,0.00059512147
386,1.3559409e-05,1.3559409e-05,0.0011373897,0.24625573,0.0005872712
387,1.3364476e-05,1.3364476e-05,0.0011210635,0.24358463,0.00057979743
388,1.316501e-05,1.316501e-05,0.00110436,0.24083166,0.0005721252
389,1.2968522e-05,1.2968522e-05,0.0010879054,0.23810007,0.0005645416
390,1.2782083e-05,1.2782083e-05,0.001072292,0.2354898,0.00055732316
391,1.259131e-05,1.259131e-05,0.0010563151,0.2328002,0.0005499134
392,1.2410294e-05,1.2410294e-05,0.0010411551,0.23023048,0.00054285995
393,1.222507e-05,1.222507e-05,0.0010256422,0.22758305,0.00053562084
394,1.2042611e-05,1.2042611e-05,0.0010103604,0.22495714,0.0005284669
395,1.1869483e-05,1.1869483e-05,0.00099586,0.2224489,0.00052165875
396,1.169233e-05,1.169233e-05,0.000981022,0.2198654,0.0005146709
397,1.1517822e-05,1.1517822e-05,0.0009664051,0.21730348,0.00050776696
398,1.1352239e-05,1.1352239e-05,0.0009525354,0.21485691,0.000501197
399,1.1182807e-05,1.1182807e-05,0.000938343,0.21233748,0.000494455
400,1.10159035e-05,1.10159035e-05,0.000924362,0.20983967,0.00048779417
401,1.0857535e-05,1.0857535e-05,0.0009110957,0.20745485,0.00048145666
402,1.0695487e-05,1.0695487e-05,0.0008975207,0.20499954,0.000474953
403,1.0535856e-05,1.0535856e-05,0.0008841479,0.20256588,0.0004685294
404,1.03843895e-05,1.03843895e-05,0.00087145873,0.2002428,0.00046241708
405,1.02294025e-05,1.02294025e-05,0.00085847435,0.19785154,0.00045614646
406,1.0076728e-05,1.0076728e-05,0.00084568333,0.19548184,0.00044995316
407,9.931862e-06,9.931862e-06,0.0008335462,0.1932203,0.0004440605
408,9.783628e-06,9.783628e-06,0.0008211267,0.19089288,0.00043801588
409,9.637608e-06,9.637608e-06,0.0008088922,0.18858692,0.0004320463
410,9.4990555e-06,9.4990555e-06,0.0007972831,0.18638667,0.00042636722
411,9.357281e-06,9.357281e-06,0.0007854039,0.18412279,0.00042054214
412,9.217624e-06,9.217624e-06,0.00077370164,0.18188025,0.00041479015
413,9.085109e-06,9.085109e-06,0.00076259754,0.1797409,0.00040931877
414,8.949513e-06,8.949513e-06,0.0007512351,0.17754011,0.00040370677
415,8.820853e-06,8.820853e-06,0.0007404535,0.17544088,0.00039836945
416,8.689292e-06,8.689292e-06,0.000729421,0.17328162,0.0003928956
417,8.559825e-06,8.559825e-06,0.0007185529,0.17114343,0.00038749102
418,8.436977e-06,8.436977e-06,0.0007082403,0.16910425,0.00038235076
419,8.311268e-06,8.311268e-06,0.0006976878,0.16700715,0.0003770794
420,8.187432e-06,8.187432e-06,0.0006872924,0.16493094,0.0003718752
421,8.069928e-06,8.069928e-06,0.00067742856,0.16295122,0.00036692654
422,7.949689e-06,7.949689e-06,0.0006673351,0.16091567,0.00036185212
423,7.831241e-06,7.831241e-06,0.000657392,0.15890072,0.0003568426
424,7.718848e-06,7.718848e-06,0.00064795726,0.15697978,0.00035207937
425,7.60384e-06,7.60384e-06,0.00063830294,0.155005,0.0003471952
426,7.490545e-06,7.490545e-06,0.0006287924,0.15305057,0.00034237388
427,7.3830424e-06,7.3830424e-06,0.0006197681,0.15118769,0.0003377901
428,7.2730377e-06,7.2730377e-06,0.00061053375,0.1492729,0.00033309052
429,7.164672e-06,7.164672e-06,0.000601437,0.14737809,0.0003284502
430,7.0618457e-06,7.0618457e-06,0.00059280527,0.14557235,0.00032404152
431,6.9566263e-06,6.9566263e-06,0.0005839727,0.14371662,0.0003195195
432,6.852975e-06,6.852975e-06,0.0005752717,0.1418806,0.00031505877
433,6.7546225e-06,6.7546225e-06,0.00056701555,0.14013115,0.00031081593
434,6.653981e-06,6.653981e-06,0.0005585672,0.13833353,0.00030646884
435,6.558484e-06,6.558484e-06,0.0005505507,0.13662083,0.0003023347
436,6.460765e-06,6.460765e-06,0.00054234767,0.13486119,0.00029809857
437,6.364502e-06,6.364502e-06,0.0005342669,0.13312073,0.000293917
438,6.273159e-06,6.273159e-06,0.0005265992,0.13146271,0.00028994307
439,6.1796914e-06,6.1796914e-06,0.000518753,0.12975952,0.00028586993
440,6.0876164e-06,6.0876164e-06,0.0005110238,0.12807514,0.00028184996
441,6.0002476e-06,6.0002476e-06,0.0005036897,0.12647083,0.00027803073
442,5.910846e-06,5.910846e-06,0.00049618486,0.12482303,0.0002741139
443,5.8227765e-06,5.8227765e-06,0.00048879185,0.12319365,0.0002702523
444,5.739209e-06,5.739209e-06,0.0004817768,0.121641934,0.000266579
445,5.6536965e-06,5.6536965e-06,0.0004745985,0.12004838,0.0002628168
446,5.569458e-06,5.569458e-06,0.0004675271,0.118472874,0.00025910392
447,5.4895268e-06,5.4895268e-06,0.00046081727,0.1169727,0.00025557537
448,5.4077345e-06,5.4077345e-06,0.00045395124,0.115432255,0.0002519612
449,5.327161e-06,5.327161e-06,0.0004471875,0.11390951,0.0002483925
450,5.2507066e-06,5.2507066e-06,0.00044076957,0.11245972,0.00024500373
451,5.1724724e-06,5.1724724e-06,0.00043420223,0.11097127,0.00024152987
452,5.0954045e-06,5.0954045e-06,0.00042773277,0.10950006,0.00023810274
453,5.0222766e-06,5.0222766e-06,0.000421594,0.108099535,0.00023484853
454,4.947446e-06,4.947446e-06,0.00041531242,0.10666183,0.00023151028
455,4.8764414e-06,4.8764414e-06,0.00040935192,0.105293326,0.00022834049
456,4.803784e-06,4.803784e-06,0.00040325272,0.10388861,0.00022509301
457,4.732209e-06,4.732209e-06,0.00039724438,0.102500506,0.0002218877
458,4.664293e-06,4.664293e-06,0.0003915432,0.10117935,0.00021884424
459,4.594797e-06,4.594797e-06,0.00038570937,0.099823385,0.00021572523
460,4.526336e-06,4.526336e-06,0.0003799624,0.09848361,0.00021264785
461,4.4613744e-06,4.4613744e-06,0.00037450925,0.09720861,0.00020972594
462,4.3949017e-06,4.3949017e-06,0.0003689292,0.09590021,0.00020673097
463,4.329419e-06,4.329419e-06,0.00036343225,0.09460758,0.00020377662
464,4.267284e-06,4.267284e-06,0.00035821638,0.0933776,0.00020097163
465,4.203703e-06,4.203703e-06,0.00035287903,0.092115484,0.00019809676
466,4.141069e-06,4.141069e-06,0.00034762127,0.09086871,0.00019526081
467,4.081637e-06,4.081637e-06,0.00034263227,0.08968249,0.00019256826
468,4.0208224e-06,4.0208224e-06,0.00033752716,0.08846542,0.00018980943
469,3.9609135e-06,3.9609135e-06,0.00033249857,0.08726331,0.00018708728
470,3.9040674e-06,3.9040674e-06,0.0003277271,0.08611972,0.00018450286
471,3.845898e-06,3.845898e-06,0.00032284408,0.08494648,0.00018185611
472,3.788595e-06,3.788595e-06,0.00031803382,0.08378778,0.00017924343
473,3.7342218e-06,3.7342218e-06,0.00031346944,0.08268559,0.00017676297
474,3.6785832e-06,3.6785832e-06,0.00030879886,0.08155498,0.00017422343
475,3.625789e-06,3.625789e-06,0.00030436704,0.0804796,0.00017180952
476,3.5717658e-06,3.5717658e-06,0.00029983206,0.07937654,0.00016933678
477,3.5185478e-06,3.5185478e-06,0.00029536465,0.078287326,0.00016689966
478,3.4680502e-06,3.4680502e-06,0.00029112565,0.07725139,0.00016458562
479,3.4163775e-06,3.4163775e-06,0.00028678795,0.07618892,0.0001622127
480,3.3654744e-06,3.3654744e-06,0.00028251493,0.07513985,0.00015987398
481,3.3171739e-06,3.3171739e-06,0.0002784603,0.07414222,0.00015765376
482,3.267749e-06,3.267749e-06,0.00027431134,0.07311911,0.00015537959
483,3.2190605e-06,3.2190605e-06,0.0002702242,0.07210903,0.00015313544
484,3.1728614e-06,3.1728614e-06,0.000266346,0.07114855,0.00015100505
485,3.1255868e-06,3.1255868e-06,0.00026237752,0.07016363,0.00014882408
486,3.0790166e-06,3.0790166e-06,0.00025846818,0.0691913,0.0001466735
487,3.034827e-06,3.034827e-06,0.0002547587,0.0682668,0.00014462942
488,2.9896091e-06,2.9896091e-06,0.00025096288,0.06731889,0.00014253687
489,2.9450648e-06,2.9450648e-06,0.00024722362,0.0663832,0.0001404746
490,2.9027979e-06,2.9027979e-06,0.00024367552,0.06549359,0.00013851679
491,2.8595473e-06,2.8595473e-06,0.00024004481,0.06458149,0.00013650914
492,2.8169407e-06,2.8169407e-06,0.00023646823,0.06368124,0.00013453062
493,2.7765125e-06,2.7765125e-06,0.00023307449,0.062825404,0.00013265248
494,2.7351434e-06,2.7351434e-06,0.00022960175,0.06194801,0.00013072985
495,2.6958892e-06,2.6958892e-06,0.00022630655,0.06111395,0.00012890305
496,2.6557213e-06,2.6557213e-06,0.00022293466,0.060258918,0.00012703148
497,2.616152e-06,2.616152e-06,0.00021961301,0.0594151,0.0001251871
498,2.5786053e-06,2.5786053e-06,0.00021646117,0.058613006,0.00012343633
499,2.540185e-06,2.540185e-06,0.00021323595,0.057790812,0.00012164415
500,2.502337e-06,2.502337e-06,0.00021005882,0.056979448,0.000119875585
501,2.4664241e-06,2.4664241e-06,0.00020704408,0.05620825,0.000118196185
502,2.429675e-06,2.429675e-06,0.00020395921,0.05541781,0.00011647707
503,2.3934738e-06,2.3934738e-06,0.00020092027,0.054637834,0.000114782975
504,2.359123e-06,2.359123e-06,0.00019803671,0.053896543,0.000113174916
505,2.323973e-06,2.323973e-06,0.00019508603,0.053136762,0.000111527035
506,2.2893466e-06,2.2893466e-06,0.00019217932,0.052387103,0.0001099021
507,2.2564902e-06,2.2564902e-06,0.00018942119,0.05167468,0.00010835973
508,2.2228694e-06,2.2228694e-06,0.00018659887,0.050944556,0.00010678094
509,2.1897492e-06,2.1897492e-06,0.00018381861,0.05022417,0.00010522516
510,2.1583223e-06,2.1583223e-06,0.00018118048,0.049539622,0.00010374822
511,2.1261642e-06,2.1261642e-06,0.00017848096,0.0488381,0.000102234
512,2.094485e-06,2.094485e-06,0.00017582164,0.048146006,0.00010074187
513,2.0644254e-06,2.0644254e-06,0.0001732983,0.047488376,9.932559e-05
514,2.033666e-06,2.033666e-06,0.0001707162,0.04681444,9.787591e-05
515,2.003365e-06,2.003365e-06,0.00016817257,0.046149656,9.644739e-05
516,1.974613e-06,1.974613e-06,0.000165759,0.045517962,9.50913e-05
517,1.945192e-06,1.945192e-06,0.00016328924,0.044870723,9.3701005e-05
518,1.917275e-06,1.917275e-06,0.00016094575,0.04425572,9.238142e-05
519,1.8887083e-06,1.8887083e-06,0.0001585477,0.043625616,9.103075e-05
520,1.8605671e-06,1.8605671e-06,0.0001561854,0.04300403,8.9699824e-05
521,1.8338645e-06,1.8338645e-06,0.00015394385,0.0424135,8.843659e-05
522,1.8065406e-06,1.8065406e-06,0.00015165014,0.041808456,8.7143584e-05
523,1.7796237e-06,1.7796237e-06,0.00014939062,0.04121166,8.586834e-05
524,1.754083e-06,1.754083e-06,0.00014724658,0.04064471,8.465697e-05
525,1.7279476e-06,1.7279476e-06,0.00014505266,0.04006382,8.3417086e-05
526,1.7022018e-06,1.7022018e-06,0.00014289141,0.0394909,8.2195365e-05
527,1.6777722e-06,1.6777722e-06,0.00014084067,0.038946655,8.1035796e-05
528,1.6527739e-06,1.6527739e-06,0.00013874218,0.03838907,7.984895e-05
529,1.6281481e-06,1.6281481e-06,0.00013667498,0.03783916,7.8679484e-05
530,1.6047812e-06,1.6047812e-06,0.00013471345,0.03731678,7.756893e-05
531,1.5808705e-06,1.5808705e-06,0.00013270625,0.03678166,7.6430886e-05
532,1.5573161e-06,1.5573161e-06,0.00013072896,0.0362539,7.5309545e-05
533,1.5349657e-06,1.5349657e-06,0.00012885279,0.035752576,7.424528e-05
534,1.5120952e-06,1.5120952e-06,0.00012693291,0.03523905,7.315601e-05
535,1.4895655e-06,1.4895655e-06,0.00012504165,0.034732647,7.208271e-05
536,1.4681876e-06,1.4681876e-06,0.00012324708,0.03425163,7.1064045e-05
537,1.446312e-06,1.446312e-06,0.00012141074,0.033758923,7.002144e-05
538,1.4255548e-06,1.4255548e-06,0.00011966827,0.03329091,6.903152e-05
539,1.4043146e-06,1.4043146e-06,0.000117885254,0.03281153,6.8016976e-05
540,1.3833908e-06,1.3833908e-06,0.00011612881,0.032338828,6.7017354e-05
541,1.3635366e-06,1.3635366e-06,0.00011446215,0.031889867,6.6068635e-05
542,1.3432203e-06,1.3432203e-06,0.000112756694,0.031430017,6.509764e-05
543,1.3232068e-06,1.3232068e-06,0.00011107666,0.030976582,6.414092e-05
544,1.3042163e-06,1.3042163e-06,0.00010948251,0.030545931,6.3232925e-05
545,1.284784e-06,1.284784e-06,0.00010785125,0.030104857,6.230361e-05
546,1.2656411e-06,1.2656411e-06,0.000106244304,0.029669955,6.1387946e-05
547,1.2474769e-06,1.2474769e-06,0.000104719504,0.029256921,6.051875e-05
548,1.2288899e-06,1.2288899e-06,0.00010315922,0.028833903,5.9627786e-05
549,1.2105799e-06,1.2105799e-06,0.00010162219,0.028416824,5.8749938e-05
550,1.1932057e-06,1.1932057e-06,0.00010016372,0.028020734,5.7916826e-05
551,1.1754274e-06,1.1754274e-06,9.8671306e-05,0.027615083,5.7064168e-05
552,1.1579139e-06,1.1579139e-06,9.720114e-05,0.027215142,5.6224064e-05
553,1.1412958e-06,1.1412958e-06,9.580613e-05,0.026835341,5.5426764e-05
554,1.1242909e-06,1.1242909e-06,9.437865e-05,0.026446389,5.4610766e-05
555,1.1075392e-06,1.1075392e-06,9.297244e-05,0.026062915,5.380678e-05
556,1.0916441e-06,1.0916441e-06,9.163812e-05,0.025698751,5.304376e-05
557,1.0753789e-06,1.0753789e-06,9.027274e-05,0.025325835,5.2262847e-05
558,1.0599454e-06,1.0599454e-06,8.897716e-05,0.024971714,5.1520936e-05
559,1.0441524e-06,1.0441524e-06,8.765143e-05,0.024609089,5.0761133e-05
560,1.028595e-06,1.028595e-06,8.6345455e-05,0.0242516,5.0012535e-05
561,1.0138327e-06,1.0138327e-06,8.5106236e-05,0.023912143,4.93021e-05
562,9.987269e-07,9.987269e-07,8.383818e-05,0.023564516,4.8575017e-05
563,9.838462e-07,9.838462e-07,8.2589024e-05,0.023221832,4.785866e-05
564,9.697262e-07,9.697262e-07,8.140373e-05,0.022896448,4.717882e-05
565,9.552776e-07,9.552776e-07,8.019083e-05,0.02256327,4.6483052e-05
566,9.410444e-07,9.410444e-07,7.899602e-05,0.022234812,4.5797544e-05
567,9.275387e-07,9.275387e-07,7.786228e-05,0.021922935,4.5146982e-05
568,9.137186e-07,9.137186e-07,7.670216e-05,0.021603603,4.4481178e-05
569,9.0010457e-07,9.0010457e-07,7.555932e-05,0.02128883,4.3825195e-05
570,8.871864e-07,8.871864e-07,7.447491e-05,0.020989934,4.3202363e-05
571,8.739676e-07,8.739676e-07,7.3365256e-05,0.020683896,4.256414e-05
572,8.6094576e-07,8.6094576e-07,7.227214e-05,0.020382242,4.193535e-05
573,8.4858965e-07,8.4858965e-07,7.123491e-05,0.020095825,4.1338622e-05
574,8.3594597e-07,8.3594597e-07,7.0173526e-05,0.019802552,4.0727933e-05
575,8.234906e-07,8.234906e-07,6.9127964e-05,0.019513493,4.0126266e-05
576,8.11672e-07,8.11672e-07,6.813585e-05,0.019239044,3.9555285e-05
577,7.995784e-07,7.995784e-07,6.712064e-05,0.018958032,3.8970946e-05
578,7.8810297e-07,7.8810297e-07,6.615735e-05,0.018691262,3.84164e-05
579,7.7636054e-07,7.7636054e-07,6.5171625e-05,0.018418103,3.784888e-05
580,7.6479296e-07,7.6479296e-07,6.420058e-05,0.018148866,3.7289745e-05
581,7.5381683e-07,7.5381683e-07,6.327919e-05,0.017893277,3.675913e-05
582,7.4258526e-07,7.4258526e-07,6.233635e-05,0.01763164,3.6216094e-05
583,7.3152097e-07,7.3152097e-07,6.140756e-05,0.017373633,3.5681078e-05
584,7.210223e-07,7.210223e-07,6.0526254e-05,0.017128747,3.517335e-05
585,7.1027927e-07,7.1027927e-07,5.9624428e-05,0.016878096,3.4653574e-05
586,6.996964e-07,6.996964e-07,5.873605e-05,0.016630964,3.4140765e-05
587,6.896544e-07,6.896544e-07,5.7893078e-05,0.016396346,3.365412e-05
588,6.7937884e-07,6.7937884e-07,5.7030487e-05,0.016156204,3.31561e-05
589,6.6925634e-07,6.6925634e-07,5.6180754e-05,0.015919557,3.2665448e-05
590,6.596513e-07,6.596513e-07,5.5374458e-05,0.01569478,3.2199834e-05
591,6.4982265e-07,6.4982265e-07,5.4549397e-05,0.015464716,3.1723335e-05
592,6.4014057e-07,6.4014057e-07,5.373663e-05,0.015238023,3.1253883e-05
593,6.309533e-07,6.309533e-07,5.296541e-05,0.0150228115,3.080839e-05
594,6.215524e-07,6.215524e-07,5.217624e-05,0.014802407,3.0352483e-05
595,6.1229144e-07,6.1229144e-07,5.1398834e-05,0.014585234,2.990332e-05
596,6.035039e-07,6.035039e-07,5.066117e-05,0.014379119,2.9477076e-05
597,5.945119e-07,5.945119e-07,4.9906335e-05,0.014168104,2.904087e-05
598,5.859796e-07,5.859796e-07,4.9190086e-05,0.01396771,2.8626919e-05
599,5.772487e-07,5.772487e-07,4.8457172e-05,0.013762607,2.8203292e-05
600,5.6864786e-07,5.6864786e-07,4.7735175e-05,0.013560516,2.7785933e-05
601,5.6048674e-07,5.6048674e-07,4.7050085e-05,0.013368709,2.7389871e-05
602,5.5213565e-07,5.5213565e-07,4.6349058e-05,0.0131722335,2.6984551e-05
603,5.4390904e-07,5.4390904e-07,4.565847e-05,0.012978644,2.6585227e-05
604,5.3610296e-07,5.3610296e-07,4.500319e-05,0.012794915,2.620628e-05
605,5.281152e-07,5.281152e-07,4.433266e-05,0.012606872,2.5817933e-05
606,5.202465e-07,5.202465e-07,4.3672117e-05,0.012421509,2.5435218e-05
607,5.1278e-07,5.1278e-07,4.304534e-05,0.012245514,2.5072042e-05
608,5.051397e-07,5.051397e-07,4.2403983e-05,0.01206539,2.4700386e-05
609,4.976133e-07,4.976133e-07,4.1772175e-05,0.011887915,2.4334237e-05
610,4.904717e-07,4.904717e-07,4.1172665e-05,0.011719482,2.398678e-05
611,4.831638e-07,4.831638e-07,4.055921e-05,0.011547002,2.3631212e-05
612,4.759648e-07,4.759648e-07,3.995489e-05,0.011377006,2.3280913e-05
613,4.6913385e-07,4.6913385e-07,3.9381466e-05,0.011215671,2.2948496e-05
614,4.621439e-07,4.621439e-07,3.8794697e-05,0.011050553,2.2608318e-05
615,4.5525812e-07,4.5525812e-07,3.8216665e-05,0.010887866,2.2273181e-05
616,4.4872436e-07,4.4872436e-07,3.766819e-05,0.010733412,2.1955153e-05
617,4.420385e-07,4.420385e-07,3.7106944e-05,0.010575257,2.16297e-05
618,4.3545225e-07,4.3545225e-07,3.655406e-05,0.010419433,2.130907e-05
619,4.2920271e-07,4.2920271e-07,3.6029447e-05,0.010271551,2.1004811e-05
620,4.2280774e-07,4.2280774e-07,3.549262e-05,0.010120202,2.0693444e-05
621,4.167397e-07,4.167397e-07,3.4983237e-05,0.009976566,2.039797e-05
622,4.1053042e-07,4.1053042e-07,3.4462e-05,0.00982947,2.00956e-05
623,4.0441364e-07,4.0441364e-07,3.3948523e-05,0.00968451,1.9797713e-05
624,3.9860956e-07,3.9860956e-07,3.34613e-05,0.00954694,1.951503e-05
625,3.9267042e-07,3.9267042e-07,3.296274e-05,0.009406147,1.9225748e-05
626,3.8681975e-07,3.8681975e-07,3.2471606e-05,0.00926743,1.8940753e-05
627,3.812682e-07,3.812682e-07,3.2005577e-05,0.009135785,1.867031e-05
628,3.755874e-07,3.755874e-07,3.1528703e-05,0.009000987,1.8393548e-05
629,3.699913e-07,3.699913e-07,3.105894e-05,0.00886813,1.812089e-05
630,3.6468126e-07,3.6468126e-07,3.0613184e-05,0.008742048,1.786215e-05
631,3.5924762e-07,3.5924762e-07,3.015706e-05,0.008613015,1.759737e-05
632,3.5389496e-07,3.5389496e-07,2.970773e-05,0.008485885,1.7336168e-05
633,3.4881595e-07,3.4881595e-07,2.928137e-05,0.008365238,1.7088209e-05
634,3.4361867e-07,3.4361867e-07,2.8845088e-05,0.008241766,1.6834469e-05
635,3.3849886e-07,3.3849886e-07,2.8415305e-05,0.008120027,1.6584494e-05
636,3.336408e-07,3.336408e-07,2.8007493e-05,0.008004482,1.6347287e-05
637,3.2866967e-07,3.2866967e-07,2.7590191e-05,0.007886234,1.6104546e-05
638,3.2377258e-07,3.2377258e-07,2.7179107e-05,0.0077697313,1.5865411e-05
639,3.191259e-07,3.191259e-07,2.6789035e-05,0.0076591712,1.5638489e-05
640,3.14371e-07,3.14371e-07,2.638989e-05,0.007546024,1.5406275e-05
641,3.0985922e-07,3.0985922e-07,2.6011146e-05,0.0074386466,1.5185919e-05
642,3.052424e-07,3.052424e-07,2.5623589e-05,0.0073287254,1.4960425e-05
643,3.0069438e-07,3.0069438e-07,2.5241805e-05,0.0072203665,1.4738278e-05
644,2.963789e-07,2.963789e-07,2.487954e-05,0.007117535,1.4527477e-05
645,2.9196292e-07,2.9196292e-07,2.4508841e-05,0.007012299,1.43117595e-05
646,2.8761278e-07,2.8761278e-07,2.4143668e-05,0.006908618,1.4099245e-05
647,2.83485e-07,2.83485e-07,2.3797164e-05,0.0068102265,1.3897585e-05
648,2.7926117e-07,2.7926117e-07,2.3442593e-05,0.006709534,1.369122e-05
649,2.7510026e-07,2.7510026e-07,2.3093307e-05,0.00661033,1.348792e-05
650,2.711521e-07,2.711521e-07,2.2761875e-05,0.006516187,1.3295004e-05
651,2.67112e-07,2.67112e-07,2.2422731e-05,0.0064197653,1.3097587e-05
652,2.6313214e-07,2.6313214e-07,2.208864e-05,0.0063247643,1.2903101e-05
653,2.5935572e-07,2.5935572e-07,2.1771628e-05,0.0062346105,1.2718549e-05
654,2.554914e-07,2.554914e-07,2.1447238e-05,0.00614235,1.2529693e-05
655,2.5168467e-07,2.5168467e-07,2.1127682e-05,0.0060514538,1.2343639e-05
656,2.4807252e-07,2.4807252e-07,2.082446e-05,0.0059651965,1.2167089e-05
657,2.443763e-07,2.443763e-07,2.0514182e-05,0.005876922,1.1986422e-05
658,2.407352e-07,2.407352e-07,2.0208528e-05,0.005789954,1.1808436e-05
659,2.372802e-07,2.372802e-07,1.99185e-05,0.005707424,1.16395395e-05
660,2.3374481e-07,2.3374481e-07,1.962172e-05,0.0056229406,1.14667055e-05
661,2.3039016e-07,2.3039016e-07,1.9340114e-05,0.005542722,1.1302698e-05
662,2.2695743e-07,2.2695743e-07,1.9051951e-05,0.005460629,1.11348645e-05
663,2.2357582e-07,2.2357582e-07,1.8768083e-05,0.0053797523,1.0969524e-05
664,2.203671e-07,2.203671e-07,1.8498728e-05,0.0053030034,1.0812627e-05
665,2.1708371e-07,2.1708371e-07,1.8223103e-05,0.0052244607,1.0652071e-05
666,2.1384923e-07,2.1384923e-07,1.7951585e-05,0.0051470823,1.04939e-05
667,2.1078012e-07,2.1078012e-07,1.7693947e-05,0.0050736526,1.0343806e-05
668,2.0763956e-07,2.0763956e-07,1.7430313e-05,0.0049985074,1.01902115e-05
669,2.045458e-07,2.045458e-07,1.7170607e-05,0.004924475,1.0038897e-05
670,2.016102e-07,2.016102e-07,1.6924178e-05,0.0048542214,9.895312e-06
671,1.9860627e-07,1.9860627e-07,1.6672013e-05,0.0047823163,9.748377e-06
672,1.956471e-07,1.956471e-07,1.6423604e-05,0.0047114254,9.603625e-06
673,1.9283921e-07,1.9283921e-07,1.6187896e-05,0.0046441536,9.466264e-06
674,1.8996596e-07,1.8996596e-07,1.5946704e-05,0.0045753107,9.3256995e-06
675,1.8713554e-07,1.8713554e-07,1.5709102e-05,0.004507488,9.187223e-06
676,1.844498e-07,1.844498e-07,1.5483647e-05,0.004443128,9.05582e-06
677,1.8170155e-07,1.8170155e-07,1.52529465e-05,0.004377265,8.921307e-06
678,1.7899427e-07,1.7899427e-07,1.5025683e-05,0.0043123784,8.788609e-06
679,1.7642537e-07,1.7642537e-07,1.4810037e-05,0.004250804,8.6626915e-06
680,1.7379669e-07,1.7379669e-07,1.4589372e-05,0.004187792,8.53384e-06
681,1.713024e-07,1.713024e-07,1.4379988e-05,0.0041279965,8.411573e-06
682,1.6875005e-07,1.6875005e-07,1.4165731e-05,0.004066805,8.286456e-06
683,1.6623574e-07,1.6623574e-07,1.3954666e-05,0.0040065204,8.163201e-06
684,1.6384993e-07,1.6384993e-07,1.3754391e-05,0.0039493134,8.046243e-06
685,1.6140864e-07,1.6140864e-07,1.3549456e-05,0.0038907335,7.926561e-06
686,1.590037e-07,1.590037e-07,1.3347573e-05,0.0038330094,7.80866e-06
687,1.5672171e-07,1.5672171e-07,1.3156011e-05,0.003778233,7.696782e-06
688,1.5438661e-07,1.5438661e-07,1.2959991e-05,0.003722178,7.582297e-06
689,1.520863e-07,1.520863e-07,1.2766892e-05,0.0036669548,7.469516e-06
690,1.4990357e-07,1.4990357e-07,1.2583664e-05,0.0036145514,7.3624974e-06
691,1.4767006e-07,1.4767006e-07,1.2396171e-05,0.0035609251,7.252985e-06
692,1.4546983e-07,1.4546983e-07,1.2211472e-05,0.0035080942,7.1451022e-06
693,1.4338208e-07,1.4338208e-07,1.2036216e-05,0.0034579611,7.0427313e-06
694,1.4124572e-07,1.4124572e-07,1.18568805e-05,0.0034066578,6.9379757e-06
695,1.391412e-07,1.391412e-07,1.1680217e-05,0.003356116,6.8347786e-06
696,1.3714428e-07,1.3714428e-07,1.1512583e-05,0.0033081546,6.736854e-06
697,1.3510088e-07,1.3510088e-07,1.134105e-05,0.003259074,6.636648e-06
698,1.3308792e-07,1.3308792e-07,1.1172072e-05,0.0032107215,6.537932e-06
699,1.3117786e-07,1.3117786e-07,1.1011733e-05,0.0031648378,6.444261e-06
700,1.2922337e-07,1.2922337e-07,1.08476615e-05,0.0031178836,6.348407e-06
701,1.2729797e-07,1.2729797e-07,1.0686034e-05,0.003071623,6.253979e-06
702,1.2547102e-07,1.2547102e-07,1.0532671e-05,0.0030276896,6.164376e-06
703,1.2360155e-07,1.2360155e-07,1.03757375e-05,0.0029827317,6.0726848e-06
704,1.2182764e-07,1.2182764e-07,1.0226827e-05,0.0029400701,5.9856793e-06
705,1.2001244e-07,1.2001244e-07,1.007445e-05,0.0028964132,5.8966466e-06
706,1.1822431e-07,1.1822431e-07,9.924345e-06,0.0028534043,5.808938e-06
707,1.16527566e-07,1.16527566e-07,9.781912e-06,0.0028125923,5.7257116e-06
708,1.1479134e-07,1.1479134e-07,9.636165e-06,0.0027708283,5.640545e-06
709,1.13080986e-07,1.13080986e-07,9.49259e-06,0.0027296843,5.556646e-06
710,1.1145807e-07,1.1145807e-07,9.356354e-06,0.002690642,5.4770335e-06
711,1.09800204e-07,1.09800204e-07,9.216947e-06,0.0026506889,5.395567e-06
712,1.0816701e-07,1.0816701e-07,9.0796175e-06,0.0026113288,5.3153117e-06
713,1.0661726e-07,1.0661726e-07,8.949308e-06,0.0025739793,5.239157e-06
714,1.050314e-07,1.050314e-07,8.815967e-06,0.0025357583,5.1612283e-06
715,1.0346913e-07,1.0346913e-07,8.684611e-06,0.0024981052,5.0844583e-06
716,1.0198669e-07,1.0198669e-07,8.559972e-06,0.002462375,5.0116114e-06
717,1.00469705e-07,1.00469705e-07,8.432431e-06,0.0024258113,4.9370674e-06
718,9.897529e-08,9.897529e-08,8.30679e-06,0.0023897905,4.8636316e-06
719,9.755724e-08,9.755724e-08,8.187572e-06,0.0023556093,4.793949e-06
720,9.610614e-08,9.610614e-08,8.065581e-06,0.0023206312,4.722642e-06
721,9.467663e-08,9.467663e-08,7.945407e-06,0.0022861722,4.652396e-06
722,9.332016e-08,9.332016e-08,7.831375e-06,0.0022534733,4.5857396e-06
723,9.193209e-08,9.193209e-08,7.71469e-06,0.0022200115,4.5175298e-06
724,9.061495e-08,9.061495e-08,7.6039705e-06,0.002188234,4.4528056e-06
725,8.926711e-08,8.926711e-08,7.4906743e-06,0.0021557133,4.386573e-06
726,8.793932e-08,8.793932e-08,7.3790657e-06,0.0021236758,4.321326e-06
727,8.6679385e-08,8.6679385e-08,7.2731623e-06,0.0020932748,4.259413e-06
728,8.5390084e-08,8.5390084e-08,7.1647946e-06,0.0020621656,4.196057e-06
729,8.4119975e-08,8.4119975e-08,7.0580413e-06,0.0020315184,4.1336434e-06
730,8.2914745e-08,8.2914745e-08,6.956746e-06,0.002002437,4.0744194e-06
731,8.1681456e-08,8.1681456e-08,6.8530926e-06,0.0019726774,4.013815e-06
732,8.04665e-08,8.04665e-08,6.750984e-06,0.0019433604,3.9541123e-06
733,7.931363e-08,7.931363e-08,6.654095e-06,0.0019155408,3.89746e-06
734,7.813389e-08,7.813389e-08,6.554951e-06,0.0018870727,3.8394883e-06
735,7.69717e-08,7.69717e-08,6.4572846e-06,0.0018590278,3.7823786e-06
736,7.58689e-08,7.58689e-08,6.3646107e-06,0.0018324155,3.728187e-06
737,7.47404e-08,7.47404e-08,6.2697804e-06,0.0018051829,3.6727326e-06
738,7.362869e-08,7.362869e-08,6.1763626e-06,0.0017783549,3.6181034e-06
739,7.257378e-08,7.257378e-08,6.087721e-06,0.0017528974,3.5662656e-06
740,7.14943e-08,7.14943e-08,5.9970153e-06,0.0017268466,3.5132198e-06
741,7.043087e-08,7.043087e-08,5.907662e-06,0.0017011829,3.460963e-06
742,6.942178e-08,6.942178e-08,5.822876e-06,0.0016768301,3.4113766e-06
743,6.8389184e-08,6.8389184e-08,5.736117e-06,0.0016519098,3.3606348e-06
744,6.7409346e-08,6.7409346e-08,5.653794e-06,0.0016282625,3.3124857e-06
745,6.640668e-08,6.640668e-08,5.569554e-06,0.0016040637,3.2632147e-06
746,6.5418924e-08,6.5418924e-08,5.4865695e-06,0.0015802247,3.2146766e-06
747,6.448165e-08,6.448165e-08,5.4078273e-06,0.0015576037,3.1686188e-06
748,6.352252e-08,6.352252e-08,5.3272524e-06,0.0015344551,3.121488e-06
749,6.257767e-08,6.257767e-08,5.247878e-06,0.0015116506,3.075058e-06
750,6.16811e-08,6.16811e-08,5.1725615e-06,0.001490011,3.0310005e-06
751,6.076363e-08,6.076363e-08,5.095492e-06,0.001467867,2.9859164e-06
752,5.9859815e-08,5.9859815e-08,5.0195713e-06,0.0014460522,2.941503e-06
753,5.900218e-08,5.900218e-08,4.947531e-06,0.0014253518,2.8993588e-06
754,5.8124563e-08,5.8124563e-08,4.8738143e-06,0.0014041687,2.8562329e-06
755,5.7260003e-08,5.7260003e-08,4.801196e-06,0.0013833005,2.8137483e-06
756,5.6439617e-08,5.6439617e-08,4.7322906e-06,0.0013634983,2.7734347e-06
757,5.560012e-08,5.560012e-08,4.6617806e-06,0.0013432205,2.7321819e-06
758,5.4773103e-08,5.4773103e-08,4.5923216e-06,0.0013232409,2.6915425e-06
759,5.3988348e-08,5.3988348e-08,4.5264137e-06,0.0013042823,2.6529797e-06
760,5.318531e-08,5.318531e-08,4.4589715e-06,0.0012848821,2.6135185e-06
761,5.2394217e-08,5.2394217e-08,4.3925347e-06,0.0012657704,2.5746442e-06
762,5.1643543e-08,5.1643543e-08,4.3294935e-06,0.0012476352,2.5377565e-06
763,5.0875382e-08,5.0875382e-08,4.2649854e-06,0.0012290776,2.500009e-06
764,5.0146472e-08,5.0146472e-08,4.203775e-06,0.0012114681,2.4641904e-06
765,4.9400576e-08,4.9400576e-08,4.1411404e-06,0.0011934483,2.4275373e-06
766,4.8665775e-08,4.8665775e-08,4.0794384e-06,0.0011756965,2.3914295e-06
767,4.7968523e-08,4.7968523e-08,4.0208915e-06,0.0011588519,2.3571665e-06
768,4.725503e-08,4.725503e-08,3.9609813e-06,0.0011416149,2.3221053e-06
769,4.655214e-08,4.655214e-08,3.9019637e-06,0.0011246341,2.2875656e-06
770,4.588517e-08,4.588517e-08,3.845964e-06,0.001108521,2.2547908e-06
771,4.520266e-08,4.520266e-08,3.7886603e-06,0.0010920326,2.2212525e-06
772,4.4530303e-08,4.4530303e-08,3.7322104e-06,0.0010757893,2.1882126e-06
773,4.38923e-08,4.38923e-08,3.6786462e-06,0.0010603761,2.1568615e-06
774,4.3239435e-08,4.3239435e-08,3.6238357e-06,0.0010446038,2.1247795e-06
775,4.2596273e-08,4.2596273e-08,3.5698417e-06,0.0010290659,2.093175e-06
776,4.1985984e-08,4.1985984e-08,3.518608e-06,0.0010143222,2.0631853e-06
777,4.136147e-08,4.136147e-08,3.466182e-06,0.0009992347,2.032497e-06
778,4.0746247e-08,4.0746247e-08,3.4145369e-06,0.0009843719,2.0022649e-06
779,4.0162462e-08,4.0162462e-08,3.3655322e-06,0.0009702685,1.9735776e-06
780,3.956507e-08,3.956507e-08,3.315387e-06,0.0009558364,1.9442223e-06
781,3.897657e-08,3.897657e-08,3.2659889e-06,0.000941619,1.915303e-06
782,3.8418136e-08,3.8418136e-08,3.219116e-06,0.000928128,1.8878619e-06
783,3.7846693e-08,3.7846693e-08,3.1711522e-06,0.0009143228,1.8597813e-06
784,3.7304453e-08,3.7304453e-08,3.1256402e-06,0.0009012229,1.8331355e-06
785,3.6749572e-08,3.6749572e-08,3.079069e-06,0.00088781794,1.8058688e-06
786,3.620295e-08,3.620295e-08,3.0331921e-06,0.0008746122,1.7790078e-06
787,3.5684256e-08,3.5684256e-08,2.9896603e-06,0.0008620813,1.7535193e-06
788,3.5153477e-08,3.5153477e-08,2.9451153e-06,0.00084925845,1.7274368e-06
789,3.463059e-08,3.463059e-08,2.9012342e-06,0.00083662634,1.7017425e-06
790,3.413443e-08,3.413443e-08,2.8595962e-06,0.00082463963,1.6773611e-06
791,3.36267e-08,3.36267e-08,2.816989e-06,0.00081237376,1.6524114e-06
792,3.312653e-08,3.312653e-08,2.7750168e-06,0.00080029026,1.627833e-06
793,3.2651915e-08,3.2651915e-08,2.7351903e-06,0.00078882417,1.6045103e-06
794,3.2166238e-08,3.2166238e-08,2.694437e-06,0.00077709096,1.5806444e-06
795,3.1687787e-08,3.1687787e-08,2.6542907e-06,0.00076553226,1.5571334e-06
796,3.1233785e-08,3.1233785e-08,2.6161968e-06,0.00075456424,1.5348238e-06
797,3.0769204e-08,3.0769204e-08,2.5772165e-06,0.0007433406,1.5119942e-06
798,3.0311533e-08,3.0311533e-08,2.5388167e-06,0.0007322839,1.4895045e-06
799,2.987725e-08,2.987725e-08,2.5023803e-06,0.0007217922,1.4681638e-06
800,2.9432844e-08,2.9432844e-08,2.4650956e-06,0.00071105605,1.4463259e-06
801,2.8995052e-08,2.8995052e-08,2.4283665e-06,0.00070047955,1.4248127e-06
802,2.857963e-08,2.857963e-08,2.393515e-06,0.00069044356,1.404399e-06
803,2.8154526e-08,2.8154526e-08,2.3578523e-06,0.0006801737,1.3835095e-06
804,2.7735748e-08,2.7735748e-08,2.322721e-06,0.00067005656,1.3629308e-06
805,2.7338366e-08,2.7338366e-08,2.2893857e-06,0.00066045637,1.3434035e-06
806,2.693173e-08,2.693173e-08,2.2552747e-06,0.0006506326,1.3234213e-06
807,2.6545868e-08,2.6545868e-08,2.2229074e-06,0.00064131076,1.3044603e-06
808,2.6151016e-08,2.6151016e-08,2.1897868e-06,0.00063177163,1.2850574e-06
809,2.5762038e-08,2.5762038e-08,2.1571598e-06,0.00062237453,1.265943e-06
810,2.5392936e-08,2.5392936e-08,2.1262006e-06,0.0006134575,1.2478052e-06
811,2.5015233e-08,2.5015233e-08,2.094521e-06,0.0006043328,1.229245e-06
812,2.4643148e-08,2.4643148e-08,2.063313e-06,0.00059534376,1.2109608e-06
813,2.4290078e-08,2.4290078e-08,2.033701e-06,0.000586814,1.1936108e-06
814,2.3928779e-08,2.3928779e-08,2.0033995e-06,0.0005780856,1.1758568e-06
815,2.3572856e-08,2.3572856e-08,1.9735494e-06,0.000569487,1.1583668e-06
816,2.3235119e-08,2.3235119e-08,1.9452254e-06,0.00056132773,1.1417703e-06
817,2.2889513e-08,2.2889513e-08,1.9162424e-06,0.00055297837,1.1247873e-06
818,2.2549045e-08,2.2549045e-08,1.8876908e-06,0.00054475316,1.108057e-06
819,2.2225978e-08,2.2225978e-08,1.860599e-06,0.00053694827,1.0921814e-06
820,2.1895382e-08,2.1895382e-08,1.8328767e-06,0.00052896154,1.075936e-06
821,2.1569702e-08,2.1569702e-08,1.8055675e-06,0.00052109367,1.0599322e-06
822,2.1260664e-08,2.1260664e-08,1.7796543e-06,0.0005136277,1.0447461e-06
823,2.0944427e-08,2.0944427e-08,1.753138e-06,0.00050598785,1.0292063e-06
824,2.0632895e-08,2.0632895e-08,1.7270169e-06,0.000498459,1.0138975e-06
825,2.0337279e-08,2.0337279e-08,1.7022311e-06,0.00049131137,9.993711e-07
826,2.0034776e-08,2.0034776e-08,1.6768684e-06,0.00048399717,9.845061e-07
827,1.974773e-08,1.974773e-08,1.6528023e-06,0.00047705686,9.704007e-07
828,1.9453998e-08,1.9453998e-08,1.628176e-06,0.00046995492,9.559667e-07
829,1.9164633e-08,1.9164633e-08,1.6039168e-06,0.0004629587,9.417473e-07
830,1.8890052e-08,1.8890052e-08,1.5808976e-06,0.00045632006,9.282545e-07
831,1.8609077e-08,1.8609077e-08,1.5573428e-06,0.00044952685,9.144474e-07
832,1.833228e-08,1.833228e-08,1.534139e-06,0.00044283472,9.0084563e-07
833,1.8069628e-08,1.8069628e-08,1.5121212e-06,0.00043648467,8.879389e-07
834,1.7800854e-08,1.7800854e-08,1.4895911e-06,0.0004299867,8.7473137e-07
835,1.753608e-08,1.753608e-08,1.4673967e-06,0.0004235855,8.6172037e-07
836,1.7284831e-08,1.7284831e-08,1.4463369e-06,0.00041751147,8.493742e-07
837,1.7027732e-08,1.7027732e-08,1.424787e-06,0.00041129597,8.3674036e-07
838,1.6774456e-08,1.6774456e-08,1.403558e-06,0.00040517305,8.2429443e-07
839,1.6534122e-08,1.6534122e-08,1.3834145e-06,0.00039936302,8.124845e-07
840,1.628819e-08,1.628819e-08,1.3628021e-06,0.0003934177,8.003993e-07
841,1.6045913e-08,1.6045913e-08,1.3424967e-06,0.0003875609,7.8849394e-07
842,1.5816017e-08,1.5816017e-08,1.3232295e-06,0.00038200343,7.771969e-07
843,1.5580765e-08,1.5580765e-08,1.3035138e-06,0.00037631654,7.6563657e-07
844,1.5349013e-08,1.5349013e-08,1.2840918e-06,0.00037071432,7.542483e-07
845,1.5129102e-08,1.5129102e-08,1.2656628e-06,0.00036539842,7.434419e-07
846,1.4904066e-08,1.4904066e-08,1.2468049e-06,0.00035995874,7.323837e-07
847,1.4690531e-08,1.4690531e-08,1.228911e-06,0.00035479708,7.2189056e-07
848,1.4472019e-08,1.4472019e-08,1.2106005e-06,0.00034951523,7.1115295e-07
849,1.42567576e-08,1.42567576e-08,1.1925631e-06,0.000344312,7.005751e-07
850,1.4052496e-08,1.4052496e-08,1.1754476e-06,0.0003393747,6.905376e-07
851,1.3843475e-08,1.3843475e-08,1.1579338e-06,0.00033432242,6.8026645e-07
852,1.3637562e-08,1.3637562e-08,1.140681e-06,0.0003293479,6.701479e-07
853,1.3442172e-08,1.3442172e-08,1.1243102e-06,0.00032462922,6.6054645e-07
854,1.32422295e-08,1.32422295e-08,1.1075583e-06,0.00031980057,6.507213e-07
855,1.304526e-08,1.304526e-08,1.091056e-06,0.00031504376,6.410423e-07
856,1.2858356e-08,1.2858356e-08,1.0753974e-06,0.00031053,6.318578e-07
857,1.2667097e-08,1.2667097e-08,1.0593743e-06,0.0003059111,6.2245937e-07
858,1.2478682e-08,1.2478682e-08,1.04359e-06,0.00030136088,6.132007e-07
859,1.2299896e-08,1.2299896e-08,1.0286126e-06,0.00029704318,6.044151e-07
860,1.2116943e-08,1.2116943e-08,1.0132866e-06,0.00029262484,5.954249e-07
861,1.1936712e-08,1.1936712e-08,9.98189e-07,0.00028827228,5.865684e-07
862,1.1765691e-08,1.1765691e-08,9.838631e-07,0.00028414206,5.7816436e-07
863,1.1590684e-08,1.1590684e-08,9.692039e-07,0.00027991566,5.695646e-07
864,1.14182805e-08,1.14182805e-08,9.547631e-07,0.0002757521,5.610927e-07
865,1.1254687e-08,1.1254687e-08,9.4106053e-07,0.0002718013,5.530537e-07
866,1.1087281e-08,1.1087281e-08,9.2703897e-07,0.00026775847,5.448274e-07
867,1.092843e-08,1.092843e-08,9.1373437e-07,0.00026392218,5.370215e-07
868,1.0765876e-08,1.0765876e-08,9.0011997e-07,0.00025999654,5.290336e-07
869,1.0605742e-08,1.0605742e-08,8.867085e-07,0.00025612925,5.211647e-07
870,1.0453789e-08,1.0453789e-08,8.739826e-07,0.00025245958,5.136977e-07
871,1.02982955e-08,1.02982955e-08,8.6096054e-07,0.00024870443,5.0605684e-07
872,1.0145116e-08,1.0145116e-08,8.481325e-07,0.00024500513,4.985296e-07
873,9.999764e-09,9.999764e-09,8.359603e-07,0.00024149485,4.9138697e-07
874,9.851024e-09,9.851024e-09,8.235047e-07,0.00023790277,4.8407793e-07
875,9.704497e-09,9.704497e-09,8.112348e-07,0.00023436415,4.768776e-07
876,9.565457e-09,9.565457e-09,7.9959216e-07,0.00023100631,4.700452e-07
877,9.423178e-09,9.423178e-09,7.8767846e-07,0.00022757026,4.630536e-07
878,9.283014e-09,9.283014e-09,7.759423e-07,0.0002241853,4.56166e-07
879,9.150013e-09,9.150013e-09,7.648061e-07,0.00022097332,4.4963036e-07
880,9.013912e-09,9.013912e-09,7.5341075e-07,0.0002176865,4.429424e-07
881,8.879837e-09,8.879837e-09,7.421852e-07,0.00021444856,4.3635393e-07
882,8.752612e-09,8.752612e-09,7.315335e-07,0.00021137607,4.3010215e-07
883,8.622424e-09,8.622424e-09,7.2063386e-07,0.00020823201,4.2370465e-07
884,8.494171e-09,8.494171e-09,7.0989665e-07,0.0002051347,4.1740233e-07
885,8.372472e-09,8.372472e-09,6.997084e-07,0.00020219566,4.114221e-07
886,8.2479374e-09,8.2479374e-09,6.892829e-07,0.00019918813,4.0530247e-07
887,8.129765e-09,8.129765e-09,6.7939044e-07,0.00019633428,3.9949552e-07
888,8.008842e-09,8.008842e-09,6.692678e-07,0.00019341397,3.935533e-07
889,7.8897155e-09,7.8897155e-09,6.592959e-07,0.00019053706,3.876995e-07
890,7.776676e-09,7.776676e-09,6.498338e-07,0.00018780716,3.8214478e-07
891,7.661004e-09,7.661004e-09,6.4015154e-07,0.00018501365,3.7646063e-07
892,7.547052e-09,7.547052e-09,6.306135e-07,0.00018226172,3.7086104e-07
893,7.438922e-09,7.438922e-09,6.21563e-07,0.00017965038,3.6554758e-07
894,7.328273e-09,7.328273e-09,6.1230196e-07,0.0001769782,3.6010618e-07
895,7.2192705e-09,7.2192705e-09,6.031788e-07,0.00017434577,3.5474073e-07
896,7.115837e-09,7.115837e-09,5.9452213e-07,0.00017184785,3.4964953e-07
897,7.009994e-09,7.009994e-09,5.8566394e-07,0.00016929176,3.4443988e-07
898,6.905725e-09,6.905725e-09,5.7693774e-07,0.00016677365,3.3930783e-07
899,6.8067845e-09,6.8067845e-09,5.6865764e-07,0.00016438421,3.344382e-07
900,6.7055383e-09,6.7055383e-09,5.6018484e-07,0.00016193911,3.2945516e-07
901,6.6057977e-09,6.6057977e-09,5.5183824e-07,0.00015953038,3.2454636e-07
902,6.511154e-09,6.511154e-09,5.4391836e-07,0.00015724474,3.1988853e-07
903,6.4143055e-09,6.4143055e-09,5.358142e-07,0.00015490582,3.151223e-07
904,6.318897e-09,6.318897e-09,5.278307e-07,0.00015260171,3.1042708e-07
905,6.2283636e-09,6.2283636e-09,5.2025536e-07,0.00015041532,3.059719e-07
906,6.135721e-09,6.135721e-09,5.125038e-07,0.000148178,3.0141302e-07
907,6.0444565e-09,6.0444565e-09,5.048676e-07,0.00014597396,2.9692208e-07
908,5.9578555e-09,5.9578555e-09,4.9762184e-07,0.00014388254,2.926607e-07
909,5.8692367e-09,5.8692367e-09,4.9020747e-07,0.00014174239,2.8830016e-07
910,5.7851457e-09,5.7851457e-09,4.831721e-07,0.00013971158,2.841625e-07
911,5.6990954e-09,5.6990954e-09,4.7597297e-07,0.00013763348,2.7992857e-07
912,5.6143254e-09,5.6143254e-09,4.6888115e-07,0.00013558628,2.757577e-07
913,5.5338867e-09,5.5338867e-09,4.6215183e-07,0.00013364367,2.7180013e-07
914,5.4515743e-09,5.4515743e-09,4.5526593e-07,0.00013165582,2.6775038e-07
915,5.370486e-09,5.370486e-09,4.484826e-07,0.00012969752,2.63761e-07
916,5.2935407e-09,5.2935407e-09,4.420461e-07,0.0001278393,2.5997554e-07
917,5.2148033e-09,5.2148033e-09,4.3545975e-07,0.00012593779,2.56102e-07
918,5.1372364e-09,5.1372364e-09,4.2897153e-07,0.00012406455,2.5228616e-07
919,5.063633e-09,5.063633e-09,4.2281502e-07,0.00012228703,2.486654e-07
920,4.9883155e-09,4.9883155e-09,4.165152e-07,0.000120468096,2.4496038e-07
921,4.9141176e-09,4.9141176e-09,4.1030927e-07,0.00011867622,2.4131054e-07
922,4.843711e-09,4.843711e-09,4.0442058e-07,0.0001169759,2.3784729e-07
923,4.7716644e-09,4.7716644e-09,3.9839486e-07,0.00011523596,2.3430344e-07
924,4.700689e-09,4.700689e-09,3.924589e-07,0.000113521906,2.308124e-07
925,4.633341e-09,4.633341e-09,3.868264e-07,0.00011189544,2.2749981e-07
926,4.5644226e-09,4.5644226e-09,3.810628e-07,0.00011023107,2.2411015e-07
927,4.4965303e-09,4.4965303e-09,3.753851e-07,0.00010859146,2.2077099e-07
928,4.432107e-09,4.432107e-09,3.6999765e-07,0.00010703563,2.1760252e-07
929,4.366182e-09,4.366182e-09,3.644848e-07,0.00010544355,2.1436031e-07
930,4.3036263e-09,4.3036263e-09,3.592538e-07,0.00010393282,2.1128386e-07
931,4.239613e-09,4.239613e-09,3.5390104e-07,0.00010238689,2.0813579e-07
932,4.176552e-09,4.176552e-09,3.4862805e-07,0.00010086396,2.0503464e-07
933,4.1167127e-09,4.1167127e-09,3.4362458e-07,9.9418845e-05,2.0209202e-07
934,4.0554795e-09,4.0554795e-09,3.3850466e-07,9.794006e-05,1.9908092e-07
935,3.9951566e-09,3.9951566e-09,3.334611e-07,9.6483265e-05,1.9611467e-07
936,3.9379167e-09,3.9379167e-09,3.286753e-07,9.510091e-05,1.9330007e-07
937,3.879343e-09,3.879343e-09,3.2377815e-07,9.368635e-05,1.9041995e-07
938,3.8216403e-09,3.8216403e-09,3.1895397e-07,9.229284e-05,1.8758277e-07
939,3.766887e-09,3.766887e-09,3.1437636e-07,9.097052e-05,1.8489062e-07
940,3.7108565e-09,3.7108565e-09,3.0969227e-07,8.9617395e-05,1.8213582e-07
941,3.6556602e-09,3.6556602e-09,3.0507798e-07,8.8284396e-05,1.7942205e-07
942,3.6032841e-09,3.6032841e-09,3.0069953e-07,8.7019514e-05,1.7684701e-07
943,3.549688e-09,3.549688e-09,2.962192e-07,8.572516e-05,1.7421205e-07
944,3.496889e-09,3.496889e-09,2.9180566e-07,8.4450054e-05,1.7161635e-07
945,3.4467875e-09,3.4467875e-09,2.876177e-07,8.324011e-05,1.6915335e-07
946,3.395519e-09,3.395519e-09,2.833323e-07,8.200197e-05,1.6663301e-07
947,3.345013e-09,3.345013e-09,2.7911076e-07,8.078225e-05,1.6415024e-07
948,3.2970877e-09,3.2970877e-09,2.7510498e-07,7.962485e-05,1.6179438e-07
949,3.2480458e-09,3.2480458e-09,2.7100603e-07,7.8440484e-05,1.593837e-07
950,3.20151e-09,3.20151e-09,2.6711658e-07,7.731665e-05,1.5709627e-07
951,3.1538896e-09,3.1538896e-09,2.6313666e-07,7.616661e-05,1.5475558e-07
952,3.1069778e-09,3.1069778e-09,2.59216e-07,7.5033684e-05,1.5244977e-07
953,3.062463e-09,3.062463e-09,2.5549576e-07,7.395865e-05,1.5026184e-07
954,3.0169107e-09,3.0169107e-09,2.5168896e-07,7.2858566e-05,1.4802298e-07
955,2.9720364e-09,2.9720364e-09,2.4793889e-07,7.177347e-05,1.458175e-07
956,2.9294551e-09,2.9294551e-09,2.4438052e-07,7.07434e-05,1.4372473e-07
957,2.8858813e-09,2.8858813e-09,2.4073933e-07,6.968934e-05,1.4158329e-07
958,2.8429559e-09,2.8429559e-09,2.3715238e-07,6.8650996e-05,1.3947376e-07
959,2.8022238e-09,2.8022238e-09,2.3374884e-07,6.766573e-05,1.3747206e-07
960,2.7605427e-09,2.7605427e-09,2.3026604e-07,6.665753e-05,1.3542376e-07
961,2.7194815e-09,2.7194815e-09,2.2683517e-07,6.566435e-05,1.3340599e-07
962,2.6805185e-09,2.6805185e-09,2.2357966e-07,6.472195e-05,1.3149138e-07
963,2.6406477e-09,2.6406477e-09,2.2024841e-07,6.3757616e-05,1.2953218e-07
964,2.6013698e-09,2.6013698e-09,2.1696677e-07,6.280765e-05,1.276022e-07
965,2.564099e-09,2.564099e-09,2.138529e-07,6.190624e-05,1.2577088e-07
966,2.5259599e-09,2.5259599e-09,2.1066656e-07,6.0983868e-05,1.2389694e-07
967,2.488388e-09,2.488388e-09,2.0752769e-07,6.0075225e-05,1.2205092e-07
968,2.4527358e-09,2.4527358e-09,2.045493e-07,5.921304e-05,1.2029926e-07
969,2.4162532e-09,2.4162532e-09,2.0150159e-07,5.833078e-05,1.1850685e-07
970,2.3816344e-09,2.3816344e-09,1.9860967e-07,5.749363e-05,1.16806056e-07
971,2.3462094e-09,2.3462094e-09,1.9565046e-07,5.6636993e-05,1.1506568e-07
972,2.3113111e-09,2.3113111e-09,1.9273533e-07,5.579312e-05,1.1335124e-07
973,2.278196e-09,2.278196e-09,1.8996923e-07,5.4992386e-05,1.1172445e-07
974,2.2443094e-09,2.2443094e-09,1.8713875e-07,5.417302e-05,1.10062096e-07
975,2.210927e-09,2.210927e-09,1.8435044e-07,5.3365857e-05,1.08425e-07
976,2.1792501e-09,2.1792501e-09,1.8170468e-07,5.2599964e-05,1.0687156e-07
977,2.1468354e-09,2.1468354e-09,1.7899734e-07,5.181624e-05,1.0528191e-07
978,2.1149027e-09,2.1149027e-09,1.7633033e-07,5.1044197e-05,1.0371592e-07
979,2.0846018e-09,2.0846018e-09,1.7379968e-07,5.031162e-05,1.0222994e-07
980,2.0535946e-09,2.0535946e-09,1.7121012e-07,4.9561993e-05,1.0070934e-07
981,2.023049e-09,2.023049e-09,1.6865914e-07,4.8823535e-05,9.921136e-08
982,1.9940638e-09,1.9940638e-09,1.6623858e-07,4.8122827e-05,9.778992e-08
983,1.9644038e-09,1.9644038e-09,1.6376168e-07,4.7405814e-05,9.633537e-08
984,1.9351845e-09,1.9351845e-09,1.6132168e-07,4.6699482e-05,9.490245e-08
985,1.9074584e-09,1.9074584e-09,1.5900643e-07,4.602926e-05,9.3542745e-08
986,1.8790862e-09,1.8790862e-09,1.5663728e-07,4.534344e-05,9.215136e-08
987,1.8511361e-09,1.8511361e-09,1.5430345e-07,4.466784e-05,9.078067e-08
988,1.8246142e-09,1.8246142e-09,1.520889e-07,4.4026776e-05,8.9480025e-08
989,1.7974744e-09,1.7974744e-09,1.4982284e-07,4.3370786e-05,8.8149065e-08
990,1.7717213e-09,1.7717213e-09,1.476726e-07,4.2748336e-05,8.688613e-08
991,1.7453681e-09,1.7453681e-09,1.4547233e-07,4.2111402e-05,8.5593754e-08
992,1.719407e-09,1.719407e-09,1.4330485e-07,4.1483956e-05,8.432061e-08
993,1.6947724e-09,1.6947724e-09,1.4124817e-07,4.0888586e-05,8.311251e-08
994,1.6695638e-09,1.6695638e-09,1.391436e-07,4.0279363e-05,8.187627e-08
995,1.6447304e-09,1.6447304e-09,1.370704e-07,3.9679213e-05,8.065842e-08
996,1.6211656e-09,1.6211656e-09,1.3510319e-07,3.9109742e-05,7.95028e-08
997,1.5970518e-09,1.5970518e-09,1.330902e-07,3.8527018e-05,7.832025e-08
998,1.5732969e-09,1.5732969e-09,1.3110721e-07,3.795298e-05,7.7155285e-08
999,1.5507557e-09,1.5507557e-09,1.2922558e-07,3.7408285e-05,7.604985e-08
1000,1.5276892e-09,1.5276892e-09,1.2730017e-07,3.6850914e-05,7.491866e-08
1001,1.5049659e-09,1.5049659e-09,1.2540343e-07,3.6301848e-05,7.380431e-08
1002,1.4834036e-09,1.4834036e-09,1.2360366e-07,3.578085e-05,7.2746886e-08
1003,1.4613392e-09,1.4613392e-09,1.21762e-07,3.5247725e-05,7.166482e-08
1004,1.4396027e-09,1.4396027e-09,1.199478e-07,3.4722547e-05,7.059885e-08
1005,1.4189769e-09,1.4189769e-09,1.1822633e-07,3.4224217e-05,6.958736e-08
1006,1.3978706e-09,1.3978706e-09,1.164648e-07,3.371429e-05,6.8552296e-08
1007,1.3770783e-09,1.3770783e-09,1.1472951e-07,3.3211956e-05,6.7532625e-08
1008,1.3573485e-09,1.3573485e-09,1.1308293e-07,3.2735305e-05,6.6565065e-08
1009,1.3371587e-09,1.3371587e-09,1.1139814e-07,3.2247557e-05,6.557495e-08
1010,1.3172695e-09,1.3172695e-09,1.09741165e-07,3.176708e-05,6.4599575e-08
1011,1.2983965e-09,1.2983965e-09,1.0816886e-07,3.1311163e-05,6.367404e-08
1012,1.2790837e-09,1.2790837e-09,1.0655993e-07,3.084464e-05,6.2726926e-08
1013,1.2607578e-09,1.2607578e-09,1.050332e-07,3.0401961e-05,6.182822e-08
1014,1.2420049e-09,1.2420049e-09,1.0347091e-07,2.9948984e-05,6.090856e-08
1015,1.2235309e-09,1.2235309e-09,1.0193185e-07,2.9502753e-05,6.000259e-08
1016,1.206001e-09,1.206001e-09,1.0047143e-07,2.9079336e-05,5.9142906e-08
1017,1.1880625e-09,1.1880625e-09,9.897699e-08,2.8646064e-05,5.8263197e-08
1018,1.1703909e-09,1.1703909e-09,9.7504774e-08,2.8219245e-05,5.7396573e-08
1019,1.1536222e-09,1.1536222e-09,9.610779e-08,2.7814249e-05,5.657423e-08
1020,1.136463e-09,1.136463e-09,9.467825e-08,2.7399825e-05,5.573273e-08
1021,1.1195589e-09,1.1195589e-09,9.3269975e-08,2.6991578e-05,5.4903744e-08
1022,1.1035185e-09,1.1035185e-09,9.1933664e-08,2.6604199e-05,5.4117116e-08
1023,1.0871044e-09,1.0871044e-09,9.056622e-08,2.6207805e-05,5.3312164e-08
1024,1.0709346e-09,1.0709346e-09,8.921911e-08,2.5817317e-05,5.2519184e-08
1025,1.055591e-09,1.055591e-09,8.794083e-08,2.5446792e-05,5.176672e-08
1026,1.0398896e-09,1.0398896e-09,8.663278e-08,2.5067642e-05,5.0996725e-08
1027,1.024422e-09,1.024422e-09,8.5344176e-08,2.4694144e-05,5.0238185e-08
1028,1.0097448e-09,1.0097448e-09,8.412141e-08,2.4339737e-05,4.9518402e-08
1029,9.947255e-10,9.947255e-10,8.2870166e-08,2.3977083e-05,4.878185e-08
1030,9.799296e-10,9.799296e-10,8.163753e-08,2.3619834e-05,4.8056254e-08
1031,9.658899e-10,9.658899e-10,8.046788e-08,2.3280847e-05,4.7367735e-08
1032,9.51523e-10,9.51523e-10,7.927097e-08,2.293397e-05,4.666317e-08
1033,9.378901e-10,9.378901e-10,7.813523e-08,2.2604825e-05,4.5994614e-08
1034,9.2393965e-10,9.2393965e-10,7.697302e-08,2.2268021e-05,4.5310472e-08
1035,9.1019664e-10,9.1019664e-10,7.5828105e-08,2.1936234e-05,4.463651e-08
1036,8.971559e-10,8.971559e-10,7.4741685e-08,2.162141e-05,4.3996987e-08
1037,8.8381136e-10,8.8381136e-10,7.362995e-08,2.1299256e-05,4.3342563e-08
1038,8.706653e-10,8.706653e-10,7.253475e-08,2.0981906e-05,4.269787e-08
1039,8.5819096e-10,8.5819096e-10,7.149553e-08,2.0680778e-05,4.208613e-08
1040,8.454259e-10,8.454259e-10,7.043208e-08,2.037264e-05,4.1460122e-08
1041,8.3285084e-10,8.3285084e-10,6.9384456e-08,2.0069096e-05,4.084343e-08
1042,8.209183e-10,8.209183e-10,6.839036e-08,1.9781066e-05,4.0258254e-08
1043,8.0870766e-10,8.0870766e-10,6.7373094e-08,1.9486335e-05,3.965944e-08
1044,7.966787e-10,7.966787e-10,6.637097e-08,1.9195995e-05,3.9069533e-08
1045,7.852644e-10,7.852644e-10,6.5420046e-08,1.8920498e-05,3.8509768e-08
1046,7.7358414e-10,7.7358414e-10,6.444697e-08,1.8638588e-05,3.7936964e-08
1047,7.620776e-10,7.620776e-10,6.3488365e-08,1.8360879e-05,3.737268e-08
1048,7.511591e-10,7.511591e-10,6.257874e-08,1.809737e-05,3.6837225e-08
1049,7.399861e-10,7.399861e-10,6.164793e-08,1.7827722e-05,3.6289297e-08
1050,7.2897927e-10,7.2897927e-10,6.073096e-08,1.7562095e-05,3.574952e-08
1051,7.1853495e-10,7.1853495e-10,5.986084e-08,1.7310049e-05,3.523732e-08
1052,7.078472e-10,7.078472e-10,5.8970453e-08,1.7052134e-05,3.4713192e-08
1053,6.977056e-10,6.977056e-10,5.8125565e-08,1.6807406e-05,3.421584e-08
1054,6.873277e-10,6.873277e-10,5.7260987e-08,1.655698e-05,3.3706904e-08
1055,6.771042e-10,6.771042e-10,5.6409267e-08,1.6310287e-05,3.320554e-08
1056,6.674031e-10,6.674031e-10,5.560107e-08,1.6076203e-05,3.272979e-08
1057,6.574759e-10,6.574759e-10,5.4774045e-08,1.5836675e-05,3.224296e-08
1058,6.4769645e-10,6.4769645e-10,5.395932e-08,1.5600714e-05,3.1763367e-08
1059,6.3841665e-10,6.3841665e-10,5.3186223e-08,1.5376814e-05,3.1308282e-08
1060,6.2892064e-10,6.2892064e-10,5.2395112e-08,1.5147704e-05,3.0842592e-08
1061,6.195659e-10,6.195659e-10,5.1615775e-08,1.49220095e-05,3.0383827e-08
1062,6.106891e-10,6.106891e-10,5.0876256e-08,1.4707851e-05,2.994851e-08
1063,6.0160554e-10,6.0160554e-10,5.0119507e-08,1.4488709e-05,2.9503045e-08
1064,5.926571e-10,5.926571e-10,4.9374012e-08,1.4272832e-05,2.9064209e-08
1065,5.841659e-10,5.841659e-10,4.8666614e-08,1.4067991e-05,2.8647793e-08
1066,5.754768e-10,5.754768e-10,4.794273e-08,1.3858382e-05,2.8221677e-08
1067,5.66917e-10,5.66917e-10,4.722962e-08,1.36518975e-05,2.78019e-08
1068,5.5879457e-10,5.5879457e-10,4.655294e-08,1.3455968e-05,2.7403571e-08
1069,5.504829e-10,5.504829e-10,4.5860496e-08,1.3255478e-05,2.6995963e-08
1070,5.422948e-10,5.422948e-10,4.5178354e-08,1.3057976e-05,2.6594417e-08
1071,5.3452515e-10,5.3452515e-10,4.4531067e-08,1.287057e-05,2.6213389e-08
1072,5.265745e-10,5.265745e-10,4.3868695e-08,1.2678803e-05,2.5823482e-08
1073,5.190301e-10,5.190301e-10,4.324017e-08,1.2496839e-05,2.54535e-08
1074,5.1130983e-10,5.1130983e-10,4.2597005e-08,1.231064e-05,2.5074897e-08
1075,5.0370447e-10,5.0370447e-10,4.1963407e-08,1.2127216e-05,2.4701926e-08
1076,4.964877e-10,4.964877e-10,4.136218e-08,1.1953169e-05,2.4348012e-08
1077,4.8910276e-10,4.8910276e-10,4.0746947e-08,1.177507e-05,2.3985852e-08
1078,4.8182774e-10,4.8182774e-10,4.014086e-08,1.1599625e-05,2.362908e-08
1079,4.749244e-10,4.749244e-10,3.956575e-08,1.1433151e-05,2.3290537e-08
1080,4.6786025e-10,4.6786025e-10,3.8977237e-08,1.12627995e-05,2.2944107e-08
1081,4.6090112e-10,4.6090112e-10,3.8397477e-08,1.1094987e-05,2.2602828e-08
1082,4.5429763e-10,4.5429763e-10,3.7847343e-08,1.0935755e-05,2.227899e-08
1083,4.4754025e-10,4.4754025e-10,3.7284394e-08,1.0772815e-05,2.1947605e-08
1084,4.408834e-10,4.408834e-10,3.6729812e-08,1.0612304e-05,2.1621148e-08
1085,4.345667e-10,4.345667e-10,3.620357e-08,1.04599985e-05,2.1311376e-08
1086,4.2810283e-10,4.2810283e-10,3.5665067e-08,1.03041475e-05,2.0994381e-08
1087,4.217351e-10,4.217351e-10,3.5134573e-08,1.0150619e-05,2.0682105e-08
1088,4.1569273e-10,4.1569273e-10,3.463119e-08,1.0004939e-05,2.0385786e-08
1089,4.095096e-10,4.095096e-10,3.4116074e-08,9.855869e-06,2.0082561e-08
1090,4.0341844e-10,4.0341844e-10,3.360862e-08,9.70902e-06,1.9783847e-08
1091,3.976385e-10,3.976385e-10,3.3127098e-08,9.569678e-06,1.9500398e-08
1092,3.917239e-10,3.917239e-10,3.2634357e-08,9.427093e-06,1.9210342e-08
1093,3.8611153e-10,3.8611153e-10,3.216679e-08,9.291797e-06,1.8935108e-08
1094,3.803684e-10,3.803684e-10,3.168833e-08,9.153352e-06,1.8653463e-08
1095,3.7471068e-10,3.7471068e-10,3.121699e-08,9.016971e-06,1.8376005e-08
1096,3.6934206e-10,3.6934206e-10,3.076973e-08,8.88756e-06,1.8112726e-08
1097,3.6384834e-10,3.6384834e-10,3.031205e-08,8.755139e-06,1.784331e-08
1098,3.5843636e-10,3.5843636e-10,2.986118e-08,8.62469e-06,1.7577904e-08
1099,3.533009e-10,3.533009e-10,2.943335e-08,8.50091e-06,1.7326059e-08
1100,3.4804581e-10,3.4804581e-10,2.8995549e-08,8.374249e-06,1.7068345e-08
1101,3.4286887e-10,3.4286887e-10,2.856426e-08,8.249475e-06,1.6814466e-08
1102,3.3795647e-10,3.3795647e-10,2.815501e-08,8.131081e-06,1.6573559e-08
1103,3.3292957e-10,3.3292957e-10,2.7736224e-08,8.00993e-06,1.632704e-08
1104,3.2797748e-10,3.2797748e-10,2.7323667e-08,7.890585e-06,1.6084186e-08
1105,3.2327843e-10,3.2327843e-10,2.6932192e-08,7.777341e-06,1.5853741e-08
1106,3.184699e-10,3.184699e-10,2.6531593e-08,7.6614615e-06,1.5617928e-08
1107,3.1373287e-10,3.1373287e-10,2.6136954e-08,7.5473076e-06,1.5385622e-08
1108,3.092379e-10,3.092379e-10,2.576248e-08,7.4389905e-06,1.5165185e-08
1109,3.046382e-10,3.046382e-10,2.5379281e-08,7.3281517e-06,1.4939614e-08
1110,3.001069e-10,3.001069e-10,2.5001782e-08,7.2189646e-06,1.4717398e-08
1111,2.9580718e-10,2.9580718e-10,2.4643573e-08,7.115359e-06,1.4506536e-08
1112,2.9140726e-10,2.9140726e-10,2.4277016e-08,7.009343e-06,1.42907615e-08
1113,2.8707275e-10,2.8707275e-10,2.3915913e-08,6.904906e-06,1.4078197e-08
1114,2.8295977e-10,2.8295977e-10,2.357326e-08,6.805808e-06,1.3876494e-08
1115,2.7875094e-10,2.7875094e-10,2.3222624e-08,6.704404e-06,1.367009e-08
1116,2.7475716e-10,2.7475716e-10,2.2889905e-08,6.6081834e-06,1.3474233e-08
1117,2.7067035e-10,2.7067035e-10,2.2549433e-08,6.509724e-06,1.3273813e-08
1118,2.6664432e-10,2.6664432e-10,2.2214026e-08,6.4127307e-06,1.3076375e-08
1119,2.62824e-10,2.62824e-10,2.1895756e-08,6.3206967e-06,1.2889025e-08
1120,2.5891467e-10,2.5891467e-10,2.1570074e-08,6.22652e-06,1.2697309e-08
1121,2.5506353e-10,2.5506353e-10,2.1249233e-08,6.1337473e-06,1.2508446e-08
1122,2.5140912e-10,2.5140912e-10,2.0944787e-08,6.045717e-06,1.2329232e-08
1123,2.4766958e-10,2.4766958e-10,2.0633248e-08,5.9556373e-06,1.2145844e-08
1124,2.4398567e-10,2.4398567e-10,2.0326343e-08,5.8669e-06,1.1965183e-08
1125,2.4049e-10,2.4049e-10,2.003512e-08,5.7827e-06,1.1793753e-08
1126,2.3691288e-10,2.3691288e-10,1.9737112e-08,5.6965396e-06,1.1618329e-08
1127,2.3338895e-10,2.3338895e-10,1.9443535e-08,5.6116633e-06,1.1445514e-08
1128,2.3004511e-10,2.3004511e-10,1.9164961e-08,5.531125e-06,1.128153e-08
1129,2.2662335e-10,2.2662335e-10,1.8879895e-08,5.448713e-06,1.1113726e-08
1130,2.2325249e-10,2.2325249e-10,1.859907e-08,5.36753e-06,1.0948416e-08
1131,2.2005386e-10,2.2005386e-10,1.8332594e-08,5.2904957e-06,1.0791555e-08
1132,2.167807e-10,2.167807e-10,1.8059911e-08,5.211669e-06,1.0631037e-08
1133,2.1355624e-10,2.1355624e-10,1.7791281e-08,5.1340166e-06,1.0472909e-08
1134,2.1049655e-10,2.1049655e-10,1.753638e-08,5.0603344e-06,1.0322859e-08
1135,2.0736556e-10,2.0736556e-10,1.7275537e-08,4.9849373e-06,1.0169313e-08
1136,2.0439456e-10,2.0439456e-10,1.7028025e-08,4.913394e-06,1.0023614e-08
1137,2.0135432e-10,2.0135432e-10,1.6774745e-08,4.840186e-06,9.87452e-09
1138,1.9835932e-10,1.9835932e-10,1.6525233e-08,4.7680687e-06,9.727643e-09
1139,1.9551735e-10,1.9551735e-10,1.628847e-08,4.6996383e-06,9.5882715e-09
1140,1.9260916e-10,1.9260916e-10,1.604619e-08,4.6296154e-06,9.445652e-09
1141,1.8974425e-10,1.8974425e-10,1.5807514e-08,4.5606357e-06,9.305155e-09
1142,1.8702571e-10,1.8702571e-10,1.5581033e-08,4.4951826e-06,9.171837e-09
1143,1.8424383e-10,1.8424383e-10,1.5349277e-08,4.4282056e-06,9.035412e-09
1144,1.8150333e-10,1.8150333e-10,1.5120966e-08,4.362227e-06,8.901016e-09
1145,1.7890286e-10,1.7890286e-10,1.4904323e-08,4.2996207e-06,8.773489e-09
1146,1.7624181e-10,1.7624181e-10,1.4682631e-08,4.2355578e-06,8.642989e-09
1147,1.7362034e-10,1.7362034e-10,1.4464237e-08,4.1724497e-06,8.514431e-09
1148,1.711328e-10,1.711328e-10,1.4257002e-08,4.1125672e-06,8.3924405e-09
1149,1.6858732e-10,1.6858732e-10,1.4044939e-08,4.0512914e-06,8.26761e-09
1150,1.660797e-10,1.660797e-10,1.3836031e-08,3.9909287e-06,8.144634e-09
1151,1.6370022e-10,1.6370022e-10,1.3637797e-08,3.9336514e-06,8.027943e-09
1152,1.6126528e-10,1.6126528e-10,1.3434944e-08,3.8750413e-06,7.908533e-09
1153,1.5886659e-10,1.5886659e-10,1.3235108e-08,3.817305e-06,7.790899e-09
1154,1.5659045e-10,1.5659045e-10,1.3045484e-08,3.7625193e-06,7.679276e-09
1155,1.5426127e-10,1.5426127e-10,1.2851442e-08,3.706459e-06,7.565053e-09
1156,1.5205111e-10,1.5205111e-10,1.2667314e-08,3.6532647e-06,7.456665e-09
1157,1.4978946e-10,1.4978946e-10,1.2478897e-08,3.598832e-06,7.345752e-09
1158,1.4756145e-10,1.4756145e-10,1.2293282e-08,3.5452106e-06,7.236489e-09
1159,1.4544728e-10,1.4544728e-10,1.2117151e-08,3.4943307e-06,7.132809e-09
1160,1.4328384e-10,1.4328384e-10,1.1936917e-08,3.442266e-06,7.0267134e-09
1161,1.411526e-10,1.411526e-10,1.1759363e-08,3.3909776e-06,6.922196e-09
1162,1.3913026e-10,1.3913026e-10,1.1590883e-08,3.342311e-06,6.823019e-09
1163,1.370608e-10,1.370608e-10,1.1418477e-08,3.2925116e-06,6.7215318e-09
1164,1.350221e-10,1.350221e-10,1.1248634e-08,3.2434543e-06,6.6215535e-09
1165,1.330876e-10,1.330876e-10,1.1087471e-08,3.1969048e-06,6.526684e-09
1166,1.3110801e-10,1.3110801e-10,1.0922553e-08,3.149272e-06,6.4296044e-09
1167,1.2915786e-10,1.2915786e-10,1.0760088e-08,3.1023487e-06,6.333968e-09
1168,1.2730737e-10,1.2730737e-10,1.0605923e-08,3.0578244e-06,6.243219e-09
1169,1.2541376e-10,1.2541376e-10,1.0448168e-08,3.012264e-06,6.150356e-09
1170,1.2354832e-10,1.2354832e-10,1.0292758e-08,2.9673822e-06,6.058873e-09
1171,1.217782e-10,1.217782e-10,1.0145291e-08,2.924795e-06,5.9720655e-09
1172,1.1996684e-10,1.1996684e-10,9.994387e-09,2.8812162e-06,5.8832352e-09
1173,1.181824e-10,1.181824e-10,9.845727e-09,2.8382872e-06,5.795726e-09
1174,1.1648917e-10,1.1648917e-10,9.704664e-09,2.7975525e-06,5.712688e-09
1175,1.1475647e-10,1.1475647e-10,9.5603125e-09,2.75587e-06,5.627716e-09
1176,1.1311231e-10,1.1311231e-10,9.423339e-09,2.7163182e-06,5.547086e-09
1177,1.11429845e-10,1.11429845e-10,9.283173e-09,2.6758457e-06,5.464577e-09
1178,1.097724e-10,1.097724e-10,9.145093e-09,2.635977e-06,5.383295e-09
1179,1.0819965e-10,1.0819965e-10,9.014068e-09,2.5981458e-06,5.3061666e-09
1180,1.0659026e-10,1.0659026e-10,8.879989e-09,2.5594343e-06,5.227241e-09
1181,1.050048e-10,1.050048e-10,8.747906e-09,2.5212994e-06,5.1494897e-09
1182,1.0350036e-10,1.0350036e-10,8.622571e-09,2.4851142e-06,5.075711e-09
1183,1.0196086e-10,1.0196086e-10,8.494317e-09,2.448087e-06,5.000213e-09
1184,1.0044427e-10,1.0044427e-10,8.367969e-09,2.4116111e-06,4.9258384e-09
1185,9.900516e-11,9.900516e-11,8.248079e-09,2.3770003e-06,4.855264e-09
1186,9.753253e-11,9.753253e-11,8.125394e-09,2.3415837e-06,4.7830455e-09
1187,9.60818e-11,9.60818e-11,8.004535e-09,2.3066948e-06,4.711901e-09
1188,9.47052e-11,9.47052e-11,7.8898506e-09,2.2735896e-06,4.6443915e-09
1189,9.329653e-11,9.329653e-11,7.772495e-09,2.2397137e-06,4.57531e-09
1190,9.190881e-11,9.190881e-11,7.656884e-09,2.2063427e-06,4.5072555e-09
1191,9.0592e-11,9.0592e-11,7.547181e-09,2.174678e-06,4.442678e-09
1192,8.92445e-11,8.92445e-11,7.434922e-09,2.142276e-06,4.376596e-09
1193,8.791705e-11,8.791705e-11,7.3243327e-09,2.1103565e-06,4.3114974e-09
1194,8.665743e-11,8.665743e-11,7.2193944e-09,2.0800692e-06,4.249725e-09
1195,8.536846e-11,8.536846e-11,7.1120105e-09,2.0490768e-06,4.1865134e-09
1196,8.414536e-11,8.414536e-11,7.0101143e-09,2.019669e-06,4.1265316e-09
1197,8.2893754e-11,8.2893754e-11,6.905844e-09,1.9895765e-06,4.065152e-09
1198,8.166076e-11,8.166076e-11,6.803124e-09,1.9599324e-06,4.004686e-09
1199,8.049078e-11,8.049078e-11,6.7056534e-09,1.9318038e-06,3.9473096e-09
1200,7.929354e-11,7.929354e-11,6.6059114e-09,1.9030206e-06,3.8885957e-09
1201,7.8114105e-11,7.8114105e-11,6.507653e-09,1.8746662e-06,3.8307557e-09
1202,7.699493e-11,7.699493e-11,6.414415e-09,1.8477614e-06,3.7758707e-09
1203,7.584968e-11,7.584968e-11,6.3190053e-09,1.8202303e-06,3.7197074e-09
1204,7.472147e-11,7.472147e-11,6.2250143e-09,1.7931094e-06,3.6643795e-09
1205,7.365091e-11,7.365091e-11,6.1358265e-09,1.7673751e-06,3.6118786e-09
1206,7.2555406e-11,7.2555406e-11,6.0445604e-09,1.7410418e-06,3.5581542e-09
1207,7.147619e-11,7.147619e-11,5.9546514e-09,1.7151008e-06,3.5052292e-09
1208,7.045212e-11,7.045212e-11,5.869337e-09,1.690486e-06,3.4550085e-09
1209,6.9404205e-11,6.9404205e-11,5.782035e-09,1.6652983e-06,3.4036176e-09
1210,6.8371864e-11,6.8371864e-11,5.6960308e-09,1.640486e-06,3.3529914e-09
1211,6.739227e-11,6.739227e-11,5.614422e-09,1.6169421e-06,3.3049516e-09
1212,6.638986e-11,6.638986e-11,5.5309113e-09,1.5928501e-06,3.2557927e-09
1213,6.540236e-11,6.540236e-11,5.4486424e-09,1.5691172e-06,3.207365e-09
1214,6.446531e-11,6.446531e-11,5.3705778e-09,1.5465976e-06,3.1614122e-09
1215,6.350643e-11,6.350643e-11,5.2906945e-09,1.5235537e-06,3.1143883e-09
1216,6.256182e-11,6.256182e-11,5.2119993e-09,1.5008532e-06,3.0680638e-09
1217,6.166547e-11,6.166547e-11,5.137325e-09,1.4793133e-06,3.0241065e-09
1218,6.074824e-11,6.074824e-11,5.0609104e-09,1.457272e-06,2.9791252e-09
1219,5.987788e-11,5.987788e-11,4.9884012e-09,1.4363576e-06,2.936442e-09
1220,5.898724e-11,5.898724e-11,4.914202e-09,1.4149562e-06,2.8927647e-09
1221,5.8109843e-11,5.8109843e-11,4.8411066e-09,1.3938738e-06,2.8497367e-09
1222,5.7277284e-11,5.7277284e-11,4.7717466e-09,1.3738693e-06,2.8089073e-09
1223,5.6425323e-11,5.6425323e-11,4.70077e-09,1.3533989e-06,2.7671267e-09
1224,5.5586036e-11,5.5586036e-11,4.630849e-09,1.3332339e-06,2.7259677e-09
1225,5.4789635e-11,5.4789635e-11,4.564501e-09,1.3140994e-06,2.6869118e-09
1226,5.3974675e-11,5.3974675e-11,4.4966075e-09,1.2945198e-06,2.6469458e-09
1227,5.3171842e-11,5.3171842e-11,4.4297237e-09,1.2752319e-06,2.6075744e-09
1228,5.2410028e-11,5.2410028e-11,4.3662576e-09,1.2569301e-06,2.5702147e-09
1229,5.1630464e-11,5.1630464e-11,4.301312e-09,1.2382022e-06,2.5319846e-09
1230,5.0862495e-11,5.0862495e-11,4.237333e-09,1.2197535e-06,2.494323e-09
1231,5.0133772e-11,5.0133772e-11,4.1766235e-09,1.2022477e-06,2.458586e-09
1232,4.9388067e-11,4.9388067e-11,4.114499e-09,1.1843347e-06,2.4220161e-09
1233,4.8653456e-11,4.8653456e-11,4.0532986e-09,1.1666884e-06,2.3859903e-09
1234,4.795638e-11,4.795638e-11,3.9952255e-09,1.1499443e-06,2.3518054e-09
1235,4.724306e-11,4.724306e-11,3.9357997e-09,1.1328106e-06,2.316824e-09
1236,4.654035e-11,4.654035e-11,3.877257e-09,1.115932e-06,2.2823627e-09
1237,4.587355e-11,4.587355e-11,3.8217065e-09,1.0999164e-06,2.2496625e-09
1238,4.5191215e-11,4.5191215e-11,3.7648613e-09,1.083528e-06,2.2162003e-09
1239,4.4543744e-11,4.4543744e-11,3.7109202e-09,1.0679775e-06,2.1844482e-09
1240,4.3881183e-11,4.3881183e-11,3.655723e-09,1.0520649e-06,2.151956e-09
1241,4.3228483e-11,4.3228483e-11,3.6013468e-09,1.0363894e-06,2.119947e-09
1242,4.260913e-11,4.260913e-11,3.549749e-09,1.0215155e-06,2.0895736e-09
1243,4.1975347e-11,4.1975347e-11,3.496949e-09,1.0062952e-06,2.0584927e-09
1244,4.1350996e-11,4.1350996e-11,3.4449341e-09,9.913017e-07,2.027874e-09
1245,4.0758546e-11,4.0758546e-11,3.3955772e-09,9.770748e-07,1.99882e-09
1246,4.015229e-11,4.015229e-11,3.3450704e-09,9.625167e-07,1.969089e-09
1247,3.9555054e-11,3.9555054e-11,3.2953147e-09,9.481754e-07,1.9398e-09
1248,3.8988333e-11,3.8988333e-11,3.2481016e-09,9.345674e-07,1.9120079e-09
1249,3.840841e-11,3.840841e-11,3.1997884e-09,9.2064266e-07,1.8835682e-09
1250,3.783711e-11,3.783711e-11,3.1521936e-09,9.0692544e-07,1.8555514e-09
1251,3.7295004e-11,3.7295004e-11,3.1070309e-09,8.939093e-07,1.8289662e-09
1252,3.6740267e-11,3.6740267e-11,3.0608163e-09,8.805904e-07,1.8017616e-09
1253,3.619378e-11,3.619378e-11,3.0152887e-09,8.674699e-07,1.7749616e-09
1254,3.567522e-11,3.567522e-11,2.9720875e-09,8.550201e-07,1.7495311e-09
1255,3.5144575e-11,3.5144575e-11,2.9278797e-09,8.4228066e-07,1.723508e-09
1256,3.4621823e-11,3.4621823e-11,2.8843294e-09,8.297309e-07,1.6978721e-09
1257,3.4125786e-11,3.4125786e-11,2.8430047e-09,8.1782275e-07,1.673546e-09
1258,3.3618188e-11,3.3618188e-11,2.800717e-09,8.0563746e-07,1.6486532e-09
1259,3.3136528e-11,3.3136528e-11,2.76059e-09,7.940751e-07,1.6250323e-09
1260,3.2643645e-11,3.2643645e-11,2.7195282e-09,7.8224366e-07,1.6008611e-09
1261,3.215809e-11,3.215809e-11,2.679077e-09,7.7058843e-07,1.5770493e-09
1262,3.169735e-11,3.169735e-11,2.640693e-09,7.5952914e-07,1.5544543e-09
1263,3.1225876e-11,3.1225876e-11,2.6014144e-09,7.482124e-07,1.531333e-09
1264,3.076141e-11,3.076141e-11,2.5627203e-09,7.3706434e-07,1.5085554e-09
1265,3.032068e-11,3.032068e-11,2.5260032e-09,7.2648606e-07,1.4869418e-09
1266,2.9869683e-11,2.9869683e-11,2.4884306e-09,7.156617e-07,1.4648246e-09
1267,2.942539e-11,2.942539e-11,2.451417e-09,7.0499857e-07,1.4430364e-09
1268,2.9003803e-11,2.9003803e-11,2.4162947e-09,6.948806e-07,1.4223613e-09
1269,2.8572391e-11,2.8572391e-11,2.380354e-09,6.8452704e-07,1.4012047e-09
1270,2.8147396e-11,2.8147396e-11,2.3449478e-09,6.7432785e-07,1.3803627e-09
1271,2.7744118e-11,2.7744118e-11,2.3113509e-09,6.6465003e-07,1.3605859e-09
1272,2.7331444e-11,2.7331444e-11,2.2769713e-09,6.5474694e-07,1.3403482e-09
1273,2.6924908e-11,2.6924908e-11,2.2431026e-09,6.449914e-07,1.3204113e-09
1274,2.6539144e-11,2.6539144e-11,2.210965e-09,6.3573464e-07,1.3014934e-09
1275,2.6144394e-11,2.6144394e-11,2.1780784e-09,6.2626236e-07,1.2821345e-09
1276,2.5755512e-11,2.5755512e-11,2.145681e-09,6.169313e-07,1.2630637e-09
1277,2.5386505e-11,2.5386505e-11,2.1149391e-09,6.080772e-07,1.2449672e-09
1278,2.5008898e-11,2.5008898e-11,2.083481e-09,5.99017e-07,1.2264493e-09
1279,2.4650587e-11,2.4650587e-11,2.0536302e-09,5.9042003e-07,1.2088774e-09
1280,2.4283926e-11,2.4283926e-11,2.0230837e-09,5.81623e-07,1.1908962e-09
1281,2.3922718e-11,2.3922718e-11,1.9929918e-09,5.72957e-07,1.1731824e-09
1282,2.357997e-11,2.357997e-11,1.9644373e-09,5.647341e-07,1.1563738e-09
1283,2.3229235e-11,2.3229235e-11,1.9352175e-09,5.563197e-07,1.1391735e-09
1284,2.2883716e-11,2.2883716e-11,1.9064328e-09,5.480307e-07,1.1222292e-09
1285,2.2555851e-11,2.2555851e-11,1.8791184e-09,5.4016544e-07,1.1061506e-09
1286,2.2220349e-11,2.2220349e-11,1.8511679e-09,5.3211716e-07,1.0896973e-09
1287,2.1889835e-11,2.1889835e-11,1.8236331e-09,5.241888e-07,1.0734889e-09
1288,2.1576211e-11,2.1576211e-11,1.7975053e-09,5.1666575e-07,1.0581085e-09
1289,2.1255282e-11,2.1255282e-11,1.7707685e-09,5.089676e-07,1.0423699e-09
1290,2.0939124e-11,2.0939124e-11,1.7444296e-09,5.013842e-07,1.0268654e-09
1291,2.0639122e-11,2.0639122e-11,1.7194366e-09,4.941884e-07,1.0121531e-09
1292,2.0332128e-11,2.0332128e-11,1.6938612e-09,4.868252e-07,9.970981e-10
1293,2.0029702e-11,2.0029702e-11,1.6686661e-09,4.795716e-07,9.822669e-10
1294,1.9742728e-11,1.9742728e-11,1.6447584e-09,4.726889e-07,9.681936e-10
1295,1.9449069e-11,1.9449069e-11,1.6202939e-09,4.6564597e-07,9.537924e-10
1296,1.9159778e-11,1.9159778e-11,1.5961932e-09,4.5870797e-07,9.396054e-10
1297,1.8885268e-11,1.8885268e-11,1.5733238e-09,4.521247e-07,9.261434e-10
1298,1.8604365e-11,1.8604365e-11,1.5499216e-09,4.453882e-07,9.1236757e-10
1299,1.8337812e-11,1.8337812e-11,1.5277155e-09,4.3899607e-07,8.9929575e-10
1300,1.806505e-11,1.806505e-11,1.5049917e-09,4.3245518e-07,8.8591934e-10
1301,1.7796346e-11,1.7796346e-11,1.482606e-09,4.2601175e-07,8.7274193e-10
1302,1.7541371e-11,1.7541371e-11,1.4613643e-09,4.1989767e-07,8.602378e-10
1303,1.7280455e-11,1.7280455e-11,1.4396273e-09,4.1364135e-07,8.4744234e-10
1304,1.7023421e-11,1.7023421e-11,1.4182139e-09,4.074782e-07,8.3483725e-10
1305,1.6779519e-11,1.6779519e-11,1.3978947e-09,4.016302e-07,8.2287627e-10
1306,1.6529935e-11,1.6529935e-11,1.3771019e-09,3.95646e-07,8.1063656e-10
1307,1.6284064e-11,1.6284064e-11,1.3566185e-09,3.8975105e-07,7.9857887e-10
1308,1.6050756e-11,1.6050756e-11,1.3371818e-09,3.8415737e-07,7.8713736e-10
1309,1.5812011e-11,1.5812011e-11,1.317292e-09,3.7843358e-07,7.7542917e-10
1310,1.557682e-11,1.557682e-11,1.2976983e-09,3.7279506e-07,7.638952e-10
1311,1.5353644e-11,1.5353644e-11,1.2791057e-09,3.6744476e-07,7.5295065e-10
1312,1.5125269e-11,1.5125269e-11,1.2600799e-09,3.6196997e-07,7.41751e-10
1313,1.4900291e-11,1.4900291e-11,1.241337e-09,3.5657672e-07,7.30718e-10
1314,1.4686809e-11,1.4686809e-11,1.2235519e-09,3.514592e-07,7.202487e-10
1315,1.4468354e-11,1.4468354e-11,1.2053525e-09,3.4622255e-07,7.095355e-10
1316,1.4253147e-11,1.4253147e-11,1.1874237e-09,3.4106395e-07,6.9898165e-10
1317,1.40489365e-11,1.40489365e-11,1.170411e-09,3.3616908e-07,6.8896705e-10
1318,1.3839968e-11,1.3839968e-11,1.1530019e-09,3.311603e-07,6.787192e-10
1319,,,1.1358519e-09,3.262261e-07,6.686237e-10
1320,,,1.1195781e-09,3.2154415e-07,6.5904404e-10
1321,,,1.1029252e-09,3.1675327e-07,6.4924127e-10
1322,,,1.0871232e-09,3.1220725e-07,6.399393e-10
1323,,,1.070953e-09,3.075555e-07,6.3042066e-10
1324,,,1.0550232e-09,3.02973e-07,6.210436e-10
1325,,,1.0399075e-09,2.986248e-07,6.1214567e-10
1326,,,1.0244396e-09,2.9417538e-07,6.0304045e-10
1327,,,1.0092018e-09,2.8979227e-07,5.940706e-10
1328,,,9.947426e-10,2.8563323e-07,5.855592e-10
1329,,,9.799465e-10,2.8137737e-07,5.768494e-10
1330,,,9.653705e-10,2.7718494e-07,5.6826915e-10
1331,,,9.515392e-10,2.7320684e-07,5.6012733e-10
1332,,,9.373857e-10,2.6913617e-07,5.5179583e-10
1333,,,9.234428e-10,2.6512612e-07,5.435883e-10
1334,,,9.102123e-10,2.6132108e-07,5.3580007e-10
1335,,,8.966735e-10,2.5742747e-07,5.278304e-10
1336,,,8.833361e-10,2.5359188e-07,5.1997934e-10
1337,,,8.7068025e-10,2.499524e-07,5.1252935e-10
1338,,,8.577295e-10,2.4622818e-07,5.049059e-10
1339,,,8.449713e-10,2.4255945e-07,4.9739574e-10
1340,,,8.328651e-10,2.3907828e-07,4.902694e-10
1341,,,8.204768e-10,2.355161e-07,4.8297694e-10
1342,,,8.0872153e-10,2.3213602e-07,4.7605714e-10
1343,,,7.966924e-10,2.2867727e-07,4.689761e-10
1344,,,7.848421e-10,2.2527004e-07,4.6200044e-10
1345,,,7.735974e-10,2.2203702e-07,4.5538118e-10
1346,,,7.6209067e-10,2.1872874e-07,4.486077e-10
1347,,,7.507551e-10,2.1546974e-07,4.4193496e-10
1348,,,7.3999873e-10,2.1237737e-07,4.356032e-10
1349,,,7.2899176e-10,2.0921301e-07,4.291239e-10
1350,,,7.1814854e-10,2.060958e-07,4.2274098e-10
1351,,,7.078593e-10,2.0313797e-07,4.1668421e-10
1352,,,6.973304e-10,2.0011127e-07,4.1048634e-10
1353,,,6.8695816e-10,1.9712968e-07,4.0438064e-10
1354,,,6.7711586e-10,1.9430051e-07,3.985869e-10
1355,,,6.670442e-10,1.914055e-07,3.926582e-10
1356,,,6.571224e-10,1.8855361e-07,3.8681772e-10
1357,,,6.4770755e-10,1.8584754e-07,3.8127562e-10
1358,,,6.3807337e-10,1.8307847e-07,3.756044e-10
1359,,,6.2858246e-10,1.8035067e-07,3.7001754e-10
1360,,,6.195765e-10,1.777623e-07,3.6471617e-10
1361,,,6.1036076e-10,1.751137e-07,3.5929126e-10
1362,,,6.0161587e-10,1.726005e-07,3.5414358e-10
1363,,,5.9266725e-10,1.7002881e-07,3.4887596e-10
1364,,,5.8385174e-10,1.6749543e-07,3.4368663e-10
1365,,,5.7548666e-10,1.6509158e-07,3.3876252e-10
1366,,,5.6692673e-10,1.6263176e-07,3.3372366e-10
1367,,,5.5849403e-10,1.6020861e-07,3.2875974e-10
1368,,,5.504924e-10,1.5790933e-07,3.240495e-10
1369,,,5.423041e-10,1.5555652e-07,3.1922948e-10
1370,,,5.342377e-10,1.5323879e-07,3.1448116e-10
1371,,,5.265835e-10,1.5103953e-07,3.099755e-10
1372,,,5.1875093e-10,1.487891e-07,3.0536482e-10
1373,,,5.110349e-10,1.4657218e-07,3.0082273e-10
1374,,,5.037131e-10,1.444686e-07,2.965127e-10
1375,,,4.9622073e-10,1.4231605e-07,2.921023e-10
1376,,,4.888398e-10,1.4019561e-07,2.8775746e-10
1377,,,4.8183596e-10,1.3818354e-07,2.8363467e-10
1378,,,4.74669e-10,1.3612465e-07,2.794158e-10
1379,,,4.676086e-10,1.3409644e-07,2.752597e-10
1380,,,4.6090903e-10,1.3217192e-07,2.7131594e-10
1381,,,4.5405335e-10,1.302026e-07,2.672803e-10
1382,,,4.4754794e-10,1.2833395e-07,2.6345087e-10
1383,,,4.40891e-10,1.2642182e-07,2.595322e-10
1384,,,4.3433304e-10,1.2453818e-07,2.5567187e-10
1385,,,4.281102e-10,1.2275082e-07,2.5200875e-10
1386,,,4.2174234e-10,1.2092187e-07,2.482603e-10
1387,,,4.1546921e-10,1.1912019e-07,2.445676e-10
1388,,,4.0951664e-10,1.1741059e-07,2.4106359e-10
1389,,,4.0342538e-10,1.1566121e-07,2.3747793e-10
1390,,,3.9742468e-10,1.139379e-07,2.339456e-10
1391,,,3.9173065e-10,1.12302686e-07,2.3059378e-10
1392,,,3.859039e-10,1.1063078e-07,2.2716387e-10
1393,,,3.8016384e-10,1.08985226e-07,2.2378496e-10
1394,,,3.747171e-10,1.0742376e-07,2.2057871e-10
1395,,,3.6914347e-10,1.058259e-07,2.1729776e-10
1396,,,3.636527e-10,1.0425182e-07,2.1406561e-10
1397,,,3.5844253e-10,1.0275816e-07,2.1099861e-10
1398,,,3.531109e-10,1.012297e-07,2.0786015e-10
1399,,,3.4785866e-10,9.972398e-08,2.0476838e-10
1400,,,3.4287476e-10,9.82952e-08,2.0183458e-10
1401,,,3.3777472e-10,9.6833126e-08,1.9883244e-10
1402,,,3.3275055e-10,9.53928e-08,1.9587494e-10
1403,,,3.279831e-10,9.402608e-08,1.9306856e-10
1404,,,3.231046e-10,9.26275e-08,1.9019682e-10
1405,,,3.1847536e-10,9.130039e-08,1.8747179e-10
1406,,,3.1373826e-10,8.994236e-08,1.8468327e-10
1407,,,3.0907163e-10,8.860453e-08,1.8193623e-10
1408,,,3.0464342e-10,8.733506e-08,1.7932957e-10
1409,,,3.0011207e-10,8.603601e-08,1.7666216e-10
1410,,,2.9564812e-10,8.475629e-08,1.7403443e-10
1411,,,2.9141226e-10,8.3541956e-08,1.7154098e-10
1412,,,2.8707772e-10,8.229932e-08,1.6898942e-10
1413,,,2.8280764e-10,8.107517e-08,1.6647583e-10
1414,,,2.787557e-10,7.991358e-08,1.6409066e-10
1415,,,2.7460942e-10,7.8724916e-08,1.6164992e-10
1416,,,2.705248e-10,7.755394e-08,1.592455e-10
1417,,,2.666489e-10,7.64428e-08,1.5696393e-10
1418,,,2.6268268e-10,7.530576e-08,1.5462921e-10
1419,,,2.5877547e-10,7.418564e-08,1.523292e-10
1420,,,2.5506788e-10,7.3122756e-08,1.5014671e-10
1421,,,2.5127395e-10,7.2035114e-08,1.4791339e-10
1422,,,2.475364e-10,7.096364e-08,1.4571327e-10
1423,,,2.4398986e-10,6.9946914e-08,1.436256e-10
1424,,,2.4036068e-10,6.89065e-08,1.4148926e-10
1425,,,2.3691696e-10,6.791926e-08,1.394621e-10
1426,,,2.3339297e-10,6.6909e-08,1.373877e-10
1427,,,2.299214e-10,6.591378e-08,1.3534414e-10
1428,,,2.2662724e-10,6.4969406e-08,1.3340502e-10
1429,,,2.2325632e-10,6.400303e-08,1.3142072e-10
1430,,,2.1993553e-10,6.3051026e-08,1.2946592e-10
1431,,,2.1678444e-10,6.214768e-08,1.2761102e-10
1432,,,2.1355992e-10,6.1223275e-08,1.2571288e-10
1433,,,2.1038336e-10,6.0312615e-08,1.2384299e-10
1434,,,2.0736912e-10,5.94485e-08,1.2206866e-10
1435,,,2.0428464e-10,5.856424e-08,1.2025296e-10
1436,,,2.0124605e-10,5.769314e-08,1.1846428e-10
1437,,,1.9836273e-10,5.6866547e-08,1.1676701e-10
1438,,,1.9541221e-10,5.60207e-08,1.1503018e-10
1439,,,1.925056e-10,5.5187428e-08,1.1331918e-10
1440,,,1.897475e-10,5.4396736e-08,1.1169562e-10
1441,,,1.8692514e-10,5.3587627e-08,1.1003422e-10
1442,,,1.8414475e-10,5.2790547e-08,1.0839754e-10
1443,,,1.8150645e-10,5.2034196e-08,1.0684449e-10
1444,,,1.7880666e-10,5.1260223e-08,1.0525525e-10
1445,,,1.7624484e-10,5.05258e-08,1.0374722e-10
1446,,,1.7362331e-10,4.9774265e-08,1.0220405e-10
1447,,,1.7104078e-10,4.9033908e-08,1.00683836e-10
1448,,,1.6859021e-10,4.8331376e-08,9.92413e-11
1449,,,1.6608256e-10,4.761248e-08,9.776516e-11
1450,,,1.636122e-10,4.690428e-08,9.6310966e-11
1451,,,1.6126805e-10,4.6232262e-08,9.4931084e-11
1452,,,1.588693e-10,4.5544592e-08,9.3519054e-11
1453,,,1.5650624e-10,4.4867146e-08,9.212802e-11
1454,,,1.5426391e-10,4.4224315e-08,9.080807e-11
1455,,,1.5196935e-10,4.3566512e-08,8.945736e-11
1456,,,1.4970891e-10,4.291849e-08,8.812674e-11
1457,,,1.4756397e-10,4.230358e-08,8.686412e-11
1458,,,1.4536906e-10,4.1674344e-08,8.557208e-11
1459,,,1.432068e-10,4.105447e-08,8.4299255e-11
1460,,,1.4115503e-10,4.0466265e-08,8.309146e-11
1461,,,1.3905543e-10,3.9864357e-08,8.1855536e-11
1462,,,1.3698707e-10,3.9271402e-08,8.063799e-11
1463,,,1.3502442e-10,3.8708748e-08,7.948266e-11
1464,,,1.3301603e-10,3.813298e-08,7.830041e-11
1465,,,1.3111026e-10,3.7586634e-08,7.7178576e-11
1466,,,1.2916007e-10,3.702756e-08,7.60306e-11
1467,,,1.2723891e-10,3.6476802e-08,7.489969e-11
1468,,,1.2541593e-10,3.5954187e-08,7.382658e-11
1469,,,1.2355043e-10,3.541939e-08,7.272846e-11
1470,,,1.2171271e-10,3.489255e-08,7.164667e-11
1471,,,1.1996888e-10,3.4392635e-08,7.062016e-11
1472,,,1.1818443e-10,3.388107e-08,6.956974e-11
1473,,,1.1642654e-10,3.3377113e-08,6.8534935e-11
1474,,,1.1475844e-10,3.2898907e-08,6.755301e-11
1475,,,1.13051485e-10,3.2409556e-08,6.6548204e-11
1476,,,1.1136993e-10,3.1927485e-08,6.5558343e-11
1477,,,1.0977429e-10,3.1470048e-08,6.4619074e-11
1478,,,1.08141475e-10,3.1001953e-08,6.3657905e-11
1479,,,1.0653294e-10,3.054082e-08,6.271104e-11
1480,,,1.050066e-10,3.010325e-08,6.1812555e-11
1481,,,1.03444704e-10,2.9655485e-08,6.089313e-11
1482,,,1.0190604e-10,2.9214384e-08,5.998739e-11
1483,,,1.00445985e-10,2.8795817e-08,5.912793e-11
1484,,,9.895192e-11,2.8367499e-08,5.824844e-11
1485,,,9.753421e-11,2.7961066e-08,5.7413893e-11
1486,,,9.6083454e-11,2.7545166e-08,5.6559906e-11
1487,,,9.465428e-11,2.7135451e-08,5.5718614e-11
1488,,,9.3298126e-11,2.674667e-08,5.492031e-11
1489,,,9.191038e-11,2.6348832e-08,5.4103413e-11
1490,,,9.0543274e-11,2.5956913e-08,5.329866e-11
1491,,,8.9246034e-11,2.5585017e-08,5.2535032e-11
1492,,,8.791856e-11,2.5204457e-08,5.175361e-11
1493,,,8.661083e-11,2.4829559e-08,5.098381e-11
1494,,,8.536992e-11,2.4473817e-08,5.0253347e-11
1495,,,8.410011e-11,2.4109786e-08,4.9505865e-11
1496,,,8.284918e-11,2.375117e-08,4.87695e-11
1497,,,8.166217e-11,2.3410877e-08,4.807076e-11
1498,,,8.0447496e-11,2.3062656e-08,4.735574e-11
1499,,,7.92509e-11,2.2719616e-08,4.6651356e-11
1500,,,7.8115445e-11,2.2394103e-08,4.5982964e-11
1501,,,7.695353e-11,2.2061007e-08,4.5299e-11
1502,,,7.5808894e-11,2.1732864e-08,4.4625206e-11
1503,,,7.4722756e-11,2.142149e-08,4.3985846e-11
1504,,,7.3611305e-11,2.110286e-08,4.333159e-11
1505,,,7.251639e-11,2.0788969e-08,4.268706e-11
1506,,,7.147742e-11,2.0491118e-08,4.2075465e-11
1507,,,7.041424e-11,2.0186327e-08,4.1449625e-11
1508,,,6.940539e-11,1.9897112e-08,4.085576e-11
1509,,,6.8373036e-11,1.9601154e-08,4.024806e-11
1510,,,6.735603e-11,1.9309601e-08,3.9649395e-11
1511,,,6.6391e-11,1.9032946e-08,3.9081325e-11
1512,,,6.540348e-11,1.8749844e-08,3.8500016e-11
1513,,,6.443065e-11,1.8470953e-08,3.7927356e-11
1514,,,6.3507526e-11,1.8206311e-08,3.7383957e-11
1515,,,6.256289e-11,1.7935506e-08,3.68279e-11
1516,,,6.163231e-11,1.7668727e-08,3.6280107e-11
1517,,,6.074929e-11,1.7415582e-08,3.5760308e-11
1518,,,5.9845684e-11,1.7156538e-08,3.52284e-11
1519,,,5.895552e-11,1.6901346e-08,3.47044e-11
1520,,,5.811084e-11,1.6659193e-08,3.420718e-11
1521,,,5.7246485e-11,1.64114e-08,3.369837e-11
1522,,,5.6394982e-11,1.6167292e-08,3.319713e-11
1523,,,5.558699e-11,1.5935656e-08,3.2721503e-11
1524,,,5.476017e-11,1.5698625e-08,3.223479e-11
1525,,,5.3945653e-11,1.5465119e-08,3.175532e-11
1526,,,5.317275e-11,1.5243545e-08,3.130035e-11
1527,,,5.2381845e-11,1.5016807e-08,3.083478e-11
1528,,,5.1631352e-11,1.4801656e-08,3.0392997e-11
1529,,,5.0863373e-11,1.4581492e-08,2.9940925e-11
1530,,,5.010681e-11,1.4364601e-08,2.9495573e-11
1531,,,4.9388913e-11,1.4158794e-08,2.9072978e-11
1532,,,4.8654285e-11,1.3948192e-08,2.864054e-11
1533,,,4.793059e-11,1.3740723e-08,2.8214531e-11
1534,,,4.724387e-11,1.3543854e-08,2.781029e-11
1535,,,4.654115e-11,1.3342399e-08,2.7396632e-11
1536,,,4.5848884e-11,1.314394e-08,2.6989126e-11
1537,,,4.5191986e-11,1.29556215e-08,2.6602442e-11
1538,,,4.4519787e-11,1.2762916e-08,2.620675e-11
1539,,,4.3857588e-11,1.2573077e-08,2.5816942e-11
1540,,,4.3229226e-11,1.2392937e-08,2.5447054e-11
1541,,,4.258622e-11,1.2208601e-08,2.5068548e-11
1542,,,4.195278e-11,1.2027006e-08,2.4695669e-11
1543,,,4.1351707e-11,1.18546915e-08,2.4341846e-11
1544,,,4.073663e-11,1.16783605e-08,2.3979778e-11
1545,,,4.01307e-11,1.1504653e-08,2.3623095e-11
1546,,,3.955573e-11,1.1339821e-08,2.3284638e-11
1547,,,3.8967368e-11,1.1171149e-08,2.2938295e-11
1548,,,3.8409068e-11,1.1011096e-08,2.260965e-11
1549,,,3.783776e-11,1.0847314e-08,2.2273346e-11
1550,,,3.727495e-11,1.0685968e-08,2.1942047e-11
1551,,,3.6740895e-11,1.0532866e-08,2.1627675e-11
1552,,,3.61944e-11,1.0376196e-08,2.1305978e-11
1553,,,3.5656034e-11,1.0221858e-08,2.0989065e-11
1554,,,3.514518e-11,1.0075405e-08,2.0688349e-11
1555,,,3.462242e-11,9.925541e-09,2.0380623e-11
1556,,,3.4107432e-11,9.777906e-09,2.0077474e-11
1557,,,3.3618764e-11,9.637814e-09,1.9789817e-11
1558,,,3.311871e-11,9.494458e-09,1.9495459e-11
1559,,,3.262609e-11,9.353235e-09,1.9205477e-11
1560,,,3.2158644e-11,9.219227e-09,1.8930312e-11
1561,,,3.1680304e-11,9.082098e-09,1.8648739e-11
1562,,,3.120908e-11,8.947008e-09,1.8371351e-11
1563,,,3.0761938e-11,8.81882e-09,1.8108137e-11
1564,,,3.0304374e-11,8.687647e-09,1.7838791e-11
1565,,,2.985362e-11,8.558424e-09,1.7573451e-11
1566,,,2.9425896e-11,8.435804e-09,1.732167e-11
1567,,,2.8988206e-11,8.3103275e-09,1.7064022e-11
1568,,,2.8572882e-11,8.191263e-09,1.681954e-11
1569,,,2.814788e-11,8.069423e-09,1.656936e-11
1570,,,2.7729201e-11,7.949396e-09,1.6322903e-11
1571,,,2.7331913e-11,7.835502e-09,1.6089038e-11
1572,,,2.692537e-11,7.718955e-09,1.5849726e-11
1573,,,2.6524873e-11,7.60414e-09,1.5613972e-11
1574,,,2.6144842e-11,7.495193e-09,1.5390264e-11
1575,,,2.5755955e-11,7.383707e-09,1.5161344e-11
1576,,,2.5372853e-11,7.2738793e-09,1.493583e-11
1577,,,2.5009328e-11,7.169664e-09,1.4721838e-11
1578,,,2.463733e-11,7.0630204e-09,1.4502863e-11
1579,,,2.4270868e-11,6.9579627e-09,1.4287143e-11
1580,,,2.392313e-11,6.8582735e-09,1.4082445e-11
1581,,,2.356729e-11,6.7562613e-09,1.3872978e-11
1582,,,2.3216743e-11,6.6557666e-09,
1583,,,2.2884108e-11,6.5604073e-09,
1584,,,2.2543724e-11,6.4628254e-09,
1585,,,2.22084e-11,6.3666956e-09,
1586,,,2.1890212e-11,6.275478e-09,
1587,,,2.156461e-11,6.1821344e-09,
1588,,,2.1255647e-11,6.0935603e-09,
1589,,,2.0939485e-11,6.002923e-09,
1590,,,2.0628024e-11,5.9136336e-09,
1591,,,2.0332477e-11,5.8289067e-09,
1592,,,2.0030045e-11,5.742206e-09,
1593,,,1.9732114e-11,5.6567946e-09,
1594,,,1.9449404e-11,5.5757474e-09,
1595,,,1.9160108e-11,5.4928124e-09,
1596,,,1.8875113e-11,5.4111102e-09,
1597,,,1.8604684e-11,5.333583e-09,
1598,,,1.832795e-11,5.2542504e-09,
1599,,,1.8055337e-11,5.1760964e-09,
1600,,,1.779665e-11,5.1019367e-09,
1601,,,1.7531938e-11,5.026049e-09,
1602,,,1.7271162e-11,4.95129e-09,
1603,,,1.7023712e-11,4.880351e-09,
1604,,,1.6770495e-11,4.807759e-09,
1605,,,1.6521047e-11,4.736247e-09,
1606,,,1.6284344e-11,4.668389e-09,
1607,,,1.6042124e-11,4.59895e-09,
1608,,,1.580351e-11,4.530544e-09,
1609,,,1.5577086e-11,4.465633e-09,
1610,,,1.5345388e-11,4.39921e-09,
1611,,,1.512553e-11,4.3361807e-09,
1612,,,1.4900548e-11,4.271683e-09,
1613,,,1.4678913e-11,4.208145e-09,
1614,,,1.4468602e-11,4.147853e-09,
1615,,,1.4253392e-11,4.0861567e-09,
1616,,,1.4041383e-11,4.025378e-09,
1617,,,1.3840207e-11,3.967705e-09,
1618,,,,3.908688e-09,
1619,,,,3.850549e-09,
1620,,,,3.7953805e-09,
1621,,,,3.738927e-09,
1622,,,,3.6833132e-09,
1623,,,,3.630541e-09,
1624,,,,3.576539e-09,
1625,,,,3.5233405e-09,
1626,,,,3.4728604e-09,
1627,,,,3.421204e-09,
1628,,,,3.3703158e-09,
1629,,,,3.3220282e-09,
1630,,,,3.2726155e-09,
1631,,,,3.2257275e-09,
1632,,,,3.177747e-09,
1633,,,,3.1304803e-09,
1634,,,,3.0856286e-09,
1635,,,,3.039732e-09,
1636,,,,2.9945182e-09,
1637,,,,2.9516147e-09,
1638,,,,2.9077114e-09,
1639,,,,2.8644611e-09,
1640,,,,2.8234208e-09,
1641,,,,2.7814246e-09,
1642,,,,2.7400529e-09,
1643,,,,2.700795e-09,
1644,,,,2.6606224e-09,
1645,,,,2.6210474e-09,
1646,,,,2.583495e-09,
1647,,,,2.5450673e-09,
1648,,,,2.507211e-09,
1649,,,,2.4712894e-09,
1650,,,,2.4345306e-09,
1651,,,,2.3996503e-09,
1652,,,,2.363957e-09,
1653,,,,2.3287947e-09,
1654,,,,2.2954294e-09,
1655,,,,2.2612863e-09,
1656,,,,2.2276514e-09,
1657,,,,2.195735e-09,
1658,,,,2.163075e-09,
1659,,,,2.1309006e-09,
1660,,,,2.1003703e-09,
1661,,,,2.069129e-09,
1662,,,,2.0383522e-09,
1663,,,,2.0091477e-09,
1664,,,,1.9792632e-09,
1665,,,,1.949823e-09,
1666,,,,1.9218873e-09,
1667,,,,1.8933004e-09,
1668,,,,1.865139e-09,
1669,,,,1.8384164e-09,
1670,,,,1.8110712e-09,
1671,,,,1.7851233e-09,
1672,,,,1.7585708e-09,
1673,,,,1.7324133e-09,
1674,,,,1.7075923e-09,
1675,,,,1.6821932e-09,
1676,,,,1.6571717e-09,
1677,,,,1.6334287e-09,
1678,,,,1.6091326e-09,
1679,,,,1.5851979e-09,
1680,,,,1.5624861e-09,
1681,,,,1.5392453e-09,
1682,,,,1.51635e-09,
1683,,,,1.4946246e-09,
1684,,,,1.4723932e-09,
1685,,,,1.4504924e-09,
1686,,,,1.4297106e-09,
1687,,,,1.4084447e-09,
1688,,,,1.3874951e-09,
1689,,,,1.3676159e-09,
1690,,,,1.3472736e-09,
1691,,,,1.3279707e-09,
1692,,,,1.308218e-09,
1693,,,,1.2887592e-09,
1694,,,,1.2702946e-09,
1695,,,,1.2513999e-09,
1696,,,,1.2327862e-09,
1697,,,,1.2151237e-09,
1698,,,,1.1970495e-09,
1699,,,,1.1792443e-09,
1700,,,,1.1623489e-09,
1701,,,,1.1450596e-09,
1702,,,,1.1280277e-09,
1703,,,,1.111866e-09,
1704,,,,1.0953277e-09,
1705,,,,1.0790354e-09,
1706,,,,1.0635758e-09,
1707,,,,1.0477558e-09,
1708,,,,1.0321711e-09,
1709,,,,1.017383e-09,
1710,,,,1.0022501e-09,
1711,,,,9.873422e-10,
1712,,,,9.731962e-10,
1713,,,,9.587207e-10,
1714,,,,9.449846e-10,
1715,,,,9.309287e-10,
1716,,,,9.170818e-10,
1717,,,,9.039424e-10,
1718,,,,8.9049684e-10,
1719,,,,8.772513e-10,
1720,,,,8.646826e-10,
1721,,,,8.518211e-10,
1722,,,,8.391508e-10,
1723,,,,8.2712803e-10,
1724,,,,8.148251e-10,
1725,,,,8.0270507e-10,
1726,,,,7.9120444e-10,
1727,,,,7.794358e-10,
1728,,,,7.678423e-10,
1729,,,,7.568411e-10,
1730,,,,7.455836e-10,
1731,,,,7.344936e-10,
1732,,,,7.239702e-10,
1733,,,,7.132016e-10,
1734,,,,7.0298334e-10,
1735,,,,6.925269e-10,
1736,,,,6.822261e-10,
1737,,,,6.7245154e-10,
1738,,,,6.624493e-10,
1739,,,,6.525958e-10,
1740,,,,6.432459e-10,
1741,,,,6.3367805e-10,
1742,,,,6.2425254e-10,
1743,,,,6.153086e-10,
1744,,,,6.0615635e-10,
1745,,,,5.9714017e-10,
1746,,,,5.8858474e-10,
1747,,,,5.7982996e-10,
1748,,,,5.7120536e-10,
1749,,,,5.630215e-10,
1750,,,,5.54647e-10,
1751,,,,5.46397e-10,
1752,,,,5.385685e-10,
1753,,,,5.305577e-10,
1754,,,,5.229562e-10,
1755,,,,5.151776e-10,
1756,,,,5.075147e-10,
1757,,,,5.0024335e-10,
1758,,,,4.928026e-10,
1759,,,,4.854725e-10,
1760,,,,4.785169e-10,
1761,,,,4.713993e-10,
1762,,,,4.6438756e-10,
1763,,,,4.577341e-10,
1764,,,,4.5092563e-10,
1765,,,,4.4421844e-10,
1766,,,,4.3785395e-10,
1767,,,,4.3134116e-10,
1768,,,,4.2492526e-10,
1769,,,,4.1883721e-10,
1770,,,,4.126073e-10,
1771,,,,4.0647005e-10,
1772,,,,4.006464e-10,
1773,,,,3.946871e-10,
1774,,,,3.8903225e-10,
1775,,,,3.8324566e-10,
1776,,,,3.7754513e-10,
1777,,,,3.7213593e-10,
1778,,,,3.6660064e-10,
1779,,,,3.6114772e-10,
1780,,,,3.5597342e-10,
1781,,,,3.5067857e-10,
1782,,,,3.4546246e-10,
1783,,,,3.405129e-10,
1784,,,,3.3544797e-10,
1785,,,,3.3045844e-10,
1786,,,,3.2572384e-10,
1787,,,,3.2087893e-10,
1788,,,,3.1610606e-10,
1789,,,,3.1157713e-10,
1790,,,,3.069426e-10,
1791,,,,3.0237704e-10,
1792,,,,2.9804478e-10,
1793,,,,2.9361158e-10,
1794,,,,2.894049e-10,
1795,,,,2.851002e-10,
1796,,,,2.8085953e-10,
1797,,,,2.7683555e-10,
1798,,,,2.7271782e-10,
1799,,,,2.6866132e-10,
1800,,,,2.6481212e-10,
1801,,,,2.608732e-10,
1802,,,,2.569929e-10,
1803,,,,2.5331087e-10,
1804,,,,2.4954305e-10,
1805,,,,2.4583127e-10,
1806,,,,2.4230914e-10,
1807,,,,2.3870497e-10,
1808,,,,2.351544e-10,
1809,,,,2.3178526e-10,
1810,,,,2.2833763e-10,
1811,,,,2.2494126e-10,
1812,,,,2.2171844e-10,
1813,,,,2.1842053e-10,
1814,,,,2.1517166e-10,
1815,,,,2.1208882e-10,
1816,,,,2.0893415e-10,
1817,,,,2.0594067e-10,
1818,,,,2.0287745e-10,
1819,,,,1.9985978e-10,
1820,,,,1.9699632e-10,
1821,,,,1.9406614e-10,
1822,,,,1.9117953e-10,
1823,,,,1.8844044e-10,
1824,,,,1.8563752e-10,
1825,,,,1.828763e-10,
1826,,,,1.8025616e-10,
1827,,,,1.7757497e-10,
1828,,,,1.7493366e-10,
1829,,,,1.7242732e-10,
1830,,,,1.6986258e-10,
1831,,,,1.67336e-10,
1832,,,,1.6493852e-10,
1833,,,,1.6248518e-10,
1834,,,,1.6006832e-10,
1835,,,,1.5777496e-10,
1836,,,,1.5542816e-10,
1837,,,,1.5320128e-10,
1838,,,,1.5092252e-10,
1839,,,,1.4867765e-10,
1840,,,,1.465475e-10,
1841,,,,1.443677e-10,
1842,,,,1.4222033e-10,
1843,,,,1.4018268e-10,
1844,,,,1.3809758e-10,
1845,,,,1.3604345e-10,
1846,,,,1.3409432e-10,
1847,,,,1.3209976e-10,
1848,,,,1.3013486e-10,
1849,,,,1.2827038e-10,
1850,,,,1.2636245e-10,
1851,,,,1.244829e-10,
1852,,,,1.2269938e-10,
1853,,,,1.2087431e-10,
1854,,,,1.1907639e-10,
1855,,,,1.1737034e-10,
1856,,,,1.1562453e-10,
1857,,,,1.1396794e-10,
1858,,,,1.1227275e-10,
1859,,,,1.1060276e-10,
1860,,,,1.0901812e-10,
1861,,,,1.0739655e-10,
1862,,,,1.057991e-10,
1863,,,,1.04283276e-10,
1864,,,,1.02732135e-10,
1865,,,,1.0120406e-10,
1866,,,,9.975407e-11,
1867,,,,9.82703e-11,
1868,,,,9.68086e-11,
1869,,,,9.542159e-11,
1870,,,,9.400226e-11,
1871,,,,9.260404e-11,
1872,,,,9.127727e-11,
1873,,,,8.991958e-11,
1874,,,,8.8582086e-11,
1875,,,,8.731294e-11,
1876,,,,8.6014224e-11,
1877,,,,8.478186e-11,
1878,,,,8.3520794e-11,
1879,,,,8.227848e-11,
1880,,,,8.109965e-11,
1881,,,,7.989335e-11,
1882,,,,7.8704994e-11,
1883,,,,7.757735e-11,
1884,,,,7.6423444e-11,
1885,,,,7.52867e-11,
1886,,,,7.4208036e-11,
1887,,,,7.3104245e-11,
1888,,,,7.2016865e-11,
1889,,,,7.098506e-11,
1890,,,,6.99292e-11,
1891,,,,6.8889054e-11,
1892,,,,6.790205e-11,
1893,,,,6.689206e-11,
1894,,,,6.5897086e-11,
1895,,,,6.495295e-11,
1896,,,,6.398682e-11,
1897,,,,6.3070056e-11,
1898,,,,6.213194e-11,
1899,,,,6.120776e-11,
1900,,,,6.0330824e-11,
1901,,,,5.943344e-11,
1902,,,,5.854941e-11,
1903,,,,5.7710555e-11,
1904,,,,5.6852148e-11,
1905,,,,5.6006512e-11,
1906,,,,5.5204084e-11,
1907,,,,5.4382963e-11,
1908,,,,5.3574055e-11,
1909,,,,5.2806474e-11,
1910,,,,5.2021016e-11,
1911,,,,5.1247243e-11,
1912,,,,5.0513004e-11,
1913,,,,4.9761657e-11,
1914,,,,4.9021488e-11,
1915,,,,4.8319137e-11,
1916,,,,4.7600424e-11,
1917,,,,4.6892403e-11,
1918,,,,4.622056e-11,
1919,,,,4.5533056e-11,
1920,,,,4.488069e-11,
1921,,,,4.421312e-11,
1922,,,,4.355548e-11,
1923,,,,4.2931447e-11,
1924,,,,4.229287e-11,
1925,,,,4.166379e-11,
1926,,,,4.1066858e-11,
1927,,,,4.045602e-11,
1928,,,,3.9854266e-11,
1929,,,,3.9283257e-11,
1930,,,,3.8698943e-11,
1931,,,,3.8123324e-11,
1932,,,,3.757712e-11,
1933,,,,3.7018184e-11,
1934,,,,3.6467565e-11,
1935,,,,3.594508e-11,
1936,,,,3.5410425e-11,
1937,,,,3.4883717e-11,
1938,,,,3.4383923e-11,
1939,,,,3.3872488e-11,
1940,,,,3.3387182e-11,
1941,,,,3.2890572e-11,
1942,,,,3.2401345e-11,
1943,,,,3.1937123e-11,
1944,,,,3.146208e-11,
1945,,,,3.0994103e-11,
1946,,,,3.0550038e-11,
1947,,,,3.0095627e-11,
1948,,,,2.9647975e-11,
1949,,,,2.9223197e-11,
1950,,,,2.8788524e-11,
1951,,,,2.8360316e-11,
1952,,,,2.7953986e-11,
1953,,,,2.753819e-11,
1954,,,,2.7128579e-11,
1955,,,,2.6739897e-11,
1956,,,,2.634216e-11,
1957,,,,2.5950339e-11,
1958,,,,2.557854e-11,
1959,,,,2.5198076e-11,
1960,,,,2.4837053e-11,
1961,,,,2.4467619e-11,
1962,,,,2.4103679e-11,
1963,,,,2.3758337e-11,
1964,,,,2.340495e-11,
1965,,,,2.3056817e-11,
1966,,,,2.2726473e-11,
1967,,,,2.2388433e-11,
1968,,,,2.205542e-11,
1969,,,,2.1739424e-11,
1970,,,,2.1416065e-11,
1971,,,,2.1097516e-11,
1972,,,,2.0795244e-11,
1973,,,,2.0485929e-11,
1974,,,,2.0181214e-11,
1975,,,,1.989207e-11,
1976,,,,1.9596191e-11,
1977,,,,1.930471e-11,
1978,,,,1.9028125e-11,
1979,,,,1.8745094e-11,
1980,,,,1.8476526e-11,
1981,,,,1.8201702e-11,
1982,,,,1.7930964e-11,
1983,,,,1.767406e-11,
1984,,,,1.7411171e-11,
1985,,,,1.7152193e-11,
1986,,,,1.6906447e-11,
1987,,,,1.6654974e-11,
1988,,,,1.6407242e-11,
1989,,,,1.617217e-11,
1990,,,,1.593162e-11,
1991,,,,1.5694649e-11,
1992,,,,1.5469785e-11,
1993,,,,1.5239683e-11,
1994,,,,1.5013005e-11,
1995,,,,1.4797906e-11,
1996,,,,1.4577797e-11,
1997,,,,1.4360963e-11,
1998,,,,1.4155208e-11,
1999,,,,1.394466e-11,


==> figures/gmm_1d/gt_density.csv <==
x,Ground truth density
-2.631552219390869,0.004090039438485226
-2.6259228378922135,0.004468441507040617
-2.620293456393558,0.00487798645169955
-2.614664074894902,0.005320850211029322
-2.6090346933962465,0.005799324461825541
-2.603405311897591,0.006315819541277851
-2.597775930398935,0.006872867142471997
-2.5921465489002795,0.007473122749484878
-2.586517167401624,0.008119367776817215
-2.580887785902968,0.008814511376494947
-2.575258404404313,0.009561591874874285
-2.5696290229056573,0.010363777800027531
-2.5639996414070017,0.011224368459585209
-2.558370259908346,0.012146794028090678
-2.5527408784096903,0.013134615102301364
-2.5471114969110347,0.014191521682472535
-2.541482115412379,0.01532133153750446
-2.5358527339137233,0.01652798791194325
-2.5302233524150677,0.01781555653322052
-2.524593970916412,0.01918822187821802
-2.5189645894177564,0.020650282659268843
-2.5133352079191007,0.022206146491075694
-2.507705826420445,0.02386032370175517
-2.5020764449217894,0.025617420253320478
-2.4964470634231337,0.027482129739406558
-2.490817681924478,0.029459224430932095
-2.4851883004258224,0.03155354534369079
-2.4795589189271667,0.033769991305576015
-2.4739295374285115,0.03611350700527023
-2.468300155929856,0.03858907000877558
-2.4626707744312,0.04120167673511391
-2.4570413929325445,0.04395632738789106
-2.451412011433889,0.04685800984516815
-2.445782629935233,0.049911682516218234
-2.4401532484365775,0.05312225618023636
-2.434523866937922,0.05649457482889716
-2.4288944854392662,0.06003339554178796
-2.4232651039406106,0.06374336743115287
-2.417635722441955,0.06762900970003041
-2.4120063409432992,0.07169468886571068
-2.4063769594446436,0.07594459520843425
-2.400747577945988,0.08038271851335363
-2.3951181964473323,0.08501282318192681
-2.3894888149486766,0.08983842279705474
-2.383859433450021,0.09486275423434774
-2.3782300519513653,0.10008875141985192
-2.3726006704527096,0.10551901884231422
-2.366971288954054,0.1111558049355499
-2.3613419074553983,0.11700097545362657
-2.355712525956743,0.12305598696832613
-2.3500831444580874,0.1293218606246199
-2.3444537629594318,0.13579915629560563
-2.338824381460776,0.14248794728347824
-2.3331949999621204,0.14938779571750643
-2.3275656184634648,0.15649772880366208
-2.321936236964809,0.1638162160833868
-2.3163068554661534,0.17134114786094448
-2.310677473967498,0.1790698149598293
-2.305048092468842,0.18699888996873265
-2.2994187109701865,0.1951244101365637
-2.293789329471531,0.20344176207393436
-2.288159947972875,0.2119456684153202
-2.2825305664742195,0.22063017659177214
-2.276901184975564,0.22948864985855633
-2.271271803476908,0.23851376071544023
-2.2656424219782525,0.24769748684950801
-2.2600130404795973,0.25703110972139964
-2.2543836589809416,0.26650521590573895
-2.248754277482286,0.27610970128525775
-2.2431248959836303,0.28583377818582345
-2.2374955144849746,0.29566598552621265
-2.231866132986319,0.30559420204216636
-2.2262367514876633,0.31560566262905004
-2.2206073699890077,0.3256869778314039
-2.214977988490352,0.33582415649090164
-2.2093486069916963,0.3460026315468329
-2.2037192254930407,0.35620728896528375
-2.198089843994385,0.366422499754837
-2.1924604624957293,0.3766321550079556
-2.1868310809970737,0.3868197038883824
-2.181201699498418,0.3969681944660149
-2.1755723179997624,0.407060317281935
-2.1699429365011067,0.4170784515077153
-2.164313555002451,0.4270047135449492
-2.1586841735037954,0.4368210078932751
-2.1530547920051397,0.44650908009815116
-2.147425410506484,0.45605057157340556
-2.141796029007829,0.46542707607828965
-2.136166647509173,0.47462019761452123
-2.1305372660105175,0.48361160949573634
-2.124907884511862,0.4923831143300411
-2.119278503013206,0.500916704645995
-2.1136491215145505,0.5091946238835601
-2.108019740015895,0.5171994274643426
-2.102390358517239,0.524914043649947
-2.0967609770185835,0.5323218338935218
-2.091131595519928,0.5394066523876494
-2.0855022140212722,0.5461529045116796
-2.0798728325226166,0.5525456038834365
-2.074243451023961,0.5585704277239695
-2.0686140695253052,0.56421377024967
-2.0629846880266496,0.5694627938136104
-2.0573553065279944,0.5743054775273613
-2.0517259250293387,0.5787306631057523
-2.046096543530683,0.5827280976900031
-2.0404671620320274,0.586288473419295
-2.0348377805333717,0.5894034635370692
-2.029208399034716,0.5920657548360554
-2.0235790175360604,0.594269076265102
-2.0179496360374047,0.5960082235411974
-2.012320254538749,0.5972790796314912
-2.0066908730400934,0.5980786309924903
-2.0010614915414378,0.598404979476782
-1.995432110042782,0.5982573498414369
-1.9898027285441264,0.5976360928165231
-1.9841733470454708,0.596542683716732
-1.978543965546815,0.5949797166038077
-1.9729145840481594,0.5929508940321098
-1.9672852025495038,0.5904610124340447
-1.9616558210508481,0.587515943226104
-1.9560264395521925,0.5841226097396802
-1.950397058053537,0.5802889601035176
-1.9447676765548814,0.5760239362264564
-1.9391382950562257,0.5713374390498714
-1.93350891355757,0.566240290258767
-1.9278795320589144,0.5607441906587259
-1.922250150560259,0.5548616754427114
-1.9166207690616033,0.5486060665869608
-1.9109913875629476,0.541991422628825
-1.905362006064292,0.5350324860912752
-1.8997326245656363,0.5277446288288936
-1.8941032430669806,0.5201437955784073
-1.888473861568325,0.512246446003185
-1.8828444800696693,0.5040694955255807
-1.8772150985710137,0.4956302552435572
-1.871585717072358,0.4869463712286807
-1.8659563355737023,0.4780357635013461
-1.8603269540750467,0.46891656497603756
-1.854697572576391,0.45960706066457635
-1.8490681910777353,0.45012562741873413
-1.84343880957908,0.4404906744853806
-1.8378094280804242,0.4307205851375527
-1.8321800465817686,0.4208336596336143
-1.826550665083113,0.41084805974408606
-1.8209212835844573,0.4007817550719238
-1.8152919020858018,0.39065247137710635
-1.8096625205871462,0.38047764110049404
-1.8040331390884905,0.37027435626519495
-1.7984037575898348,0.3600593239162171
-1.7927743760911792,0.3498488242411972
-1.7871449945925235,0.3396586714965555
-1.7815156130938679,0.3295041778447198
-1.7758862315952122,0.319400120189205
-1.7702568500965565,0.30936071007547267
-1.7646274685979009,0.2993995667067572
-1.7589980870992452,0.28952969310556226
-1.7533687056005895,0.2797634554334211
-1.7477393241019339,0.27011256546389834
-1.7421099426032782,0.2605880661867866
-1.7364805611046228,0.2512003205051348
-1.7308511796059671,0.24195900297120523
-1.7252217981073115,0.232873094492804
-1.7195924166086558,0.2239508799276975
-1.7139630351100001,0.2151999484711262
-1.7083336536113447,0.20662719672976437
-1.702704272112689,0.19823883436491843
-1.6970748906140334,0.1900403921783394
-1.6914455091153777,0.1820367325057427
-1.685816127616722,0.17423206177603745
-1.6801867461180664,0.1666299450883238
-1.6745573646194107,0.15923332265394943
-1.668927983120755,0.15204452794728668
-1.6632986016220994,0.14506530740639398
-1.6576692201234438,0.1382968415233139
-1.652039838624788,0.131739767163407
-1.6464104571261324,0.12539420095377302
-1.6407810756274768,0.1192597635824295
-1.635151694128821,0.1133356048524304
-1.6295223126301657,0.107620429338473
-1.62389293113151,0.10211252249767827
-1.6182635496328543,0.09680977709109088
-1.6126341681341987,0.09170971977793418
-1.607004786635543,0.08680953775073849
-1.6013754051368874,0.08210610528603042
-1.5957460236382317,0.07759601009228012
-1.5901166421395763,0.07327557934417046
-1.5844872606409206,0.06914090529990811
-1.578857879142265,0.06518787040617781
-1.5732284976436093,0.06141217180336946
-1.5675991161449536,0.057809345151835854
-1.561969734646298,0.05437478770808965
-1.5563403531476423,0.051103780587971784
-1.5507109716489866,0.04799151016186599
-1.545081590150331,0.04503308853493895
-1.5394522086516753,0.0422235730731132
-1.5338228271530199,0.0395579849429812
-1.5281934456543642,0.037031326641110286
-1.5225640641557086,0.0346385984951356
-1.516934682657053,0.032374814125654336
-1.5113053011583972,0.030235014864208706
-1.5056759196597416,0.028214283128541295
-1.500046538161086,0.02630775476181705
-1.4944171566624302,0.02451063034761616
-1.4887877751637746,0.022818185517201276
-1.4831583936651191,0.021225780269847335
-1.4775290121664635,0.01972886733089022
-1.4718996306678078,0.018322999575605518
-1.4662702491691522,0.017003836550068856
-1.4606408676704965,0.015767150122793654
-1.4550114861718408,0.014608829303187833
-1.4493821046731852,0.013524884264740782
-1.4437527231745295,0.012511449612353717
-1.4381233416758739,0.011564786934379732
-1.4324939601772182,0.0106812866807612
-1.4268645786785628,0.009857469409159747
-1.421235197179907,0.009089986441188854
-1.4156058156812514,0.008375619970801926
-1.4099764341825958,0.007711282666578154
-1.4043470526839401,0.007094016809110219
-1.3987176711852845,0.006520993003948942
-1.3930882896866288,0.005989508509625428
-1.3874589081879731,0.00549698521916947
-1.3818295266893175,0.005040967332296998
-1.376200145190662,0.004619118754067524
-1.3705707636920064,0.0042292202543353615
-1.3649413821933507,0.0038691664207549776
-1.359312000694695,0.0035369624364670633
-1.3536826191960394,0.003230720711907646
-1.3480532376973837,0.002948657398460736
-1.342423856198728,0.002689088809932491
-1.3367944747000724,0.002450427776074248
-1.3311650932014167,0.002231179950636173
-1.325535711702761,0.0020299400947039435
-1.3199063302041056,0.0018453883543680706
-1.31427694870545,0.0016762865501087165
-1.3086475672067943,0.001521474493656067
-1.3030181857081387,0.001379866346514437
-1.297388804209483,0.0012504470328238298
-1.2917594227108273,0.0011322687177802663
-1.2861300412121717,0.001024447361450131
-1.280500659713516,0.0009261593564974175
-1.2748712782148603,0.0008366382570984064
-1.269241896716205,0.0007551716051476019
-1.2636125152175492,0.0006810978587627467
-1.2579831337188936,0.0006138034270757506
-1.252353752220238,0.0005527198143497892
-1.2467243707215823,0.0004973208755903515
-1.2410949892229266,0.0004471201850178699
-1.235465607724271,0.0004016685180402365
-1.2298362262256153,0.0003605514467029391
-1.2242068447269596,0.00032338704800024203
-1.218577463228304,0.00028982372390020685
-1.2129480817296485,0.0002595381314665315
-1.2073187002309929,0.00023223322104811358
-1.2016893187323372,0.00020763638014984162
-1.1960599372336815,0.00018549768029204212
-1.1904305557350259,0.00016558822390810396
-1.1848011742363702,0.00014769858811664933
-1.1791717927377146,0.00013163736203300526
-1.173542411239059,0.00011722977415135272
-1.1679130297404032,0.00010431640623064905
-1.1622836482417478,9.27519900510588e-05
-1.1566542667430921,8.240428337022807e-05
-1.1510248852444365,7.315302139737105e-05
-1.1453955037457808,6.488894011500721e-05
-1.1397661222471251,5.751286781069118e-05
-1.1341367407484695,5.0934881231655556e-05
-1.1285073592498138,4.507352284160805e-05
-1.1228779777511582,3.985507573876644e-05
-1.1172485962525025,3.521289288549622e-05
-1.1116192147538468,3.10867774007472e-05
-1.1059898332551914,2.7422410775062568e-05
-1.1003604517565357,2.417082598266885e-05
-1.09473107025788,2.1287922584540436e-05
-1.0891016887592244,1.8734021039032506e-05
-1.0834723072605688,1.6473453561490252e-05
-1.077842925761913,1.4474189000067572e-05
-1.0722135442632574,1.2707489320878933e-05
-1.0665841627646018,1.1147595420703516e-05
-1.0609547812659461,9.771440109027508e-06
-1.0553253997672907,8.558386222603888e-06
-1.049696018268635,7.489987954382777e-06
-1.0440666367699794,6.549773594164576e-06
-1.0384372552713237,5.723047990263974e-06
-1.032807873772668,4.996713149549272e-06
-1.0271784922740124,4.35910549718992e-06
-1.0215491107753567,3.799848417131727e-06
-1.015919729276701,3.3097187895948676e-06
-1.0102903477780454,2.880526332681162e-06
-1.0046609662793897,2.505004641446792e-06
-0.9990315847807343,2.176712899551335e-06
-0.9934022032820786,1.8899473158685507e-06
-0.987772821783423,1.6396614113050666e-06
-0.9821434402847673,1.4213943496082616e-06
-0.9765140587861116,1.2312065702648141e-06
-0.970884677287456,1.0656220418220616e-06
-0.9652552957888003,9.215765102458878e-07
-0.9596259142901447,7.963711694115666e-07
-0.953996532791489,6.876312296665092e-07
-0.9483671512928336,5.932689057701561e-07
-0.9427377697941779,5.114503875740033e-07
-0.9371083882955222,4.4056639572354934e-07
-0.9314790067968666,3.7920596061278776e-07
-0.9258496252982109,3.2613309596973274e-07
-0.9202202437995552,2.8026606896325935e-07
-0.9145908623008996,2.4065899676021064e-07
-0.9089614808022439,2.064855251848823e-07
-0.9033320993035883,1.7702436869384553e-07
-0.8977027178049326,1.5164651242495573e-07
-0.8920733363062772,1.2980389675199668e-07
-0.8864439548076215,1.1101942271094436e-07
-0.8808145733089658,9.487813298920744e-08
-0.8751851918103102,8.101943800765141e-08
-0.8695558103116545,6.913027009248209e-08
-0.8639264288129989,5.8939060939104656e-08
-0.8582970473143432,5.021044861554101e-08
-0.8526676658156875,4.2740630334921936e-08
-0.8470382843170319,3.635328623493681e-08
-0.8414089028183764,3.0896007520703585e-08
-0.8357795213197208,2.6237169634394037e-08
-0.8301501398210651,2.2263197682486794e-08
-0.8245207583224095,1.8876177246865612e-08
-0.8188913768237538,1.5991768991168948e-08
-0.8132619953250981,1.3537390206113963e-08
-0.8076326138264425,1.145063066977236e-08
-0.8020032323277868,9.67787397964349e-09
-0.7963738508291311,8.173098887655959e-09
-0.7907444693304755,6.896838178302617e-09
-0.78511508783182,5.8152753122139235e-09
-0.7794857063331644,4.899461448195266e-09
-0.7738563248345087,4.124637589511361e-09
-0.7682269433358531,3.4696485068402285e-09
-0.7625975618371974,2.9164368018570115e-09
-0.7569681803385417,2.449607022953523e-09
-0.7513387988398861,2.0560511605789784e-09
-0.7457094173412304,1.7246281694306094e-09
-0.7400800358425748,1.445891428587388e-09
-0.7344506543439193,1.2118593068945361e-09
-0.7288212728452637,1.0158253093869971e-09
-0.723191891346608,8.522057180325848e-10
-0.7175625098479523,7.164243070537286e-10
-0.7119331283492967,6.048357430166336e-10
-0.706303746850641,5.146918515841341e-10
-0.7006743653519854,4.4415828698634133e-10
-0.6950449838533297,3.9239360123930824e-10
-0.689415602354674,3.597087148517123e-10
-0.6837862208560184,3.4783292655706605e-10
-0.6781568393573629,3.6032365381287883e-10
-0.6725274578587073,4.0317212008152346e-10
-0.6668980763600516,4.856775984948852e-10
-0.661268694861396,6.216904382389164e-10
-0.6556393133627403,8.313613850621972e-10
-0.6500099318640846,1.1435848710088329e-09
-0.644380550365429,1.599391185575864e-09
-0.6387511688667733,2.2566322054576924e-09
-0.6331217873681176,3.19642470995301e-09
-0.6274924058694622,4.531973328109561e-09
-0.6218630243708065,6.420603484421858e-09
-0.6162336428721509,9.080108149432436e-09
-0.6106042613734952,1.2810869530648294e-08
-0.6049748798748396,1.8025681704990203e-08
-0.5993454983761839,2.5289802217445398e-08
-0.5937161168775282,3.537453673824014e-08
-0.5880867353788726,4.932865664054532e-08
-0.5824573538802169,6.857322099645467e-08
-0.5768279723815612,9.502699063471062e-08
-0.5711985908829056,1.3127166589762764e-07
-0.5655692093842499,1.8076875205336736e-07
-0.5599398278855943,2.4814307722460083e-07
-0.5543104463869386,3.3955200003301787e-07
-0.5486810648882834,4.6316431624448337e-07
-0.5430516833896277,6.297790021612296e-07
-0.5374223018909721,8.536214449613933e-07
-0.5317929203923164,1.1533639675323745e-06
-0.5261635388936607,1.5534285534331762e-06
-0.5205341573950051,2.0856430479895407e-06
-0.5149047758963494,2.791338120811998e-06
-0.5092753943976938,3.7239913226297325e-06
-0.5036460128990381,4.952547082793907e-06
-0.49801663140038244,6.565567921331194e-06
-0.4923872499017268,8.676402948938056e-06
-0.4867578684030711,1.1429595352280076e-05
-0.48112848690441545,1.5008791437456957e-05
-0.4754991054057598,1.9646460307594888e-05
-0.46986972390710413,2.5635785674637353e-05
-0.46424034240844847,3.3345149822844527e-05
-0.4586109609097928,4.3235694358102796e-05
-0.45298157941113715,5.5882512879659645e-05
-0.4473521979124815,7.200010660763529e-05
-0.44172281641382627,9.247281445476621e-05
-0.4360934349151706,0.00011839101279360889
-0.43046405341651495,0.00015109396550126177
-0.4248346719178593,0.0001922202894594551
-0.4192052904192036,0.00024376708160930087
-0.41357590892054796,0.0003081588272663625
-0.4079465274218923,0.0003883272712960549
-0.40231714592323664,0.00048780347874183955
-0.396687764424581,0.0006108233335928283
-0.3910583829259253,0.0007624477167881107
-0.38542900142726966,0.0009486985597637961
-0.379799619928614,0.0011767118797054725
-0.37417023842995834,0.0014549087585468952
-0.3685408569313027,0.0017931850207662285
-0.362911475432647,0.002203120086302765
-0.35728209393399135,0.0026982051159438634
-0.3516527124353357,0.0032940901195901632
-0.34602333093668003,0.0040088491564414614
-0.34039394943802437,0.004863262115710901
-0.33476456793936915,0.005881110824734684
-0.3291351864407135,0.007089486389099018
-0.32350580494205783,0.008519103731133152
-0.31787642344340217,0.010204618267617082
-0.3122470419447465,0.012184938568508635
-0.30661766044609085,0.014503527685019632
-0.3009882789474352,0.01720868465236171
-0.2953588974487795,0.0203537964908715
-0.28972951595012386,0.02399754988599937
-0.2841001344514682,0.02820409066562051
-0.27847075295281254,0.033043118260454786
-0.2728413714541569,0.03858990158271476
-0.2672119899555012,0.04492520224545537
-0.26158260845684556,0.052135090828325285
-0.2559532269581899,0.06031064203237344
-0.25032384545953423,0.06954749511291564
-0.24469446396087857,0.07994526698625294
-0.2390650824622229,0.09160680691697984
-0.23343570096356725,0.10463728374131794
-0.22780631946491203,0.11914309918896351
-0.22217693796625637,0.13523062403620206
-0.2165475564676007,0.15300475754299575
-0.21091817496894505,0.17256731486250193
-0.2052887934702894,0.19401525180669021
-0.19965941197163373,0.21743874142710704
-0.19403003047297807,0.24291912222242082
-0.1884006489743224,0.2705267432885173
-0.18277126747566674,0.30031873723584845
-0.17714188597701108,0.33233675704733184
-0.17151250447835542,0.36660471805872036
-0.16588312297969976,0.40312659072269247
-0.1602537414810441,0.44188429357480524
-0.15462435998238844,0.4828357386635197
-0.14899497848373278,0.5259130834574238
-0.14336559698507712,0.5710212437378396
-0.13773621548642145,0.6180367210868618
-0.1321068339877658,0.6668067961850251
-0.12647745248911013,0.7171491351743591
-0.12084807099045491,0.7688518508023872
-0.11521868949179925,0.8216740529717762
-0.10958930799314359,0.8753469147632033
-0.10395992649448793,0.9295752701150936
-0.09833054499583227,0.9840397483256691
-0.09270116349717661,1.0383994386346656
-0.08707178199852095,1.0922950656333608
-0.08144240049986529,1.1453526434704064
-0.07581301900120963,1.1971875641244003
-0.07018363750255396,1.2474090627774874
-0.0645542560038983,1.2956249919285183
-0.05892487450524264,1.3414468257030194
-0.05329549300658698,1.3844948072029122
-0.04766611150793132,1.4244031450094576
-0.04203673000927566,1.4608251603788442
-0.03640734851062,1.4934382844629568
-0.030777967011964336,1.521948805191491
-0.025148585513308674,1.5460962663332058
-0.019519204014653013,1.565657426700848
-0.013889822515997796,1.5804496953809675
-0.008260441017342135,1.590333969080539
-0.002631059518686474,1.5952168099347033
0.0029983219799691874,1.5950519160929684
0.008627703478624849,1.5898408527150252
0.01425708497728051,1.5796330272362415
0.01988646647593617,1.564524909449505
0.025515847974591832,1.5446585136211417
0.031145229473247493,1.5202191760415464
0.036774610971903154,1.4914326766500603
0.042403992470558816,1.458561767245403
0.04803337396921448,1.421902180921257
0.05366275546787014,1.381778207434544
0.0592921369665258,1.3385379269739759
0.06492151846518146,1.2925482000778725
0.07055089996383712,1.2441895141631811
0.07618028146249278,1.193850787264569
0.08180966296114844,1.1419242272159784
0.0874390444598041,1.0888003397852197
0.09306842595845932,1.0348631724109187
0.09869780745711498,0.980485871464427
0.10432718895577064,0.9260266206878311
0.1099565704544263,0.8718250169968995
0.11558595195308197,0.8181989275596578
0.12121533345173763,0.7654418593478319
0.1268447149503933,0.7138208595844032
0.13247409644904895,0.6635749530313922
0.1381034779477046,0.6149141102035091
0.14373285944636027,0.5680187296423178
0.14936224094501593,0.5230396075827681
0.1549916224436716,0.48009835987889143
0.16062100394232726,0.4392882540637663
0.16625038544098292,0.4006754039814624
0.17187976693963858,0.36430027557329264
0.17750914843829424,0.33017945010499844
0.1831385299369499,0.29830759031783044
0.18876791143560556,0.2686595555679831
0.19439729293426122,0.24119261384626284
0.20002667443291644,0.21584870147914625
0.2056560559315721,0.19255668512225882
0.21128543743022776,0.17123458517709658
0.21691481892888342,0.1517917247982345
0.22254420042753909,0.13413077402274345
0.22817358192619475,0.11814966406695862
0.2338029634248504,0.10374335233427504
0.23943234492350607,0.0908054240157318
0.24506172642216173,0.07922952121859635
0.2506911079208174,0.06891059522559459
0.25632048941947305,0.059745981690963054
0.2619498709181287,0.0516363022644193
0.2675792524167844,0.0444861992678581
0.27320863391544004,0.03820491261987527
0.2788380154140957,0.032706710216054036
0.28446739691275136,0.02791118444985192
0.290096778411407,0.023743428534249825
0.2957261599100627,0.020134106802345227
0.30135554140871834,0.017019433277215446
0.30698492290737356,0.014341072563526439
0.3126143044060292,0.012045976583432594
0.3182436859046849,0.010086169915099252
0.32387306740334054,0.008418495549497557
0.3295024489019962,0.007004331812393397
0.33513183040065186,0.005809290051472491
0.3407612118993075,0.004802901505781389
0.3463905933979632,0.003958300592704586
0.35201997489661885,0.003251910697078309
0.3576493563952745,0.0026631374522767463
0.36327873789393017,0.0021740734829331526
0.36890811939258583,0.0017692176467340843
0.3745375008912415,0.0014352109769428865
0.38016688238989715,0.0011605907921896923
0.3857962638885528,0.0009355638061918518
0.3914256453872085,0.000751798535027818
0.39705502688586414,0.0006022368585990147
0.4026844083845198,0.0004809242394229565
0.40831378988317546,0.00038285782811878845
0.4139431713818307,0.00030385148233143467
0.41957255288048634,0.0002404165855103487
0.425201934379142,0.00018965746503405342
0.43083131587779766,0.00014918016705034345
0.4364606973764533,0.00011701333997196224
0.442090078875109,9.154000235491541e-05
0.44771946037376464,7.14390171567632e-05
0.4533488418724203,5.563515718113604e-05
0.45897822337107597,4.325672072494933e-05
0.4646076048697316,3.359973771011869e-05
0.4702369863683873,2.6097891308752754e-05
0.47586636786704295,2.0297365364236884e-05
0.4814957493656986,1.583591150615982e-05
0.48712513086435427,1.2425510049280139e-05
0.49275451236300993,9.838074334273852e-06
0.4983838938616656,7.893718299560972e-06
0.5040132753603213,6.451171297483778e-06
0.5096426568589769,5.399982287306593e-06
0.5152720383576326,4.654207570138804e-06
0.5209014198562878,4.14732235847907e-06
0.5265308013549435,3.828136995534745e-06
0.5321601828535991,3.6575339370936157e-06
0.5377895643522548,3.6058721109458265e-06
0.5434189458509104,3.6509314290682747e-06
0.5490483273495661,3.7762925036817787e-06
0.5546777088482218,3.970065457031842e-06
0.5603070903468774,4.2238975422236354e-06
0.5659364718455331,4.5322025060369255e-06
0.5715658533441887,4.891565588753965e-06
0.5771952348428444,5.300287099863143e-06
0.5828246163415001,5.758034925588597e-06
0.5884539978401557,6.265582373208328e-06
0.5940833793388114,6.82461266357992e-06
0.599712760837467,7.4375753418874e-06
0.6053421423361227,8.107583053918159e-06
0.6109715238347784,8.838339672458096e-06
0.616600905333434,9.634092774539195e-06
0.6222302868320897,1.0499605064562217e-05
0.6278596683307449,1.1440140593051053e-05
0.6334890498294006,1.2461462603734184e-05
0.6391184313280562,1.3569840608204543e-05
0.6447478128267119,1.4772064882618265e-05
0.6503771943253676,1.607546704110427e-05
0.6560065758240232,1.7487945694968916e-05
0.6616359573226789,1.9017996478670633e-05
0.6672653388213345,2.067474593139291e-05
0.6728947203199902,2.2467988881428793e-05
0.6785241018186459,2.4408229100948594e-05
0.6841534833173015,2.65067230899738e-05
0.6897828648159572,2.8775526917452306e-05
0.6954122463146128,3.122754609956938e-05
0.7010416278132685,3.3876588534939965e-05
0.7066710093119242,3.673742054624735e-05
0.7123003908105798,3.982582610060306e-05
0.7179297723092355,4.315866929820062e-05
0.7235591538078912,4.6753960232072313e-05
0.7291885353065468,5.0630924331944517e-05
0.734817916805202,5.48100753130588e-05
0.7404472983038577,5.931329185695077e-05
0.7460766798025134,6.41638981559234e-05
0.751706061301169,6.938674845664779e-05
0.7573354427998247,7.500831574112172e-05
0.7629648242984803,8.105678468529785e-05
0.768594205797136,8.756214903712802e-05
0.7742235872957917,9.455631355662501e-05
0.7798529687944473,0.00010207320066084415
0.785482350293103,0.00011014886191646075
0.7911117317917586,0.00011882159452184466
0.7967411132904143,0.00012813206291922654
0.80237049478907,0.00013812342567566822
0.8079998762877256,0.00014884146776908376
0.8136292577863813,0.0001603347384124728
0.819258639285037,0.0001726546945458065
0.8248880207836926,0.00018585585012058213
0.8305174022823483,0.00019999593129695517
0.8361467837810039,0.00021513603766746227
0.8417761652796591,0.00023134080961470188
0.8474055467783148,0.00024867860190284035
0.8530349282769705,0.00026722166359444686
0.8586643097756261,0.00028704632437493956
0.8642936912742818,0.00030823318735669785
0.8699230727729375,0.0003308673284237514
0.8755524542715931,0.0003550385021657765
0.8811818357702488,0.0003808413544369007
0.8868112172689044,0.0004083756415605267
0.8924405987675601,0.0004377464561859676
0.8980699802662158,0.00046906445978612155
0.9036993617648714,0.0005024461217677087
0.9093287432635271,0.0005380139651466425
0.9149581247621827,0.0005758968187209746
0.9205875062608384,0.0006162300756524536
0.9262168877594941,0.0006591559583450943
0.9318462692581497,0.0007048237894851896
0.9374756507568054,0.0007533902690820236
0.943105032255461,0.0008050197573219736
0.9487344137541163,0.0008598845630208904
0.9543637952527719,0.0009181652374305493
0.9599931767514276,0.000980050873124445
0.9656225582500833,0.001045739407656667
0.9712519397487389,0.0011154379316544493
0.9768813212473946,0.0011893630009708793
0.9825107027460502,0.0012677409524887756
0.9881400842447059,0.001350808223130122
0.9937694657433616,0.001438811671587676
0.9993988472420172,0.0015320089022565243
1.0050282287406729,0.0016306685908034422
1.0106576102393285,0.0017350708107709925
1.0162869917379842,0.0018455073605715818
1.0219163732366399,0.0019622820901839862
1.0275457547352955,0.002085711226821504
1.0331751362339512,0.002216123698796909
1.0388045177326068,0.0023538614567646977
1.0444338992312625,0.002499279791476227
1.0500632807299182,0.0026527476471378507
1.0556926622285734,0.002814647929416754
1.061322043727229,0.002985377807093572
1.0669514252258847,0.0031653490063151503
1.0725808067245404,0.0033549880963559754
1.078210188223196,0.003554736765751529
1.0838395697218517,0.0037650520876226995
1.0894689512205074,0.00398640677296694
1.095098332719163,0.004219289410649077
1.1007277142178187,0.004464204692783422
1.1063570957164743,0.004721673624158545
1.11198647721513,0.004992233714317712
1.1176158587137857,0.005276439150870924
1.1232452402124413,0.00557486095258004
1.128874621711097,0.005888087100725445
1.1345040032097526,0.006216722647233081
1.1401333847084083,0.006561389798012733
1.145762766207064,0.0069227279699342805
1.1513921477057196,0.0073013938198471275
1.1570215292043753,0.007698061244030209
1.1626509107030305,0.008113421346445443
1.1682802922016862,0.008548182374157852
1.1739096737003418,0.009003069618278244
1.1795390551989975,0.00947882527878408
1.1851684366976531,0.00997620829157579
1.1907978181963088,0.010495994116134362
1.1964271996949645,0.011038974482158771
1.2020565811936201,0.0116059570935801
1.2076859626922758,0.012197765288373318
1.2133153441909315,0.012815237652617077
1.2189447256895871,0.013459227587288151
1.2245741071882428,0.014130602826318525
1.2302034886868984,0.014830244904491896
1.235832870185554,0.015559048573811105
1.2414622516842098,0.016317921167029504
1.2470916331828654,0.017107781907107947
1.252721014681521,0.017929561161434356
1.2583503961801767,0.018784199639725094
1.2639797776788324,0.01967264753461754
1.2696091591774876,0.02059586360405925
1.2752385406761433,0.021554814194704126
1.280867922174799,0.02255047220563578
1.2864973036734546,0.02358381599185873
1.2921266851721103,0.024655828207121942
1.297756066670766,0.02576749458577275
1.3033854481694216,0.02691980266347916
1.3090148296680773,0.028113740436804483
1.314644211166733,0.029350294961772234
1.3202735926653886,0.03063045089171853
1.3259029741640442,0.03195518895489583
1.3315323556627,0.033325484372463625
1.3371617371613556,0.03474230521767963
1.3427911186600112,0.03620661071728893
1.3484205001586669,0.03771934949629574
1.3540498816573225,0.039281457767496857
1.3596792631559782,0.04089385746735212
1.3653086446546339,0.04255745433996863
1.370938026153289,0.04427313597118007
1.3765674076519447,0.046041769774909695
1.3821967891506004,0.04786420093421297
1.387826170649256,0.04974125029961111
1.3934555521479117,0.0516737122475338
1.3990849336465674,0.05366235250190513
1.404714315145223,0.055707905922117454
1.4103436966438787,0.05781107426084923
1.4159730781425344,0.059972523895392094
1.42160245964119,0.06219288353635969
1.4272318411398457,0.06447274191785379
1.4328612226385014,0.06681264547336335
1.438490604137157,0.06921309600186677
1.4441199856358127,0.07167454832879745
1.4497493671344683,0.07419740796671385
1.455378748633124,0.07678202878069348
1.4610081301317797,0.07942871066363502
1.4666375116304353,0.08213769722681331
1.472266893129091,0.08490917351118003
1.4778962746277466,0.08774326372504068
1.4835256561264023,0.090640029013867
1.489155037625058,0.09359946526811695
1.4947844191237136,0.09662150097503715
1.5004138006223693,0.0997059951205112
1.506043182121025,0.10285273514709019
1.5116725636196806,0.10606143497440025
1.5173019451183363,0.109331733088166
1.522931326616992,0.1126631907041132
1.5285607081156476,0.11605529001302421
1.5341900896143024,0.1195074325132109
1.539819471112958,0.12301893743664603
1.5454488526116137,0.12658904027493798
1.5510782341102693,0.1302168914112883
1.556707615608925,0.13390155486446859
1.5623369971075807,0.13764200715076122
1.5679663786062363,0.14143713626968102
1.573595760104892,0.14528574081915224
1.5792251416035477,0.14918652924565065
1.5848545231022033,0.15313811923463705
1.590483904600859,0.15713903724640352
1.5961132860995146,0.16118771820222938
1.6017426675981703,0.1652825053254987
1.607372049096826,0.16942165014216776
1.6130014305954816,0.17360331264468534
1.6186308120941373,0.1778255616231682
1.624260193592793,0.1820863751673099
1.6298895750914486,0.18638364134216492
1.6355189565901043,0.19071515904059017
1.64114833808876,0.19507863901475544
1.6467777195874156,0.19947170508874337
1.6524071010860713,0.20389189555385687
1.658036482584727,0.20833666474783202
1.6636658640833826,0.21280338481872654
1.6692952455820382,0.21728934767380728
1.674924627080694,0.22179176711330997
1.6805540085793496,0.22630778114847888
1.6861833900780052,0.2308344545028243
1.6918127715766609,0.23536878129505595
1.6974421530753165,0.2399076879016684
1.7030715345739722,0.24444803599666493
1.7087009160726279,0.2489866257654167
1.7143302975712835,0.25352019928916236
1.7199596790699392,0.25804544409616187
1.7255890605685948,0.2625589968750296
1.7312184420672505,0.26705744734528497
1.7368478235659062,0.2715373422796813
1.7424772050645618,0.2759951896723967
1.7481065865632166,0.280427463046709
1.7537359680618723,0.28483060589532283
1.759365349560528,0.28920103624606425
1.7649947310591836,0.29353515134524816
1.7706241125578392,0.29782933245058946
1.776253494056495,0.30207994972514085
1.7818828755551506,0.3062833672233605
1.7875122570538062,0.31043594796004814
1.793141638552462,0.31453405905255266
1.7987710200511176,0.31857407692633455
1.8044004015497732,0.32255239257367463
1.8100297830484289,0.32646541685505215
1.8156591645470845,0.3303095858324718
1.8212885460457402,0.33408136612380634
1.8269179275443959,0.3377772602670328
1.8325473090430515,0.3413938120830837
1.8381766905417072,0.34492761202590805
1.8438060720403628,0.34837530250823917
1.8494354535390185,0.35173358319150205
1.8550648350376742,0.35499921622825975
1.8606942165363298,0.35816903144559853
1.8663235980349855,0.3612399314578823
1.8719529795336411,0.36420889669737455
1.8775823610322968,0.3670729903513219
1.8832117425309525,0.3698293631942274
1.8888411240296081,0.3724752583042046
1.8944705055282638,0.3750080156525027
1.9000998870269195,0.3774250765555204
1.9057292685255751,0.37972398797889007
1.9113586500242308,0.3819024066835063
1.9169880315228864,0.38395810320369567
1.922617413021542,0.3858889656480787
1.9282467945201978,0.3876930033140572
1.9338761760188534,0.38936835010727083
1.939505557517509,0.39091326775780133
1.9451349390161647,0.3923261488253675
1.9507643205148204,0.3936055194862386
1.956393702013476,0.3947500420951034
1.9620230835121308,0.3957585175156601
1.9676524650107865,0.39662988721424647
1.9732818465094422,0.3973632351113883
1.9789112280080978,0.3979577891867383
1.9845406095067535,0.3984129228334647
1.9901699910054091,0.3987281559587673
1.9957993725040648,0.39890315582781166
2.0014287540027205,0.3989377376490079
2.007058135501376,0.3988318648991911
2.012687517000032,0.3985856493879027
2.0183168984986875,0.3981993510606151
2.023946279997343,0.39767337754138354
2.0295756614959988,0.3970082834160517
2.0352050429946544,0.3962047692577762
2.04083442449331,0.3952636803972657
2.0464638059919658,0.39418600544075766
2.0520931874906214,0.3929728745393688
2.057722568989277,0.3916255574140609
2.0633519504879327,0.3901454611410535
2.0689813319865884,0.38853412770308937
2.074610713485244,0.3867932313125194
2.0802400949838997,0.38492457551271037
2.0858694764825554,0.3829300900648003
2.091498857981211,0.3808118276273231
2.0971282394798667,0.3785719602366981
2.1027576209785224,0.3762127755970293
2.108387002477178,0.37373667318808335
2.1140163839758337,0.3711461602007096
2.1196457654744894,0.36844384730933594
2.125275146973145,0.36563244429150954
2.1309045284718007,0.3627147555047624
2.1365339099704563,0.35969367523135726
2.142163291469112,0.3565721829017153
2.1477926729677677,0.35335333820754095
2.1534220544664233,0.3500402761158406
2.159051435965079,0.3466362017951767
2.1646808174637346,0.3431443854656188
2.1703101989623903,0.3395681571839301
2.175939580461045,0.3359109015755791
2.1815689619597007,0.33217605252517934
2.1871983434583564,0.3283670878369506
2.192827724957012,0.3244875238767317
2.1984571064556677,0.32054091020700837
2.2040864879543234,0.3165308242262989
2.209715869452979,0.31246086582410043
2.2153452509516347,0.3083346520624255
2.2209746324502904,0.3041558118947586
2.226604013948946,0.29992798093303125
2.2322333954476017,0.29565479627296115
2.2378627769462573,0.29133989138781774
2.243492158444913,0.28698689110037195
2.2491215399435687,0.2825994066424593
2.2547509214422243,0.2781810308112346
2.26038030294088,0.27373533323082694
2.2660096844395357,0.26926585572771417
2.2716390659381913,0.2647761078277279
2.277268447436847,0.26026956238218124
2.2828978289355026,0.2557496513301699
2.2885272104341583,0.2512197616036545
2.294156591932814,0.246683231181465
2.2997859734314696,0.24214334529790496
2.3054153549301253,0.2376033328111518
2.311044736428781,0.2330663627361695
2.3166741179274366,0.22853554094635933
2.3223034994260923,0.224013907047687
2.327932880924748,0.21950443142853115
2.3335622624234036,0.2150100124880068
2.3391916439220592,0.2105334740450292
2.344821025420715,0.20607756292989646
2.3504504069193706,0.2016449467596885
2.3560797884180262,0.19723821189830487
2.361709169916682,0.19285986160149668
2.3673385514153376,0.18851231434678922
2.372967932913993,0.1841979023477439
2.378597314412649,0.1799188702515709
2.3842266959113045,0.17567737401867892
2.3898560774099593,0.17147547998233936
2.395485458908615,0.16731516408623964
2.4011148404072706,0.16319831129733373
2.4067442219059263,0.15912671519101027
2.412373603404582,0.15510207770527282
2.4180029849032376,0.15112600906028387
2.4236323664018933,0.14720002783931535
2.429261747900549,0.14332556122685602
2.4348911293992046,0.13950394539935093
2.4405205108978603,0.1357364260637939
2.446149892396516,0.13202415913916032
2.4517792738951716,0.1283682115754517
2.4574086553938272,0.12476956230493032
2.463038036892483,0.1212291033199483
2.4686674183911386,0.11774764087162086
2.4742967998897942,0.11432589678346146
2.47992618138845,0.11096450987398233
2.4855555628871056,0.10766403748217077
2.491184944385761,0.10442495708967708
2.496814325884417,0.1012476680334973
2.5024437073830725,0.09813249330289464
2.508073088881728,0.09507968141429018
2.513702470380384,0.09208940835785084
2.5193318518790395,0.08916177960952176
2.524961233377695,0.08629683220228541
2.530590614876351,0.08349453685047943
2.5362199963750065,0.08075480012107228
2.541849377873662,0.07807746664587688
2.547478759372318,0.07546232136877729
2.5531081408709735,0.07290909182215245
2.558737522369629,0.0704174504268014
2.564366903868285,0.06798701680980813
2.5699962853669405,0.06561736013492693
2.575625666865596,0.06330800144022404
2.581255048364252,0.06105841597787381
2.5868844298629075,0.05886803555117968
2.592513811361563,0.05673625084406948
2.5981431928602188,0.05466241373850076
2.6037725743588735,0.052645839615404776
2.609401955857529,0.05068580963499161
2.615031337356185,0.04878157299244927
2.6206607188548405,0.0469323491452621
2.626290100353496,0.04513733000859429
2.631919481852152,0.04339568211538731
2.6375488633508075,0.041706548738034324
2.643178244849463,0.040069051968706255
2.648807626348119,0.03848229475561679
2.6544370078467745,0.03694536289272501
2.66006638934543,0.035457326960584346
2.665695770844086,0.03401724421625529
2.6713251523427415,0.03262416043040456
2.676954533841397,0.031277111669916875
2.682583915340053,0.02997512602454376
2.6882132968387085,0.028717225276310102
2.693842678337364,0.027502426510588738
2.69947205983602,0.026329743667940376
2.7051014413346754,0.025198189035995675
2.710730822833331,0.024106774680832218
2.7163602043319868,0.023054513817467655
2.7219895858306424,0.022040422119253594
2.727618967329298,0.021063518966111177
2.7332483488279538,0.020122828631699386
2.7388777303266094,0.01921738140975001
2.744507111825265,0.01834621467993985
2.7501364933239207,0.017508373913799367
2.7557658748225764,0.01670291362127934
2.761395256321232,0.01592889823871189
2.7670246378198877,0.015185402959009634
2.7726540193185434,0.014471514505047108
2.778283400817199,0.013786331847262094
2.7839127823158547,0.013128966866599834
2.7895421638145104,0.012498544964002552
2.795171545313166,0.011894205617718192
2.8008009268118217,0.011315102889767455
2.8064303083104774,0.010760405882966341
2.812059689809133,0.01022929914995274
2.817689071307788,0.00972098305571124
2.8233184528064434,0.009234674095127971
2.828947834305099,0.008769605167142175
2.8345772158037548,0.00832502580708471
2.8402065973024104,0.007900202378817969
2.845835978801066,0.0074944182283052125
2.8514653602997218,0.007106973800248478
2.8570947417983774,0.006737186719439372
2.862724123297033,0.006384391838467455
2.8683535047956887,0.006047941253427188
2.8739828862943444,0.005727204289255788
2.879612267793,0.00542156745632227
2.8852416492916557,0.005130434379871599
2.8908710307903114,0.004853225703908354
2.896500412288967,0.004589378971081194
2.9021297937876227,0.0043383484801034905
2.9077591752862784,0.004099605122216478
2.913388556784934,0.0038726361981701518
2.9190179382835897,0.003656945217163028
2.9246473197822453,0.0034520516791463726
2.930276701280901,0.003257490841860591
2.9359060827795567,0.003072813473932117
2.9415354642782123,0.0028975855953184406
2.947164845776868,0.0027313882063466936
2.9527942272755237,0.002573817006548234
2.9584236087741793,0.0024244821044477212
2.964052990272835,0.0022830077194205254
2.9696823717714906,0.0021490318766872875
2.9753117532701463,0.002022206096468979
2.980941134768802,0.0019021950782802952
2.9865705162674576,0.0017886763812935975
2.9921998977661133,0.0016813401016601611


==> figures/gmm_1d/unif_steps/T_01/KL_comparison.csv <==
iter,KL_gt,ULA,dilation,tempering,diffusion,DAZ
0,0.0044825324,2.484126925468445,2.9547852277755737,2.9543588161468506,3.2299590736627577,3.2353123277425766
1000,0.004577658,1.2099233627319337,1.1613078594207764,1.0318669557571412,0.3643017530441284,0.36843535006046296
2000,0.0044904687,1.2102147340774536,1.161229431629181,1.0316091537475587,0.3643915861845016,0.36861263811588285
3000,0.0041247634,1.210217535495758,1.1605189085006713,1.0323336243629455,0.3653172194957733,0.36691823303699495
4000,0.004398471,1.2097498059272767,1.160980474948883,1.0321691155433654,0.36445740163326257,0.3679001420736313
5000,0.0046808505,1.2104089856147766,1.161083209514618,1.0318140149116517,0.3641178250312805,0.36777987778186794
6000,0.004361122,1.2104241013526917,1.1616511464118957,1.0331704497337342,0.3641358107328415,0.3673865526914596
7000,0.004234097,1.2103925347328186,1.161314105987549,1.0321951627731323,0.36359058320522303,0.3677323639392852
8000,0.0044212,1.2099891424179077,1.1612217664718627,1.032049798965454,0.36372301578521726,0.36697677075862883
9000,0.0044404385,1.210172188282013,1.1616864562034608,1.0320855379104614,0.36419165730476377,0.3670094758272171
10000,0.004458522,1.2097861528396607,1.160973274707794,1.032295036315918,0.36330186128616326,0.36683222353458406
11000,0.004451357,1.2101150035858155,1.161218273639679,1.0329817414283753,0.3635469317436218,0.36757192611694334
12000,0.004437518,1.2102410435676574,1.161295485496521,1.0323589086532592,0.3644141167402267,0.36704170405864717
13000,0.0038660872,1.2107499718666077,1.1608759760856628,1.0320498824119568,0.36416672766208646,0.36705633401870724
14000,0.0043326975,1.210252583026886,1.1609856843948365,1.0317921400070191,0.3636572688817978,0.36591202914714815
15000,0.0043440424,1.2104145169258118,1.1612763166427613,1.0318581223487855,0.36405660808086393,0.3648004829883575
16000,0.0046655843,1.2098101496696472,1.1613681674003602,1.0322248578071593,0.3638594806194305,0.36316984891891474
17000,0.0042607873,1.210058295726776,1.1615837693214417,1.031985068321228,0.36399539709091183,0.36323654055595395
18000,0.004497288,1.2100110173225402,1.1606359124183654,1.0323369979858399,0.3636660605669021,0.3627989113330841
19000,0.004266019,1.2098737120628358,1.1608570218086243,1.032812809944153,0.36426936388015746,0.36295693814754487
20000,0.0043276465,1.2103596448898315,1.161717700958252,1.0317206740379334,0.363760957121849,0.3621728152036667
21000,0.004360096,1.2101561069488525,1.1609395265579223,1.031727635860443,0.3650525718927383,0.362642166018486
22000,0.004587795,1.210575032234192,1.1607041358947754,1.031336236000061,0.3640076756477356,0.36166346073150635
23000,0.0044503305,1.210317599773407,1.1617650985717773,1.032476556301117,0.3629638761281967,0.3630942434072494
24000,0.0044960775,1.2108171105384826,1.161720633506775,1.0326419472694397,0.3646684736013412,0.36262972950935357
25000,0.004479874,1.209963858127594,1.1613572239875793,1.032629370689392,0.36345336139202117,0.36061429977416987
26000,0.0043777125,1.2098264932632445,1.1618371963500977,1.0322026133537292,0.3634249806404114,0.3593638837337494
27000,0.004366542,1.2100868701934815,1.1613592505455017,1.0322458624839783,0.361767566204071,0.35889037549495695
28000,0.0042728228,1.209831178188324,1.1609792113304138,1.0318594217300414,0.36072583198547364,0.35869594812393185
29000,0.0047432627,1.2102175116539002,1.1607038021087646,1.0323862433433533,0.36056050956249236,0.3568315118551254
30000,0.0041661267,1.2106007933616638,1.1610600471496582,1.0322958111763,0.3604175746440887,0.35798928439617156
31000,0.004350262,1.2099463224411011,1.1616332292556764,1.032405173778534,0.36054258942604067,0.3566796451807022
32000,0.004354471,1.2097910642623901,1.1617492318153382,1.0318886041641235,0.3602060049772262,0.3572339206933975
33000,0.00422611,1.2102310061454773,1.161377215385437,1.032158899307251,0.3592267453670501,0.3578469604253769
34000,0.0048258933,1.210199201107025,1.1613451957702636,1.0324872970581054,0.3600537836551666,0.3568882018327713
35000,0.004622533,1.210598886013031,1.1613019347190856,1.0322327136993408,0.36028010547161105,0.3574719220399857
36000,0.004474286,1.211178731918335,1.1613337039947509,1.0320220232009887,0.3605349034070968,0.35750999450683596
37000,0.0044224327,1.2104804992675782,1.1615366101264955,1.0314735889434814,0.3579015642404556,0.3579092800617218
38000,0.0044568903,1.2102816700935364,1.161402428150177,1.0316798210144043,0.3577874511480331,0.3563720405101776
39000,0.0043070926,1.2102656602859496,1.161300528049469,1.0330732703208922,0.3584084331989288,0.356793150305748
40000,0.0044110278,1.2113789916038513,1.162047553062439,1.0316451430320739,0.3575986564159393,0.35801911950111387
41000,0.00410761,1.2100870132446289,1.1616630673408508,1.031566321849823,0.35798650085926054,0.35642011463642115
42000,0.0041497787,1.2106978178024292,1.1613877296447754,1.0322921991348266,0.35715845525264733,0.3555450171232223
43000,0.003934964,1.209756863117218,1.160740613937378,1.0318959951400757,0.35718232989311216,0.35574124157428744
44000,0.004513107,1.2103233098983766,1.1610629320144654,1.0316059231758117,0.35700505971908564,0.3551021426916122
45000,0.0043079173,1.2100802779197692,1.1614120721817016,1.0320834994316102,0.3572739869356155,0.35519998967647554
46000,0.0043759206,1.2101227641105652,1.1606271266937256,1.031760561466217,0.3568631559610366,0.3558900535106658
47000,0.004577157,1.2099856734275818,1.16099214553833,1.0312225937843322,0.35826583206653595,0.35467304587364196
48000,0.004396471,1.2095644116401671,1.1609127402305603,1.031428587436676,0.35712059438228605,0.35477179586887353
49000,0.004650985,1.210129487514496,1.160815989971161,1.0317012786865234,0.356230691075325,0.3545318007469177
50000,0.0041088643,1.2097784399986267,1.161258840560913,1.0322954416275025,0.35701580345630646,0.3539590656757355
51000,0.0046858457,1.2101635217666626,1.1604278326034545,1.0321097373962402,0.35741845667362215,0.3552002787590027
52000,0.004408647,1.2098219275474549,1.1610489010810852,1.0319031357765198,0.35683745741844175,0.3546931594610214
53000,0.0046708775,1.2106265425682068,1.16076500415802,1.0321373224258423,0.3568056732416153,0.35394110977649684
54000,0.0044956347,1.2103920102119445,1.1612679958343506,1.0321474909782409,0.35776493251323693,0.3549934178590774
55000,0.0042865383,1.2098507165908814,1.1611403465270995,1.0312421202659607,0.3570803016424179,0.3542841702699661
56000,0.0044116816,1.2105368971824646,1.1610559225082397,1.031245803833008,0.3566752791404724,0.35385107398033144
57000,0.0043324367,1.2104065895080567,1.1615018606185914,1.0311001062393188,0.35658669173717494,0.3532581597566604
58000,0.00446789,1.2098599672317505,1.1612533807754517,1.032586109638214,0.3565846621990204,0.3546603322029113
59000,0.0044478467,1.2101646780967712,1.1609988570213319,1.0312290906906127,0.35623260736465456,0.3530677884817123
60000,0.0042960495,1.210246193408966,1.161501371860504,1.0314399242401122,0.35426689386367793,0.35372257232666016
61000,0.004599014,1.2107820987701416,1.1622966527938843,1.031830084323883,0.35512958765029906,0.3531219691038131
62000,0.00418654,1.2099573731422424,1.1611810684204102,1.0311205387115479,0.3546991288661957,0.35153446495532986
63000,0.004279255,1.210191547870636,1.1611831784248352,1.0323194026947022,0.3538814485073089,0.3513686865568161
64000,0.0045329905,1.2097833514213563,1.1602783203125,1.0319740056991578,0.3532257169485092,0.3513769656419754
65000,0.0042616758,1.2102781414985657,1.1612494587898254,1.0320837140083312,0.3537237018346786,0.35130396187305446
66000,0.0040892134,1.2106703877449037,1.1618011593818665,1.0318323850631714,0.3530517101287841,0.35085701048374174
67000,0.0044365437,1.2097383975982665,1.1614449501037598,1.031761348247528,0.3530543595552444,0.35122543871402734
68000,0.004270847,1.2102359771728515,1.1612188458442687,1.0313067078590392,0.3535903751850128,0.3506432294845581
69000,0.004300695,1.2103091597557067,1.1619176626205445,1.0317503213882446,0.35306878089904786,0.34977908134460445
70000,0.004168943,1.2101451873779296,1.1608463168144225,1.0320692539215088,0.35222705900669093,0.3493208974599838
71000,0.0044745114,1.210004949569702,1.1615450382232666,1.0317467331886292,0.35217572152614596,0.34715268313884734
72000,0.004239659,1.210417914390564,1.1607464909553529,1.0319021701812745,0.35216343998908994,0.34800395667552947
73000,0.004165766,1.210451889038086,1.1618886470794678,1.0315848588943481,0.3518312484025955,0.34896304905414577
74000,0.004333825,1.2096122980117798,1.1613760828971862,1.0321989417076112,0.3519459664821625,0.34745570719242097
75000,0.0043278984,1.2104952216148377,1.161567175388336,1.031365740299225,0.3520616352558136,0.3486621856689453
76000,0.004194537,1.2101645350456238,1.161051905155182,1.032058584690094,0.3527313947677612,0.34739002585411066
77000,0.004478625,1.210478627681732,1.1616367101669312,1.0320815563201904,0.3515522509813308,0.34806367456912995
78000,0.0043939617,1.2108311772346496,1.1615720987319946,1.0321722149848938,0.3518620491027832,0.34791905581951144
79000,0.0044264616,1.209960162639618,1.160750412940979,1.031400191783905,0.3516795039176941,0.3480690777301788
80000,0.004227994,1.2106418013572693,1.1609716892242432,1.031500804424286,0.35126616060733795,0.3478516042232513
81000,0.0040939352,1.2105011582374572,1.1614203214645387,1.0318779349327087,0.35116777718067166,0.3460552006959915
82000,0.0047521973,1.2103608131408692,1.1615674376487732,1.0317520499229431,0.3519766062498092,0.3452730149030685
83000,0.0045716027,1.2099271535873413,1.1614142060279846,1.0319245219230653,0.3509410828351974,0.3453949332237244
84000,0.004171089,1.2098426818847656,1.1613097548484803,1.0321277379989624,0.3510554283857345,0.3444342195987701
85000,0.0046824934,1.210249924659729,1.1610905051231384,1.0318636655807496,0.3517228543758392,0.3437757611274719
86000,0.0042552967,1.2103621363639832,1.1615503430366516,1.0320636868476867,0.3519481718540191,0.3442395031452179
87000,0.004379027,1.210151445865631,1.1612945079803467,1.0326445817947387,0.35152897238731384,0.3439976394176483
88000,0.0044718133,1.2103936076164246,1.1609970450401306,1.0317439556121826,0.35133355557918544,0.34388445913791654
89000,0.0044644587,1.2092949748039246,1.161349618434906,1.0309792041778565,0.35299490690231317,0.34371878802776334
90000,0.004382341,1.210299026966095,1.1615367531776428,1.0312082767486572,0.35207312405109403,0.3433816522359848
91000,0.0042493297,1.2101724863052368,1.1606601119041442,1.031839942932129,0.35129733681678765,0.3425915867090225
92000,0.0049784435,1.210192620754242,1.1606639742851257,1.032360279560089,0.3497444599866867,0.34178760051727297
93000,0.0040423,1.2106257915496825,1.1621314406394958,1.0316928505897522,0.3497845739126205,0.34243762493133545
94000,0.0043192245,1.2105542778968812,1.1620034456253052,1.032002067565918,0.34935048818588255,0.34199578464031216
95000,0.0043730596,1.209862744808197,1.161820912361145,1.0323698759078979,0.35025461316108697,0.34207904040813447
96000,0.004287035,1.210307788848877,1.1608725786209106,1.0314159393310547,0.34941641092300413,0.3434339106082916
97000,0.004178152,1.2100975871086121,1.1620195150375365,1.0322521209716797,0.3496427804231644,0.3426968514919281
98000,0.0041769026,1.2100905776023865,1.1614380598068237,1.0315200090408325,0.35011239945888517,0.34161822199821473
99000,0.0042886096,1.2104175090789795,1.1612154245376587,1.0314071774482727,0.3486197888851166,0.3413474738597869


==> figures/gmm_1d/unif_steps/T_1/KL_comparison.csv <==
iter,KL_gt,ULA,dilation,tempering,diffusion,DAZ
0,0.004224543,2.4843895196914674,7.53500804901123,6.903931903839111,7.144085645675659,6.773713731765747
1000,0.0044089346,1.2091309905052186,1.4621324956417083,1.004174256324768,3.209848427772522,3.234635043144226
2000,0.0041218423,1.2084127426147462,0.8542768359184265,0.43120684623718264,1.1586206376552581,1.4550699293613434
3000,0.004557614,1.2086999058723449,0.794169157743454,0.3727261275053024,0.31122440993785855,0.5083870351314544
4000,0.0043729264,1.2092629075050354,0.7887501299381257,0.36728938221931456,0.09537654519081111,0.20921024382114406
5000,0.004852013,1.2094827532768249,0.7882688283920288,0.3659014880657196,0.05209129936993118,0.15748604238033292
6000,0.00398158,1.2084619879722596,0.7881453037261963,0.3664314955472946,0.045252862200140895,0.15031751394271847
7000,0.0045599635,1.20849267244339,0.7889488637447357,0.36510775089263914,0.04441078230738636,0.14925659447908396
8000,0.0043162443,1.208652877807617,0.7888355433940888,0.36616310179233547,0.04392514079809185,0.14984466880559916
9000,0.0038789543,1.2082347393035888,0.78886399269104,0.36695444881916045,0.044089969247579505,0.14995474815368648
10000,0.004360077,1.2085126399993897,0.7881892502307892,0.3660734236240387,0.04292196929454799,0.14842050522565836
11000,0.004348661,1.2087889194488526,0.7879668653011322,0.36519756019115446,0.04400791525840756,0.14871420860290524
12000,0.004126817,1.2086164474487304,0.7883614957332611,0.3668285936117172,0.0432199396193027,0.14874209016561504
13000,0.0039556273,1.2087823390960692,0.7884751856327057,0.3651450902223587,0.04454147443175311,0.14979509264230723
14000,0.0041686245,1.208304226398468,0.788759845495224,0.36600517034530633,0.04347931146621701,0.1494784444570541
15000,0.0043056984,1.2088297128677368,0.7887797117233276,0.3658044904470444,0.04339250065386291,0.1489182189106941
16000,0.0042749606,1.2086452126502991,0.7884281039237976,0.3654176354408264,0.04338221587240691,0.14940009266138074
17000,0.004570027,1.2087607026100158,0.7899989068508149,0.36536614298820497,0.043265751004219,0.14960361272096628
18000,0.004644592,1.2091036677360534,0.7890492737293243,0.3663753300905227,0.04481831826269621,0.149950897693634
19000,0.004388324,1.2085844039916993,0.7883925974369049,0.36696227788925173,0.04379456453025335,0.15002248585224148
20000,0.0044834786,1.2083356738090516,0.7891876935958863,0.36525937318801877,0.04342467747628684,0.1485874146223068
21000,0.0044107097,1.2096343874931335,0.7891529381275177,0.3655775457620621,0.04428826905786986,0.14997161626815794
22000,0.004931109,1.2090853333473206,0.7888682425022125,0.3659021735191345,0.0438240405172109,0.15038773417472834
23000,0.0044078515,1.2088008046150207,0.7894700407981873,0.36468358933925626,0.0449207670986652,0.14942364394664762
24000,0.004367438,1.2089985132217407,0.7894546687602997,0.3661174476146698,0.04434749707579609,0.14982570707797999
25000,0.0043807114,1.208803391456604,0.789056521654129,0.366654235124588,0.04365075603127475,0.14953545928001402
26000,0.0043956125,1.2090543270111085,0.7899309873580933,0.3660182029008865,0.0429690040647983,0.14993159770965575
27000,0.0043836376,1.208727765083313,0.789120203256607,0.3671591192483902,0.043427130207419354,0.1502780973911285
28000,0.004502137,1.2085772156715393,0.7881127536296845,0.36645971536636346,0.044416863471269566,0.14933018088340758
29000,0.0045012953,1.2089152097702027,0.7896537721157074,0.3668051660060882,0.04469410665333266,0.14907068759202952
30000,0.0042768125,1.2087881326675416,0.788630199432373,0.36524420380592343,0.04397554993629449,0.14894345253705973
31000,0.0043251263,1.2087300181388856,0.7899499475955963,0.3652324199676513,0.04384083263576026,0.14906560778617856
32000,0.004601426,1.209556484222412,0.7890936136245728,0.36669994890689844,0.04281621202826495,0.1495729103684425
33000,0.004504296,1.208491849899292,0.7881573081016541,0.36564641296863554,0.04295087866485116,0.15036388188600536
34000,0.0044125877,1.2091097950935363,0.7885079920291901,0.36488882303237913,0.04431968182325357,0.14890493154525752
35000,0.0039771353,1.2092129111289978,0.7887957215309143,0.36562967002391816,0.04515040405094619,0.15005321502685545
36000,0.0045455573,1.2083171367645265,0.7890378713607789,0.36417933702468874,0.04335038699209684,0.14921755045652385
37000,0.00422589,1.208965504169464,0.7881994724273682,0.3647320061922073,0.04440760463476176,0.1486759632825851
38000,0.0046155388,1.209108829498291,0.788308048248291,0.36600559055805204,0.04378319531679149,0.14859170168638228
39000,0.0043561566,1.2086642622947692,0.7890351414680481,0.3649655818939209,0.04304822646081442,0.1496565759181976
40000,0.0043667997,1.2084842324256897,0.7888189911842346,0.36515672802925103,0.04294596239924424,0.14907121807336804
41000,0.0044276724,1.208187186717987,0.7881958544254303,0.3656367719173431,0.04396140091121191,0.14933285266160962
42000,0.0043384167,1.2084017038345336,0.789545351266861,0.3655848652124405,0.04335881210863586,0.14883995503187178
43000,0.004535939,1.2087730407714843,0.7876399159431458,0.3661205887794494,0.04469777941703791,0.14888814836740488
44000,0.0044432576,1.2090651273727417,0.7880505859851837,0.36512553989887236,0.0444049414247274,0.14743325114250178
45000,0.0040455773,1.2088921546936036,0.7888968765735627,0.3657320559024811,0.04298451244831082,0.14919621050357817
46000,0.0043124016,1.2092698454856872,0.7878005087375641,0.36517049670219415,0.04309012331068513,0.14843594729900356
47000,0.004115392,1.2085682153701782,0.7889623463153839,0.36673537492752073,0.04348770603537555,0.1489616990089416
48000,0.004596384,1.2094694018363952,0.7885747015476227,0.36493594944477076,0.04280906431376929,0.1482056692242622
49000,0.0044716173,1.208543336391449,0.7885654628276825,0.3656140953302383,0.04342304244637485,0.14846238195896144
50000,0.004533247,1.2088649153709412,0.7887359499931336,0.3662304252386093,0.04278768561780449,0.14868481159210203
51000,0.003857185,1.208644652366638,0.7890067040920258,0.36620663702487943,0.042731229215860325,0.1483295828104019
52000,0.003907872,1.2088045477867126,0.7881854116916657,0.3653653115034103,0.04303129240870472,0.14817131012678142
53000,0.0041764365,1.2087642788887023,0.7887587368488311,0.36513313949108117,0.043438618257641747,0.14788862615823742
54000,0.0042865174,1.20877605676651,0.7873412430286407,0.36578522920608514,0.04268903657793995,0.14859044402837748
55000,0.0043789605,1.2088926315307618,0.7888675630092621,0.36546110212802885,0.0431339960545301,0.14912464171648024
56000,0.0043182005,1.2088347554206849,0.7886797189712524,0.3651563465595245,0.04303757138550276,0.14803513735532756
57000,0.004153458,1.2087290048599244,0.7885712087154388,0.36435191035270686,0.04283590130507941,0.14932714253664015
58000,0.0045824284,1.208634376525879,0.788433700799942,0.36611725986003874,0.04260089136660095,0.1490087121725082
59000,0.0043864585,1.2086305260658263,0.7878239214420318,0.365766042470932,0.04323661215603347,0.14761393070220946
60000,0.00424742,1.2085806369781493,0.7877747774124145,0.36522917151451106,0.04272006675601001,0.14955086261034006
61000,0.004462651,1.20871559381485,0.7882946014404297,0.36645269393920893,0.04350088760256763,0.14778873026370998
62000,0.0043222834,1.208528184890747,0.7885601580142975,0.3649090021848678,0.04351143538951869,0.1474117964506149
63000,0.0040659,1.2086166620254517,0.7872316658496856,0.3662812054157257,0.04239189401268953,0.14775589108467096
64000,0.00415644,1.2092002749443054,0.7873971223831177,0.3652666360139846,0.04342136159539218,0.14675876498222346
65000,0.004227665,1.2086775660514832,0.7884938895702363,0.365745398402214,0.04326512590050693,0.14776291400194164
66000,0.004559386,1.2086722016334535,0.7882528424263,0.36511547863483423,0.04319598898291582,0.14702876657247538
67000,0.0041555776,1.2084413409233092,0.7882700800895691,0.36638854742050164,0.0424538422375917,0.1481777340173721
68000,0.0042699003,1.2087011575698852,0.7876132369041443,0.3652121007442474,0.042472812905907556,0.14730370640754697
69000,0.004773725,1.2092551469802857,0.788643193244934,0.36535651087760923,0.043127673491835536,0.1475319772958755
70000,0.0046446286,1.2083930850028992,0.7889855384826661,0.36545167565345765,0.042872735112905444,0.14821800291538234
71000,0.0045527904,1.2088456869125366,0.7886309206485749,0.3650080651044846,0.04260846190154548,0.1470468401908874
72000,0.0043865596,1.2088073253631593,0.7879441797733306,0.36630384624004364,0.04338960684835907,0.14661024510860438
73000,0.004340108,1.2087189078330993,0.78889399766922,0.3655106633901596,0.04293498769402499,0.14643449932336802
74000,0.0040064706,1.2088547587394713,0.7881160020828247,0.3644617885351181,0.04244028702378268,0.14642345458269115
75000,0.0041573024,1.2086005926132202,0.7882984757423401,0.3651403546333313,0.04302084930241104,0.14706661999225612
76000,0.0041716597,1.2084258556365968,0.7875444769859314,0.36589854061603544,0.04297579675912852,0.1463110268115997
77000,0.004086,1.2086762547492982,0.787651926279068,0.36604808568954467,0.042053090408444335,0.14649891406297683
78000,0.004142562,1.2087486624717712,0.7880361199378967,0.3659920334815979,0.04346676133573049,0.14528804570436477
79000,0.00427128,1.2086427807807922,0.7878462076187134,0.365353724360466,0.042548172548413234,0.14554354697465893
80000,0.004553779,1.2090380311012268,0.7879855096340179,0.3656989485025406,0.04294967167079444,0.14680929332971568
81000,0.004393548,1.2085270404815673,0.7891689956188201,0.3648544251918792,0.04359069392085071,0.1468009144067764
82000,0.004353025,1.208958923816681,0.78876234292984,0.36494257152080534,0.04207646474242206,0.14699986726045605
83000,0.004418314,1.2095687508583068,0.7892718851566315,0.36541962623596186,0.04211109168827527,0.14560342729091638
84000,0.004183303,1.2086114645004273,0.7883167207241059,0.3655815929174423,0.04189116284251207,0.14666900038719172
85000,0.004354003,1.2090821385383606,0.7884381592273713,0.36487228572368624,0.04225693382322783,0.14659484624862668
86000,0.0046712616,1.2090332508087158,0.7888300716876984,0.3653401643037796,0.04366861060261723,0.14551640450954434
87000,0.004617243,1.209181797504425,0.7885571181774139,0.36581763029098513,0.042995416000485384,0.14574839472770687
88000,0.0044285017,1.2092835426330566,0.7881802439689636,0.366196608543396,0.04278105795383448,0.1456402719020843
89000,0.004640316,1.208641278743744,0.7884630560874939,0.3650106430053711,0.04149585552513595,0.14586390703916546
90000,0.004184934,1.2082576155662537,0.7887521386146545,0.3648161023855209,0.04247242324054235,0.14614770561456678
91000,0.0042246683,1.2086806893348694,0.7893528342247009,0.3651286602020264,0.04241642430424686,0.14555592983961102
92000,0.0039948258,1.2083099365234375,0.7883223950862884,0.36495956778526306,0.04171730689704413,0.14500804841518397
93000,0.004375779,1.208670449256897,0.7885192394256592,0.36503975987434384,0.04242216385900968,0.14557147324085232
94000,0.0042689047,1.2089934706687928,0.7884599328041076,0.36590132117271423,0.04131129346787926,0.1452985420823097
95000,0.004501337,1.2086448311805724,0.7888766705989838,0.3643441706895828,0.04190287999808784,0.1450047582387924
96000,0.004287958,1.209003734588623,0.7886055886745453,0.3649569600820541,0.04144623056054111,0.1453753054141998
97000,0.00410068,1.2091020107269288,0.7894251704216003,0.3649884462356567,0.04267272353172299,0.1459997162222862
98000,0.0039990447,1.2089155673980714,0.7884173512458801,0.3651906311511993,0.040745073929429,0.14554445296525953
99000,0.0041353214,1.2088128685951234,0.7887195169925689,0.3651732921600342,0.041734695062041235,0.14461951851844784


==> figures/gmm_1d/unif_steps/T_10/KL_comparison.csv <==
iter,KL_gt,ULA,dilation,tempering,diffusion,DAZ
0,0.004483261,2.4855534076690673,7.180046081542969,7.672971868515015,7.535552883148194,7.1342511653900145
1000,0.0047104806,1.2088902831077575,7.583159065246582,6.536680841445923,5.320339345932007,4.780770921707154
2000,0.004263518,1.2083258867263793,7.161178112030029,6.168722009658813,4.936987590789795,4.426861572265625
3000,0.0038260818,1.208141016960144,5.814042282104492,5.1533284187316895,4.7904425144195555,4.298152017593384
4000,0.004247512,1.2083852410316467,4.504476499557495,4.017217016220092,4.588434743881225,4.241950750350952
5000,0.004524732,1.2085508823394775,3.482938361167908,3.0844029426574706,4.4479423522949215,4.055545282363892
6000,0.0042364765,1.2085578799247743,2.7411452531814575,2.399691915512085,4.2864302635192875,3.9782275915145875
7000,0.0043051285,1.2085896968841552,2.138420057296753,1.8512513518333436,4.04661226272583,3.8733977317810058
8000,0.0044250228,1.2088080525398255,1.7172330617904663,1.4377831101417542,3.888916754722595,3.6890667915344237
9000,0.003956814,1.2092785596847535,1.3716102480888366,1.1165704905986786,3.62581090927124,3.5398447036743166
10000,0.0043777646,1.2091101169586183,1.1135772705078124,0.8907357513904571,3.4064733266830443,3.4657533884048464
11000,0.004194091,1.2091634750366211,0.890979677438736,0.7038862824440002,3.1221350193023683,3.3564061880111695
12000,0.004306761,1.2086673259735108,0.7350914180278778,0.5639012932777405,2.9239437103271486,3.216378593444824
13000,0.0045944494,1.2084999799728393,0.6212168276309967,0.453642538189888,2.729902243614197,3.0499998331069946
14000,0.0044539687,1.2097367763519287,0.5154753893613815,0.3672632068395615,2.53669650554657,2.845840668678284
15000,0.0044621043,1.2083897471427918,0.45071753263473513,0.28792475163936615,2.333549666404724,2.749479556083679
16000,0.004407177,1.2094249725341797,0.3962558418512344,0.23709825277328486,2.1577944993972777,2.515025782585144
17000,0.004247789,1.2092520475387574,0.352096152305603,0.19321469217538828,1.9331501960754394,2.417380213737488
18000,0.0045460677,1.2093976140022278,0.3113883286714554,0.15717331767082213,1.7103083968162536,2.1959645748138428
19000,0.0039927596,1.20937739610672,0.2817581087350845,0.13674886971712108,1.5957849144935607,2.0398576498031615
20000,0.004422249,1.2086496591567992,0.2555067107081413,0.11477356255054469,1.4485517024993897,1.844968068599701
21000,0.004061004,1.2087879061698914,0.23894213438034054,0.09692962393164631,1.271390974521637,1.6970309615135193
22000,0.0049108756,1.20888751745224,0.22967782020568844,0.08295031413435931,1.164202058315277,1.4957376003265381
23000,0.0044484017,1.2089636206626893,0.21448840200901026,0.07208647355437274,1.0345672845840455,1.3414111375808715
24000,0.0047323974,1.2093088388442994,0.20397292077541346,0.06505473926663397,0.8881462037563324,1.1804623007774353
25000,0.0041772677,1.208843457698822,0.19826903641223903,0.058062677085399604,0.8091131627559662,1.05802640914917
26000,0.0045880717,1.208454930782318,0.1909317925572395,0.05051526948809618,0.7141224563121795,0.9448799192905426
27000,0.004466947,1.2088857173919678,0.1878418773412704,0.046606837213039334,0.622626006603241,0.8208872556686402
28000,0.0043779714,1.2082549214363099,0.18367274701595301,0.04402533322572702,0.5403057307004928,0.7441760003566742
29000,0.0041486546,1.2088220834732055,0.18220114856958386,0.04058010056614872,0.45768673717975616,0.6453420341014862
30000,0.0042961263,1.2085331082344055,0.17895777523517603,0.03830339163541788,0.4113814264535904,0.5796679854393005
31000,0.004417258,1.2087581872940063,0.17757770717144009,0.03460303843021387,0.345399609208107,0.5020445108413696
32000,0.0045140525,1.2091895818710328,0.17682352364063258,0.03392663300037379,0.3060230493545532,0.43569455444812777
33000,0.00423956,1.2089979290962218,0.17494630217552182,0.03395591750741,0.2702689111232757,0.38241865038871764
34000,0.004516733,1.2088119864463807,0.17503940314054486,0.03190595582127564,0.24158907979726787,0.33538425862789156
35000,0.004178578,1.2089884519577025,0.1741449803113937,0.03228593394160266,0.2029583796858787,0.2917600303888321
36000,0.004328679,1.2085990190505982,0.17384729236364363,0.031661875545978505,0.17394738346338268,0.26431154906749726
37000,0.0039902283,1.2092584252357483,0.17277099192142484,0.03177630156278604,0.1454091519117355,0.23237037956714626
38000,0.004299204,1.2088796138763427,0.1724970012903213,0.031576573848724324,0.12802085801959034,0.2054974421858787
39000,0.0040654587,1.209312629699707,0.17275298237800593,0.03101904168725007,0.11136819198727603,0.18417329639196392
40000,0.00444962,1.2086251497268676,0.17173274755477902,0.02953691780567163,0.09490318894386288,0.16428811848163602
41000,0.0043331273,1.209216570854187,0.1716274410486221,0.03019839525222772,0.0817809015512466,0.14099777489900586
42000,0.0040857913,1.2079837799072266,0.17161429524421687,0.028983321785926767,0.07286704853177066,0.11711741760373111
43000,0.0042693997,1.2091982126235963,0.17171971499919886,0.02940455153584476,0.06279376633465285,0.10528293177485462
44000,0.004528088,1.2089786052703857,0.17177940607070918,0.029960358887910786,0.053854886069893804,0.09735290855169292
45000,0.0042703603,1.2088824272155763,0.17156898677349086,0.029300719499587964,0.048159785196185065,0.0925115324556827
46000,0.004239632,1.2083929300308227,0.17167957425117492,0.028757240623235657,0.04750000610947602,0.08397854119539257
47000,0.0038830712,1.208557093143463,0.17125251889228818,0.02910038977861401,0.03618704266846176,0.08014761731028555
48000,0.0044145966,1.2086073994636535,0.17216294109821315,0.02951951846480364,0.03624564148485656,0.07363360375165937
49000,0.004408774,1.2090270280838014,0.17179508507251734,0.02889019995927806,0.03132018018513914,0.06963208168745036
50000,0.004301352,1.2086799502372743,0.17182046025991435,0.02856564074754711,0.02876632250845428,0.06921198144555088
51000,0.0044474225,1.2091856718063354,0.17148837745189663,0.029300788044929436,0.027573594078421533,0.061827433109283424
52000,0.0042303996,1.209452497959137,0.17117501646280286,0.029598911851644476,0.0258725050836801,0.06304837241768832
53000,0.0046826294,1.2085760474205016,0.1711200356483459,0.02924449816346163,0.02373490761965508,0.06052118912339205
54000,0.0045509166,1.20886572599411,0.171221986413002,0.029149413108825618,0.022224173508584442,0.05926395058631893
55000,0.004208871,1.2086509943008423,0.17068299204111095,0.02867319956421847,0.01991311628371471,0.058578293770551626
56000,0.004044871,1.208680260181427,0.17150958627462384,0.028585217148065518,0.02111375965178008,0.05630445703864093
57000,0.004326174,1.2087666988372803,0.17290168553590773,0.029429829120635943,0.01915139108896251,0.05689979493618007
58000,0.0041884733,1.2094518303871156,0.1720172837376594,0.02803888320922846,0.01835872549563641,0.05623020008206361
59000,0.0042208987,1.2087026953697204,0.17072949856519695,0.028493413701653442,0.018756187520921182,0.05583025664091103
60000,0.0043600383,1.2088203310966492,0.17190047502517697,0.02864448279142373,0.01791747771203514,0.05559148043394084
61000,0.0042604865,1.2086642384529114,0.171210440993309,0.0284497000277042,0.01594522241502995,0.05490385442972179
62000,0.004470952,1.2088107228279115,0.1721557930111885,0.029035352915525392,0.0175462488085031,0.05456494018435474
63000,0.0040388214,1.2087815284729004,0.17248125523328778,0.028440103679895364,0.016486508958041622,0.05402805134654041
64000,0.0044619585,1.2087478041648865,0.172167856991291,0.029077812656760182,0.0172531876713037,0.05398333743214604
65000,0.0044053183,1.2084692001342774,0.17272482812404627,0.02936420366168017,0.016537308227270793,0.052766496688127475
66000,0.004566894,1.2083951950073242,0.17148134261369702,0.029695563018321953,0.016769593115895952,0.05265332087874407
67000,0.004127927,1.208497130870819,0.1724048942327499,0.029806634783744762,0.01631874339655038,0.05212490856647486
68000,0.0041038543,1.2092387557029725,0.17293954640626905,0.029346424341201733,0.01738938651978965,0.05303197950124736
69000,0.0043059783,1.2087694883346558,0.1722909569740295,0.029184504598379103,0.01525538070127364,0.05255249366164202
70000,0.004231377,1.2086767435073853,0.1711166992783546,0.029013444483280144,0.015903830807656012,0.05213353037834163
71000,0.0045513036,1.2089317202568055,0.17310515195131299,0.02855149433016771,0.0163335114717483,0.0522454589605331
72000,0.004354816,1.2087956428527833,0.1707378283143043,0.02766629680991169,0.015487120673060361,0.05230326950550074
73000,0.0051191226,1.208313024044037,0.17125793695449826,0.02911983430385586,0.016652083024382543,0.052539013326168005
74000,0.0042990767,1.2091030955314637,0.17183976024389264,0.028874854743480623,0.01600953619927164,0.052366564422845804
75000,0.004593511,1.209094524383545,0.1725823402404785,0.02777896597981449,0.01544910855591293,0.05178661867976185
76000,0.00444128,1.2087414026260377,0.1716578602790832,0.02759813442826266,0.015408076159656,0.051771238446235615
77000,0.003908213,1.2090140461921692,0.17140598297119136,0.02897296696901317,0.01575053464621301,0.051773813366889875
78000,0.0041702664,1.2086737036705018,0.17225378751754758,0.029036679863929698,0.01619046851992601,0.05190516784787173
79000,0.0042619044,1.2090888619422913,0.17201245278120036,0.0291709147393703,0.015091902296990109,0.05285919457674023
80000,0.0040973,1.2089096665382386,0.17233948707580563,0.028893956169486007,0.01619454398751253,0.05080120936036105
81000,0.0043228017,1.2091260433197022,0.1720368146896362,0.02817518413066859,0.01505512306466695,0.052468346804380374
82000,0.0042947484,1.2082027792930603,0.17167747914791104,0.02869102880358691,0.016099943872541128,0.05191231593489644
83000,0.004569051,1.2089302778244018,0.17180819809436793,0.028212926909327453,0.01536858705803748,0.051522189378738356
84000,0.0046542296,1.208758580684662,0.17218945026397703,0.02813024893403048,0.015263831336051182,0.051638488471508
85000,0.0041519953,1.2093299746513366,0.17217757552862162,0.028445043414831117,0.01645177872851486,0.05210902467370028
86000,0.0045568934,1.2088022828102112,0.17120047658681864,0.02900233864784236,0.016725417785346468,0.05244973450899119
87000,0.0044499873,1.2086506605148315,0.17299686223268507,0.02821740806102748,0.01573087265714999,0.052466736733913374
88000,0.004111101,1.208410370349884,0.17236674726009366,0.028371182829141563,0.015485760103911112,0.052034775167703586
89000,0.0043370873,1.2088650941848755,0.1731686815619468,0.02817019298672671,0.015246487874537659,0.05157327204942698
90000,0.0044319564,1.2083891034126282,0.17308905124664303,0.028672024235129302,0.01598694687709209,0.052066021412610984
91000,0.004055882,1.2089454412460328,0.1728960335254669,0.028516186028718894,0.015124291740357839,0.0516223274171352
92000,0.0043436578,1.2087531566619873,0.17369010746479033,0.02837328612804409,0.01606011344119902,0.05148067623376842
93000,0.0046388805,1.2091683626174927,0.17367680519819256,0.02772250697016711,0.01470210617408152,0.05044423565268512
94000,0.0041820672,1.2089078187942506,0.17339157015085216,0.02914405800402159,0.01496575921773905,0.05170386135578151
95000,0.004320411,1.2084450006484986,0.17331236451864238,0.028108717873692457,0.01538806976750487,0.0519776418805122
96000,0.0045980792,1.2085682988166808,0.1744881600141525,0.02840981893241401,0.0156275130808353,0.05074579417705529
97000,0.0044477647,1.2088789224624634,0.17311521321535106,0.027789536118507353,0.01503689708188174,0.05233916342258449
98000,0.0040219864,1.2082078814506532,0.17246836125850673,0.028273880481719908,0.01552200801670548,0.05189956203103059
99000,0.0040775198,1.2088155627250672,0.17298543155193324,0.028595525026321372,0.014954251330345818,0.05168898999691006


==> figures/gmm_1d/unif_steps/T_2/KL_comparison.csv <==
iter,KL_gt,ULA,dilation,tempering,diffusion,DAZ
0,0.0042632543,2.4797999382019045,9.030872821807861,8.119339656829833,7.355380582809448,6.986398506164551
1000,0.0042493097,1.2068838715553283,3.486835813522339,2.92995548248291,4.725891828536987,4.306422472000122
2000,0.0047667935,1.2077791810035705,1.3728954911231994,0.9586136043071747,3.3090025186538696,3.388475441932678
3000,0.0042809965,1.2070475578308106,0.79293093085289,0.407450932264328,2.1323285937309264,2.4580477237701417
4000,0.004153656,1.2075796723365784,0.6180319428443909,0.24747391641139985,1.235619032382965,1.6594309687614441
5000,0.0046176566,1.2077285408973695,0.5611508965492249,0.19378996491432185,0.6958561688661575,0.9513132512569428
6000,0.004452779,1.207717740535736,0.5442831695079804,0.17616751044988627,0.34907298982143403,0.5234829038381577
7000,0.0043737073,1.2074459791183472,0.5376761734485627,0.1705174952745437,0.16810984238982196,0.28844828307628634
8000,0.0038385577,1.2075596094131469,0.5366645336151123,0.1686535507440567,0.08645164892077442,0.16879578083753582
9000,0.0046554618,1.208101224899292,0.5363011479377746,0.16820693612098692,0.04602759405970569,0.11686880737543101
10000,0.004544576,1.2075913310050965,0.5358766674995422,0.16755446046590802,0.030116783641278698,0.10010627508163447
11000,0.004737341,1.2072087407112122,0.5358741879463196,0.16701785176992415,0.02451983671635383,0.09321554824709889
12000,0.00444376,1.20776309967041,0.535695606470108,0.16642947345972056,0.02214368768036362,0.09162978231906889
13000,0.0039816382,1.2070614695549011,0.5365726113319397,0.16798216551542278,0.01984201259911056,0.08998603746294971
14000,0.004347005,1.207182562351227,0.5371849715709687,0.1681972339749336,0.02152860723435874,0.08982532545924182
15000,0.0044173067,1.2069739818572998,0.537343567609787,0.16647421121597286,0.02009355239570135,0.0890757821500301
16000,0.00431018,1.2071252942085267,0.5367174625396729,0.1685498476028442,0.01959377638995643,0.08896796777844423
17000,0.0038744875,1.2070228576660156,0.5368433117866516,0.1673504531383514,0.018910039961338,0.09045415744185444
18000,0.004333347,1.2073753118515014,0.5370403826236725,0.16785185337066647,0.01992635782808061,0.08993158191442482
19000,0.004596643,1.207509410381317,0.5361471056938172,0.16771117746829983,0.01932715624570842,0.0893631108105182
20000,0.00431822,1.2071798324584961,0.5365824103355408,0.16700315922498699,0.01916101686656469,0.08885083273053164
21000,0.0041622855,1.2078266143798828,0.5369613587856292,0.1674709543585777,0.01993792857974762,0.08923181146383281
22000,0.004246448,1.2075593590736389,0.5375576794147492,0.1673139855265617,0.01957874633371825,0.08812004327774044
23000,0.0044377586,1.208001446723938,0.5370999097824096,0.16730062365531917,0.019971227832138498,0.08770808055996891
24000,0.004547849,1.2070924520492554,0.5374539494514465,0.1684556528925895,0.019876123778521958,0.0882698349654674
25000,0.004261147,1.2068984508514404,0.5374243080615997,0.16642603576183315,0.01864876691251989,0.08820574656128878
26000,0.0036959567,1.2070752263069153,0.5372728765010834,0.16790853142738338,0.02009268403053279,0.088137674331665
27000,0.003990102,1.2070578455924987,0.5372915625572204,0.16730124354362483,0.01890950277447696,0.08951918855309483
28000,0.0045307716,1.2077447295188903,0.5381048858165741,0.16770176738500592,0.01872198581695551,0.09014327749609943
29000,0.0043402975,1.207003116607666,0.5365376651287079,0.16837643235921856,0.01985525395721192,0.08866849094629284
30000,0.0043270914,1.2078081369400024,0.5365048408508301,0.1683918625116348,0.01960637401789421,0.08847964331507678
31000,0.0046470384,1.2073022961616515,0.5371914029121398,0.16650086790323254,0.01897803302854294,0.08848988190293308
32000,0.0043633077,1.2079373002052307,0.5371761500835419,0.16714948862791057,0.019847705774009176,0.08961318135261533
33000,0.00454227,1.2073460936546325,0.5368040978908539,0.1674024879932403,0.01942680515348905,0.08815158307552333
34000,0.004866828,1.208079171180725,0.5370592415332794,0.16717216521501538,0.01957318391650911,0.0885092750191688
35000,0.0044297474,1.2070447325706481,0.5371279835700988,0.16760860681533812,0.01895344574004408,0.0876940712332725
36000,0.004263482,1.2071848154067992,0.5377118408679962,0.16759243756532666,0.0196078430861234,0.08834137693047518
37000,0.0044856025,1.2080135583877563,0.5384320259094239,0.16798148155212397,0.01946170199662444,0.08847645670175545
38000,0.0040921224,1.2069457650184632,0.5365000367164612,0.16773080378770824,0.01971474327147001,0.08799295648932451
39000,0.0044850167,1.2079352498054505,0.5375254809856415,0.16742834299802775,0.01986101604998108,0.08894931152462955
40000,0.004300329,1.2074648976325988,0.5372989237308502,0.16804074048995968,0.01931033991277214,0.08777983114123342
41000,0.0044257147,1.2078350067138672,0.5381900906562805,0.16752572208642957,0.02010610289871689,0.08807154595851895
42000,0.0043228986,1.207644534111023,0.5373142540454865,0.1670879602432251,0.01898853629827496,0.0877896890044212
43000,0.0046167397,1.2073948860168457,0.5378110408782959,0.16718079596757884,0.0193881349638104,0.08844015002250666
44000,0.0040919934,1.2071454286575318,0.5377428770065308,0.16840780079364773,0.01995962224900718,0.08848275765776631
45000,0.004493996,1.2070676326751708,0.5374757289886475,0.16692024469375605,0.01998914163559671,0.08791919574141498
46000,0.0045493366,1.2077327966690063,0.5382073640823364,0.16735279411077494,0.01939824819564813,0.08819766417145723
47000,0.0042380774,1.2073585391044617,0.539179390668869,0.16786439567804332,0.020565878972411113,0.08782293722033495
48000,0.0043580933,1.2073482632637025,0.5374577045440674,0.16672362387180323,0.019576259329915,0.08890374377369877
49000,0.0044087777,1.2074538230895997,0.5384176254272461,0.1658499658107757,0.01964168464764948,0.08777254596352571
50000,0.004398266,1.2077348232269287,0.5383978843688965,0.16623222976922986,0.019476952217519237,0.08710454180836673
51000,0.0046228063,1.2071642518043517,0.5377742350101471,0.16843023747205732,0.01945653203874822,0.087368743866682
52000,0.004317838,1.2069651365280152,0.5373571395874024,0.16811980754137035,0.020388998463749843,0.08837631121277804
53000,0.0041637914,1.2074169635772705,0.5377904891967773,0.16718928366899485,0.02000880129635328,0.08668781444430348
54000,0.0040821717,1.2081174492835998,0.5376140177249908,0.16686572432518001,0.020047835260629598,0.08712336868047708
55000,0.0038844873,1.2073094248771667,0.5371694326400757,0.1681766852736473,0.019382778555154762,0.08718854486942289
56000,0.004147852,1.207058036327362,0.5385990560054779,0.16720500737428662,0.01846335381269451,0.08768963068723676
57000,0.0039925044,1.2072815775871277,0.5378472566604614,0.16788786649703977,0.02004783712327475,0.08763171955943103
58000,0.004270108,1.207848572731018,0.5384364068508148,0.16715405434370037,0.01968808528035875,0.08765945062041279
59000,0.0047024135,1.2077120304107667,0.5376398384571075,0.16638259142637252,0.01959140151739115,0.08662187904119487
60000,0.0041146697,1.2073219418525696,0.5384157836437226,0.16780776232480998,0.01943324394524093,0.08761736378073687
61000,0.004388769,1.207309865951538,0.5372581124305725,0.1681840658187866,0.01916951164603227,0.08704493716359132
62000,0.004375836,1.2070539951324464,0.5381551861763001,0.16813165098428723,0.01937125641852614,0.08697234913706775
63000,0.0038829085,1.2079654812812806,0.5383106529712677,0.1672942131757736,0.02040449734777209,0.08696224018931385
64000,0.0041103745,1.207090675830841,0.538901549577713,0.1680410057306289,0.01984188333153719,0.08666689246892927
65000,0.0040987795,1.2072866201400756,0.5381327927112579,0.16796263009309764,0.02030758261680598,0.08680771216750141
66000,0.0040138066,1.207252836227417,0.5373589396476746,0.1671000644564628,0.01986470520496365,0.08602726235985754
67000,0.004301045,1.2075910568237305,0.5383396208286285,0.16738170534372326,0.01831761803477997,0.08617360293865199
68000,0.004329409,1.2073740124702455,0.5385103821754456,0.16748597472906107,0.019020156748592802,0.08685188964009283
69000,0.0043336563,1.2077174663543702,0.5383521914482117,0.16768559068441385,0.020174855738878207,0.08589224442839619
70000,0.0042061596,1.2074652433395385,0.5373060405254364,0.1677490502595901,0.0186312431469559,0.08683779984712595
71000,0.0045980653,1.2074974536895753,0.5374554395675659,0.1682780012488365,0.01939738579094405,0.086517871171236
72000,0.004172236,1.2078147292137147,0.5385572195053101,0.16742206215858457,0.01863420940935607,0.08680898845195766
73000,0.003988415,1.2072364568710328,0.5382259011268615,0.16674537062644954,0.01936135105788701,0.0859235972166061
74000,0.0040341625,1.2069600224494934,0.5379265666007995,0.16721724271774288,0.01930965129286047,0.08623398765921589
75000,0.0043872693,1.2074930191040039,0.5381193339824677,0.16798964291810986,0.01970241982489819,0.08673937991261478
76000,0.0046737203,1.2068405270576477,0.5382327497005462,0.16864115297794338,0.01950469017028805,0.08625347837805744
77000,0.0043238155,1.2075334310531616,0.5371464788913727,0.16782075762748716,0.01964169582352037,0.08656439632177348
78000,0.004414272,1.20767982006073,0.5376271724700927,0.1675185859203338,0.020151058956980668,0.08560181856155391
79000,0.0043385,1.2071039199829101,0.5385040819644928,0.16784768104553222,0.01948812659829852,0.08734198659658429
80000,0.0046520876,1.2077658414840697,0.5383257985115051,0.16770666092634195,0.01975079718977209,0.08557137846946714
81000,0.004357475,1.207122540473938,0.5377220213413239,0.16734807938337323,0.019645923562347838,0.08604511171579357
82000,0.004349823,1.2072786092758179,0.5383544981479644,0.1675555989146232,0.02081095725297924,0.08565513864159578
83000,0.004181104,1.2070290207862855,0.537979245185852,0.16819874644279476,0.01910737697035069,0.08629980087280267
84000,0.004481149,1.2077932000160216,0.5387545764446259,0.16760345101356502,0.01910563372075552,0.08639208972454068
85000,0.0044075754,1.2073088526725768,0.5382664442062378,0.16698933392763132,0.0195022832602262,0.08595508933067317
86000,0.0045765145,1.2074031114578248,0.5383063971996307,0.16831453293561932,0.01898048520088191,0.08568401932716366
87000,0.004478066,1.2068758487701416,0.5388161897659302,0.16754432469606398,0.01980155650526279,0.0874624021351337
88000,0.004039341,1.2070258021354676,0.5387281358242035,0.16708520948886868,0.02011161446571345,0.08585429713129993
89000,0.004233456,1.2083313465118408,0.5385605454444885,0.16728183180093764,0.02002773731946942,0.08636211231350896
90000,0.0042463182,1.2077069640159608,0.5375468969345093,0.16753114312887188,0.01956164445728057,0.08599921911954876
91000,0.004164405,1.2074647188186645,0.5380050957202911,0.16762897074222563,0.019581843726336902,0.08685263767838475
92000,0.0043412047,1.2074183821678162,0.5382993221282959,0.1678244739770889,0.01911092679947609,0.08520612642168995
93000,0.004083573,1.2075779676437377,0.5382644772529602,0.16684649586677547,0.01911374237388368,0.08613416180014608
94000,0.0046407618,1.2072537064552307,0.5378279566764832,0.16841955780982967,0.01955734677612776,0.0866608619689941
95000,0.0046369755,1.2075130224227906,0.5376859486103058,0.16823533922433848,0.01908793617039916,0.08598071634769436
96000,0.0047901883,1.207584011554718,0.5380302250385285,0.16769666671752925,0.019258066080510568,0.08571142032742496
97000,0.004151334,1.2076173186302186,0.5382296621799469,0.16853773891925808,0.01956092584878202,0.08553724437952039
98000,0.004191411,1.207725751399994,0.5382335543632507,0.16792344301939008,0.01967246085405347,0.08648208230733868
99000,0.0042403126,1.207458508014679,0.5382845759391784,0.1662583619356155,0.01981413494795554,0.08698374256491656


==> figures/gmm_2d/T_01/KL_comparison.csv <==
iter,KL_gt,ULA,dilation,tempering,diffusion,DAZ
0,0.28073227,5.93843216366238,,3.8306196212768553,3.3487865686416627,3.4341413974761963
100,0.28709623,2.3104097127914427,19.57444445292155,2.268522119522095,1.5938105463981629,1.647819209098816
200,0.28604013,2.1635890007019043,17.049945449829103,2.175683331489563,1.504670834541321,1.5612107753753661
300,0.28770414,2.13877272605896,13.430248546600343,2.141322302818298,1.4718749284744264,1.5302585363388062
400,0.28371352,2.126858878135681,7.340768337249756,2.11743540763855,1.4348783493041992,1.5053844213485719
500,0.28521007,2.104332613945007,3.583814764022827,2.113907217979431,1.4173536419868469,1.5046516060829163
600,0.2827016,2.0965288162231444,2.6276805877685545,2.0969821214675903,1.4075743913650514,1.4846973180770875
700,0.28054217,2.103677201271057,2.3729862689971926,2.0910218954086304,1.3992813348770141,1.4707801818847657
800,0.28457844,2.0866321563720702,2.3008702754974366,2.083286499977112,1.394387686252594,1.4666772127151488
900,0.28420287,2.0877294540405273,2.235546851158142,2.0736653566360475,1.399600613117218,1.4663065671920776
1000,0.28421515,2.0978262186050416,2.2166863679885864,2.0697601556777956,1.3866159558296203,1.4737778186798096
1100,0.2847492,2.0888413906097414,2.180882143974304,2.0771466732025146,1.3754610419273376,1.4627228736877442
1200,0.28239593,2.0913081884384157,2.175493025779724,2.0602286100387572,1.382853615283966,1.4564146280288697
1300,0.28395957,2.0917479753494264,2.164967393875122,2.0647788524627684,1.3699124932289124,1.4557578325271607
1400,0.28651124,2.0858425855636598,2.1508113861083986,2.052786445617676,1.3633623242378234,1.4522389411926269
1500,0.28649563,2.082658362388611,2.1417359828948976,2.0477009534835817,1.3725729703903198,1.4467904806137084
1600,0.28461584,2.0855696201324463,2.1337626934051515,2.0451956272125242,1.3659743905067443,1.433611261844635
1700,0.2839612,2.075404953956604,2.123073768615723,2.0514734506607057,1.3709412693977356,1.4520337343215943
1800,0.28324178,2.07979576587677,2.1161014556884767,2.041015791893005,1.3606972336769103,1.437129282951355
1900,0.28243542,2.0706005573272703,2.1178802728652952,2.0330871105194093,1.3660219430923461,1.4481001496315002
2000,0.2841032,2.0713104248046874,2.1047467947006226,2.0399511098861693,1.3515867829322814,1.4348836541175842
2100,0.2858997,2.075733494758606,2.109610438346863,2.03574378490448,1.3546043038368225,1.4350379824638366
2200,0.2824993,2.080844497680664,2.1015164852142334,2.0227092504501343,1.3617688298225403,1.4259575366973878
2300,0.2846548,2.0720517158508303,2.1029001235961915,2.0343499422073363,1.3488430500030517,1.4270589470863342
2400,0.28351337,2.0704538822174072,2.093731737136841,2.026750111579895,1.3501535415649415,1.4375040292739867
2500,0.2863888,2.068424916267395,2.095406913757324,2.0202656507492067,1.3639751195907592,1.428506088256836
2600,0.28465468,2.0624603986740113,2.0868638515472413,2.0196954250335692,1.3624382257461547,1.4281276345252991
2700,0.2823149,2.0683175802230833,2.089769744873047,2.0242388248443604,1.3418010473251343,1.4210453867912292
2800,0.28309357,2.061407279968262,2.0967835426330566,2.0101961493492126,1.3444536089897157,1.4210649371147155
2900,0.28139418,2.0723214387893676,2.083366799354553,2.0096596121788024,1.3388859033584595,1.4318949818611144
3000,0.28600058,2.07153856754303,2.084869694709778,2.0166547536849975,1.346251630783081,1.414278256893158
3100,0.2831822,2.0662376403808596,2.0796502351760866,2.0105847358703612,1.3426299691200256,1.420348620414734
3200,0.28725976,2.068376922607422,2.0736565351486207,2.006002974510193,1.3516563415527343,1.4209694027900697
3300,0.28409612,2.070897603034973,2.0769255638122557,2.006034195423126,1.352431309223175,1.4303235411643982
3400,0.28442702,2.0620788097381593,2.070221948623657,2.00971519947052,1.345519196987152,1.4127244710922242
3500,0.28491074,2.0644259691238402,2.0730189085006714,2.009926438331604,1.337167453765869,1.4118527531623841
3600,0.28717044,2.0663821935653686,2.064091515541077,2.0023826718330384,1.3440714597702026,1.4200481295585632
3700,0.28573,2.0519738674163817,2.0715929508209228,2.0066181659698485,1.3389932751655578,1.4164117574691772
3800,0.2803784,2.055490231513977,2.064461898803711,2.0045284628868103,1.3442920804023744,1.4077127695083618
3900,0.28081068,2.065935564041138,2.059281849861145,2.0045036673545837,1.3394180297851563,1.4045385599136353
4000,0.28601784,2.0637048959732054,2.0596843004226684,2.0077006340026857,1.3302664756774902,1.4189568758010864
4100,0.28578812,2.0627512454986574,2.065541648864746,2.004535496234894,1.3465536832809448,1.4089872121810914
4200,0.28374887,2.059610939025879,2.0542134046554565,1.9993955373764039,1.3461995840072631,1.4207400918006896
4300,0.28391534,2.053452706336975,2.0560194730758665,1.9981836438179017,1.335132908821106,1.4028293371200562
4400,0.28358334,2.0572219371795653,2.0567551374435427,1.9909740209579467,1.3330721855163574,1.4232341170310974
4500,0.28242344,2.061121869087219,2.0530965089797975,1.9978438377380372,1.3265586495399475,1.4141375780105592
4600,0.28614295,2.0668205499649046,2.050137829780579,1.9876509070396424,1.3451380968093871,1.4045541167259217
4700,0.2828837,2.0625742197036745,2.042801785469055,1.9865485191345216,1.3388670682907104,1.4131397247314452
4800,0.2849175,2.064609432220459,2.0501461744308473,1.999785304069519,1.3230552792549133,1.4148733377456666
4900,0.28234333,2.0566152334213257,2.048153448104858,1.9992315292358398,1.3332656145095825,1.4130923986434936
5000,0.28557137,2.056558918952942,2.046489691734314,1.9945493936538696,1.333020567893982,1.4117851853370667
5100,0.2825978,2.0536853790283205,2.040928506851196,1.9873743295669555,1.3347178101539612,1.4098981261253356
5200,0.28803587,2.0618951320648193,2.046054792404175,1.9920621871948243,1.3242223501205443,1.4079641580581665
5300,0.28446,2.0547032356262207,2.0421584367752077,1.988433587551117,1.3298606872558594,1.4062999725341796
5400,0.2846272,2.0590863466262816,2.04433856010437,1.9810859322547913,1.3405991792678833,1.4167507529258727
5500,0.28459924,2.0589179754257203,2.0491175651550293,1.9834778428077697,1.3374795794487,1.4085736751556397
5600,0.28549147,2.0505959749221803,2.044814848899841,1.9844865441322326,1.3240637540817262,1.4096639156341553
5700,0.28355795,2.054517960548401,2.041822576522827,1.9830721855163573,1.3323185086250304,1.4073100686073303
5800,0.28364497,2.0573288202285767,2.031930661201477,1.9796555399894715,1.3327131986618042,1.4073699951171874
5900,0.28495905,2.0510743141174315,2.0402830839157104,1.98514666557312,1.3339005827903747,1.4119830846786499
6000,0.28551754,2.0577018737792967,2.0353549003601072,1.9824485182762146,1.3255097270011902,1.4049107074737548
6100,0.28602558,2.052750825881958,2.037428283691406,1.9809210538864135,1.3308952569961547,1.4068408608436584
6200,0.28426442,2.051108717918396,2.0337760210037232,1.97678599357605,1.327876663208008,1.4173707842826844
6300,0.28453475,2.047735404968262,2.036872982978821,1.9861637830734253,1.3292900562286376,1.4167146801948547
6400,0.282306,2.0519830703735353,2.038964605331421,1.976526427268982,1.3313890457153321,1.4061472415924072
6500,0.2836737,2.042931389808655,2.0307817697525024,1.9733814477920533,1.3299827337265016,1.4026420831680297
6600,0.28066164,2.0483620882034304,2.028982138633728,1.9867159485816956,1.3305474519729614,1.4079836010932922
6700,0.28258294,2.0515164852142336,2.0288254976272584,1.9769248962402344,1.3246582865715026,1.4062466621398926
6800,0.28469855,2.0493533849716186,2.0323468923568724,1.97334725856781,1.33065767288208,1.409416174888611
6900,0.2844587,2.0485248804092406,2.0225855112075806,1.9743522644042968,1.320950186252594,1.4031887292861938
7000,0.28486094,2.0526790380477906,2.031104254722595,1.977357280254364,1.3256649255752564,1.4025866746902467
7100,0.2849799,2.0489060163497923,2.025830864906311,1.9736822724342347,1.3236884832382203,1.406629455089569
7200,0.28466362,2.0467974662780763,2.0379123210906984,1.9749180793762207,1.318764054775238,1.4042917847633363
7300,0.28541005,2.049226760864258,2.020960211753845,1.9701419234275819,1.3213655352592468,1.4012262344360351
7400,0.28485948,2.047285556793213,2.0234665870666504,1.9741065859794618,1.3172112107276917,1.4048274755477905
7500,0.28179127,2.04247145652771,2.0232696771621703,1.9686464548110962,1.3180375933647155,1.399843418598175
7600,0.2836755,2.0464421987533568,2.0209696292877197,1.9684622764587403,1.3153093934059144,1.4096946358680724
7700,0.28348097,2.0517621517181395,2.023208475112915,1.9706035137176514,1.3207282662391662,1.4085490584373475
7800,0.2848766,2.048503804206848,2.0185633182525633,1.9737044811248778,1.3316821336746216,1.41305969953537
7900,0.28140655,2.046800994873047,2.0179173707962037,1.9732810497283935,1.309134602546692,1.4130380630493165
8000,0.28216752,2.0519049167633057,2.019614028930664,1.9767485976219177,1.3195680379867554,1.4062519073486328
8100,0.28421086,2.0460335969924928,2.0195682525634764,1.969537127017975,1.3223880052566528,1.4013170838356017
8200,0.2833714,2.049607825279236,2.022454023361206,1.9713756918907166,1.322871458530426,1.4012539744377137
8300,0.2863534,2.048218584060669,2.019073724746704,1.9774069786071777,1.320942485332489,1.3959633350372314
8400,0.2873851,2.0501318693161013,2.0186715841293337,1.9615667700767516,1.3127989768981934,1.3967921137809753
8500,0.28276703,2.0461062669754027,2.019690465927124,1.9616726160049438,1.3176452755928039,1.3951298236846923
8600,0.28215867,2.037874150276184,2.0269250869750977,1.96080025434494,1.3184417366981507,1.3995760321617126
8700,0.28607452,2.039177894592285,2.0253973484039305,1.9621864914894105,1.3186440229415894,1.41031334400177
8800,0.28375477,2.0434115648269655,2.017578101158142,1.9655858635902406,1.3207587480545044,1.4022863745689391
8900,0.2841437,2.04343843460083,2.018299031257629,1.9690463185310363,1.3176544427871704,1.4020770192146301
9000,0.28531417,2.0508327960968016,2.013162541389465,1.9682264566421508,1.317641305923462,1.3995160579681396
9100,0.28577337,2.0456642389297484,2.0202056884765627,1.9615668416023255,1.3218552947044373,1.3974771618843078
9200,0.2842123,2.0440582036972046,2.015119767189026,1.9592465162277222,1.3237897276878356,1.4037394046783447
9300,0.28691813,2.042067766189575,2.0207913875579835,1.9624704837799072,1.311785352230072,1.4030464053153993
9400,0.28654003,2.044294309616089,2.0169429421424865,1.959302043914795,1.3205769419670106,1.4014566898345948
9500,0.28251857,2.0453847885131835,2.014344000816345,1.9644040584564209,1.316701602935791,1.4043710112571717
9600,0.2837219,2.046841335296631,2.0088768720626833,1.968908143043518,1.3204701900482179,1.397266149520874
9700,0.28773925,2.0479506969451906,2.010586977005005,1.963530671596527,1.3185596466064453,1.3889505028724671
9800,0.2832883,2.0430224418640135,2.016047644615173,1.9657306671142578,1.3191054224967957,1.3975284576416016
9900,0.28155792,2.046024799346924,2.021138000488281,1.9666106224060058,1.314758050441742,1.3997644782066345
10000,0.2809985,2.0409642696380614,2.011943006515503,1.9608893275260926,1.3143067002296447,1.3973382115364075
10100,0.28141245,2.0384731769561766,2.0095967411994935,1.9608999371528626,1.3146511435508728,1.4093608498573302
10200,0.28122255,2.041485595703125,2.0166632175445556,1.967992866039276,1.3174072861671449,1.4028269052505493
10300,0.2819268,2.0372762203216555,2.0069306612014772,1.957131266593933,1.316838026046753,1.3861634373664855
10400,0.28521532,2.0369317054748537,2.013387310504913,1.955176341533661,1.3134137749671937,1.3873709797859193
10500,0.28418955,2.0449857473373414,2.0100547075271606,1.9565096020698547,1.3220052480697633,1.3916277408599853
10600,0.28448144,2.040716123580933,2.0193360805511475,1.9534959197044373,1.3162506341934204,1.3919017314910889
10700,0.28597575,2.0469280242919923,2.0091938853263853,1.9639660120010376,1.323372721672058,1.4025527834892273
10800,0.28528762,2.0402387142181397,2.0089190721511843,1.9576692461967469,1.3094565272331238,1.397144603729248
10900,0.28485465,2.0347733736038207,2.010357451438904,1.9617089986801148,1.3164605140686034,1.3901099681854248
11000,0.28230605,2.0422184467315674,2.0047871589660646,1.9475495576858521,1.3139728903770447,1.393295168876648
11100,0.2843732,2.0371854066848756,2.009960913658142,1.9583770632743835,1.3093384623527526,1.4062341690063476
11200,0.2878805,2.0349636316299438,2.008378100395203,1.954961621761322,1.3195694088935852,1.3984978079795838
11300,0.2861851,2.0367801666259764,2.0011409163475036,1.9552424550056458,1.313768446445465,1.3971559762954713
11400,0.28482872,2.040193557739258,2.009824347496033,1.9573906064033508,1.3207134366035462,1.4058953285217286
11500,0.28131813,2.033624839782715,2.011275887489319,1.9493711471557618,1.3255069613456727,1.385880720615387
11600,0.28397366,2.0343526124954225,2.0069398164749144,1.9579229593276977,1.3182856917381287,1.3960718035697937
11700,0.28360707,2.038390779495239,2.0014035224914553,1.9581603765487672,1.315574872493744,1.3939773678779601
11800,0.28577232,2.03482449054718,2.0113031029701234,1.965733277797699,1.3118407607078553,1.3998887062072753
11900,0.28355318,2.0386558294296266,2.0132408857345583,1.9471357226371766,1.313019037246704,1.3914025187492371
12000,0.28649515,2.0374797582626343,2.006826901435852,1.9489999532699585,1.3108952164649963,1.3935440182685852
12100,0.28128973,2.032786726951599,2.0071462869644163,1.9505590319633483,1.3184551119804382,1.3946961760520935
12200,0.28299493,2.0350878477096557,2.0029947400093078,1.9536550641059875,1.3152799725532531,1.3910616040229797
12300,0.28450608,2.0356741905212403,2.003922164440155,1.9625707030296327,1.3130148768424987,1.3938275933265687
12400,0.28745636,2.040394115447998,2.0078444123268127,1.9588256478309631,1.304306435585022,1.4066532969474792
12500,0.28483886,2.0394678831100466,2.0053710460662844,1.947289478778839,1.3174701571464538,1.4002198815345763
12600,0.2849962,2.0352739810943605,2.0039135456085204,1.9535247564315796,1.3131887793540955,1.3967072248458863
12700,0.28771296,2.03629732131958,2.002593958377838,1.9544283509254456,1.3195161461830138,1.4009179949760437
12800,0.2803155,2.0263115882873537,2.0052615642547607,1.9433314800262451,1.3128737092018128,1.384929609298706
12900,0.28172144,2.0378822088241577,2.0000935554504395,1.9532384276390076,1.321189522743225,1.3994165539741517
13000,0.28650945,2.0344245195388795,2.0091961860656737,1.9499523758888244,1.3170798540115356,1.3895604252815246
13100,0.2824363,2.031630349159241,1.9949061155319214,1.9517042994499207,1.3079477071762085,1.3922106742858886
13200,0.28657958,2.0319828748703004,1.9983163475990295,1.9535643935203553,1.3075795650482178,1.3936842441558839
13300,0.2855522,2.031958985328674,2.0081135630607605,1.9546814203262328,1.3098606944084168,1.3916782021522522
13400,0.28319323,2.037499952316284,1.9990042090415954,1.9444812655448913,1.3126024842262267,1.3876661300659179
13500,0.28330845,2.044853353500366,2.002863323688507,1.9464783310890197,1.3112048029899597,1.387302041053772
13600,0.2843898,2.031607413291931,1.9898674607276916,1.9499518752098084,1.3143551230430603,1.3894429206848145
13700,0.2820986,2.033920073509216,1.9955050468444824,1.9575045704841614,1.3095273852348328,1.389719271659851
13800,0.2852417,2.034003734588623,1.9923559308052063,1.9567305088043212,1.30700740814209,1.3924553871154786
13900,0.286738,2.0276439428329467,2.000496709346771,1.9495460391044617,1.3128027081489564,1.3862145304679871
14000,0.2847868,2.0260883569717407,1.9940227627754212,1.9481375217437744,1.324765419960022,1.384341025352478
14100,0.2863759,2.0296908378601075,1.9968407154083252,1.9545963168144227,1.314061689376831,1.4002657294273377
14200,0.28467235,2.0291188955307007,1.994507360458374,1.9455347537994385,1.32199569940567,1.388019287586212
14300,0.28251976,2.028563618659973,2.00040807723999,1.9492578744888305,1.3132880568504333,1.3912840127944945
14400,0.28162035,2.033892011642456,1.9949745535850525,1.9506939768791198,1.310909676551819,1.390818977355957
14500,0.28624153,2.0310195207595827,1.9901732921600341,1.9549460291862488,1.3065108895301818,1.3946491956710816
14600,0.28577307,2.0313436508178713,1.9908529043197631,1.9526883244514466,1.310403335094452,1.3868569493293763
14700,0.28454754,2.0248579502105715,1.9905798316001893,1.9515045642852784,1.3034348368644715,1.386199140548706
14800,0.27858758,2.0365241527557374,1.9910552024841308,1.9455992579460144,1.301769232749939,1.3971439599990845
14900,0.2862864,2.0330862760543824,1.993738842010498,1.9541152596473694,1.301013743877411,1.3838703632354736
15000,0.2852344,2.0284615993499755,1.9998316526412965,1.9578827261924743,1.3037733078002929,1.386208701133728
15100,0.28542086,2.031898546218872,1.9880117535591126,1.9495316743850708,1.304124891757965,1.4007524728775025
15200,0.28432935,2.039344239234924,1.9927653193473815,1.9465166568756103,1.315932857990265,1.3842579245567321
15300,0.2880601,2.0361793518066404,1.992466104030609,1.9469517707824706,1.3073734998703004,1.3950324177742004
15400,0.2817204,2.0314350366592406,1.992663609981537,1.9501990795135498,1.3129411458969116,1.397370409965515
15500,0.28444493,2.02321035861969,1.9921528339385985,1.9448408126831054,1.312968909740448,1.3950968027114867
15600,0.2813914,2.032692718505859,1.9881439447402953,1.9489726185798646,1.3126950025558473,1.3938263535499573
15700,0.28519544,2.027262878417969,1.9988288640975955,1.9460418462753295,1.306573259830475,1.39200599193573
15800,0.2857071,2.0294029474258424,1.9976275444030762,1.946891713142395,1.3164990067481994,1.385598647594452
15900,0.285966,2.0202609062194825,1.9939254879951478,1.9453458786010742,1.3022887706756592,1.379424798488617
16000,0.28673214,2.0296690464019775,1.9955517888069152,1.9516029357910156,1.3058007836341858,1.3834142565727234
16100,0.2836155,2.0376017093658447,1.9917259335517883,1.9488808512687683,1.3035977840423585,1.3788219690322876
16200,0.2829283,2.0313236951828,1.9888452291488647,1.9550163269042968,1.3066501379013062,1.3869620561599731
16300,0.28083062,2.0289306163787844,1.9885853052139282,1.9568618059158325,1.3108805418014526,1.3854557633399964
16400,0.28610548,2.0262354135513307,1.988700258731842,1.9402465581893922,1.302710270881653,1.3860376954078675
16500,0.28215766,2.034611225128174,1.9965195178985595,1.9443004250526428,1.3059662103652954,1.3862148761749267
16600,0.28628114,2.028471517562866,1.9906445741653442,1.9440667033195496,1.304106843471527,1.3848632454872132
16700,0.28353792,2.02540180683136,1.9912490129470826,1.947784960269928,1.3065353631973267,1.3819886803627015
16800,0.28503317,2.0265400886535643,1.9962884783744812,1.942125177383423,1.308169186115265,1.3785916566848755
16900,0.27937835,2.0293260335922243,1.9909562110900878,1.9434671640396117,1.322546124458313,1.3898470997810364
17000,0.2881827,2.0379658937454224,1.991755211353302,1.9505903124809265,1.3134291291236877,1.377445137500763
17100,0.28366894,2.031393218040466,1.990071415901184,1.9394816040992737,1.309445059299469,1.3868041396141053
17200,0.282994,2.028918194770813,1.9839118123054504,1.949854278564453,1.3120847821235657,1.3886178612709046
17300,0.28496024,2.0306137561798097,1.9893365383148194,1.9489829540252686,1.311248743534088,1.3857329726219176
17400,0.2805613,2.025877332687378,1.9937658548355102,1.9475464940071106,1.3053915977478028,1.382900321483612
17500,0.28342488,2.037234163284302,1.9900691509246826,1.9470099687576294,1.3019133925437927,1.3855547308921814
17600,0.28423503,2.0245732069015503,1.9850250601768493,1.939395821094513,1.3055096745491028,1.3885180592536925
17700,0.28623137,2.0253326654434205,1.985558235645294,1.9459540367126464,1.3160211801528932,1.391465961933136
17800,0.282288,2.0335480690002443,1.9828935265541077,1.942751932144165,1.3166016817092896,1.3839232325553894
17900,0.28566542,2.030845546722412,1.9857000946998595,1.944168758392334,1.3033846378326417,1.3787675261497498
18000,0.28060153,2.031418871879578,1.9919499278068542,1.9414996027946472,1.3133369207382202,1.375125563144684
18100,0.2828976,2.035409617424011,1.972866940498352,1.9469810843467712,1.307761263847351,1.3854297757148744
18200,0.28049412,2.0279396295547487,1.988292360305786,1.9429149985313416,1.30622136592865,1.389205801486969
18300,0.28405833,2.032665801048279,1.9857651948928834,1.9436627268791198,1.2995071530342102,1.3818337202072144
18400,0.2843393,2.0301067352294924,1.9887703657150269,1.9401761293411255,1.307749593257904,1.3778540372848511
18500,0.2828218,2.0324454307556152,1.9820233821868896,1.9425247311592102,1.3057392120361329,1.3767763137817384
18600,0.28494754,2.0300199031829833,1.9847981691360475,1.941044557094574,1.3089057445526122,1.3794434189796447
18700,0.2869537,2.024674487113953,1.9826880812644958,1.9437548398971558,1.303206241130829,1.375979232788086
18800,0.28680083,2.0310810565948487,1.9835719227790833,1.9442261457443237,1.2997768998146058,1.3775072813034057
18900,0.2796657,2.0233856201171876,1.9791153073310852,1.94434335231781,1.3050323486328126,1.3825443267822266
19000,0.2829662,2.0190081119537355,1.9818337440490723,1.9481828093528748,1.3055994391441346,1.3875851511955262
19100,0.28625578,2.0261134624481203,1.976183819770813,1.9387630462646483,1.3158982872962952,1.384273064136505
19200,0.28496796,2.023957943916321,1.9897127866744995,1.9493064045906068,1.3137029886245728,1.3798930287361144
19300,0.28203058,2.0285885334014893,1.9856703400611877,1.9460237741470336,1.3079040765762329,1.3892155647277833
19400,0.28107342,2.033417892456055,1.9837852835655212,1.9403102278709412,1.3126139640808105,1.3898180365562438
19500,0.28368634,2.0276689291000367,1.9874855637550355,1.9380232572555542,1.3125515580177307,1.3969650864601135
19600,0.28462142,2.0248634815216064,1.98748836517334,1.9363947868347169,1.300228726863861,1.3897923231124878
19700,0.28778607,2.0329784154891968,1.986042594909668,1.9473202705383301,1.3066698074340821,1.3827657341957091
19800,0.28529528,2.018236744403839,1.9800998210906982,1.9503821730613708,1.3127188801765441,1.373655378818512
19900,0.28691894,2.031644320487976,1.9840736389160156,1.9364798426628114,1.3123100757598878,1.3852729082107544
20000,0.28246802,2.0314781188964846,1.9833778023719788,1.9396087765693664,1.3163340926170348,1.3842320084571837
20100,0.28451702,2.0311426401138304,1.9843047618865968,1.9418213009834289,1.305770993232727,1.3856046557426454
20200,0.28384894,2.026020574569702,1.9866499066352845,1.9316436648368835,1.3037423968315125,1.3820135354995728
20300,0.28495273,2.029107856750488,1.9782358527183532,1.9378342509269715,1.3095868945121765,1.3796465039253234
20400,0.28490204,2.028416705131531,1.9866955876350403,1.9357048749923706,1.3167064666748047,1.3822972655296326
20500,0.28374445,2.025737977027893,1.9817912936210633,1.9353915452957153,1.306788194179535,1.3804565072059631
20600,0.28302306,2.0285860300064087,1.9830859184265137,1.9329289555549622,1.3092119812965393,1.3890308499336244
20700,0.28542018,2.024835705757141,1.9789506435394286,1.9344515442848205,1.3079688787460326,1.3814104199409485
20800,0.28587157,2.027273654937744,1.987359595298767,1.9405369877815246,1.299553596973419,1.3867655634880065
20900,0.2840135,2.0200003147125245,1.976845395565033,1.9365936875343324,1.3068858623504638,1.384618604183197
21000,0.2849317,2.0289530992507934,1.9833988785743712,1.9364086031913756,1.3053335905075074,1.3783964157104491
21100,0.28510413,2.0308820962905885,1.9835649728775024,1.9411075949668883,1.302511739730835,1.3837840914726258
21200,0.27996546,2.027513599395752,1.9808996677398683,1.9367843985557556,1.2982452273368836,1.3849249601364135
21300,0.28422624,2.037065601348877,1.982984459400177,1.9398821115493774,1.3010916590690613,1.386927890777588
21400,0.2815741,2.0246135234832763,1.9865581750869752,1.9391251444816588,1.3145511984825133,1.388824701309204
21500,0.2847316,2.027916169166565,1.989667296409607,1.9341147661209106,1.3060719132423402,1.3873462200164794
21600,0.28413805,2.0346125841140745,1.9890341758728027,1.9324222326278686,1.3053684473037719,1.3857221245765685
21700,0.28297207,2.032025766372681,1.9847198486328126,1.931897222995758,1.303469443321228,1.3809071898460388
21800,0.28726536,2.0275162935256956,1.990704882144928,1.9375408411026,1.3054460644721986,1.3722371935844422
21900,0.28250688,2.025244045257568,1.9782719731330871,1.9361871480941772,1.3069874405860902,1.3849743008613586
22000,0.2849001,2.028455710411072,1.985965943336487,1.928618812561035,1.3006941318511962,1.3897507309913635
22100,0.28245875,2.0270803451538084,1.9833575248718263,1.9345640420913697,1.3134512782096863,1.3852848649024962
22200,0.2856961,2.0315632581710816,1.9773667693138122,1.9344268441200256,1.3017001748085022,1.3912830710411073
22300,0.28508788,2.026081085205078,1.9776594400405885,1.937246286869049,1.2950242757797241,1.3758068084716797
22400,0.28517085,2.025439214706421,1.9754940867424011,1.9282492399215698,1.3091402411460877,1.3742122530937195
22500,0.2879836,2.0284666538238527,1.9750909209251404,1.943190097808838,1.305948555469513,1.3804409980773926
22600,0.2850812,2.028197193145752,1.97804434299469,1.9379285454750061,1.3019777536392212,1.3818816423416138
22700,0.28331083,2.0279662370681764,1.98114355802536,1.9304053902626037,1.303112268447876,1.3793455958366394
22800,0.28094098,2.0265406370162964,1.9815290451049805,1.933138084411621,1.2953643560409547,1.3925014972686767
22900,0.28470987,2.0288201570510864,1.9792083263397218,1.9354230642318726,1.3028846859931946,1.3832698822021485
23000,0.27919635,2.0368732452392577,1.9785170197486877,1.9355198979377746,1.3089576005935668,1.3857216238975525
23100,0.28544196,2.0263607501983643,1.9735141158103944,1.9372478127479553,1.3169718146324159,1.3761948227882386
23200,0.28727168,2.025073599815369,1.9783212065696716,1.9377436876296996,1.3032392501831054,1.381683611869812
23300,0.2843894,2.024284029006958,1.9750625610351562,1.9262929439544678,1.2963751435279847,1.3833578824996948
23400,0.28366578,2.0356209754943846,1.978530514240265,1.934834349155426,1.307288694381714,1.3827159881591797
23500,0.28496507,2.0330191612243653,1.9817944169044495,1.9338603973388673,1.3064639925956727,1.3896915793418885
23600,0.28598586,2.026370906829834,1.9730782628059387,1.9388233184814454,1.302358043193817,1.383877956867218
23700,0.2824467,2.026624083518982,1.9738510489463805,1.935751247406006,1.305801010131836,1.3874054431915284
23800,0.28462496,2.0337838649749758,1.9861843228340148,1.9338630199432374,1.294986855983734,1.3823174595832826
23900,0.28288007,2.024460554122925,1.9778878450393678,1.9301177263259888,1.311632549762726,1.3831809520721436
24000,0.2834604,2.0224727153778077,1.9794477105140686,1.9299009323120118,1.3039791226387023,1.3826310157775878
24100,0.2853227,2.0244332551956177,1.9760100483894347,1.933511984348297,1.2988280057907104,1.3827906370162963
24200,0.28423294,2.023626756668091,1.970801019668579,1.9392264842987061,1.2997775077819824,1.375693643093109
24300,0.28564698,2.0226015567779543,1.9745524644851684,1.9243569016456603,1.3035232305526734,1.3736542582511901
24400,0.28130418,2.025778126716614,1.9744821190834045,1.93557151556015,1.2991750836372375,1.3894203066825868
24500,0.28572062,2.0288885593414308,1.9764269590377808,1.9295336723327636,1.3039111375808716,1.3744273900985717
24600,0.28327957,2.02420973777771,1.9766430258750916,1.9366462588310243,1.3031564474105835,1.381343674659729
24700,0.28272772,2.0278024911880492,1.9783717036247253,1.9372812986373902,1.3008946418762206,1.3763718843460082
24800,0.28163868,2.0285399913787843,1.976036047935486,1.9369754195213318,1.304691982269287,1.3950443387031555
24900,0.2854001,2.0240503787994384,1.9769995093345643,1.9465598583221435,1.3088257670402528,1.3843518137931823
25000,0.279722,2.0249024391174317,1.970013165473938,1.9414846301078796,1.3078596591949463,1.3737913250923157
25100,0.2830139,2.0250790119171143,1.9713340640068053,1.9355509638786317,1.3022732734680176,1.3694353103637695
25200,0.28134918,2.0267529249191285,1.9680536270141602,1.9306699275970458,1.3100882768630981,1.3807985186576843
25300,0.28369862,2.0208006620407106,1.9760125160217286,1.9325026392936706,1.2946380376815796,1.38381689786911
25400,0.28454226,2.025420641899109,1.9795156836509704,1.9317417860031127,1.2965252995491028,1.3750770688056946
25500,0.28627387,2.0233706712722777,1.9806007266044616,1.926874566078186,1.3003646850585937,1.387085771560669
25600,0.28216988,2.0216784477233887,1.975710928440094,1.9282177686691284,1.3125487327575684,1.3781853199005127
25700,0.2877797,2.0267720460891723,1.972793161869049,1.930610990524292,1.306439208984375,1.3908942937850952
25800,0.2818764,2.0216938972473146,1.9794577479362487,1.9292160391807556,1.3102693796157836,1.3832092046737672
25900,0.28346363,2.0207612037658693,1.9723567008972167,1.9339309573173522,1.3010215759277344,1.367121946811676
26000,0.28186017,2.0272215604782104,1.9791553139686584,1.9327231764793396,1.3038938403129579,1.3810325145721436
26100,0.28681785,2.03241765499115,1.9721835374832153,1.928411591053009,1.2978570103645324,1.3798530220985412
26200,0.28593844,2.017603027820587,1.9737995386123657,1.9339299082756043,1.3061644434928894,1.3916024923324586
26300,0.28368193,2.024643969535828,1.9675638318061828,1.93645122051239,1.2980591297149657,1.3754215359687805
26400,0.2833318,2.03003134727478,1.9807815313339234,1.9417290687561035,1.2988478899002076,1.380757999420166
26500,0.28775406,2.0210063457489014,1.9721416354179382,1.9379953026771546,1.3038097620010376,1.3811741113662719
26600,0.28236666,2.0213605880737306,1.969957184791565,1.9375252962112426,1.2955088496208191,1.3710503339767457
26700,0.28491196,2.02534339427948,1.96785169839859,1.9383705019950868,1.3119299054145812,1.37458997964859
26800,0.28454703,2.024268960952759,1.968813920021057,1.9393832802772522,1.301830530166626,1.3858617782592773
26900,0.28448752,2.02764310836792,1.9740635871887207,1.9294263482093812,1.301930797100067,1.3845712304115296
27000,0.282813,2.0228010177612306,1.969510543346405,1.9324987769126891,1.3031352877616882,1.3888891100883485
27100,0.28336367,2.0293160915374755,1.975996768474579,1.9228194236755372,1.293032705783844,1.3774842977523805
27200,0.28897718,2.026340866088867,1.9766857147216796,1.9268537402153014,1.3118680715560913,1.3752008914947509
27300,0.27918237,2.0335144996643066,1.9741193652153015,1.9263877391815185,1.3011488676071168,1.3880139946937562
27400,0.2843274,2.0249249935150146,1.9736855387687684,1.9301997900009156,1.3023456573486327,1.3834577798843384
27500,0.28731918,2.025728440284729,1.9735128283500671,1.933242928981781,1.3024499654769897,1.3773041844367981
27600,0.28229097,2.022963559627533,1.9770153641700745,1.9339166641235352,1.2990469217300415,1.378599715232849
27700,0.28426903,2.0224488258361815,1.977611529827118,1.9313597798347473,1.2984941959381104,1.3717162609100342
27800,0.28416678,2.028022313117981,1.9753411412239075,1.9312866449356079,1.2932713031768799,1.3716840624809266
27900,0.28190672,2.0275556087493896,1.9792653560638427,1.9341285586357118,1.2977234721183777,1.3777128458023071
28000,0.28517437,2.0299223899841308,1.9756887793540954,1.9340272545814514,1.3035293459892272,1.3754685163497924
28100,0.28432652,2.022454571723938,1.9771864771842957,1.9253715395927429,1.3075000643730164,1.3811839938163757
28200,0.28460234,2.0214850664138795,1.9726348161697387,1.924511694908142,1.2940919160842896,1.3811156272888183
28300,0.28239486,2.0267958641052246,1.9646795988082886,1.9311376810073853,1.3035126328468323,1.3830653786659242
28400,0.28193265,2.025283193588257,1.971430516242981,1.930898940563202,1.2950047373771667,1.379590630531311
28500,0.28668612,2.0209737062454223,1.9685654640197754,1.928255832195282,1.30407372713089,1.3838417291641236
28600,0.2841528,2.0252610206604005,1.9711976528167725,1.9355289101600648,1.3068728685379027,1.3756650924682616
28700,0.2868673,2.0166520833969117,1.9662335395812989,1.9224165439605714,1.2960560321807861,1.3830580353736877
28800,0.28401312,2.0245647192001344,1.975847566127777,1.9301278233528136,1.2905813813209535,1.3776674151420594
28900,0.2826536,2.019035005569458,1.9777317285537719,1.9333133935928344,1.3020963668823242,1.3762372732162476
29000,0.28958055,2.035519504547119,1.97956383228302,1.9344329357147216,1.3011807203292847,1.3819498777389527
29100,0.28027713,2.0262441635131836,1.9636331796646118,1.9367311477661133,1.3039828658103942,1.36977299451828
29200,0.27912247,2.0282094478607178,1.9692260026931763,1.9316417098045349,1.2986457824707032,1.3751675844192506
29300,0.28436854,2.026185321807861,1.9739291548728943,1.9382454872131347,1.2957237362861633,1.3771159410476685
29400,0.28243986,2.024709439277649,1.9733337998390197,1.9283428072929383,1.3016102194786072,1.3824854969978333
29500,0.28410023,2.0269763231277467,1.968165147304535,1.932836151123047,1.3044148921966552,1.370220696926117
29600,0.2839648,2.0206289052963258,1.969476580619812,1.9333338260650634,1.3013785362243653,1.3672999262809753
29700,0.28348282,2.0209877252578736,1.9779410243034363,1.9382084846496581,1.2913741230964662,1.3816263914108275
29800,0.28600687,2.0208227157592775,1.9742847323417663,1.9302564859390259,1.2913975596427918,1.380120575428009
29900,0.28395197,2.0194271087646483,1.9725056171417237,1.9360241532325744,1.2986256003379821,1.3760790467262267
30000,0.28653306,2.026019072532654,1.9673202276229858,1.9286577224731445,1.3019212245941163,1.3732811689376831
30100,0.2813902,2.0320325613021852,1.969445264339447,1.9301532745361327,1.30919668674469,1.3734797835350037
30200,0.28288618,2.0250925540924074,1.9714381575584412,1.9262975811958314,1.3056409239768982,1.3755457162857057
30300,0.28613973,2.0144685745239257,1.9703108072280884,1.9329739093780518,1.301239287853241,1.3689669489860534
30400,0.28201085,2.021623134613037,1.9696213841438293,1.9332194089889527,1.2975526928901673,1.3783888936042785
30500,0.286691,2.0222265005111693,1.9702361226081848,1.920132315158844,1.3029104709625243,1.3766278624534607
30600,0.28315052,2.0235085248947144,1.9733347773551941,1.9315147519111633,1.3039089560508728,1.3733795166015625
30700,0.28394544,2.0245185613632204,1.9703139185905456,1.9341754198074341,1.2923911690711976,1.3785662055015564
30800,0.28274578,2.022695851325989,1.9737112641334533,1.9318182349205018,1.2974518895149232,1.3756074786186219
30900,0.28285456,2.023891878128052,1.976685643196106,1.9312525629997253,1.2970671892166137,1.3813259243965148
31000,0.28338066,2.0262672662734986,1.961339008808136,1.935714840888977,1.2943982839584351,1.3710407972335816
31100,0.28652924,2.02312331199646,1.9661597609519958,1.9346980929374695,1.3010974764823913,1.3808030009269714
31200,0.2798855,2.023805522918701,1.9640324115753174,1.926736330986023,1.2942264199256897,1.3768141508102416
31300,0.28422493,2.019365382194519,1.9678776264190674,1.9248775839805603,1.3053822994232178,1.3623857617378234
31400,0.28541952,2.0173163414001465,1.9729463458061218,1.9326752781867982,1.301326072216034,1.3819759964942933
31500,0.28397036,2.022029685974121,1.9638881444931031,1.9335258245468139,1.298457956314087,1.3692701697349547
31600,0.28307924,2.0216113328933716,1.9712331652641297,1.9358007907867432,1.3008873224258424,1.3878473043441772
31700,0.28419825,2.0176779985427857,1.9695666313171387,1.9367841839790345,1.298789131641388,1.3702685832977295
31800,0.2834104,2.02173969745636,1.9626730322837829,1.933942687511444,1.2962005376815795,1.3744863629341126
31900,0.28524107,2.0238327980041504,1.9679887652397157,1.9305516839027406,1.3090485095977784,1.3802385807037354
32000,0.28467503,2.0270301580429075,1.9645786166191102,1.9288344621658324,1.2989142417907715,1.370250642299652
32100,0.28571123,2.021146273612976,1.9683195352554321,1.92609760761261,1.3134012818336487,1.3792795181274413
32200,0.28461236,2.0187886476516725,1.9645970940589905,1.922313141822815,1.306352937221527,1.376820981502533
32300,0.28262812,2.0167952299118044,1.9674174308776855,1.9274641036987306,1.3000845551490783,1.3795915126800538
32400,0.27915663,2.0217718362808226,1.9627241611480712,1.9270942449569701,1.2849936485290527,1.3773062348365783
32500,0.28304398,2.0224843978881837,1.9675630331039429,1.9277641415596007,1.309236216545105,1.378278923034668
32600,0.28128523,2.021841859817505,1.9618330121040344,1.9289278626441955,1.3049142956733704,1.3863129496574402
32700,0.28676632,2.024516153335571,1.966211462020874,1.9351458430290223,1.2986637592315673,1.3695716619491578
32800,0.28286418,2.0241655349731444,1.9665584802627563,1.9309150457382203,1.3008274912834168,1.3734532713890075
32900,0.28076786,2.0264421463012696,1.9643957257270812,1.9251344442367553,1.3017412662506103,1.3738280415534974
33000,0.2816974,2.0223608016967773,1.964207661151886,1.932195234298706,1.2941905498504638,1.368545663356781
33100,0.2826611,2.0224459886550905,1.96621835231781,1.9281041502952576,1.2972630977630615,1.3785817623138428
33200,0.28545946,2.0220431089401245,1.9659340023994445,1.92728933095932,1.2966076970100402,1.3754280805587769
33300,0.2818777,2.0257731437683106,1.9634868264198304,1.930404007434845,1.306905484199524,1.3779073476791381
33400,0.28519267,2.020324969291687,1.9716666340827942,1.9305869936943054,1.2982249140739441,1.3738964557647706
33500,0.2830022,2.0179784536361693,1.9664990663528443,1.9242576241493226,1.2999887228012086,1.3724431276321412
33600,0.2842872,2.0138983726501465,1.9606381058692932,1.9303452134132386,1.3032997250556946,1.3801670908927917
33700,0.28169504,2.0267504692077636,1.9673655152320861,1.9244821906089782,1.300146210193634,1.3767275929450988
33800,0.2839756,2.018900227546692,1.9712002635002137,1.9295624136924743,1.2905503153800963,1.3801025867462158
33900,0.28453773,2.01666796207428,1.9648924589157104,1.930238127708435,1.2994629859924316,1.3800324320793151
34000,0.27918872,2.0270256280899046,1.9566806554794312,1.930094599723816,1.2976892948150636,1.3803589463233947
34100,0.28513148,2.0201923847198486,1.964657759666443,1.934249496459961,1.3021809935569764,1.374900496006012
34200,0.287741,2.0204744577407836,1.9655966997146606,1.9292160749435425,1.3053532838821411,1.3738794684410096
34300,0.2810053,2.0276122808456423,1.962643313407898,1.9302106022834777,1.3067888140678405,1.3673802256584167
34400,0.28652465,2.0174640655517577,1.9679821491241456,1.9262288093566895,1.3004595279693603,1.3782368659973145
34500,0.2871999,2.018526005744934,1.9705458521842956,1.9324297666549684,1.2989686608314515,1.3822139263153077
34600,0.28279486,2.020455241203308,1.9686577200889588,1.9218061447143555,1.3033884525299073,1.3858629226684571
34700,0.28603667,2.0209619998931885,1.9738588452339172,1.9266985297203063,1.2977243900299071,1.3730011224746703
34800,0.2821025,2.0168487787246705,1.9651880383491516,1.9302734375,1.3036708235740662,1.3737253904342652
34900,0.28463978,2.014363408088684,1.9700037956237793,1.932665503025055,1.2994011044502258,1.379869568347931
35000,0.28258276,2.0198172330856323,1.973897123336792,1.9272668004035949,1.3008421778678894,1.3834216356277467
35100,0.28302342,2.025780963897705,1.9628278970718385,1.9289159774780273,1.3028953313827514,1.3748772501945496
35200,0.28505826,2.0206802129745483,1.9618370532989502,1.9305380582809448,1.2987112402915955,1.372351086139679
35300,0.2833008,2.0185275793075563,1.9717788338661193,1.926263654232025,1.2961868643760681,1.3708666563034058
35400,0.28434163,2.0248493194580077,1.9632244348526,1.9255735158920289,1.29842289686203,1.3690515518188477
35500,0.28139156,2.021319270133972,1.957412016391754,1.9265465259552002,1.2930816173553468,1.3797590494155885
35600,0.28712,2.0112489461898804,1.9653755307197571,1.9232396841049195,1.2946582913398743,1.381173324584961
35700,0.28375363,2.0193820238113402,1.9668601870536804,1.924151360988617,1.300705647468567,1.3734734177589416
35800,0.28492853,2.01920063495636,1.9620036005973815,1.933058738708496,1.293184471130371,1.3833339095115662
35900,0.2805077,2.0177075028419496,1.9677867412567138,1.9262651562690736,1.2994571566581725,1.3751719355583192
36000,0.28249133,2.0116968393325805,1.9620746850967408,1.9263579368591308,1.298299217224121,1.3770273089408875
36100,0.28664583,2.0208366394042967,1.963796043395996,1.9294973850250243,1.2960150837898254,1.3687887907028198
36200,0.28340417,2.0197632789611815,1.9631747245788573,1.9235058546066284,1.302217924594879,1.3760385155677795
36300,0.28477487,2.01421959400177,1.9595709800720216,1.9390624403953551,1.2996828198432921,1.3769388794898987
36400,0.2850125,2.0170387506484984,1.9580377459526062,1.9278163313865662,1.3057578563690186,1.369453227519989
36500,0.287471,2.02316153049469,1.9646349549293518,1.931172239780426,1.2930805087089539,1.3766653537750244
36600,0.28340927,2.0184619665145873,1.9543365359306335,1.9319548726081848,1.298004138469696,1.372052013874054
36700,0.2835372,2.028266167640686,1.95965656042099,1.9253534078598022,1.3033661365509033,1.377388834953308
36800,0.2855543,2.022021460533142,1.9653665661811828,1.9228238940238953,1.2986432909965515,1.363206398487091
36900,0.28519505,2.0225266218185425,1.9602609872817993,1.9269540786743165,1.2916069984436036,1.3780654549598694
37000,0.28164598,2.018909764289856,1.961776113510132,1.9245567083358766,1.2972647547721863,1.3800007462501527
37100,0.28461617,2.0230289697647095,1.9620368003845214,1.9289761900901794,1.2975891470909118,1.3785048842430114
37200,0.28490552,2.0212928295135497,1.9597081065177917,1.9298963308334351,1.29134920835495,1.3765631556510924
37300,0.28001702,2.013674759864807,1.9577475190162659,1.9303170084953307,1.301431405544281,1.38424152135849
37400,0.28071004,2.021185517311096,1.9581470012664794,1.9193663477897644,1.294148814678192,1.3759565472602844
37500,0.28512472,2.0230695962905885,1.9626476883888244,1.9282021880149842,1.3030338168144227,1.3728284120559693
37600,0.28647667,2.0165578603744505,1.963703978061676,1.929142379760742,1.3059789299964906,1.3754852652549743
37700,0.2871411,2.019450294971466,1.9613471031188965,1.9283401727676392,1.302205538749695,1.3750412940979004
37800,0.28628823,2.018567967414856,1.9630866050720215,1.929640567302704,1.3015686392784118,1.3784341931343078
37900,0.2842243,2.0193631649017334,1.9586917281150817,1.9259503364562989,1.2980089902877807,1.3783507704734803
38000,0.28329423,2.02281277179718,1.9520805716514587,1.9198505997657775,1.2904635906219482,1.3696335196495055
38100,0.2835258,2.014206600189209,1.959658133983612,1.9253719210624696,1.2929617762565613,1.3726186990737914
38200,0.2850029,2.018859553337097,1.9593605041503905,1.9270089149475098,1.2963436841964722,1.3632790923118592
38300,0.2840113,2.0185914516448973,1.9670581459999084,1.92866290807724,1.2915979862213134,1.3769179344177247
38400,0.2841199,2.026043748855591,1.9637489914894104,1.9369540452957152,1.3035419225692748,1.3714165329933166
38500,0.28498372,2.0137269377708433,1.967779850959778,1.9299145936965942,1.2931275129318238,1.3743558168411254
38600,0.2806886,2.0110048413276673,1.96338552236557,1.9263497710227966,1.2990553617477416,1.3755915999412536
38700,0.2828504,2.0201016902923583,1.9614294409751891,1.9292309045791627,1.2997377276420594,1.376711332798004
38800,0.28346318,2.0126200199127195,1.9660380363464356,1.9289990067481995,1.2891770839691161,1.3684231877326964
38900,0.28213835,2.0186352252960207,1.9640597224235534,1.920615839958191,1.2842814087867738,1.3717903017997741
39000,0.28596163,2.01433322429657,1.9557487607002257,1.9317532539367677,1.2906155705451965,1.3652321338653564
39100,0.2824039,2.0213051319122313,1.9591885328292846,1.9272958636283875,1.2933476567268372,1.368035089969635
39200,0.28413934,2.02280113697052,1.961528468132019,1.9231433272361755,1.2893482446670532,1.371101152896881
39300,0.2826868,2.0162436723709107,1.9552679181098938,1.927577829360962,1.295340347290039,1.3785295367240906
39400,0.2868833,2.025262784957886,1.9629336237907409,1.9194656252861022,1.2946016788482666,1.3744961261749267
39500,0.28604683,2.018753004074097,1.9539886116981506,1.9308780670166015,1.2961617708206177,1.371653413772583
39600,0.27979174,2.0150341510772707,1.9568067908287048,1.9280187845230103,1.2883375644683839,1.369908332824707
39700,0.28224346,2.0187010288238527,1.9549732685089112,1.9302314043045044,1.294205093383789,1.3855660080909729
39800,0.2853698,2.019179129600525,1.960228431224823,1.9244460940361023,1.2973814487457276,1.3831050992012024
39900,0.28223434,2.0131465435028075,1.969189500808716,1.9244630932807922,1.2879814743995666,1.3719062447547912
40000,0.27957016,2.0153974294662476,1.9605414152145386,1.9290726900100708,1.2911218285560608,1.3758912563323975
40100,0.28739014,2.016841006278992,1.972696590423584,1.9265192151069641,1.29894939661026,1.3819048285484314
40200,0.2885311,2.0200551986694335,1.9609090924263,1.9330501198768615,1.292602550983429,1.3772351503372193
40300,0.28513795,2.0149118661880494,1.9547123908996582,1.9331236481666565,1.3004852414131165,1.3886488318443297
40400,0.28418115,2.0114608883857725,1.9615560293197631,1.9228134274482727,1.2994786620140075,1.377144956588745
40500,0.28353393,2.0162230491638184,1.961350417137146,1.9289104104042054,1.3009427428245544,1.3726766586303711
40600,0.2816071,2.0197731494903564,1.9609358668327332,1.9203829169273376,1.2969272136688232,1.3679723978042602
40700,0.2808489,2.0187847137451174,1.9623485922813415,1.9163922667503357,1.2891096711158752,1.375615406036377
40800,0.28189883,2.0188798189163206,1.9631675601005554,1.92635977268219,1.3011263251304626,1.3627153038978577
40900,0.28577054,2.0198796510696413,1.957572054862976,1.9286335706710815,1.297448754310608,1.3701768159866332
41000,0.2834046,2.0187910079956053,1.9615678429603576,1.9296553969383239,1.297733438014984,1.3694371819496154
41100,0.28847027,2.0161288261413572,1.9534584283828735,1.9266090393066406,1.2904623031616211,1.359851348400116
41200,0.28202525,2.0163604497909544,1.958186423778534,1.9261762022972106,1.297685968875885,1.3709662914276124
41300,0.2851059,2.0250003576278686,1.9547396421432495,1.934932780265808,1.289273166656494,1.3718771576881408
41400,0.2835831,2.0202961206436156,1.9582770109176635,1.9235515952110291,1.3000516295433044,1.3748937368392944
41500,0.28590474,2.01255087852478,1.9599173069000244,1.926162028312683,1.2961875319480896,1.3705753803253173
41600,0.28463608,2.0203521490097045,1.9569788694381713,1.9325666785240174,1.2986596822738647,1.3712741255760192
41700,0.2836697,2.0142725229263307,1.9609052658081054,1.918801736831665,1.292575716972351,1.3594963669776916
41800,0.28388187,2.019494581222534,1.954999601840973,1.932761013507843,1.291903555393219,1.3659587621688842
41900,0.2836467,2.009824013710022,1.9579349279403686,1.9278765201568604,1.3023312926292419,1.3677761673927307
42000,0.2831321,2.0087405323982237,1.9644307374954224,1.923607885837555,1.2972723722457886,1.377148723602295
42100,0.2839315,2.0136859893798826,1.9649189710617065,1.928682541847229,1.2908802390098573,1.3768388032913208
42200,0.282273,2.0153618097305297,1.9599427700042724,1.9288214325904847,1.2973138570785523,1.3709144949913026
42300,0.28431907,2.0213770389556887,1.951226282119751,1.9290175557136535,1.3003060460090636,1.3662835836410523
42400,0.2867267,2.0220502853393554,1.9562073707580567,1.9232747197151183,1.2952892541885377,1.372495710849762
42500,0.28754258,2.0188111543655394,1.9541543245315551,1.9228955030441284,1.297211968898773,1.3724639296531678
42600,0.28347677,2.0135796308517455,1.9631075382232666,1.9256977915763855,1.2900159358978271,1.3680808186531066
42700,0.28221697,2.0154582142829893,1.9606045484542847,1.9335508942604065,1.303143060207367,1.372467052936554
42800,0.28353137,2.014341354370117,1.9616695165634155,1.92698575258255,1.2964678883552552,1.3761099457740784
42900,0.28659067,2.007279300689697,1.9629409313201904,1.925248634815216,1.2966087818145753,1.3682076811790467
43000,0.28387296,2.015664744377136,1.9597830295562744,1.9232810258865356,1.294902741909027,1.367414152622223
43100,0.28560933,2.0235878944396974,1.9567087411880493,1.9245933175086976,1.2929489493370057,1.3618005871772767
43200,0.28031835,2.0149861335754395,1.9592804193496705,1.9176602482795715,1.296165895462036,1.3605367183685302
43300,0.2849601,2.0148348808288574,1.9530053377151488,1.923989737033844,1.2916572570800782,1.3659705519676208
43400,0.28258523,2.0209452629089357,1.9509934306144714,1.923426103591919,1.2950202345848083,1.377684223651886
43500,0.2857152,2.0158438205718996,1.9564884543418883,1.92782324552536,1.290588653087616,1.3705774545669556
43600,0.28845373,2.0272119998931886,1.9533363103866577,1.9256355881690979,1.2856865882873536,1.3765923738479615
43700,0.28446057,2.0204590797424316,1.9537690997123718,1.9249687671661377,1.2893758416175842,1.3637958645820618
43800,0.28485766,2.0159498929977415,1.9470861077308654,1.9295384168624878,1.2979878664016724,1.3669206857681275
43900,0.28557703,2.0194846630096435,1.962761604785919,1.9279341220855712,1.2957549929618835,1.372346079349518
44000,0.28567126,2.0244626998901367,1.9584063053131104,1.9218241930007935,1.295415210723877,1.3619348764419557
44100,0.28460738,2.0179598808288572,1.9574907064437865,1.9287275195121765,1.287240946292877,1.3751947164535523
44200,0.2856757,2.018886375427246,1.9553411960601808,1.9173781037330628,1.2948253870010376,1.3704375267028808
44300,0.28379476,2.019749474525452,1.9596757888793945,1.925833773612976,1.2931188941001892,1.376112687587738
44400,0.28277907,2.020593786239624,1.9531688213348388,1.925782597064972,1.2984898328781127,1.3725775718688964
44500,0.27899918,2.0148952484130858,1.9661807060241698,1.9202842950820922,1.297885274887085,1.384251093864441
44600,0.2796431,2.0119489431381226,1.957037103176117,1.9243444442749023,1.2954188704490661,1.3771915078163146
44700,0.2818945,2.0132215857505797,1.9492279291152954,1.927224910259247,1.2979502439498902,1.3680148720741272
44800,0.28685373,2.024166297912598,1.9490407705307007,1.9201484203338623,1.2967935085296631,1.3706140637397766
44900,0.28194654,2.0122023701667784,1.954919445514679,1.9346485495567323,1.2926511764526367,1.3696036338806152
45000,0.2804588,2.012413239479065,1.9634479403495788,1.9275595545768738,1.2930837750434876,1.3696550726890564
45100,0.2841115,2.0146733999252318,1.9572107911109924,1.921202266216278,1.2995350241661072,1.3715892076492309
45200,0.28465945,2.0245315074920653,1.9572158575057983,1.9225199460983275,1.293726396560669,1.3709124326705933
45300,0.2830564,2.017233943939209,1.95872061252594,1.927388346195221,1.2956376791000366,1.3666259765625
45400,0.28543112,2.014441442489624,1.9520776748657227,1.9242891907691955,1.2893068671226502,1.3672162294387817
45500,0.28277797,2.014293670654297,1.9542446732521057,1.9212388038635253,1.2948001027107239,1.370060396194458
45600,0.2825842,2.0141175985336304,1.96298907995224,1.9214248299598693,1.2876210451126098,1.370213234424591
45700,0.28112754,2.0188084125518797,1.9613077282905578,1.9166024923324585,1.299492597579956,1.3750432133674622
45800,0.28437608,2.018994402885437,1.9605737924575806,1.931725227832794,1.2899536490440369,1.3651944160461427
45900,0.28202304,2.0066644310951234,1.9518593311309815,1.925513744354248,1.2959223866462708,1.3728110313415527
46000,0.28254035,2.0140149354934693,1.9643978595733642,1.9294881463050841,1.2980275630950928,1.3688239574432373
46100,0.28066632,2.0165061473846437,1.9583851456642152,1.9281306743621827,1.2889722347259522,1.3722395062446595
46200,0.28280312,2.011358618736267,1.957140600681305,1.9255701184272767,1.292368721961975,1.3639469265937805
46300,0.2823686,2.01560800075531,1.9608875274658204,1.9214207410812378,1.2915279865264893,1.3719346523284912
46400,0.28413528,2.0209110021591186,1.9574501156806945,1.9224244117736817,1.2931223154067992,1.370369839668274
46500,0.2829707,2.014216995239258,1.9619320988655091,1.9319417119026183,1.2989627361297607,1.3669362664222717
46600,0.2895671,2.0229106664657595,1.9499891757965089,1.9278141617774964,1.2982086777687072,1.3616930484771728
46700,0.281941,2.010836291313171,1.9533352851867676,1.9199206829071045,1.2897096157073975,1.367221760749817
46800,0.28725147,2.0148406267166137,1.9523909568786622,1.920481026172638,1.2955190300941468,1.3659421920776367
46900,0.28456098,2.0186707973480225,1.955673909187317,1.9220704078674316,1.2900658249855042,1.3668516159057618
47000,0.2825157,2.018600606918335,1.96090224981308,1.9258435845375061,1.2969588756561279,1.362649178504944
47100,0.28278363,2.0128534197807313,1.9547675251960754,1.9316181778907775,1.2948134183883666,1.3658924579620362
47200,0.28817648,2.017489266395569,1.9511074900627137,1.9287559509277343,1.2934590816497802,1.355795443058014
47300,0.28408316,2.0196905374526977,1.9560663938522338,1.924550473690033,1.2880579471588134,1.368734848499298
47400,0.285142,2.013689923286438,1.9587074279785157,1.927775251865387,1.2912678122520447,1.3730878233909607
47500,0.2852357,2.0155094861984257,1.9549792170524598,1.9221461772918702,1.30967173576355,1.367828381061554
47600,0.28482252,2.012469935417175,1.955360198020935,1.9215449452400208,1.3043558478355408,1.3634103894233705
47700,0.28298265,2.0179383516311646,1.9636567831039429,1.9273815631866456,1.2931073546409606,1.3618586897850036
47800,0.27978218,2.0212491750717163,1.9504732489585876,1.9236943244934082,1.2955230474472046,1.365576171875
47900,0.2858269,2.0163654088974,1.9501590728759766,1.9237494468688965,1.2987313389778137,1.3800738215446473
48000,0.28223336,2.0157267093658446,1.9613180994987487,1.9224485278129577,1.2974595427513123,1.3648539304733276
48100,0.28468207,2.0203233480453493,1.9491428971290587,1.927856409549713,1.299350643157959,1.370594573020935
48200,0.2853126,2.015024924278259,1.9517553687095641,1.9261970400810242,1.29193058013916,1.368615734577179
48300,0.2824699,2.017529559135437,1.9547573328018188,1.9312275767326355,1.2932846307754517,1.3616649866104127
48400,0.28078955,2.0182419061660766,1.9601507902145385,1.9314554452896118,1.295269286632538,1.3731343626976014
48500,0.28611067,2.0159497261047363,1.9530629634857177,1.9244659185409545,1.2922252655029296,1.3677839279174804
48600,0.2845142,2.0211345911026,1.9591522336006164,1.9254944801330567,1.2965232372283935,1.3723031878471375
48700,0.29033533,2.007964754104614,1.9573159575462342,1.9185787916183472,1.3031811952590941,1.369650673866272
48800,0.28232947,2.021473729610443,1.9497531414031983,1.92582710981369,1.3009604692459107,1.3767724514007569
48900,0.28393912,2.0174092292785644,1.955898606777191,1.9294212937355042,1.2983759641647339,1.3734723925590515
49000,0.28242332,2.012243664264679,1.9519614338874818,1.9232269406318665,1.2949092030525207,1.3748785257339478
49100,0.28771803,2.0220113039016723,1.9464120268821716,1.9183516383171082,1.2954113841056825,1.3678028225898742
49200,0.2846314,2.0159833431243896,1.9572562336921693,1.9251312494277955,1.2939408659934997,1.366358757019043
49300,0.28207567,2.017568516731262,1.9531924962997436,1.929426085948944,1.2966214537620544,1.3697574138641357
49400,0.2839713,2.0198056221008303,1.955543828010559,1.927383816242218,1.3015930652618408,1.371263813972473
49500,0.28451544,2.019911503791809,1.9494613885879517,1.9261794328689574,1.2936634421348572,1.3743605017662048
49600,0.28668177,2.0098947048187257,1.958811092376709,1.917166268825531,1.2912297010421754,1.3779628038406373
49700,0.28435397,2.019267749786377,1.9598997235298157,1.9113797426223755,1.2984825372695923,1.3662925243377686
49800,0.2819911,2.0138857841491697,1.9557607650756836,1.923897624015808,1.2929404735565186,1.3690539717674255
49900,0.28415495,2.011016297340393,1.9526775240898133,1.9244376063346862,1.2933594822883605,1.3650303840637208
50000,0.28480673,2.008510112762451,1.9533885598182679,1.9241596937179566,1.28907550573349,1.3662626981735229
50100,0.2848487,2.016651964187622,1.9518866062164306,1.9226551055908203,1.2940082669258117,1.3633738994598388
50200,0.28471515,2.01589674949646,1.9470512747764588,1.92839013338089,1.2982995510101318,1.3648489236831665
50300,0.28456232,2.024323844909668,1.9536916851997375,1.915284276008606,1.2946519374847412,1.3688155174255372
50400,0.2796537,2.0150178194046022,1.9525794744491578,1.919482958316803,1.3018187165260315,1.3587381482124328
50500,0.2849235,2.018088865280151,1.9580435395240783,1.923695707321167,1.3013380646705628,1.370779025554657
50600,0.2818744,2.0170164585113524,1.9590734362602233,1.9236364722251893,1.293095600605011,1.3726563930511475
50700,0.28265765,2.0111135244369507,1.9522653818130493,1.9241822838783265,1.2995685577392577,1.3704154253005982
50800,0.28141764,2.022298741340637,1.9511560082435608,1.9190947532653808,1.2956522822380065,1.3724733591079712
50900,0.2881126,2.0193103075027468,1.9576467633247376,1.9212213993072509,1.2866715788841248,1.3599321603775025
51000,0.2828112,2.017673873901367,1.9546058177947998,1.9224108099937438,1.2955661773681642,1.3671838521957398
51100,0.28659052,2.0116241574287415,1.9558212518692017,1.9171576023101806,1.293242609500885,1.3634235501289367
51200,0.28219208,2.0121433973312377,1.9637455582618712,1.9198161721229554,1.2890952706336976,1.3660717129707336
51300,0.28139475,2.0158210515975954,1.953934621810913,1.9262607455253602,1.2888582587242126,1.3731499314308167
51400,0.28145006,2.0127848386764526,1.9526733756065369,1.922181499004364,1.2866838574409485,1.3758043766021728
51500,0.2845924,2.02052047252655,1.9553266048431397,1.9268471121788024,1.2969708919525147,1.368410301208496
51600,0.28034008,2.0160513877868653,1.950018835067749,1.9191311717033386,1.2907759070396423,1.3724552273750306
51700,0.28654757,2.0061423659324644,1.9561799049377442,1.9239270687103271,1.3025079011917113,1.3621715664863587
51800,0.2836232,2.0181370973587036,1.9484629869461059,1.9271782636642456,1.2979719281196593,1.367187464237213
51900,0.28419185,2.0177483797073363,1.9521977663040162,1.9165294289588928,1.2963347554206848,1.3668680906295776
52000,0.28739393,2.0130487203598024,1.9546356797218323,1.9267178058624268,1.2986589193344116,1.3696850895881654
52100,0.2828536,2.018201398849487,1.9550311803817748,1.9234237551689148,1.292841112613678,1.3652372121810914
52200,0.28525537,2.0136629581451415,1.9464480400085449,1.9209394574165344,1.298386776447296,1.3721128702163696
52300,0.28024817,2.0171980619430543,1.9503191351890563,1.917037808895111,1.2936289072036744,1.3579590559005736
52400,0.28417104,2.019719696044922,1.9492997646331787,1.9266485691070556,1.2930991411209107,1.3642665147781372
52500,0.28173578,2.0161938667297363,1.9582404613494873,1.919534170627594,1.306751585006714,1.361539351940155
52600,0.28182164,2.012817549705505,1.9530799865722657,1.9207935690879823,1.3011879444122314,1.3597131609916686
52700,0.2820918,2.0111546993255613,1.9544767379760741,1.9206552743911742,1.2957536220550536,1.3707523941993713
52800,0.28606254,2.014063262939453,1.9552118539810182,1.9215714454650878,1.2989285111427307,1.364243221282959
52900,0.28487495,2.0193299770355226,1.9498062610626221,1.9196376562118531,1.296254825592041,1.3708115816116333
53000,0.28398016,2.015583848953247,1.950527286529541,1.922667133808136,1.2986015796661377,1.3663447976112366
53100,0.28069288,2.0133841037750244,1.9582892417907716,1.916899275779724,1.2972400069236756,1.3655697703361511
53200,0.28510144,2.0149972677230834,1.9537543892860412,1.9229001522064209,1.3001334190368652,1.3694539427757264
53300,0.28294015,2.015201711654663,1.9600979208946228,1.9253520369529724,1.2906341552734375,1.3596896886825562
53400,0.28020445,2.0104609966278075,1.9503784775733948,1.9254391193389893,1.2930716156959534,1.3616759300231933
53500,0.28280503,2.014624810218811,1.947701382637024,1.915654468536377,1.2885406851768493,1.3767644882202148
53600,0.28442603,2.0119091629981996,1.9489993095397948,1.924175238609314,1.2984581589698792,1.3719577670097352
53700,0.28293794,2.0138280272483824,1.9516255974769592,1.9221898078918458,1.3018009066581726,1.3693570613861084
53800,0.28468737,2.01162965297699,1.9538890600204468,1.921529805660248,1.286946678161621,1.356909441947937
53900,0.2826272,2.0131444692611695,1.9576510190963745,1.923138153553009,1.297146213054657,1.3665048122406005
54000,0.28288108,2.0161502599716186,1.9592282056808472,1.923629355430603,1.298725974559784,1.3659088969230653
54100,0.28686175,2.0117797374725344,1.9616336226463318,1.9168603777885438,1.291405487060547,1.3730495929718018
54200,0.2894104,2.019650769233704,1.9466724514961242,1.9167209267616272,1.292747151851654,1.365459156036377
54300,0.28273892,2.016541290283203,1.9520076751708983,1.9154083728790283,1.2944383025169373,1.360379731655121
54400,0.2805743,2.0164138793945314,1.9519322991371155,1.9242787837982178,1.3023282647132874,1.3673607468605042
54500,0.28535882,2.0196978092193603,1.953234815597534,1.915850043296814,1.3040391206741333,1.3584940433502197
54600,0.28564817,2.0099910736083983,1.9493168115615844,1.9204491019248962,1.2887925982475281,1.3707989811897279
54700,0.28691953,2.0146514773368835,1.947461187839508,1.9212623596191407,1.291892158985138,1.3619372248649597
54800,0.28641504,2.0147331237792967,1.9513008832931518,1.9157377123832702,1.2818038940429688,1.3692521333694458
54900,0.2863764,2.0178308963775633,1.9526321291923523,1.9220964193344117,1.2963948607444764,1.3654213905334474
55000,0.28794166,2.0164666891098024,1.9496672987937926,1.9206319093704223,1.2995326519012451,1.3650937795639038
55100,0.28550836,2.0101151704788207,1.9476985931396484,1.92033189535141,1.3000086545944214,1.3708267688751221
55200,0.28336424,2.019605207443237,1.954789924621582,1.9169984579086303,1.2977733731269836,1.3720070838928222
55300,0.28800464,2.0135531425476074,1.9571072101593017,1.9191054582595826,1.2950692653656006,1.3716373920440674
55400,0.2840865,2.0090039014816283,1.9603756070137024,1.913826048374176,1.2901883482933045,1.371403956413269
55500,0.282879,2.017273449897766,1.9519957065582276,1.913221549987793,1.2817043900489806,1.365422785282135
55600,0.28247494,2.0103788495063784,1.9607473373413087,1.9237664461135864,1.2921910881996155,1.3652711272239686
55700,0.28060636,2.0163634181022645,1.955567181110382,1.9152512431144715,1.2937697172164917,1.3598231673240662
55800,0.2867076,2.0189444780349732,1.9546613931655883,1.9229697227478026,1.290462279319763,1.3708323121070862
55900,0.2851449,2.0126246929168703,1.9527106285095215,1.9286605358123778,1.2876419067382812,1.3661811470985412
56000,0.2828104,2.006660521030426,1.9497605085372924,1.9186342477798461,1.2862053394317627,1.3693815112113952
56100,0.28577662,2.0162155389785767,1.9403688430786132,1.9117123007774353,1.3042326331138612,1.3720820784568786
56200,0.28614977,2.016352725028992,1.9576820731163025,1.9146010994911193,1.2930378437042236,1.3699071526527404
56300,0.28100106,2.0142707347869875,1.9512872576713562,1.9241822600364684,1.3041548371315002,1.3580917596817017
56400,0.28318626,2.0221840858459474,1.9470861911773683,1.9153273344039916,1.2895715713500977,1.370909070968628
56500,0.2869491,2.01489520072937,1.9538305163383485,1.9111973643302917,1.2922341227531433,1.3641074657440186
56600,0.2838493,2.0118977546691896,1.9509658932685852,1.9210763573646545,1.2943103671073914,1.3657009959220887
56700,0.28683728,2.008484399318695,1.9528250813484191,1.9122208833694458,1.3052856206893921,1.3661282420158387
56800,0.2883008,2.0191901683807374,1.9642455220222472,1.914164698123932,1.2954381227493286,1.3699145555496215
56900,0.28344277,2.0181033611297607,1.9466493844985961,1.919778835773468,1.2976799726486206,1.3582366466522218
57000,0.28459686,2.016268801689148,1.9440192580223083,1.9124646067619324,1.2875977516174317,1.3684545040130616
57100,0.28439456,2.0094307899475097,1.945912742614746,1.919208252429962,1.293032419681549,1.3694594502449036
57200,0.28751722,2.0094070434570312,1.950351929664612,1.9145370960235595,1.2922381639480591,1.3613707065582275
57300,0.28131014,2.0052122831344605,1.9485988378524781,1.9133535504341126,1.297049880027771,1.3624425649642944
57400,0.2878063,2.0121630668640136,1.948654592037201,1.9170625805854797,1.2974762439727783,1.3713315844535827
57500,0.28106815,2.016330432891846,1.9484115839004517,1.9192314982414245,1.2801039218902588,1.3637943506240844
57600,0.28720874,2.013542914390564,1.9550835013389587,1.9129090785980225,1.2897620916366577,1.3490111231803894
57700,0.2856865,2.0072736740112305,1.9515804409980775,1.916344952583313,1.2958285570144654,1.3738833665847778
57800,0.28040022,2.0127026081085204,1.9481203317642213,1.9213554978370666,1.2983224630355834,1.3630237102508544
57900,0.2879998,2.0182415008544923,1.9483121633529663,1.9176880598068238,1.2883028745651246,1.372396755218506
58000,0.28634632,2.0106876611709597,1.944126546382904,1.9177202701568603,1.2821322560310364,1.367319655418396
58100,0.2859215,2.01722571849823,1.9505788326263427,1.9222363114356995,1.3046415090560912,1.3638691663742066
58200,0.2804913,2.0128087520599367,1.9484896302223205,1.912528669834137,1.2913665175437927,1.3656104445457458
58300,0.28365296,2.01964476108551,1.9496912479400634,1.9244653582572937,1.2876695156097413,1.3606739044189453
58400,0.28456974,2.012547492980957,1.9521210193634033,1.9146770000457765,1.2992540717124939,1.3632797360420228
58500,0.28204617,2.020919847488403,1.9498416304588317,1.9142080307006837,1.2981330633163453,1.3644582271575927
58600,0.28414026,2.0155957698822022,1.9513699650764464,1.9186067223548888,1.2859635472297668,1.366572952270508
58700,0.2810933,2.0142656326293946,1.9496634244918822,1.9215643405914307,1.2892451405525207,1.3741264343261719
58800,0.28459612,2.012652277946472,1.9497879266738891,1.9278444528579712,1.2866897583007812,1.366639542579651
58900,0.28287396,2.0100197911262514,1.9444554328918457,1.9146242976188659,1.2882323026657105,1.3692180395126343
59000,0.28219795,2.006531369686127,1.9526935696601868,1.9196589112281799,1.2935637831687927,1.3647679805755615
59100,0.2838922,2.013396883010864,1.9449931144714356,1.917115616798401,1.291082537174225,1.3707716822624207
59200,0.28295875,2.0182735919952393,1.946025586128235,1.9138426065444947,1.293760359287262,1.3627024173736573
59300,0.28210974,2.0114642143249513,1.9435283541679382,1.9231718182563782,1.2969831228256226,1.3503181338310242
59400,0.28141677,2.0197319269180296,1.9428104043006897,1.9188036441802978,1.2985921502113342,1.3612052083015442
59500,0.2849279,2.0102170944213866,1.9458008885383606,1.9181937456130982,1.2913731455802917,1.3645873427391053
59600,0.28048104,2.0050758481025697,1.954435110092163,1.9160977602005005,1.298298144340515,1.367763602733612
59700,0.28365108,2.012953019142151,1.951895034313202,1.9156285762786864,1.2887222051620484,1.3691633105278016
59800,0.28244475,2.0151788353919984,1.9475820779800415,1.9116118788719176,1.295087718963623,1.3750818014144897
59900,0.28419083,2.0138060092926025,1.9447481393814088,1.9136198043823243,1.2904770612716674,1.363273513317108
60000,0.28151202,2.0110153555870056,1.9413028597831725,1.9151593923568726,1.2970134377479554,1.3695309996604919
60100,0.28605956,2.0154087066650392,1.9457857847213744,1.911842405796051,1.2847074031829835,1.3692234635353089
60200,0.28301588,2.0108112335205077,1.9387570142745971,1.915346372127533,1.30300053358078,1.3573575496673584
60300,0.28366548,2.017394948005676,1.9461968660354614,1.903826653957367,1.300566589832306,1.36212055683136
60400,0.283029,2.015655529499054,1.941391146183014,1.9134851217269897,1.2924956679344177,1.3677462935447693
60500,0.2833926,2.012043225765228,1.9501279234886169,1.9169917464256288,1.2882445096969604,1.358472228050232
60600,0.2836829,2.015043115615845,1.941119420528412,1.9193199753761292,1.2878268718719483,1.3670273661613463
60700,0.286972,2.0083353757858275,1.940605843067169,1.9169547438621521,1.2955376148223876,1.3658844470977782
60800,0.2833107,2.0091482400894165,1.9472761392593383,1.912963604927063,1.2949363946914674,1.3651553630828857
60900,0.28217885,2.013417100906372,1.945838987827301,1.9099050760269165,1.2947275996208192,1.3632373332977294
61000,0.2828135,2.017259407043457,1.941286861896515,1.915022325515747,1.2919899225234985,1.360195803642273
61100,0.28448987,2.0161751985549925,1.9461639642715454,1.9192429184913635,1.2925405502319336,1.3717536807060242
61200,0.28387925,2.0182446241378784,1.9468227624893188,1.9134785532951355,1.2893778681755066,1.3651475071907044
61300,0.28898782,2.020335578918457,1.938235068321228,1.9179550051689147,1.2946312308311463,1.3643034458160401
61400,0.27970356,2.0053617358207703,1.9355840802192688,1.9099072456359862,1.2935106754302979,1.3625766396522523
61500,0.28543845,2.013763451576233,1.946759033203125,1.9146422743797302,1.2950986623764038,1.3653321623802186
61600,0.2844178,2.0173304796218874,1.949434220790863,1.9133153676986694,1.2941050410270691,1.3740248680114746
61700,0.28582036,2.0092886209487917,1.9427819490432738,1.9095807313919066,1.2915953993797302,1.3649804830551147
61800,0.2809425,2.0157044410705565,1.9443904995918273,1.908110511302948,1.295479917526245,1.3664138197898865
61900,0.28302914,2.012044906616211,1.9399602174758912,1.9151569128036499,1.2980601072311402,1.362492299079895
62000,0.28215498,2.004512619972229,1.9439120292663574,1.9129159092903136,1.2920411229133606,1.3593063831329346
62100,0.2853759,2.008025026321411,1.946745717525482,1.920661723613739,1.2989677429199218,1.3630221247673036
62200,0.28390718,2.015340709686279,1.9459269046783447,1.9160178065299989,1.2936812400817872,1.3722770452499389
62300,0.2830349,2.0086883664131165,1.9390951633453368,1.9160210251808167,1.2895200371742248,1.3550519824028016
62400,0.28241634,2.009112071990967,1.9382482171058655,1.9074873685836793,1.2852694511413574,1.356004285812378
62500,0.2862408,2.01202130317688,1.9426109075546265,1.910686767101288,1.2885035514831542,1.3718125104904175
62600,0.2849185,2.0178239583969115,1.9402112007141112,1.9153159141540528,1.2899921536445618,1.360942018032074
62700,0.2827627,2.0127590894699097,1.946764874458313,1.9201131105422973,1.2840243577957153,1.3609605789184571
62800,0.28282633,2.006006646156311,1.9486395955085754,1.9168181419372559,1.2920443773269654,1.3656993865966798
62900,0.28439438,2.01098895072937,1.9446067571640016,1.913586163520813,1.279153788089752,1.3626901745796203
63000,0.2840273,2.010766124725342,1.9367053389549256,1.909778094291687,1.2894410014152526,1.365806770324707
63100,0.28819776,2.0079084515571592,1.9450305700302124,1.9219650030136108,1.2871861457824707,1.3614849686622619
63200,0.2856105,2.012335181236267,1.9370317101478576,1.9143727898597718,1.2887966513633728,1.3596583485603333
63300,0.28503063,2.01794319152832,1.9404467821121216,1.9144179224967957,1.2952707767486573,1.3615464687347412
63400,0.2871778,2.0131396770477297,1.943050992488861,1.9083110094070435,1.2888766169548034,1.3569210767745972
63500,0.28468707,2.0151682138442992,1.9496447563171386,1.9147574782371521,1.2963644504547118,1.3638129115104676
63600,0.2819143,2.015525698661804,1.946225929260254,1.909557545185089,1.2874613881111145,1.350965690612793
63700,0.28294626,2.0100157499313354,1.944455623626709,1.916009533405304,1.2975732326507567,1.3612666010856629
63800,0.28273788,2.0176563262939453,1.947988748550415,1.913332712650299,1.2831980347633363,1.3665231823921205
63900,0.2847696,2.0149870991706846,1.9438727736473083,1.9137408256530761,1.290071475505829,1.357795035839081
64000,0.2805552,2.010527420043945,1.9491759538650513,1.919485902786255,1.2929319739341736,1.3678519487380982
64100,0.28126913,2.017999768257141,1.9424214720726014,1.9178620100021362,1.2853719234466552,1.3576424837112426
64200,0.2833273,2.0169085264205933,1.9389595985412598,1.9242220640182495,1.29176322221756,1.360757863521576
64300,0.28629977,2.013261687755585,1.9385748505592346,1.922313106060028,1.29139746427536,1.3674843788146973
64400,0.28337154,2.0123761177062987,1.9454819560050964,1.9177572846412658,1.2836885333061219,1.3668314456939696
64500,0.2848747,2.0080536246299743,1.944882297515869,1.9140690088272094,1.2909631133079529,1.3614153504371642
64600,0.2875151,2.005555307865143,1.9375239491462708,1.9149557590484618,1.2917560935020447,1.3729433298110962
64700,0.28481966,2.0117500901222227,1.9435013055801391,1.9131305694580079,1.2967029571533204,1.365593671798706
64800,0.2827496,2.007556664943695,1.9409046411514281,1.9144198417663574,1.2949366927146913,1.3577468872070313
64900,0.28692526,2.009246015548706,1.942963194847107,1.9018908739089966,1.295919132232666,1.361690926551819
65000,0.2820917,2.00943865776062,1.9313915252685547,1.9126993894577027,1.2901427745819092,1.3680845737457275
65100,0.27986586,2.0161756038665772,1.9474879026412963,1.9162549257278443,1.2915538430213929,1.3588932275772094
65200,0.28250843,2.0035993099212646,1.9427403926849365,1.9178352355957031,1.2994929194450378,1.365376341342926
65300,0.2859642,2.015985298156738,1.9424120426177978,1.9110602259635925,1.2841240882873535,1.3702349543571473
65400,0.2865765,2.009808158874512,1.9372686386108398,1.9151245594024657,1.2877920985221862,1.3673978686332702
65500,0.28230864,2.0158172845840454,1.9457419395446778,1.9062716484069824,1.2901503443717957,1.3625017523765564
65600,0.28196555,2.0109277963638306,1.9362911462783814,1.9163643360137939,1.301895308494568,1.3601184010505676
65700,0.27977955,2.0115649104118347,1.939961564540863,1.9149080038070678,1.2896785378456115,1.363204002380371
65800,0.28587055,2.0105978727340696,1.945089828968048,1.9172312259674071,1.2905085325241088,1.35811505317688
65900,0.28072128,2.0060951828956606,1.9419387698173523,1.915381133556366,1.2950478553771974,1.365166711807251
66000,0.28589258,2.006424617767334,1.942743194103241,1.910839819908142,1.296009933948517,1.362218427658081
66100,0.2847917,2.0043939352035522,1.93157879114151,1.9167522192001343,1.2940741181373596,1.3569510221481322
66200,0.28538358,2.0127609848976133,1.9501201868057252,1.917873001098633,1.2805822968482972,1.3608288884162902
66300,0.28333667,2.008874762058258,1.945647370815277,1.9127593159675598,1.2902130842208863,1.3687989473342896
66400,0.28231317,2.00957967042923,1.9459436774253844,1.9088745832443237,1.2903245687484741,1.3687395334243775
66500,0.2850643,2.0090491652488707,1.9457711338996888,1.913531529903412,1.2970653772354126,1.3624274730682373
66600,0.28411978,2.005093204975128,1.951661765575409,1.914869213104248,1.2909250855445862,1.3633254647254944
66700,0.28687844,2.005662977695465,1.9392495036125184,1.9053510308265686,1.2936599135398865,1.35084410905838
66800,0.28308377,2.0110244750976562,1.9451459288597106,1.9018433451652528,1.2915492057800293,1.3473404884338378
66900,0.28275222,2.0148661375045775,1.945738959312439,1.916484773159027,1.2934538960456847,1.3489332795143127
67000,0.28141576,2.0047967195510865,1.9411319851875306,1.911008644104004,1.2887582540512086,1.3632487773895263
67100,0.28374386,2.0119319915771485,1.9405110955238343,1.9140918016433717,1.2921859502792359,1.3707655191421508
67200,0.28527755,2.0102760434150695,1.9394924283027648,1.9156319499015808,1.2944965481758117,1.3642137885093688
67300,0.2872644,2.0092710137367247,1.9490672588348388,1.9104253053665161,1.288421356678009,1.3664605855941772
67400,0.28187814,2.00579971075058,1.9397922992706298,1.9210059285163879,1.284709644317627,1.3625505685806274
67500,0.28138146,2.010757327079773,1.9452606320381165,1.9146621584892274,1.297032880783081,1.3648138880729674
67600,0.28606156,2.005431079864502,1.9406537890434266,1.9127947688102722,1.2920541405677795,1.3616425395011902
67700,0.28198087,2.0089542150497435,1.9403167366981506,1.912980306148529,1.2986566066741942,1.3584619998931884
67800,0.28639084,2.0067699193954467,1.9378989458084106,1.9164498805999757,1.2958142042160035,1.3610875368118287
67900,0.2807039,2.010093605518341,1.947370457649231,1.9160969853401184,1.2907024383544923,1.3655262231826781
68000,0.2854153,2.0134114265441894,1.9455128908157349,1.9205691337585449,1.2863271355628967,1.3635571241378783
68100,0.2883366,2.00171582698822,1.9434936404228211,1.9086661458015441,1.291272759437561,1.365072250366211
68200,0.2828291,2.0102996826171875,1.9504192471504211,1.9159831762313844,1.2843708395957947,1.3584498286247253
68300,0.2843875,2.0058180332183837,1.9510769486427306,1.9171000003814698,1.295613741874695,1.3528204083442688
68400,0.28516412,2.00935275554657,1.9416202306747437,1.91397522687912,1.2859699964523315,1.3599249720573425
68500,0.28446594,2.009494721889496,1.942008125782013,1.9080790877342224,1.2829799771308898,1.3663265705108643
68600,0.28650165,2.009997045993805,1.9477973580360413,1.911715304851532,1.2903464674949645,1.3536903977394104
68700,0.28619042,2.0011019110679626,1.9450844168663024,1.9071197986602784,1.2899797797203063,1.3586238265037536
68800,0.282398,2.0065872073173523,1.9445371985435487,1.9104736208915711,1.2900732278823852,1.355881655216217
68900,0.28489196,2.006509232521057,1.9440151453018188,1.9168578028678893,1.2903974533081055,1.359134554862976
69000,0.28272218,2.00765643119812,1.9447226643562316,1.9228768587112426,1.291998827457428,1.356812310218811
69100,0.2873285,2.0068147659301756,1.9395123720169067,1.913866901397705,1.2875829100608827,1.3612403750419617
69200,0.28630084,2.0186132192611694,1.949139130115509,1.9140029072761535,1.296660852432251,1.3621581315994262
69300,0.2844554,2.0104780793190002,1.9432119965553283,1.9130625247955322,1.2819020390510558,1.364052665233612
69400,0.28361955,2.0106589913368227,1.9388422608375548,1.909338641166687,1.2894414067268372,1.3604219198226928
69500,0.28531116,2.0065375924110413,1.93879474401474,1.9096953511238097,1.298465120792389,1.357679581642151
69600,0.28348708,2.0101750016212465,1.9407950639724731,1.9182089924812318,1.2903341412544251,1.3590717911720276
69700,0.281107,2.0132340669631956,1.9400371074676515,1.9160699248313904,1.2810049414634705,1.3596489310264588
69800,0.28708738,2.012430024147034,1.9446919679641723,1.9218375921249389,1.285477077960968,1.361851954460144
69900,0.28437322,2.0054914712905885,1.944663679599762,1.919737446308136,1.2861732840538025,1.3758967399597168
70000,0.28187063,2.0051504015922545,1.9415591716766358,1.9185269832611085,1.2914522409439086,1.3671610355377197
70100,0.2830418,2.000691294670105,1.940076732635498,1.9091435313224792,1.2827589988708497,1.3530293345451354
70200,0.2867094,2.008072030544281,1.942590320110321,1.9048744320869446,1.2842907667160035,1.3604144215583802
70300,0.27977747,2.011566138267517,1.9383668899536133,1.9090746641159058,1.290004825592041,1.3599089622497558
70400,0.28257984,2.0049266457557677,1.9470054626464843,1.9044265151023865,1.294790768623352,1.3591777324676513
70500,0.28421384,2.0096250772476196,1.9394690155982972,1.9182742834091187,1.2884872794151305,1.3561207890510558
70600,0.2817271,2.0136239767074584,1.9431246280670167,1.9134380102157593,1.2859199285507201,1.3585920453071594
70700,0.28703892,2.015336275100708,1.935213315486908,1.9144170880317688,1.2911774158477782,1.35646595954895
70800,0.2827148,2.0083523869514464,1.9423574566841126,1.9119803190231324,1.2991914987564086,1.3596014499664306
70900,0.28313,2.0070995807647707,1.9387025356292724,1.913821804523468,1.2926687955856324,1.3625757217407226
71000,0.2838827,2.01151282787323,1.937303376197815,1.9214295387268066,1.2892881512641907,1.365151596069336
71100,0.28253835,2.0089331388473513,1.9407744884490967,1.9175970077514648,1.2973153829574584,1.3630258679389953
71200,0.28630555,2.0130390882492066,1.9415555000305176,1.913512396812439,1.2864041805267334,1.3711759328842164
71300,0.28399926,2.0115612387657165,1.9418664216995238,1.9187494039535522,1.291945219039917,1.3543099999427795
71400,0.28438842,2.0065908312797545,1.944504475593567,1.913578200340271,1.2927473664283753,1.3548711657524108
71500,0.28490558,2.0122098684310914,1.9351216435432435,1.9188436269760132,1.284505045413971,1.367553949356079
71600,0.281233,2.007232093811035,1.9396328449249267,1.9157327890396119,1.2985853672027587,1.3613474488258361
71700,0.28259605,2.008989131450653,1.9399325251579285,1.914905571937561,1.2976890087127686,1.3686972975730896
71800,0.2841215,2.004165434837341,1.938255524635315,1.9107041358947754,1.2965938806533814,1.3651720046997071
71900,0.2830741,2.005731737613678,1.9384382843971253,1.9068743586540222,1.2955305695533752,1.3597506403923034
72000,0.28210798,2.0093523383140566,1.9393666982650757,1.9101212620735168,1.2951725602149964,1.3700830817222596
72100,0.2883377,2.0037842392921448,1.9374973773956299,1.9083425402641296,1.2877360939979554,1.3683290958404541
72200,0.28536397,2.011803162097931,1.9358859419822694,1.9071678638458252,1.2932598114013671,1.356363546848297
72300,0.2805733,2.0145621061325074,1.948414397239685,1.9124976754188538,1.2920252323150634,1.3555967092514039
72400,0.28158364,2.0052313566207887,1.9503331184387207,1.9095684885978699,1.2893562316894531,1.3583178639411926
72500,0.28315973,2.009481871128082,1.93887540102005,1.907375156879425,1.2884249806404113,1.360885751247406
72600,0.28398833,2.0127331733703615,1.9494802355766296,1.9095813393592835,1.2857628345489502,1.3671578168869019
72700,0.2808101,2.004946303367615,1.942457413673401,1.9119324564933777,1.2950722694396972,1.358491313457489
72800,0.28325012,2.011795258522034,1.9411167621612548,1.912447166442871,1.2956753253936768,1.3650539755821227
72900,0.28366473,2.01074275970459,1.935456967353821,1.909832239151001,1.2963907122612,1.367195963859558
73000,0.28314355,2.007798099517822,1.938642406463623,1.90773206949234,1.2880460262298583,1.3616177201271058
73100,0.28024253,2.0111218690872192,1.9379329919815063,1.9132334232330321,1.2929369688034058,1.3574936509132385
73200,0.2883912,2.010044205188751,1.9426706671714782,1.911878514289856,1.282267951965332,1.3641644358634948
73300,0.28068703,2.0061849474906923,1.9385953068733215,1.9140742778778077,1.2926854491233826,1.3619311571121215
73400,0.28451306,2.0086819171905517,1.9381923079490662,1.910938286781311,1.2847999572753905,1.3658010244369507
73500,0.28454927,2.004958760738373,1.9432533144950868,1.9152706384658813,1.2866023302078247,1.3651413798332215
73600,0.28497094,2.0133593797683718,1.939942967891693,1.91598961353302,1.2935807824134826,1.3645573377609252
73700,0.28494677,2.0148518085479736,1.9411638855934144,1.913513171672821,1.287366783618927,1.3593831658363342
73800,0.28455338,2.007902145385742,1.935741698741913,1.9159568071365356,1.283170473575592,1.3594182848930358
73900,0.28308743,2.010328936576843,1.947070026397705,1.9132936239242553,1.2930347323417664,1.3617563009262086
74000,0.2859924,2.0075749158859253,1.936191689968109,1.9127277493476869,1.3057170033454895,1.3569609761238097
74100,0.28739843,2.0096971869468687,1.9400620222091676,1.9124089121818542,1.2866010189056396,1.3639407277107238
74200,0.27995983,2.0069314360618593,1.9367638230323792,1.913339078426361,1.2879831910133361,1.3694193005561828
74300,0.28149506,2.015156328678131,1.9368816018104553,1.9069183111190795,1.2978315353393555,1.3705883622169495
74400,0.28323781,2.0160048604011536,1.9407969117164612,1.9130070686340332,1.2901848793029784,1.3620315313339233
74500,0.28429395,2.0091824293136598,1.9310291409492493,1.9145022273063659,1.2854844450950622,1.359684979915619
74600,0.2798547,2.008020043373108,1.9385212779045105,1.9124755620956422,1.2886075615882873,1.3495994329452514
74700,0.28218007,2.0163172245025636,1.9473322987556458,1.913073754310608,1.2939088225364686,1.3544085264205932
74800,0.28690502,2.0184845685958863,1.940107774734497,1.9106274962425231,1.2935282826423644,1.3593253016471862
74900,0.2850038,2.0047636151313784,1.9390464782714845,1.9066923618316651,1.2910711646080018,1.3572370052337646
75000,0.2852298,2.0069798469543456,1.9448099970817565,1.9154643535614013,1.2917415976524353,1.3514639735221863
75100,0.28519812,2.0056680560112,1.9502362966537476,1.9085613131523131,1.2952799320220947,1.3675651669502258
75200,0.2849311,2.009582257270813,1.9434869527816772,1.9077917218208313,1.2886335372924804,1.3577214002609252
75300,0.28569782,2.009535253047943,1.9423824667930603,1.9169285416603088,1.29173663854599,1.3511553406715393
75400,0.28600985,2.0051304578781126,1.941180980205536,1.915924084186554,1.2878384113311767,1.3644625902175904
75500,0.28126705,2.0045395612716677,1.9369047284126282,1.9138218283653259,1.2902246713638306,1.3647924184799194
75600,0.2832312,2.003410816192627,1.9407264828681945,1.9177175045013428,1.2952823400497437,1.3596237778663636
75700,0.2849028,2.008982014656067,1.9503983497619628,1.913951849937439,1.2831802368164062,1.3563847422599793
75800,0.28197044,2.018031096458435,1.940588128566742,1.907605266571045,1.2886093139648438,1.3557482957839966
75900,0.2838779,1.9992997288703918,1.9240205407142639,1.9106272459030151,1.2866633057594299,1.3597641825675963
76000,0.2833519,2.0113908767700197,1.942483615875244,1.9149808168411255,1.2889288067817688,1.3634122848510741
76100,0.28204116,2.0075707912445067,1.9407921075820922,1.907951259613037,1.2854508757591248,1.357153856754303
76200,0.2839406,2.006207275390625,1.93914635181427,1.908341634273529,1.2850358724594115,1.3604852557182312
76300,0.28378144,2.0053613901138307,1.9383215069770814,1.9115307092666627,1.2922103881835938,1.3601348280906678
76400,0.2847945,2.003930616378784,1.9449559211730958,1.912613296508789,1.2872499585151673,1.357299268245697
76500,0.28530937,2.0085124254226683,1.9372318863868714,1.907901680469513,1.2902259945869445,1.3629487991333007
76600,0.2818198,1.9984185218811035,1.940903902053833,1.9171180605888367,1.283850860595703,1.3671591520309447
76700,0.28597015,2.0129926681518553,1.9413243770599364,1.9149280786514282,1.2886176347732543,1.3577625036239624
76800,0.28894207,2.0084624767303465,1.9301583766937256,1.909221601486206,1.284090554714203,1.3602801203727721
76900,0.2821761,2.0122673988342283,1.9427889227867126,1.9112103939056397,1.2911482214927674,1.358637261390686
77000,0.2853051,2.0096305131912233,1.9349246621131897,1.9183649182319642,1.2883960843086242,1.3619203090667724
77100,0.2850811,2.010672128200531,1.9365493893623351,1.9076133012771606,1.2916448831558227,1.3574065446853638
77200,0.2849563,2.0060410141944884,1.9307442784309388,1.9099155068397522,1.3008058190345764,1.3634482502937317
77300,0.2844728,2.0099673509597777,1.9359202980995178,1.907502257823944,1.2916053771972655,1.3595653414726256
77400,0.28203863,2.0132547855377196,1.9402437567710877,1.915716791152954,1.2806669116020202,1.3605079054832458
77500,0.282635,2.0139829397201536,1.9377348303794861,1.9094350218772889,1.2868043780326843,1.3621266961097718
77600,0.28566137,2.0045968890190125,1.9363687872886657,1.916659665107727,1.2874375581741333,1.3643028259277343
77700,0.28472778,2.003811478614807,1.9372376918792724,1.9102063298225402,1.2864911794662475,1.3599222540855407
77800,0.2821837,2.0139946937561035,1.9371912240982057,1.910177266597748,1.288804030418396,1.3596121311187743
77900,0.28359938,2.006785523891449,1.9380630850791931,1.9135841727256775,1.295277762413025,1.3505064845085144
78000,0.28323585,2.005680191516876,1.9372894048690796,1.9086882591247558,1.2883503317832947,1.3586874961853028
78100,0.2850576,2.011471724510193,1.941714346408844,1.9089073300361634,1.2908671498298645,1.3502678990364074
78200,0.28379256,2.015173554420471,1.9324668169021606,1.9113492012023925,1.2937402248382568,1.3600059032440186
78300,0.28472972,2.0119129180908204,1.9355636596679688,1.911247968673706,1.2945339322090148,1.351772928237915
78400,0.2884036,2.010278058052063,1.938555371761322,1.9058632135391236,1.2907977104187012,1.3505686521530151
78500,0.2835386,2.0023380756378173,1.9315059900283813,1.911117970943451,1.298894989490509,1.3569580793380738
78600,0.28391713,2.0023282766342163,1.9347618579864503,1.9166069746017456,1.2884366393089295,1.3523786902427672
78700,0.28741616,2.0087759137153625,1.9371081590652466,1.9168506264686584,1.2909350395202637,1.366583275794983
78800,0.28670818,2.01223361492157,1.9422542452812195,1.9133983612060548,1.2944633603096007,1.3606082558631898
78900,0.2830824,2.012480306625366,1.9383025527000428,1.9137898325920104,1.2878046035766602,1.3611184000968932
79000,0.28374422,2.004672634601593,1.9367858648300171,1.9137316823005677,1.2936838626861573,1.346769678592682
79100,0.2854769,2.006965696811676,1.9364136338233948,1.9100426197052003,1.2888694643974303,1.363508903980255
79200,0.28385454,2.009963059425354,1.9444161772727966,1.9059980034828186,1.2949668407440185,1.3582791447639466
79300,0.28130022,2.0095674991607666,1.941322922706604,1.9127682805061341,1.3046254634857177,1.3617175579071046
79400,0.28641224,2.007519233226776,1.9309465646743775,1.9091579794883728,1.299002504348755,1.353934895992279
79500,0.28317314,2.004898715019226,1.9331155300140381,1.9127680897712707,1.2975647449493408,1.3518948912620545
79600,0.28228444,2.0030700325965882,1.9360136985778809,1.9097381591796876,1.2885205388069152,1.3587141275405883
79700,0.28365198,2.0012072920799255,1.938032865524292,1.9070021748542785,1.2923027515411376,1.3596798062324524
79800,0.28981647,2.0023913025856017,1.9367576599121095,1.9131725311279297,1.2915971636772157,1.3596729397773744
79900,0.28730193,2.0102147102355956,1.9225224137306214,1.9080471754074098,1.2970887184143067,1.3591529250144958
80000,0.28532097,2.0006667494773867,1.9413702726364135,1.9139828085899353,1.2972538113594054,1.3566651821136475
80100,0.28155628,2.007748210430145,1.930247414112091,1.9117912650108337,1.2915483713150024,1.3647561192512512
80200,0.2840343,2.008904719352722,1.9397493124008178,1.9136828064918519,1.2911972761154176,1.3654539704322814
80300,0.27943724,2.0118374824523926,1.9433478236198425,1.9089638948440553,1.2824756383895874,1.358854556083679
80400,0.28740567,2.0088438391685486,1.9370640754699706,1.9147444725036622,1.2905115723609923,1.3608641147613525
80500,0.2847955,2.005354142189026,1.9395780086517334,1.9079793572425843,1.287687063217163,1.3613922953605653
80600,0.28371218,1.9964362502098083,1.9416396737098693,1.9109897375106812,1.2809337854385376,1.3566076278686523
80700,0.28061327,1.9999799966812133,1.936797595024109,1.9120463371276855,1.2929591298103333,1.368215811252594
80800,0.28301924,2.0014783143997192,1.9445762038230896,1.9042029142379762,1.2892728447914124,1.361715829372406
80900,0.28450102,1.9998891711235047,1.942445123195648,1.9104860782623292,1.2968889117240905,1.358262062072754
81000,0.28314447,2.000826394557953,1.935094130039215,1.9061712265014648,1.290346896648407,1.3608980894088745
81100,0.28418052,2.002385878562927,1.93301260471344,1.9109655618667603,1.2912093877792359,1.3540941715240478
81200,0.2834756,2.0081521034240724,1.9389153242111206,1.9106112122535706,1.2930336475372315,1.3530624628067016
81300,0.28050154,2.0077836155891418,1.9383160471916199,1.9116171240806579,1.2891176462173461,1.3636070251464845
81400,0.28360957,2.005313682556152,1.940449845790863,1.9037628412246703,1.2953489422798157,1.3544247984886169
81500,0.28449595,2.0059147477149963,1.9362661123275757,1.9082921028137207,1.2919909715652467,1.359291636943817
81600,0.2817033,1.9999806880950928,1.9420552492141723,1.9172825694084168,1.2857489824295043,1.356416916847229
81700,0.28908437,1.9989228248596191,1.9362473130226134,1.9038448929786682,1.2908360004425048,1.3535796999931335
81800,0.28146297,2.004204976558685,1.9387329697608948,1.9089182019233704,1.2873530030250548,1.3645397067070006
81900,0.27888682,2.0036032795906067,1.9307000041007996,1.9115871071815491,1.2846362829208373,1.3598891615867614
82000,0.28241795,1.9995193958282471,1.9391759157180786,1.9101130962371826,1.290973389148712,1.3548673391342163
82100,0.28256872,2.0096969842910766,1.9421563148498535,1.904377269744873,1.2871811509132385,1.3668351411819457
82200,0.28615206,2.0055083513259886,1.9328064680099488,1.91112060546875,1.2734953999519347,1.3584949612617492
82300,0.28836736,1.9996477723121644,1.938524842262268,1.9176807165145875,1.290548861026764,1.3615254759788513
82400,0.284333,2.0017676949501038,1.9343892693519593,1.9123311161994934,1.2994955897331237,1.3553215384483337
82500,0.28266332,2.003466510772705,1.92909517288208,1.918792188167572,1.2863982439041137,1.362196969985962
82600,0.28391573,2.0027249693870544,1.9291709780693054,1.9095430970191956,1.2926092743873596,1.3497466802597047
82700,0.28444248,2.0049604177474976,1.9351091980934143,1.9050740599632263,1.2854104399681092,1.3617841601371765
82800,0.28329268,2.0035874009132386,1.9426541566848754,1.918105947971344,1.2852227568626404,1.3511313438415526
82900,0.28299373,2.0072701573371887,1.9327148914337158,1.9113502383232117,1.2911160707473754,1.3596750259399415
83000,0.28212538,2.011603260040283,1.9315972328186035,1.9132630825042725,1.2867597937583923,1.3567792773246765
83100,0.28006262,2.017351579666138,1.9308220267295837,1.9122873306274415,1.2902526617050172,1.3614601850509644
83200,0.28146115,2.0058757424354554,1.9435541391372682,1.9052987933158874,1.2903980135917663,1.3604472279548645
83300,0.28594744,2.0076794743537905,1.9421285271644593,1.9091854572296143,1.2892743468284606,1.3633172869682313
83400,0.28627697,2.0085323572158815,1.9438002228736877,1.9105549931526185,1.2847339272499085,1.3502763390541077
83500,0.2810238,2.0066470861434937,1.93601655960083,1.9221028923988341,1.2881243228912354,1.3581713914871216
83600,0.28366995,2.006075930595398,1.9383894562721253,1.9111184477806091,1.2934988260269165,1.3565557718276977
83700,0.28051925,2.0028581023216248,1.9387175798416139,1.9175848722457887,1.2943809151649475,1.3597386360168457
83800,0.28340366,2.0040573596954347,1.9373343110084533,1.9053371787071227,1.289585781097412,1.357516849040985
83900,0.28493953,2.0039676904678343,1.933580231666565,1.9165974259376526,1.289944016933441,1.3535964131355285
84000,0.28304327,2.0084370732307435,1.9378474354743958,1.907492470741272,1.2862234592437745,1.3543325901031493
84100,0.2825126,2.0093950033187866,1.9368466019630433,1.9131606698036194,1.2936675310134889,1.3638277769088745
84200,0.2828689,2.0107495188713074,1.942080807685852,1.9090454816818236,1.296914279460907,1.3534813284873963
84300,0.28451008,2.009092962741852,1.9282840251922608,1.9182289600372315,1.2910352110862733,1.3633170485496522
84400,0.2868533,2.006004500389099,1.9416931390762329,1.9147159814834596,1.3008571863174438,1.357100260257721
84500,0.28257048,2.0131120443344117,1.933898425102234,1.9131298542022706,1.2833409667015077,1.3571000456809998
84600,0.27843934,2.0040221571922303,1.9343337059020995,1.911678969860077,1.2864724755287171,1.3687160968780518
84700,0.2829316,2.0124022006988525,1.9375515699386596,1.9176772713661194,1.2970978021621704,1.361541736125946
84800,0.28885296,1.9988567113876343,1.9363504886627196,1.9153650641441344,1.2895090103149414,1.3618199467658996
84900,0.28362337,2.0028135895729067,1.9345878839492798,1.9138841390609742,1.2948821425437926,1.3437328219413758
85000,0.27897385,2.009030270576477,1.933459722995758,1.9142457008361817,1.296036970615387,1.3579979062080383
85100,0.28802425,2.0117894887924193,1.9324879884719848,1.916011905670166,1.2898833870887756,1.3677895307540893
85200,0.28587246,2.0042699456214903,1.9449775218963623,1.9156422734260559,1.2872281312942504,1.3673778414726256
85300,0.2847895,2.0108346700668336,1.9346877217292786,1.9053426742553712,1.3004049062728882,1.3574731349945068
85400,0.27689764,2.0094186782836916,1.9380589246749877,1.9080546140670775,1.2880568504333496,1.3604291439056397
85500,0.28317183,2.0090818285942076,1.9390173196792602,1.9116656064987183,1.2896260499954224,1.358399546146393
85600,0.28601596,2.0042807817459107,1.932240641117096,1.9167075395584106,1.2882729172706604,1.3588425993919373
85700,0.2847608,2.0030397534370423,1.9327073574066163,1.9151986241340637,1.2866164207458497,1.3580485343933106
85800,0.28605753,2.006623661518097,1.9317419290542603,1.916027045249939,1.2954463481903076,1.3621164679527282
85900,0.28471425,2.00154230594635,1.926487100124359,1.911435353755951,1.2864383459091187,1.361799955368042
86000,0.28629604,2.003969430923462,1.937838363647461,1.9089998483657837,1.2904704213142395,1.355084276199341
86100,0.2865114,2.010635828971863,1.9295295596122741,1.9120266914367676,1.2811164855957031,1.365247917175293
86200,0.2842612,2.0028630018234255,1.9396735906600953,1.9084281921386719,1.287606382369995,1.3590364694595336
86300,0.2809674,2.0004239082336426,1.9391297221183776,1.9128276228904724,1.2853212475776672,1.3651306867599486
86400,0.28449976,2.0026693463325502,1.943951714038849,1.9024017333984375,1.2942863583564759,1.3606440067291259
86500,0.28217167,2.0071682810783384,1.9348517179489135,1.9123417735099792,1.2889940857887268,1.3491991996765136
86600,0.28470275,2.0082040786743165,1.941954529285431,1.9144272089004517,1.2845849871635437,1.3568446397781373
86700,0.28236404,2.0067717909812925,1.9297983765602111,1.90782128572464,1.2791943311691285,1.3606456875801087
86800,0.28095892,2.001655614376068,1.9388951420783997,1.9083043336868286,1.2863532781600953,1.353500497341156
86900,0.28643167,2.008264589309692,1.9389357209205627,1.9066924571990966,1.2831295490264893,1.363499140739441
87000,0.28368375,2.0069573402404783,1.9338907718658447,1.912930154800415,1.292360496520996,1.3578633308410644
87100,0.28448388,2.0048342108726502,1.9310306549072265,1.9043999433517456,1.286726176738739,1.356028640270233
87200,0.28643233,2.006209981441498,1.934790062904358,1.9135449528694153,1.2823371648788453,1.351751720905304
87300,0.285412,2.0128017544746397,1.9329245448112489,1.9105081796646117,1.2868209958076477,1.353596580028534
87400,0.28500554,2.0098188400268553,1.9397191882133484,1.9141241192817688,1.2926500916481019,1.352799165248871
87500,0.28498563,2.005056393146515,1.9281736373901368,1.9165633559226989,1.2941342115402221,1.357392418384552
87600,0.28399226,2.0025827884674072,1.9305172204971313,1.9072590708732604,1.2892051935195923,1.3585578441619872
87700,0.28373647,2.0054682731628417,1.93136727809906,1.9073906302452088,1.2858476519584656,1.3544626832008362
87800,0.2895803,2.003609132766724,1.93424152135849,1.9074396967887879,1.2833245635032653,1.3668277144432068
87900,0.2833739,2.006076729297638,1.9301434636116028,1.915744376182556,1.2897249579429626,1.3591403126716615
88000,0.2868928,2.011194407939911,1.9354895949363708,1.9147439360618592,1.2880504846572876,1.354492449760437
88100,0.28607017,1.996079444885254,1.9283471584320069,1.9092880129814147,1.2796004652976989,1.361471951007843
88200,0.2843175,2.0080523252487184,1.9364152908325196,1.9034238815307618,1.2826530694961549,1.3545880794525147
88300,0.28212652,2.0008824467658997,1.9315912961959838,1.9066019654273987,1.2849884033203125,1.3591925859451295
88400,0.28933042,2.0030972480773928,1.9332376956939696,1.908779788017273,1.2887045383453368,1.3622160315513612
88500,0.2845471,2.0079823613166807,1.9251029729843139,1.9097151160240173,1.2982949376106263,1.3602835655212402
88600,0.2809011,2.0057613611221314,1.9374016404151917,1.9148103952407838,1.2895705938339233,1.359112560749054
88700,0.28199682,2.0021027326583862,1.9282760143280029,1.9060425400733947,1.295087492465973,1.3568848013877868
88800,0.282025,2.0046331763267515,1.9275634765625,1.9093753576278687,1.286967384815216,1.362876284122467
88900,0.28173319,2.0000271797180176,1.9269739389419556,1.9162662029266357,1.2822969436645508,1.3585462689399719
89000,0.2841643,2.0088618755340577,1.9292651414871216,1.9151052355766296,1.2883757829666138,1.3627540349960328
89100,0.28564063,2.003865361213684,1.934946322441101,1.909529173374176,,
89200,0.2854343,2.003295290470123,1.9372952103614807,1.9012797832489015,,
89300,0.28036946,1.9963924407958984,1.9370988845825194,1.899144673347473,,
89400,0.2814216,2.005551290512085,1.9312055826187133,1.9096585154533385,,
89500,0.28587127,2.0130223274230956,1.9338376641273498,1.9124802589416503,,
89600,0.27892232,2.0035635590553285,1.9256247282028198,1.9145155217912462,,
89700,0.28733617,2.011859726905823,1.9390536427497864,,,
89800,0.28245777,2.0084778666496277,1.9379146814346313,,,
89900,0.28837496,2.002375364303589,1.929972195625305,,,
90000,0.2861269,,1.9347142338752747,,,
90100,0.2828732,,1.9281918168067933,,,
90200,0.2841738,,1.9358493447303773,,,
90300,0.28210035,,1.9398822784423828,,,


==> figures/gmm_2d/T_01/steps.csv <==
iter,diffusion,ULA,tempering,dilation,DAZ
0,0.0,0.0,0.0,0.0,0.0
1,0.98930085,0.0011111113,0.27805158,1.1111102e-05,0.99
2,0.9904224,0.0022222225,0.2792408,2.2344393e-05,0.99110013
3,0.9915439,0.0033333339,0.280429,3.3701264e-05,0.9922004
4,0.99266523,0.004444445,0.28161624,4.5182976e-05,0.99330074
5,0.99378645,0.005555556,0.28280252,5.679098e-05,0.9944012
6,0.99490756,0.0066666678,0.28398785,6.8526606e-05,0.9955018
7,0.99602854,0.007777779,0.28517225,8.039124e-05,0.9966025
8,0.9971494,0.00888889,0.28635573,9.238628e-05,0.99770325
9,0.9982702,0.010000002,0.28753832,0.00010451318,0.99880415
10,1.0005115,0.012222224,0.2899008,0.00012916818,1.0010064
11,1.001632,0.0133333355,0.29108074,0.0001416992,1.0021076
12,1.0027523,0.014444446,0.2922598,0.00015436784,1.003209
13,1.0038725,0.015555558,0.29343805,0.00016717569,1.0043105
14,1.0049927,0.01666667,0.29461545,0.0001801242,1.0054121
15,1.0061128,0.01777778,0.295792,0.0001932149,1.0065137
16,1.0072328,0.01888889,0.29696777,0.00020644932,1.0076154
17,1.0083526,0.020000003,0.29814273,0.00021982905,1.0087173
18,1.0094724,0.021111114,0.2993169,0.00023335566,1.0098193
19,1.0117116,0.023333337,0.30166295,0.0002608558,1.0120236
20,1.0128311,0.024444448,0.30283484,0.00027483256,1.0131259
21,1.0139505,0.025555559,0.30400598,0.0002889627,1.0142282
22,1.0150697,0.026666671,0.30517638,0.00030324783,1.0153307
23,1.0161889,0.027777782,0.30634606,0.00031768958,1.0164332
24,1.017308,0.028888892,0.30751503,0.00033228975,1.0175359
25,1.018427,0.030000003,0.30868328,0.0003470499,1.0186387
26,1.0195459,0.031111116,0.3098508,0.00036197194,1.0197415
27,1.0206648,0.032222226,0.31101766,0.00037705753,1.0208445
28,1.0229023,0.034444448,0.31334937,0.0004077266,1.0230507
29,1.0240208,0.03555556,0.31451422,0.00042331353,1.0241538
30,1.0251393,0.036666673,0.31567842,0.0004390712,1.0252571
31,1.0262578,0.03777778,0.316842,0.0004550015,1.0263605
32,1.027376,0.038888894,0.3180049,0.0004711062,1.0274639
33,1.0284944,0.040000007,0.3191672,0.0004873873,1.0285674
34,1.0296125,0.041111115,0.32032886,0.0005038466,1.0296711
35,1.0307306,0.042222228,0.32148993,0.0005204861,1.0307748
36,1.0318487,0.04333334,0.3226504,0.00053730764,1.0318786
37,1.0340844,0.04555556,0.32496956,0.000571505,1.0340865
38,1.0352023,0.046666674,0.32612827,0.0005888847,1.0351905
39,1.03632,0.047777783,0.32728642,0.0006064545,1.0362946
40,1.0374376,0.048888896,0.328444,0.0006242164,1.0373987
41,1.0385551,0.05000001,0.32960102,0.00064217247,1.0385029
42,1.0396726,0.051111117,0.3307575,0.0006603248,1.0396073
43,1.0407901,0.05222223,0.3319134,0.00067867554,1.0407116
44,1.0419074,0.053333342,0.3330688,0.0006972268,1.0418161
45,1.0430248,0.05444445,0.33422366,0.00071598066,1.0429207
46,1.0452591,0.056666672,0.33653182,0.0007541052,1.04513
47,1.0463762,0.057777785,0.33768514,0.0007734803,1.0462347
48,1.0474932,0.058888897,0.33883795,0.0007930668,1.0473396
49,1.0486102,0.060000006,0.33999026,0.00081286713,1.0484445
50,1.0497271,0.06111112,0.3411421,0.0008328836,1.0495495
51,1.050844,0.06222223,0.34229344,0.0008531183,1.0506545
52,1.0519607,0.06333334,0.34344432,0.0008735738,1.0517596
53,1.0530775,0.06444445,0.34459472,0.0008942524,1.0528648
54,1.0541941,0.065555565,0.34574464,0.0009151564,1.05397
55,1.0553107,0.06666668,0.34689412,0.00093628827,1.0550753
56,1.0575436,0.068888895,0.34919173,0.0009792454,1.057286
57,1.05866,0.07000001,0.35033986,0.0010010756,1.0583915
58,1.0597764,0.07111112,0.35148755,0.0010231436,1.059497
59,1.0608927,0.07222223,0.35263482,0.001045452,1.0606027
60,1.062009,0.073333345,0.35378164,0.0010680031,1.0617083
61,1.0631251,0.07444445,0.35492805,0.0010907998,1.0628141
62,1.0642413,0.07555556,0.35607404,0.0011138445,1.0639199
63,1.0653573,0.076666676,0.35721964,0.0011371399,1.0650258
64,1.0664734,0.07777779,0.35836482,0.0011606887,1.0661317
65,1.0687052,0.08000001,0.360654,0.0012085573,1.0683436
66,1.069821,0.08111112,0.361798,0.0012328825,1.0694497
67,1.0709368,0.08222223,0.3629416,0.0012574721,1.0705558
68,1.0720525,0.08333334,0.36408484,0.0012823289,1.071662
69,1.0731682,0.084444456,0.3652277,0.0013074555,1.0727682
70,1.0742838,0.08555557,0.3663702,0.001332855,1.0738745
71,1.0753994,0.08666668,0.36751232,0.0013585303,1.0749809
72,1.076515,0.087777786,0.36865407,0.0013844841,1.0760872
73,1.0776304,0.0888889,0.36979547,0.0014107196,1.0771937
74,1.0798613,0.09111112,0.37207723,0.0014640474,1.0794067
75,1.0809766,0.092222236,0.37321758,0.0014911457,1.0805134
76,1.0820919,0.09333335,0.3743576,0.0015185378,1.08162
77,1.0832071,0.09444445,0.37549728,0.0015462267,1.0827267
78,1.0843223,0.095555566,0.37663662,0.0015742155,1.0838335
79,1.0854375,0.09666668,0.37777564,0.0016025074,1.0849402
80,1.0865526,0.09777779,0.37891433,0.0016311056,1.086047
81,1.0876677,0.098888904,0.38005272,0.0016600132,1.0871539
82,1.0887827,0.10000002,0.38119078,0.0016892337,1.0882609
83,1.0910126,0.102222234,0.38346598,0.0017486264,1.0904748
84,1.0921274,0.10333335,0.3846031,0.0017788052,1.091582
85,1.0932423,0.10444446,0.38573995,0.00180931,1.092689
86,1.0943571,0.10555557,0.3868765,0.0018401446,1.0937963
87,1.0954719,0.106666684,0.38801274,0.0018713123,1.0949035
88,1.0965866,0.10777779,0.38914868,0.0019028165,1.0960107
89,1.0977013,0.1088889,0.39028436,0.0019346607,1.097118
90,1.0988159,0.110000014,0.39141974,0.0019668485,1.0982254
91,1.0999305,0.11111113,0.39255485,0.0019993836,1.0993327
92,1.1021596,0.113333344,0.39482424,0.00206551,1.1015476
93,1.1032741,0.11444446,0.3959585,0.0020991086,1.102655
94,1.1043886,0.11555557,0.39709252,0.0021330693,1.1037626
95,1.105503,0.11666668,0.39822626,0.0021673958,1.1048702
96,1.1066173,0.117777795,0.39935976,0.0022020917,1.1059778
97,1.1077317,0.11888891,0.400493,0.0022371612,1.1070855
98,1.108846,0.12000001,0.401626,0.0022726078,1.1081932
99,1.1099602,0.121111125,0.40275872,0.0023084355,1.1093009
100,1.1110744,0.12222224,0.4038912,0.0023446486,1.1104087
101,1.1133028,0.12444446,0.40615544,0.0024182461,1.1126243
102,1.114417,0.12555557,0.40728718,0.002455639,1.1137322
103,1.1155311,0.12666668,0.40841872,0.0024934332,1.1148401
104,1.1166451,0.1277778,0.40955,0.0025316328,1.1159481
105,1.1177591,0.1288889,0.41068107,0.0025702424,1.117056
106,1.1188731,0.13000001,0.4118119,0.002609266,1.1181641
107,1.1199871,0.13111113,0.4129425,0.0026487077,1.1192721
108,1.121101,0.13222224,0.41407287,0.0026885723,1.1203802
109,1.1222149,0.13333336,0.41520303,0.0027288636,1.1214883
110,1.1233288,0.13444446,0.416333,0.0027695864,1.1225965
111,1.1255565,0.13666669,0.4185922,0.002852344,1.1248128
112,1.1266702,0.13777779,0.4197215,0.0028943876,1.1259211
113,1.127784,0.13888891,0.4208506,0.0029368806,1.1270294
114,1.1288978,0.14000002,0.4219795,0.0029798276,1.1281377
115,1.1300114,0.14111114,0.42310816,0.0030232333,1.129246
116,1.1311251,0.14222224,0.42423666,0.0030671023,1.1303544
117,1.1322387,0.14333335,0.42536494,0.0031114393,1.1314628
118,1.1333524,0.14444447,0.42649305,0.0031562492,1.1325712
119,1.1344659,0.14555557,0.42762095,0.0032015368,1.1336796
120,1.136693,0.1477778,0.42987618,0.0032935648,1.1358967
121,1.1378065,0.1488889,0.4310035,0.003340315,1.1370052
122,1.1389201,0.15000002,0.43213066,0.0033875627,1.1381137
123,1.1400335,0.15111113,0.43325764,0.003435313,1.1392224
124,1.1411469,0.15222225,0.43438444,0.0034835709,1.140331
125,1.1422603,0.15333335,0.43551105,0.0035323414,1.1414397
126,1.1433737,0.15444447,0.4366375,0.00358163,1.1425483
127,1.144487,0.15555558,0.43776375,0.0036314419,1.1436571
128,1.1456003,0.15666668,0.43888983,0.0036817822,1.1447659
129,1.1478269,0.1588889,0.4411415,0.0037840698,1.1469834
130,1.1489402,0.16000003,0.44226706,0.003836028,1.1480922
131,1.1500534,0.16111113,0.4433925,0.0038885365,1.149201
132,1.1511666,0.16222224,0.44451773,0.0039416007,1.1503099
133,1.1522797,0.16333336,0.44564283,0.003995226,1.1514188
134,1.1533929,0.16444446,0.44676778,0.0040494185,1.1525277
135,1.1545061,0.16555558,0.44789255,0.0041041835,1.1536366
136,1.1556191,0.16666669,0.44901717,0.004159527,1.1547456
137,1.1567322,0.1677778,0.45014164,0.004215454,1.1558546
138,1.1589583,0.17000002,0.45239013,0.004329085,1.1580726
139,1.1600714,0.17111114,0.45351416,0.0043868,1.1591816
140,1.1611844,0.17222224,0.45463803,0.0044451226,1.1602907
141,1.1622974,0.17333336,0.45576176,0.0045040594,1.1613998
142,1.1634103,0.17444447,0.45688534,0.004563616,1.162509
143,1.1645232,0.17555557,0.4580088,0.0046237987,1.1636181
144,1.1656362,0.17666669,0.4591321,0.0046846136,1.1647272
145,1.1667491,0.1777778,0.46025527,0.004746067,1.1658365
146,1.167862,0.17888892,0.4613783,0.004808165,1.1669457
147,1.1700877,0.18111113,0.46362397,0.004934322,1.1691642
148,1.1712005,0.18222225,0.46474662,0.0049983934,1.1702734
149,1.1723133,0.18333335,0.46586913,0.005063135,1.1713827
150,1.1734262,0.18444447,0.4669915,0.0051285545,1.172492
151,1.174539,0.18555558,0.46811378,0.0051946575,1.1736014
152,1.1756517,0.1866667,0.4692359,0.005261451,1.1747108
153,1.1767644,0.1877778,0.4703579,0.005328942,1.1758201
154,1.1778771,0.1888889,0.47147977,0.0053971373,1.1769295
155,1.1789898,0.19000003,0.47260153,0.005466043,1.1780388
156,1.1812152,0.19222225,0.4748447,0.0056060157,1.1802578
157,1.1823279,0.19333336,0.4759661,0.005677096,1.1813673
158,1.1834404,0.19444446,0.47708738,0.0057489155,1.1824768
159,1.184553,0.19555558,0.47820854,0.0058214813,1.1835862
160,1.1856656,0.19666669,0.47932962,0.0058948006,1.1846957
161,1.1867782,0.19777781,0.48045057,0.0059688804,1.1858052
162,1.1878908,0.19888891,0.4815714,0.006043728,1.1869148
163,1.1890033,0.20000003,0.48269212,0.006119351,1.1880244
164,1.1901159,0.20111114,0.48381275,0.0061957566,1.189134
165,1.1912284,0.20222224,0.48493326,0.0062729525,1.1902436
166,1.1934533,0.20444447,0.48717397,0.006429746,1.1924628
167,1.1945658,0.20555559,0.48829418,0.006509358,1.1935724
168,1.1956782,0.2066667,0.48941427,0.0065897913,1.1946821
169,1.1967907,0.2077778,0.49053428,0.0066710534,1.1957918
170,1.1979032,0.20888892,0.4916542,0.006753152,1.1969016
171,1.1990156,0.21000002,0.49277398,0.006836095,1.1980113
172,1.200128,0.21111114,0.49389368,0.00691989,1.199121
173,1.2012403,0.21222225,0.4950133,0.007004546,1.2002307
174,1.2023526,0.21333337,0.49613282,0.0070900703,1.2013404
175,1.2045773,0.21555558,0.49837154,0.0072637578,1.20356
176,1.2056897,0.2166667,0.49949077,0.0073519372,1.2046698
177,1.206802,0.2177778,0.50060993,0.0074410182,1.2057797
178,1.2079144,0.21888892,0.501729,0.0075310096,1.2068895
179,1.2090267,0.22000003,0.50284797,0.0076219193,1.2079993
180,1.2101389,0.22111113,0.50396687,0.007713756,1.2091092
181,1.2112511,0.22222225,0.50508565,0.0078065284,1.210219
182,1.2123634,0.22333336,0.50620437,0.007900245,1.2113289
183,1.2134756,0.22444448,0.50732297,0.007994914,1.2124388
184,1.2157,0.22666669,0.5095599,0.008187149,1.2146587
185,1.2168123,0.22777781,0.5106783,0.008284731,1.2157687
186,1.2179245,0.22888891,0.5117966,0.008383301,1.2168787
187,1.2190367,0.23000003,0.5129148,0.008482869,1.2179886
188,1.2201488,0.23111114,0.5140329,0.008583443,1.2190986
189,1.2212609,0.23222226,0.51515096,0.008685034,1.2202085
190,1.222373,0.23333336,0.5162689,0.008787649,1.2213185
191,1.2234851,0.23444447,0.5173868,0.008891298,1.2224286
192,1.2245972,0.23555559,0.5185046,0.008995992,1.2235386
193,1.2268214,0.23777781,0.52074003,0.009208547,1.2257588
194,1.2279335,0.23888892,0.5218576,0.009316429,1.2268689
195,1.2290456,0.24000002,0.52297515,0.009425391,1.227979
196,1.2301577,0.24111114,0.5240926,0.009535446,1.229089
197,1.2312698,0.24222225,0.52521,0.009646601,1.2301991
198,1.2323818,0.24333337,0.5263273,0.009758867,1.2313092
199,1.2334938,0.24444447,0.52744454,0.009872254,1.2324193
200,1.2346058,0.2455556,0.5285617,0.009986771,1.2335293
201,1.2357178,0.2466667,0.5296788,0.010102429,1.2346395
202,1.2379417,0.24888892,0.53191286,0.010337208,1.2368599
203,1.2390537,0.25000003,0.5330298,0.010456349,1.2379701
204,1.2401657,0.25111115,0.5341466,0.01057667,1.2390803
205,1.2412777,0.25222224,0.53526336,0.010698183,1.2401905
206,1.2423897,0.25333336,0.53638005,0.010820898,1.2413007
207,1.2435017,0.25444448,0.5374967,0.010944826,1.2424109
208,1.2446136,0.2555556,0.53861326,0.011069975,1.2435211
209,1.2457255,0.2566667,0.5397298,0.011196358,1.2446313
210,1.2468374,0.2577778,0.5408462,0.011323985,1.2457415
211,1.2479492,0.25888893,0.5419626,0.011452866,1.2468518
212,1.250173,0.26111114,0.54419523,0.011714433,1.2490724
213,1.2512848,0.26222226,0.54531145,0.011847142,1.2501827
214,1.2523967,0.26333338,0.5464276,0.011981148,1.2512931
215,1.2535086,0.26444447,0.5475437,0.012116463,1.2524034
216,1.2546204,0.2655556,0.54865974,0.012253097,1.2535137
217,1.2557323,0.2666667,0.5497758,0.012391062,1.254624
218,1.2568442,0.2677778,0.55089176,0.012530369,1.2557343
219,1.257956,0.26888892,0.5520077,0.012671028,1.2568446
220,1.2590679,0.27000004,0.55312353,0.012813051,1.257955
221,1.2612916,0.27222225,0.5553551,0.013101235,1.2601756
222,1.2624034,0.27333337,0.55647075,0.013247418,1.2612859
223,1.2635151,0.2744445,0.5575864,0.013395011,1.2623963
224,1.2646269,0.27555558,0.55870193,0.013544026,1.2635068
225,1.2657386,0.2766667,0.5598175,0.013694473,1.2646172
226,1.2668504,0.27777782,0.560933,0.013846364,1.2657276
227,1.2679621,0.2788889,0.56204844,0.013999711,1.2668381
228,1.2690738,0.28000003,0.5631638,0.0141545255,1.2679485
229,1.2701856,0.28111115,0.56427914,0.014310819,1.269059
230,1.2724091,0.28333336,0.5665097,0.014627892,1.2712798
231,1.2735208,0.28444448,0.5676249,0.014788695,1.2723902
232,1.2746326,0.2855556,0.56874007,0.014951024,1.2735007
233,1.2757443,0.2866667,0.5698552,0.015114892,1.2746111
234,1.2768561,0.2877778,0.5709703,0.015280312,1.2757215
235,1.2779678,0.28888893,0.5720853,0.015447294,1.276832
236,1.2790796,0.29000005,0.5732003,0.015615853,1.2779424
237,1.2801913,0.29111114,0.57431525,0.015785998,1.2790529
238,1.2813029,0.29222226,0.57543015,0.015957743,1.2801634
239,1.2835262,0.29444447,0.5776598,0.01630608,1.2823845
240,1.2846378,0.2955556,0.5787746,0.016482698,1.2834951
241,1.2857494,0.2966667,0.5798893,0.016660964,1.2846056
242,1.2868611,0.2977778,0.58100396,0.016840892,1.2857162
243,1.2879727,0.29888892,0.58211863,0.017022494,1.2868267
244,1.2890843,0.30000004,0.58323324,0.017205782,1.2879373
245,1.290196,0.30111116,0.5843478,0.017390769,1.2890478
246,1.2913076,0.30222225,0.58546233,0.017577467,1.2901584
247,1.2924192,0.30333337,0.5865768,0.01776589,1.291269
248,1.2946424,0.30555558,0.5888057,0.018147962,1.29349
249,1.2957541,0.3066667,0.58992004,0.018341634,1.2946006
250,1.2968657,0.30777782,0.5910344,0.018537082,1.2957112
251,1.2979773,0.30888894,0.5921487,0.018734317,1.2968217
252,1.299089,0.31000003,0.593263,0.018933354,1.2979323
253,1.3002006,0.31111115,0.5943772,0.019134203,1.2990428
254,1.3013122,0.31222227,0.5954914,0.01933688,1.3001534
255,1.3024238,0.31333336,0.5966056,0.019541394,1.301264
256,1.3035355,0.31444448,0.5977197,0.019747762,1.3023747
257,1.3057585,0.31666672,0.5999479,0.020166105,1.3045961
258,1.30687,0.3177778,0.60106194,0.020378107,1.3057067
259,1.3079815,0.31888893,0.60217595,0.020592013,1.3068174
260,1.309093,0.32000005,0.6032899,0.020807836,1.3079281
261,1.3102045,0.32111114,0.60440385,0.021025589,1.3090388
262,1.311316,0.32222226,0.60551775,0.021245286,1.3101494
263,1.3124275,0.32333338,0.60663164,0.021466939,1.3112601
264,1.313539,0.32444447,0.60774547,0.02169056,1.3123708
265,1.3146505,0.3255556,0.6088593,0.021916166,1.3134815
266,1.315762,0.3266667,0.6099731,0.022143766,1.3145921
267,1.317985,0.32888892,0.61220056,0.022605006,1.3168135
268,1.3190966,0.33000004,0.6133143,0.02283867,1.3179241
269,1.3202081,0.33111116,0.6144279,0.023074383,1.3190348
270,1.3213196,0.33222225,0.6155416,0.023312157,1.3201455
271,1.3224311,0.33333337,0.6166552,0.023552004,1.3212562
272,1.3235426,0.3344445,0.61776876,0.02379394,1.3223668
273,1.3246541,0.3355556,0.6188823,0.024037976,1.3234775
274,1.3257656,0.3366667,0.61999583,0.024284124,1.3245882
275,1.3268771,0.33777782,0.62110937,0.0245324,1.3256989
276,1.3291001,0.34000003,0.6233363,0.025035383,1.3279202
277,1.3302116,0.34111115,0.62444973,0.025290117,1.329031
278,1.3313231,0.34222227,0.62556314,0.02554703,1.3301418
279,1.3324347,0.34333336,0.6266765,0.025806133,1.3312526
280,1.3335462,0.34444448,0.62778986,0.026067441,1.3323634
281,1.3346575,0.3455556,0.62890315,0.026330968,1.3334742
282,1.3357689,0.34666672,0.63001645,0.026596725,1.334585
283,1.3368803,0.3477778,0.63112974,0.026864726,1.3356957
284,1.3379917,0.34888893,0.632243,0.027134983,1.3368065
285,1.3402145,0.35111114,0.6344694,0.027682317,1.3390281
286,1.3413259,0.35222226,0.63558257,0.027959421,1.3401389
287,1.3424373,0.35333338,0.63669574,0.028238833,1.3412497
288,1.3435487,0.3544445,0.63780886,0.028520565,1.3423605
289,1.34466,0.3555556,0.638922,0.028804632,1.3434713
290,1.3457714,0.3566667,0.6400351,0.029091043,1.3445821
291,1.3468828,0.35777783,0.64114815,0.029379813,1.3456929
292,1.3479942,0.35888892,0.6422612,0.029670954,1.3468037
293,1.3491056,0.36000004,0.6433742,0.029964479,1.3479145
294,1.3513284,0.36222225,0.6456002,0.030558731,1.350136
295,1.3524398,0.36333337,0.64671314,0.030859483,1.3512468
296,1.3535511,0.3644445,0.6478261,0.031162668,1.3523576
297,1.3546625,0.3655556,0.648939,0.0314683,1.3534684
298,1.3557739,0.3666667,0.6500519,0.031776387,1.3545792
299,1.3568853,0.36777782,0.65116477,0.032086946,1.35569
300,1.3579967,0.36888894,0.65227765,0.032399986,1.3568008
301,1.3591081,0.37000003,0.65339047,0.03271552,1.3579116
302,1.3602195,0.37111115,0.6545033,0.033033565,1.3590224
303,1.3624423,0.3733334,0.65672886,0.033677217,1.361244
304,1.3635536,0.37444448,0.6578416,0.034002848,1.3623548
305,1.364665,0.3755556,0.6589544,0.034331035,1.3634655
306,1.3657764,0.37666672,0.66006714,0.034661785,1.3645763
307,1.3668878,0.3777778,0.66117984,0.034995113,1.3656871
308,1.3679992,0.37888893,0.66229254,0.03533103,1.366798
309,1.3691106,0.38000005,0.66340524,0.035669547,1.367909
310,1.370222,0.38111117,0.6645179,0.036010675,1.3690199
311,1.3713334,0.38222227,0.6656305,0.036354423,1.3701308
312,1.3735561,0.3844445,0.66785574,0.03704983,1.3723526
313,1.3746675,0.3855556,0.6689683,0.037401512,1.3734635
314,1.3757789,0.38666672,0.6700809,0.037755862,1.3745744
315,1.3768903,0.38777784,0.6711935,0.038112886,1.3756853
316,1.3780016,0.38888893,0.672306,0.0384726,1.3767962
317,1.3791128,0.39000005,0.6734185,0.03883501,1.3779072
318,1.3802241,0.39111117,0.67453104,0.03920013,1.3790181
319,1.3813354,0.3922223,0.67564356,0.03956797,1.380129
320,1.3824466,0.39333338,0.676756,0.039938536,1.3812399
321,1.3835579,0.3944445,0.6778685,0.040311843,1.3823508
322,1.3857805,0.3966667,0.6800934,0.04106671,1.3845726
323,1.3868917,0.39777783,0.6812058,0.04144829,1.3856835
324,1.388003,0.39888895,0.6823182,0.041832652,1.3867944
325,1.3891143,0.40000007,0.6834306,0.042219803,1.3879054
326,1.3902255,0.40111116,0.684543,0.042609747,1.3890163
327,1.3913368,0.40222228,0.68565536,0.0430025,1.3901272
328,1.3924481,0.4033334,0.6867677,0.04339807,1.3912381
329,1.3935593,0.4044445,0.68788004,0.043796465,1.392349
330,1.3946706,0.4055556,0.6889924,0.044197693,1.3934599
331,1.3968931,0.40777782,0.69121695,0.045008685,1.3956817
332,1.3980044,0.40888894,0.6923292,0.045418467,1.3967927
333,1.3991157,0.41000006,0.6934415,0.045831118,1.3979036
334,1.400227,0.41111118,0.6945538,0.046246644,1.3990145
335,1.4013382,0.41222227,0.695666,0.046665054,1.4001254
336,1.4024495,0.4133334,0.69677824,0.047086354,1.4012363
337,1.4035608,0.4144445,0.69789046,0.047510557,1.4023472
338,1.404672,0.4155556,0.6990027,0.047937665,1.4034581
339,1.4057833,0.41666672,0.7001149,0.04836769,1.404569
340,1.4080058,0.41888896,0.70233923,0.049236514,1.4067909
341,1.4091171,0.42000005,0.7034514,0.049675327,1.4079018
342,1.4102284,0.42111117,0.70456356,0.050117083,1.4090127
343,1.4113396,0.4222223,0.7056757,0.05056179,1.4101236
344,1.4124509,0.42333338,0.7067878,0.051009454,1.4112345
345,1.4135622,0.4244445,0.7078999,0.051460084,1.4123454
346,1.4146734,0.42555562,0.70901203,0.051913682,1.4134563
347,1.4157847,0.42666674,0.71012414,0.052370258,1.4145672
348,1.416896,0.42777783,0.71123624,0.052829813,1.4156781
349,1.4191185,0.43000007,0.7134603,0.05375789,1.4179
350,1.4202298,0.43111116,0.71457237,0.054226425,1.4190109
351,1.4213411,0.43222228,0.7156844,0.05469796,1.4201218
352,1.4224523,0.4333334,0.71679646,0.055172507,1.4212327
353,1.4235636,0.4344445,0.7179085,0.055650067,1.4223436
354,1.4246749,0.4355556,0.7190205,0.056130644,1.4234545
355,1.4257861,0.43666673,0.72013247,0.056614246,1.4245654
356,1.4268974,0.43777785,0.72124445,0.057100873,1.4256763
357,1.4280087,0.43888894,0.72235644,0.057590533,1.4267873
358,1.4302312,0.44111118,0.7245804,0.058578964,1.4290093
359,1.4313425,0.44222227,0.72569233,0.059077743,1.4301203
360,1.4324538,0.4433334,0.72680426,0.05957957,1.4312314
361,1.433565,0.4444445,0.7279162,0.060084444,1.4323424
362,1.4346763,0.44555563,0.7290281,0.060592372,1.4334534
363,1.4357876,0.44666672,0.73014003,0.061103355,1.4345645
364,1.4368988,0.44777784,0.73125196,0.061617397,1.4356755
365,1.4380101,0.44888896,0.7323639,0.0621345,1.4367865
366,1.4391214,0.45000005,0.73347574,0.06265467,1.4378976
367,1.4413439,0.4522223,0.7356995,0.0637042,1.4401196
368,1.4424552,0.45333338,0.73681134,0.06423357,1.4412307
369,1.4435664,0.4544445,0.7379232,0.06476601,1.4423417
370,1.4446777,0.45555562,0.73903507,0.06530153,1.4434527
371,1.445789,0.45666674,0.74014693,0.06584012,1.4445637
372,1.4469002,0.45777783,0.74125874,0.06638178,1.4456748
373,1.4480115,0.45888895,0.74237055,0.066926524,1.4467858
374,1.4491228,0.46000007,0.74348235,0.06747434,1.4478968
375,1.450234,0.46111116,0.74459416,0.06802524,1.4490079
376,1.4513453,0.46222228,0.74570596,0.06857921,1.4501189
377,1.4535679,0.46444452,0.7479296,0.06969639,1.452341
378,1.4546791,0.4655556,0.7490414,0.07025959,1.453452
379,1.4557904,0.46666673,0.7501531,0.070825875,1.454563
380,1.4569017,0.46777785,0.75126487,0.07139523,1.455674
381,1.4580128,0.46888894,0.7523766,0.07196767,1.4567851
382,1.459124,0.47000006,0.75348836,0.07254318,1.4578961
383,1.4602351,0.47111118,0.7546001,0.073121764,1.4590071
384,1.4613463,0.47222227,0.75571185,0.07370342,1.4601182
385,1.4624574,0.4733334,0.7568236,0.07428815,1.4612292
386,1.4646797,0.47555563,0.75904703,0.07546681,1.4634513
387,1.4657909,0.47666672,0.7601587,0.07606074,1.4645623
388,1.466902,0.47777784,0.7612704,0.076657735,1.4656733
389,1.4680132,0.47888896,0.7623821,0.07725778,1.4667844
390,1.4691243,0.48000005,0.7634938,0.07786089,1.4678954
391,1.4702355,0.48111117,0.76460546,0.078467056,1.4690064
392,1.4713466,0.4822223,0.76571715,0.07907627,1.4701174
393,1.4724578,0.4833334,0.76682884,0.07968853,1.4712285
394,1.4735689,0.4844445,0.7679405,0.08030383,1.4723395
395,1.4757912,0.48666674,0.7701638,0.081543565,1.4745616
396,1.4769024,0.48777783,0.7712754,0.08216798,1.4756726
397,1.4780135,0.48888895,0.772387,0.08279543,1.4767836
398,1.4791247,0.49000007,0.77349865,0.08342591,1.4778947
399,1.4802358,0.4911112,0.7746103,0.0840594,1.4790057
400,1.481347,0.49222228,0.7757219,0.08469591,1.4801167
401,1.4824581,0.4933334,0.77683353,0.08533543,1.4812278
402,1.4835693,0.49444452,0.77794516,0.085977964,1.4823388
403,1.4846804,0.4955556,0.7790568,0.0866235,1.4834498
404,1.4869027,0.49777785,0.78128,0.08792354,1.4856719
405,1.4880139,0.49888894,0.78239155,0.088578045,1.4867829
406,1.489125,0.50000006,0.7835031,0.08923552,1.4878939
407,1.4902362,0.50111115,0.7846147,0.08989597,1.489005
408,1.4913473,0.5022223,0.78572625,0.09055939,1.490116
409,1.4924585,0.5033334,0.7868378,0.09122577,1.491227
410,1.4935696,0.5044445,0.7879494,0.0918951,1.4923381
411,1.4946808,0.5055556,0.78906095,0.092567384,1.4934491
412,1.4957919,0.5066667,0.7901725,0.09324261,1.4945601
413,1.4980142,0.50888896,0.79239565,0.09460184,1.4967822
414,1.4991254,0.51000005,0.7935072,0.09528584,1.4978932
415,1.5002365,0.5111112,0.7946187,0.095972754,1.4990042
416,1.5013477,0.5122223,0.79573023,0.096662566,1.5001153
417,1.5024588,0.5133334,0.79684174,0.09735528,1.5012263
418,1.50357,0.51444453,0.79795325,0.09805088,1.5023373
419,1.5046811,0.5155556,0.79906476,0.098749354,1.5034484
420,1.5057923,0.5166667,0.80017626,0.09945071,1.5045594
421,1.5069034,0.51777786,0.8012878,0.10015492,1.5056704
422,1.5080146,0.51888895,0.8023993,0.10086199,1.5067815
423,1.5102369,0.5211112,0.8046223,0.102284655,1.5090035
424,1.511348,0.5222223,0.8057338,0.10300024,1.5101146
425,1.5124592,0.52333343,0.8068453,0.103718646,1.5112256
426,1.5135703,0.5244445,0.8079568,0.10443986,1.5123366
427,1.5146815,0.5255556,0.80906826,0.10516388,1.5134476
428,1.5157926,0.52666676,0.8101797,0.10589069,1.5145587
429,1.5169038,0.52777785,0.81129116,0.10662028,1.5156697
430,1.5180149,0.52888894,0.8124026,0.10735265,1.5167807
431,1.519126,0.5300001,0.81351405,0.10808778,1.5178918
432,1.5213484,0.5322223,0.81573695,0.109566286,1.5201138
433,1.5224595,0.5333334,0.8168484,0.110309646,1.5212249
434,1.5235707,0.5344445,0.81795985,0.11105573,1.5223359
435,1.5246818,0.5355556,0.8190713,0.11180453,1.5234469
436,1.525793,0.53666675,0.82018274,0.11255603,1.524558
437,1.5269041,0.53777784,0.8212942,0.113310225,1.525669
438,1.5280153,0.53888893,0.82240564,0.1140671,1.52678
439,1.5291264,0.5400001,0.8235171,0.11482665,1.527891
440,1.5302376,0.5411112,0.82462853,0.11558886,1.5290021
441,1.5324599,0.5433334,0.82685137,0.117121205,1.5312241
442,1.533571,0.5444445,0.82796276,0.11789133,1.5323352
443,1.5346822,0.54555565,0.82907414,0.11866406,1.5334462
444,1.5357933,0.54666674,0.83018553,0.11943941,1.5345572
445,1.5369045,0.54777783,0.8312969,0.120217346,1.5356683
446,1.5380156,0.548889,0.8324083,0.12099786,1.5367793
447,1.5391268,0.5500001,0.8335197,0.12178095,1.5378903
448,1.5402379,0.55111116,0.8346311,0.122566596,1.5390013
449,1.541349,0.5522223,0.8357425,0.123354785,1.5401124
450,1.5435714,0.5544445,0.83796525,0.12493876,1.5423344
451,1.5446825,0.55555564,0.83907664,0.12573452,1.5434455
452,1.5457937,0.55666673,0.840188,0.12653278,1.5445565
453,1.5469048,0.5577778,0.8412994,0.12733352,1.5456675
454,1.548016,0.558889,0.8424108,0.12813675,1.5467786
455,1.5491271,0.56000006,0.8435222,0.12894244,1.5478896
456,1.5502383,0.5611112,0.8446336,0.12975058,1.5490006
457,1.5513494,0.5622223,0.84574497,0.13056116,1.5501117
458,1.5524606,0.5633334,0.84685636,0.13137417,1.5512227
459,1.5546829,0.56555563,0.849079,0.1330074,1.5534447
460,1.555794,0.5666667,0.85019034,0.13382761,1.5545558
461,1.5569052,0.5677779,0.85130167,0.1346502,1.5556668
462,1.5580163,0.56888896,0.852413,0.13547514,1.5567778
463,1.5591274,0.57000005,0.8535243,0.13630244,1.5578889
464,1.5602386,0.5711112,0.85463566,0.13713208,1.5589999
465,1.5613497,0.5722223,0.855747,0.13796404,1.5601109
466,1.5624609,0.5733334,0.8568583,0.13879831,1.561222
467,1.563572,0.57444453,0.85796964,0.13963489,1.562333
468,1.5657943,0.5766667,0.8601923,0.1413149,1.564555
469,1.5669055,0.57777786,0.8613036,0.14215828,1.5656661
470,1.5680166,0.57888895,0.86241496,0.14300393,1.5667771
471,1.5691278,0.5800001,0.8635263,0.1438518,1.5678881
472,1.570239,0.5811112,0.8646376,0.14470191,1.5689992
473,1.5713501,0.5822223,0.86574894,0.14555423,1.5701102
474,1.5724612,0.58333343,0.8668603,0.14640874,1.5712212
475,1.5735724,0.5844445,0.8679716,0.14726543,1.5723323
476,1.5746835,0.5855556,0.8690829,0.14812429,1.5734433
477,1.5757947,0.58666676,0.87019426,0.14898531,1.5745543
478,1.578017,0.58888894,0.8724169,0.15071377,1.5767764
479,1.5791281,0.5900001,0.87352824,0.15158118,1.5778874
480,1.5802393,0.5911112,0.8746396,0.1524507,1.5789984
481,1.5813504,0.5922223,0.87575084,0.15332231,1.5801095
482,1.5824616,0.5933334,0.8768621,0.154196,1.5812205
483,1.5835727,0.5944445,0.8779734,0.15507175,1.5823315
484,1.5846839,0.5955556,0.87908465,0.15594956,1.5834426
485,1.585795,0.59666675,0.8801959,0.1568294,1.5845536
486,1.5869062,0.59777784,0.8813072,0.15771127,1.5856646
487,1.5891285,0.6000001,0.8835297,0.15948103,1.5878867
488,1.5902396,0.6011112,0.884641,0.1603689,1.5889977
489,1.5913508,0.6022223,0.88575226,0.16125874,1.5901088
490,1.592462,0.6033334,0.8868635,0.16215055,1.5912198
491,1.5935731,0.6044445,0.8879748,0.1630443,1.5923308
492,1.5946842,0.60555565,0.88908607,0.16393998,1.5934418
493,1.5957954,0.60666674,0.89019734,0.16483758,1.5945529
494,1.5969065,0.60777783,0.8913086,0.16573709,1.5956639
495,1.5980177,0.608889,0.8924199,0.1666385,1.5967749
496,1.60024,0.61111116,0.8946424,0.16844694,1.598997
497,1.6013511,0.6122223,0.8957537,0.16935396,1.600108
498,1.6024623,0.6133334,0.89686495,0.17026281,1.601219
499,1.6035734,0.6144445,0.8979762,0.1711735,1.6023301
500,1.6046846,0.61555564,0.8990875,0.172086,1.6034411
501,1.6057957,0.61666673,0.90019876,0.1730003,1.6045521
502,1.6069069,0.6177779,0.90131,0.1739164,1.6056632
503,1.608018,0.618889,0.9024213,0.17483428,1.6067742
504,1.6091292,0.62000006,0.90353256,0.17575392,1.6078852
505,1.6113515,0.6222223,0.9057551,0.17759846,1.6101073
506,1.6124626,0.6233334,0.9068664,0.17852332,1.6112183
507,1.6135738,0.62444454,0.90797764,0.1794499,1.6123294
508,1.6146849,0.62555563,0.9090889,0.18037818,1.6134404
509,1.6157961,0.6266667,0.9102002,0.18130815,1.6145514
510,1.6169072,0.6277779,0.91131145,0.1822398,1.6156625
511,1.6180184,0.62888896,0.9124227,0.1831731,1.6167735
512,1.6191295,0.63000005,0.913534,0.18410806,1.6178846
513,1.6202407,0.6311112,0.9146452,0.18504466,1.6189958
514,1.622463,0.63333344,0.9168676,0.18692273,1.6212181
515,1.6235741,0.63444453,0.9179788,0.18786417,1.6223292
516,1.6246853,0.6355556,0.91909003,0.1888072,1.6234404
517,1.6257964,0.6366668,0.92020124,0.18975182,1.6245515
518,1.6269076,0.63777786,0.92131245,0.190698,1.6256627
519,1.6280187,0.63888896,0.92242366,0.19164573,1.6267738
520,1.6291299,0.6400001,0.92353487,0.192595,1.627885
521,1.630241,0.6411112,0.9246461,0.1935458,1.6289961
522,1.6313522,0.6422223,0.9257573,0.19449812,1.6301073
523,1.6335745,0.6444445,0.9279797,0.19640726,1.6323296
524,1.6346856,0.6455556,0.9290909,0.19736406,1.6334407
525,1.6357968,0.64666677,0.9302021,0.19832233,1.6345519
526,1.6369079,0.64777786,0.93131334,0.19928205,1.635663
527,1.6380191,0.64888895,0.93242455,0.20024322,1.6367742
528,1.6391302,0.6500001,0.93353575,0.20120582,1.6378853
529,1.6402414,0.6511112,0.93464696,0.20216985,1.6389965
530,1.6413525,0.65222234,0.9357582,0.20313528,1.6401076
531,1.6424637,0.6533334,0.9368694,0.20410211,1.6412188
532,1.6435748,0.6544445,0.9379806,0.20507035,1.6423299
533,1.6457971,0.65666676,0.940203,0.20701092,1.6445522
534,1.6469083,0.65777785,0.9413142,0.20798324,1.6456634
535,1.6480194,0.658889,0.94242543,0.20895691,1.6467745
536,1.6491306,0.6600001,0.94353664,0.20993191,1.6478857
537,1.6502417,0.6611112,0.94464785,0.21090823,1.6489968
538,1.6513529,0.6622223,0.94575906,0.21188585,1.650108
539,1.652464,0.6633334,0.94687027,0.21286479,1.6512191
540,1.6535752,0.6644445,0.9479815,0.213845,1.6523303
541,1.6546863,0.66555566,0.9490927,0.2148265,1.6534414
542,1.6569086,0.66777784,0.9513151,0.21679327,1.6556637
543,1.6580198,0.668889,0.9524263,0.21777852,1.6567749
544,1.6591309,0.6700001,0.9535375,0.218765,1.657886
545,1.6602421,0.6711112,0.95464873,0.21975271,1.6589972
546,1.6613532,0.6722223,0.95575994,0.22074164,1.6601083
547,1.6624644,0.6733334,0.95687115,0.22173177,1.6612195
548,1.6635755,0.67444456,0.95798236,0.22272308,1.6623306
549,1.6646867,0.67555565,0.9590936,0.22371559,1.6634418
550,1.6657978,0.67666674,0.9602048,0.22470926,1.6645529
551,1.6680201,0.678889,0.9624272,0.22670007,1.6667752
552,1.6691313,0.68000007,0.9635384,0.2276972,1.6678864
553,1.6702424,0.6811112,0.9646496,0.22869545,1.6689975
554,1.6713536,0.6822223,0.9657608,0.22969483,1.6701087
555,1.6724647,0.6833334,0.96687204,0.23069532,1.6712198
556,1.6735759,0.68444455,0.96798325,0.23169692,1.672331
557,1.674687,0.68555564,0.96909446,0.2326996,1.6734421
558,1.6757982,0.6866667,0.97020566,0.23370336,1.6745533
559,1.6769093,0.6877779,0.9713169,0.23470819,1.6756644
560,1.6791316,0.6900001,0.9735393,0.23672104,1.6778867
561,1.6802428,0.6911112,0.9746505,0.23772903,1.6789979
562,1.6813539,0.6922223,0.9757617,0.23873806,1.680109
563,1.6824651,0.69333345,0.97687286,0.23974812,1.6812202
564,1.6835762,0.69444454,0.977984,0.2407592,1.6823313
565,1.6846874,0.6955556,0.97909516,0.24177127,1.6834425
566,1.6857985,0.6966668,0.9802063,0.24278434,1.6845536
567,1.6869097,0.69777787,0.98131746,0.2437984,1.6856648
568,1.6880208,0.69888896,0.9824286,0.24481344,1.6867759
569,1.6902431,0.7011112,0.9846509,0.24684642,1.6889982
570,1.6913543,0.7022223,0.98576206,0.24786435,1.6901094
571,1.6924654,0.70333344,0.9868732,0.24888322,1.6912205
572,1.6935766,0.7044445,0.98798436,0.24990302,1.6923317
573,1.6946877,0.7055556,0.9890955,0.25092375,1.6934428
574,1.6957989,0.70666677,0.99020666,0.2519454,1.694554
575,1.69691,0.70777786,0.9913178,0.25296795,1.6956651
576,1.6980212,0.708889,0.99242896,0.25399143,1.6967763
577,1.6991323,0.7100001,0.9935401,0.2550158,1.6978874
578,1.7013546,0.71222234,0.9957624,0.25706714,1.7001097
579,1.7024658,0.7133334,0.99687356,0.25809413,1.7012209
580,1.7035769,0.7144445,0.9979847,0.25912198,1.702332
581,1.7046881,0.71555567,0.99909586,0.26015067,1.7034432
582,1.7057992,0.71666676,1.0002071,0.2611802,1.7045543
583,1.7069104,0.71777785,1.0013182,0.26221055,1.7056655
584,1.7080215,0.718889,1.0024294,0.26324174,1.7067766
585,1.7091327,0.7200001,1.0035405,0.26427376,1.7078878
586,1.7102438,0.7211112,1.0046517,0.2653066,1.7089989
587,1.711355,0.7222223,1.0057628,0.26634023,1.7101101
588,1.7135773,0.7244445,1.0079851,0.26840988,1.7123324
589,1.7146884,0.72555566,1.0090963,0.26944587,1.7134435
590,1.7157996,0.72666675,1.0102074,0.27048263,1.7145547
591,1.7169107,0.7277779,1.0113186,0.27152017,1.7156658
592,1.7180219,0.728889,1.0124297,0.27255848,1.716777
593,1.719133,0.7300001,1.0135409,0.27359754,1.7178881
594,1.7202442,0.7311112,1.014652,0.27463734,1.7189993
595,1.7213553,0.7322223,1.0157632,0.2756779,1.7201104
596,1.7224665,0.7333334,1.0168743,0.27671915,1.7212216
597,1.7246888,0.73555565,1.0190966,0.27880383,1.7234439
598,1.7257999,0.73666674,1.0202078,0.27984723,1.724555
599,1.7269111,0.7377779,1.0213189,0.28089136,1.7256662
600,1.7280222,0.738889,1.0224301,0.28193617,1.7267773
601,1.7291334,0.74000007,1.0235412,0.28298166,1.7278885
602,1.7302445,0.7411112,1.0246524,0.28402784,1.7289996
603,1.7313557,0.7422223,1.0257635,0.2850747,1.7301108
604,1.7324668,0.74333346,1.0268747,0.28612223,1.7312219
605,1.733578,0.74444455,1.0279858,0.28717044,1.7323331
606,1.7358003,0.7466668,1.0302081,0.2892688,1.7345554
607,1.7369114,0.7477779,1.0313193,0.29031894,1.7356665
608,1.7380226,0.74888897,1.0324304,0.2913697,1.7367777
609,1.7391337,0.7500001,1.0335416,0.2924211,1.7378888
610,1.7402449,0.7511112,1.0346527,0.29347312,1.739
611,1.741356,0.7522223,1.0357639,0.29452577,1.7401111
612,1.7424672,0.75333345,1.036875,0.29557905,1.7412223
613,1.7435783,0.75444454,1.0379862,0.29663292,1.7423334
614,1.7446895,0.7555556,1.0390973,0.29768738,1.7434446
615,1.7469118,0.75777787,1.0413196,0.2997981,1.7456669
616,1.7480229,0.75888896,1.0424308,0.30085433,1.746778
617,1.7491341,0.7600001,1.0435419,0.30191115,1.7478892
618,1.7502452,0.7611112,1.044653,0.30296853,1.7490003
619,1.7513564,0.76222235,1.0457642,0.30402648,1.7501115
620,1.7524675,0.76333344,1.0468754,0.305085,1.7512226
621,1.7535787,0.76444453,1.0479865,0.30614406,1.7523338
622,1.7546898,0.7655557,1.0490977,0.30720368,1.7534449
623,1.755801,0.76666677,1.0502088,0.30826384,1.7545561
624,1.7580233,0.768889,1.0524311,0.31038576,1.7567784
625,1.7591344,0.7700001,1.0535423,0.3114475,1.7578895
626,1.7602456,0.7711112,1.0546534,0.31250978,1.7590007
627,1.7613567,0.77222234,1.0557646,0.31357256,1.7601118
628,1.7624679,0.77333343,1.0568757,0.31463584,1.761223
629,1.763579,0.7744445,1.0579869,0.31569964,1.7623341
630,1.7646902,0.7755557,1.059098,0.31676394,1.7634453
631,1.7658013,0.77666676,1.0602092,0.31782874,1.7645564
632,1.7669125,0.77777785,1.0613203,0.31889403,1.7656676
633,1.7680236,0.778889,1.0624315,0.3199598,1.7667787
634,1.7702459,0.78111124,1.0646538,0.3220928,1.769001
635,1.771357,0.78222233,1.0657649,0.32316,1.7701122
636,1.7724682,0.7833334,1.066876,0.32422766,1.7712233
637,1.7735794,0.7844446,1.0679872,0.32529578,1.7723345
638,1.7746905,0.78555566,1.0690984,0.32636437,1.7734456
639,1.7758017,0.78666675,1.0702095,0.3274334,1.7745568
640,1.7769128,0.7877779,1.0713207,0.3285029,1.7756679
641,1.778024,0.788889,1.0724318,0.32957283,1.776779
642,1.7791351,0.7900001,1.073543,0.3306432,1.7778902
643,1.7813574,0.7922223,1.0757653,0.33278522,1.7801125
644,1.7824686,0.7933334,1.0768764,0.33385688,1.7812237
645,1.7835797,0.79444456,1.0779876,0.33492896,1.7823348
646,1.7846909,0.79555565,1.0790987,0.33600146,1.783446
647,1.785802,0.79666674,1.0802099,0.33707437,1.7845571
648,1.7869132,0.7977779,1.081321,0.33814767,1.7856683
649,1.7880243,0.798889,1.0824322,0.3392214,1.7867794
650,1.7891355,0.80000013,1.0835433,0.3402955,1.7878906
651,1.7902466,0.8011112,1.0846545,0.34137002,1.7890017
652,1.7924689,0.80333346,1.0868767,0.34352022,1.791224
653,1.79358,0.80444455,1.0879879,0.3445959,1.7923352
654,1.7946912,0.80555564,1.089099,0.34567195,1.7934463
655,1.7958024,0.8066668,1.0902102,0.34674838,1.7945575
656,1.7969135,0.8077779,1.0913213,0.34782517,1.7956686
657,1.7980247,0.808889,1.0924325,0.34890234,1.7967798
658,1.7991358,0.8100001,1.0935436,0.34997988,1.7978909
659,1.800247,0.8111112,1.0946548,0.35105777,1.799002
660,1.8013581,0.8122223,1.095766,0.35213602,1.8001132
661,1.8035804,0.81444454,1.0979882,0.35429356,1.8023355
662,1.8046916,0.81555563,1.0990994,0.35537285,1.8034467
663,1.8058027,0.8166668,1.1002105,0.35645247,1.8045578
664,1.8069139,0.8177779,1.1013217,0.35753244,1.805669
665,1.808025,0.818889,1.1024328,0.35861275,1.8067801
666,1.8091362,0.8200001,1.103544,0.35969338,1.8078912
667,1.8102473,0.8211112,1.1046551,0.36077434,1.8090024
668,1.8113585,0.82222235,1.1057663,0.36185563,1.8101135
669,1.8124696,0.82333344,1.1068774,0.36293724,1.8112247
670,1.8146919,0.8255557,1.1090997,0.3651014,1.813447
671,1.815803,0.8266668,1.1102109,0.36618394,1.8145581
672,1.8169142,0.82777786,1.111322,0.3672668,1.8156693
673,1.8180254,0.828889,1.1124332,0.36834997,1.8167804
674,1.8191365,0.8300001,1.1135443,0.36943343,1.8178916
675,1.8202477,0.8311112,1.1146555,0.3705172,1.8190027
676,1.8213588,0.83222234,1.1157666,0.37160125,1.8201139
677,1.82247,0.83333343,1.1168778,0.3726856,1.821225
678,1.8235811,0.8344445,1.117989,0.37377024,1.8223362
679,1.8258034,0.83666676,1.1202112,0.37594035,1.8245585
680,1.8269145,0.8377779,1.1213224,0.37702584,1.8256696
681,1.8280257,0.838889,1.1224335,0.3781116,1.8267808
682,1.8291368,0.8400001,1.1235447,0.37919763,1.827892
683,1.830248,0.84111124,1.1246558,0.38028392,1.8290031
684,1.8313591,0.84222233,1.125767,0.38137048,1.8301142
685,1.8324703,0.8433334,1.1268781,0.38245732,1.8312254
686,1.8335814,0.8444446,1.1279893,0.38354442,1.8323365
687,1.8346926,0.84555566,1.1291004,0.38463178,1.8334477
688,1.8358037,0.84666675,1.1302116,0.3857194,1.8345588
689,1.838026,0.848889,1.1324339,0.38789538,1.8367811
690,1.8391372,0.8500001,1.133545,0.38898376,1.8378923
691,1.8402483,0.85111123,1.1346562,0.39007238,1.8390034
692,1.8413595,0.8522223,1.1357673,0.39116123,1.8401146
693,1.8424706,0.8533335,1.1368785,0.39225033,1.8412257
694,1.8435818,0.85444456,1.1379896,0.39333966,1.8423369
695,1.844693,0.85555565,1.1391008,0.39442924,1.843448
696,1.8458041,0.8566668,1.1402119,0.39551905,1.8445592
697,1.8469152,0.8577779,1.1413231,0.3966091,1.8456703
698,1.8491375,0.86000013,1.1435454,0.39878985,1.8478926
699,1.8502487,0.8611112,1.1446565,0.39988056,1.8490038
700,1.8513598,0.8622223,1.1457677,0.4009715,1.850115
701,1.852471,0.86333346,1.1468788,0.40206265,1.8512261
702,1.8535821,0.86444455,1.14799,0.40315402,1.8523372
703,1.8546933,0.86555564,1.1491011,0.40424562,1.8534484
704,1.8558044,0.8666668,1.1502123,0.40533742,1.8545595
705,1.8569156,0.8677779,1.1513234,0.40642944,1.8556707
706,1.8580267,0.868889,1.1524346,0.40752167,1.8567818
707,1.860249,0.8711112,1.1546569,0.4097067,1.8590041
708,1.8613602,0.87222236,1.155768,0.41079953,1.8601153
709,1.8624713,0.87333345,1.1568792,0.41189256,1.8612264
710,1.8635825,0.87444454,1.1579903,0.41298577,1.8623376
711,1.8646936,0.8755557,1.1591015,0.4140792,1.8634487
712,1.8658048,0.8766668,1.1602126,0.4151728,1.8645599
713,1.866916,0.8777779,1.1613238,0.4162666,1.865671
714,1.8680271,0.878889,1.1624349,0.41736057,1.8667822
715,1.8691382,0.8800001,1.1635461,0.41845474,1.8678933
716,1.8713605,0.88222235,1.1657684,0.42064366,1.8701156
717,1.8724717,0.88333344,1.1668795,0.4217384,1.8712268
718,1.8735828,0.88444453,1.1679907,0.4228333,1.8723379
719,1.874694,0.8855557,1.1691018,0.42392838,1.8734491
720,1.8758051,0.8866668,1.170213,0.42502365,1.8745602
721,1.8769163,0.88777786,1.1713241,0.42611906,1.8756714
722,1.8780274,0.888889,1.1724353,0.42721465,1.8767825
723,1.8791386,0.8900001,1.1735464,0.42831042,1.8778937
724,1.8802497,0.89111125,1.1746576,0.42940634,1.8790048
725,1.882472,0.89333344,1.1768799,0.4315987,1.8812271
726,1.8835832,0.8944446,1.177991,0.43269512,1.8823383
727,1.8846943,0.8955557,1.1791022,0.4337917,1.8834494
728,1.8858055,0.89666677,1.1802133,0.43488845,1.8845606
729,1.8869166,0.8977779,1.1813245,0.43598536,1.8856717
730,1.8880278,0.898889,1.1824356,0.4370824,1.8867829
731,1.8891389,0.9000001,1.1835468,0.4381796,1.887894
732,1.8902501,0.90111125,1.1846579,0.43927696,1.8890052
733,1.8913612,0.90222234,1.1857691,0.44037446,1.8901163
734,1.8935835,0.9044446,1.1879914,0.4425699,1.8923386
735,1.8946947,0.90555567,1.1891025,0.44366786,1.8934498
736,1.8958058,0.90666676,1.1902137,0.44476596,1.8945609
737,1.896917,0.9077779,1.1913248,0.4458642,1.8956721
738,1.8980281,0.908889,1.192436,0.44696257,1.8967832
739,1.8991393,0.91000015,1.1935471,0.44806108,1.8978944
740,1.9002504,0.91111124,1.1946583,0.44915974,1.8990055
741,1.9013616,0.9122223,1.1957694,0.45025852,1.9001167
742,1.9024727,0.9133335,1.1968806,0.45135745,1.9012278
743,1.9035839,0.91444457,1.1979917,0.4524565,1.902339
744,1.9058062,0.9166668,1.200214,0.45465502,1.9045613
745,1.9069173,0.9177779,1.2013252,0.45575446,1.9056724
746,1.9080285,0.918889,1.2024363,0.45685405,1.9067836
747,1.9091396,0.92000014,1.2035475,0.45795375,1.9078947
748,1.9102508,0.9211112,1.2046586,0.45905358,1.9090059
749,1.9113619,0.9222223,1.2057698,0.46015352,1.910117
750,1.9124731,0.92333347,1.2068809,0.46125358,1.9112282
751,1.9135842,0.92444456,1.2079921,0.46235377,1.9123393
752,1.9146954,0.92555565,1.2091032,0.46345407,1.9134505
753,1.9169177,0.9277779,1.2113255,0.46565503,1.9156728
754,1.9180288,0.92888904,1.2124367,0.4667557,1.9167839
755,1.91914,0.9300001,1.2135478,0.46785647,1.9178951
756,1.9202511,0.9311112,1.214659,0.46895736,1.9190062
757,1.9213623,0.93222237,1.2157701,0.47005835,1.9201174
758,1.9224734,0.93333346,1.2168813,0.47115946,1.9212285
759,1.9235846,0.93444455,1.2179924,0.47226068,1.9223397
760,1.9246957,0.9355557,1.2191036,0.47336203,1.9234508
761,1.9258069,0.9366668,1.2202147,0.47446346,1.924562
762,1.9280292,0.938889,1.222437,0.47666666,1.9267843
763,1.9291403,0.9400001,1.2235482,0.47776842,1.9278954
764,1.9302515,0.9411112,1.2246593,0.47887027,1.9290066
765,1.9313626,0.94222236,1.2257705,0.4799722,1.9301177
766,1.9324738,0.94333345,1.2268816,0.48107427,1.9312289
767,1.9335849,0.94444454,1.2279928,0.48217642,1.93234
768,1.9346961,0.9455557,1.2291039,0.48327866,1.9334512
769,1.9358072,0.9466668,1.2302151,0.48438102,1.9345623
770,1.9369184,0.9477779,1.2313262,0.48548347,1.9356735
771,1.9391407,0.9500001,1.2335485,0.48768863,1.9378958
772,1.9402518,0.95111126,1.2346597,0.48879135,1.9390069
773,1.941363,0.95222235,1.2357708,0.48989418,1.9401181
774,1.9424741,0.95333344,1.236882,0.4909971,1.9412292
775,1.9435853,0.9544446,1.2379931,0.49210012,1.9423404
776,1.9446964,0.9555557,1.2391043,0.49320322,1.9434515
777,1.9458076,0.95666677,1.2402154,0.49430642,1.9445627
778,1.9469187,0.9577779,1.2413266,0.49540967,1.9456738
779,1.9480299,0.958889,1.2424377,0.496513,1.946785
780,1.9502522,0.96111125,1.24466,0.49871996,1.9490073
781,1.9513633,0.96222234,1.2457712,0.49982357,1.9501184
782,1.9524745,0.9633334,1.2468823,0.50092727,1.9512296
783,1.9535856,0.9644446,1.2479935,0.502031,1.9523407
784,1.9546968,0.96555567,1.2491046,0.5031349,1.9534519
785,1.9558079,0.9666668,1.2502158,0.50423884,1.954563
786,1.9569191,0.9677779,1.2513269,0.50534284,1.9556742
787,1.9580302,0.968889,1.2524381,0.5064469,1.9567853
788,1.9591414,0.97000015,1.2535492,0.5075511,1.9578965
789,1.9613637,0.9722223,1.2557715,0.5097596,1.9601188
790,1.9624748,0.9733335,1.2568827,0.510864,1.9612299
791,1.963586,0.97444457,1.2579938,0.5119685,1.9623411
792,1.9646971,0.97555566,1.259105,0.513073,1.9634522
793,1.9658083,0.9766668,1.2602161,0.5141776,1.9645634
794,1.9669194,0.9777779,1.2613273,0.5152823,1.9656745
795,1.9680306,0.978889,1.2624384,0.51638705,1.9667857
796,1.9691417,0.98000014,1.2635496,0.5174919,1.9678968
797,1.9702529,0.9811112,1.2646607,0.51859677,1.969008
798,1.971364,0.9822224,1.2657719,0.5197017,1.9701191
799,1.9735863,0.98444456,1.2679942,0.5219118,1.9723414
800,1.9746975,0.9855557,1.2691053,0.5230169,1.9734526
801,1.9758086,0.9866668,1.2702165,0.5241222,1.9745637
802,1.9769198,0.9877779,1.2713276,0.5252275,1.9756749
803,1.9780309,0.98888904,1.2724388,0.52633286,1.976786
804,1.9791421,0.9900001,1.2735499,0.5274383,1.9778972
805,1.9802532,0.9911112,1.2746611,0.5285438,1.9790083
806,1.9813644,0.99222237,1.2757722,0.5296493,1.9801195
807,1.9824755,0.99333346,1.2768834,0.5307549,1.9812306
808,1.9846978,0.9955557,1.2791057,0.5329663,1.9834529
809,1.985809,0.9966668,1.2802168,0.5340721,1.9845641
810,1.9869201,0.9977779,1.281328,0.53517795,1.9856752
811,1.9880313,0.998889,1.2824391,0.53628385,1.9867864
812,1.9891424,1.0000001,1.2835503,0.5373898,1.9878975
813,1.9902536,1.0011113,1.2846614,0.53849584,1.9890087
814,1.9913647,1.0022223,1.2857726,0.5396019,1.9901198
815,1.9924759,1.0033334,1.2868837,0.54070807,1.991231
816,1.993587,1.0044446,1.2879949,0.54181427,1.9923421
817,1.9958093,1.0066668,1.2902172,0.54402673,1.9945644
818,1.9969205,1.0077779,1.2913283,0.54513305,1.9956756
819,1.9980316,1.008889,1.2924395,0.54623944,1.9967867
820,1.9991428,1.0100001,1.2935506,0.5473459,1.9978979
821,2.000254,1.0111113,1.2946618,0.5484524,1.999009
822,,1.0122224,1.2957729,0.54955894,2.0001202
823,,1.0133334,1.2968841,0.55066556,
824,,1.0144446,1.2979952,0.5517722,
825,,1.0155557,1.2991064,0.55287886,
826,,1.0177779,1.3013287,0.5550924,
827,,1.0188891,1.3024398,0.55619925,
828,,1.0200001,1.303551,0.5573061,
829,,1.0211112,1.3046621,0.558413,
830,,1.0222224,1.3057733,0.55952,
831,,1.0233334,1.3068844,0.56062704,
832,,1.0244446,1.3079956,0.56173414,
833,,1.0255557,1.3091067,0.56284124,
834,,1.0266668,1.3102179,0.5639484,
835,,1.0288891,1.3124402,0.5661628,
836,,1.0300001,1.3135513,0.5672701,
837,,1.0311112,1.3146625,0.56837744,
838,,1.0322224,1.3157736,0.56948483,
839,,1.0333334,1.3168848,0.5705922,
840,,1.0344446,1.3179959,0.5716997,
841,,1.0355557,1.319107,0.5728072,
842,,1.0366668,1.3202182,0.5739147,
843,,1.0377779,1.3213294,0.5750223,
844,,1.038889,1.3224405,0.5761299,
845,,1.0411112,1.3246628,0.57834524,
846,,1.0422224,1.325774,0.579453,
847,,1.0433334,1.3268851,0.58056074,
848,,1.0444446,1.3279963,0.58166856,
849,,1.0455557,1.3291074,0.58277637,
850,,1.0466669,1.3302186,0.58388424,
851,,1.0477779,1.3313297,0.5849922,
852,,1.048889,1.3324409,0.5861001,
853,,1.0500002,1.333552,0.5872081,
854,,1.0522224,1.3357743,0.58942413,
855,,1.0533335,1.3368855,0.59053224,
856,,1.0544446,1.3379966,0.59164035,
857,,1.0555557,1.3391078,0.5927485,
858,,1.0566669,1.3402189,0.5938567,
859,,1.0577779,1.34133,0.5949649,
860,,1.058889,1.3424412,0.59607315,
861,,1.0600002,1.3435524,0.59718144,
862,,1.0611112,1.3446635,0.5982897,
863,,1.0633335,1.3468858,0.6005064,
864,,1.0644445,1.347997,0.60161483,
865,,1.0655557,1.3491081,0.60272324,
866,,1.0666668,1.3502192,0.6038317,
867,,1.0677779,1.3513304,0.6049402,
868,,1.068889,1.3524415,0.6060487,
869,,1.0700002,1.3535527,0.60715723,
870,,1.0711112,1.3546638,0.6082658,
871,,1.0722224,1.355775,0.6093744,
872,,1.0744445,1.3579973,0.6115917,
873,,1.0755557,1.3591084,0.6127004,
874,,1.0766668,1.3602196,0.6138091,
875,,1.0777779,1.3613307,0.6149179,
876,,1.078889,1.3624419,0.61602664,
877,,1.0800002,1.363553,0.6171354,
878,,1.0811112,1.3646642,0.61824423,
879,,1.0822223,1.3657753,0.61935306,
880,,1.0833335,1.3668865,0.62046194,
881,,1.0855557,1.3691088,0.6226797,
882,,1.0866668,1.37022,0.62378865,
883,,1.087778,1.3713311,0.6248976,
884,,1.088889,1.3724422,0.6260066,
885,,1.0900002,1.3735534,0.6271156,
886,,1.0911113,1.3746645,0.6282246,
887,,1.0922223,1.3757757,0.6293337,
888,,1.0933335,1.3768868,0.63044274,
889,,1.0944446,1.377998,0.63155186,
890,,1.0966668,1.3802203,0.6337701,
891,,1.097778,1.3813314,0.6348793,
892,,1.098889,1.3824426,0.6359885,
893,,1.1000001,1.3835537,0.63709766,
894,,1.1011113,1.3846649,0.6382069,
895,,1.1022223,1.385776,0.63931614,
896,,1.1033335,1.3868872,0.6404254,
897,,1.1044446,1.3879983,0.6415347,
898,,1.1055557,1.3891095,0.642644,
899,,1.1066668,1.3902206,0.6437533,
900,,1.108889,1.392443,0.645972,
901,,1.1100001,1.3935541,0.6470814,
902,,1.1111113,1.3946652,0.6481908,
903,,1.1122223,1.3957764,0.6493002,
904,,1.1133335,1.3968875,0.65040964,
905,,1.1144446,1.3979987,0.6515191,
906,,1.1155556,1.3991098,0.6526286,
907,,1.1166668,1.400221,0.6537381,
908,,1.117778,1.4013321,0.6548476,
909,,1.1200001,1.4035544,0.6570667,
910,,1.1211113,1.4046656,0.6581763,
911,,1.1222224,1.4057767,0.6592859,
912,,1.1233335,1.4068879,0.6603955,
913,,1.1244446,1.407999,0.6615051,
914,,1.1255558,1.4091102,0.66261476,
915,,1.1266668,1.4102213,0.6637244,
916,,1.1277779,1.4113325,0.6648341,
917,,1.1288891,1.4124436,0.66594374,
918,,1.1311113,1.4146659,0.6681632,
919,,1.1322224,1.4157771,0.6692729,
920,,1.1333334,1.4168882,0.6703826,
921,,1.1344446,1.4179994,0.6714924,
922,,1.1355557,1.4191105,0.6726022,
923,,1.1366668,1.4202217,0.67371196,
924,,1.1377779,1.4213328,0.67482173,
925,,1.1388891,1.422444,0.6759316,
926,,1.1400001,1.4235551,0.6770414,
927,,1.1422224,1.4257774,0.6792611,
928,,1.1433334,1.4268886,0.680371,
929,,1.1444446,1.4279997,0.6814809,
930,,1.1455557,1.4291109,0.6825908,
931,,1.1466668,1.430222,0.6837007,
932,,1.1477779,1.4313332,0.68481064,
933,,1.1488891,1.4324443,0.6859206,
934,,1.1500001,1.4335555,0.68703055,
935,,1.1511112,1.4346666,0.6881405,
936,,1.1533334,1.4368889,0.6903605,
937,,1.1544446,1.4380001,0.6914705,
938,,1.1555557,1.4391112,0.6925805,
939,,1.1566669,1.4402224,0.69369054,
940,,1.1577779,1.4413335,0.69480056,
941,,1.158889,1.4424447,0.69591063,
942,,1.1600002,1.4435558,0.6970207,
943,,1.1611112,1.444667,0.6981308,
944,,1.1622224,1.4457781,0.69924086,
945,,1.1644446,1.4480004,0.7014611,
946,,1.1655557,1.4491116,0.7025712,
947,,1.1666669,1.4502227,0.70368135,
948,,1.1677779,1.4513339,0.7047915,
949,,1.168889,1.452445,0.7059016,
950,,1.1700002,1.4535562,0.70701176,
951,,1.1711112,1.4546673,0.70812196,
952,,1.1722224,1.4557785,0.70923215,
953,,1.1733335,1.4568896,0.71034235,
954,,1.1744446,1.4580008,0.71145254,
955,,1.1766669,1.4602231,0.713673,
956,,1.1777779,1.4613342,0.71478325,
957,,1.178889,1.4624454,0.7158935,
958,,1.1800002,1.4635565,0.71700376,
959,,1.1811112,1.4646677,0.718114,
960,,1.1822224,1.4657788,0.7192243,
961,,1.1833335,1.46689,0.72033453,
962,,1.1844445,1.4680011,0.72144485,
963,,1.1855557,1.4691123,0.72255516,
964,,1.1877779,1.4713346,0.7247758,
965,,1.188889,1.4724457,0.7258861,
966,,1.1900002,1.4735569,0.7269964,
967,,1.1911112,1.474668,0.7281068,
968,,1.1922224,1.4757792,0.7292172,
969,,1.1933335,1.4768903,0.73032755,
970,,1.1944447,1.4780015,0.7314379,
971,,1.1955557,1.4791126,0.7325483,
972,,1.1966668,1.4802238,0.7336587,
973,,1.198889,1.4824461,0.7358794,
974,,1.2000002,1.4835572,0.73698986,
975,,1.2011113,1.4846684,0.7381003,
976,,1.2022223,1.4857795,0.7392107,
977,,1.2033335,1.4868907,0.74032116,
978,,1.2044446,1.4880018,0.7414316,
979,,1.2055557,1.489113,0.742542,
980,,1.2066668,1.4902241,0.74365246,
981,,1.207778,1.4913353,0.7447629,
982,,1.2100002,1.4935576,0.7469839,
983,,1.2111113,1.4946687,0.7480944,
984,,1.2122223,1.4957799,0.7492049,
985,,1.2133335,1.496891,0.75031537,
986,,1.2144446,1.4980022,0.75142586,
987,,1.2155557,1.4991133,0.75253636,
988,,1.2166668,1.5002245,0.75364685,
989,,1.217778,1.5013356,0.7547574,
990,,1.218889,1.5024468,0.75586796,
991,,1.2211113,1.5046691,0.75808907,
992,,1.2222223,1.5057802,0.7591996,
993,,1.2233335,1.5068914,0.7603102,
994,,1.2244446,1.5080025,0.7614207,
995,,1.2255557,1.5091137,0.7625313,
996,,1.2266668,1.5102248,0.76364183,
997,,1.227778,1.511336,0.7647524,
998,,1.228889,1.5124471,0.765863,
999,,1.2300001,1.5135583,0.7669736,
1000,,1.2322224,1.5157806,0.76919484,
1001,,1.2333335,1.5168917,0.77030545,
1002,,1.2344446,1.5180029,0.77141607,
1003,,1.2355558,1.519114,0.7725267,
1004,,1.2366668,1.5202252,0.7736373,
1005,,1.237778,1.5213363,0.7747479,
1006,,1.2388891,1.5224475,0.7758585,
1007,,1.2400001,1.5235586,0.77696913,
1008,,1.2411113,1.5246698,0.7780798,
1009,,1.2422224,1.5257809,0.7791905,
1010,,1.2444446,1.5280032,0.7814118,
1011,,1.2455558,1.5291144,0.7825225,
1012,,1.2466668,1.5302255,0.7836332,
1013,,1.2477779,1.5313367,0.78474385,
1014,,1.2488891,1.5324478,0.7858545,
1015,,1.2500001,1.533559,0.7869652,
1016,,1.2511113,1.5346701,0.78807586,
1017,,1.2522224,1.5357813,0.78918654,
1018,,1.2533334,1.5368924,0.7902972,
1019,,1.2555557,1.5391147,0.7925187,
1020,,1.2566668,1.5402259,0.7936294,
1021,,1.2577779,1.541337,0.79474014,
1022,,1.2588891,1.5424482,0.7958509,
1023,,1.2600001,1.5435593,0.7969616,
1024,,1.2611113,1.5446705,0.79807234,
1025,,1.2622224,1.5457816,0.7991831,
1026,,1.2633334,1.5468928,0.8002938,
1027,,1.2644446,1.5480039,0.80140454,
1028,,1.2666669,1.5502262,0.803626,
1029,,1.2677779,1.5513374,0.80473673,
1030,,1.2688891,1.5524485,0.80584747,
1031,,1.2700002,1.5535597,0.80695826,
1032,,1.2711112,1.5546708,0.80806905,
1033,,1.2722224,1.555782,0.80917984,
1034,,1.2733335,1.5568931,0.81029063,
1035,,1.2744446,1.5580043,0.8114014,
1036,,1.2755557,1.5591154,0.8125122,
1037,,1.2777779,1.5613377,0.8147338,
1038,,1.2788891,1.5624489,0.8158446,
1039,,1.2800002,1.56356,0.8169554,
1040,,1.2811112,1.5646712,0.8180662,
1041,,1.2822224,1.5657823,0.819177,
1042,,1.2833335,1.5668935,0.82028776,
1043,,1.2844446,1.5680046,0.82139856,
1044,,1.2855557,1.5691158,0.82250935,
1045,,1.2866669,1.5702269,0.82362014,
1046,,1.288889,1.5724492,0.8258418,
1047,,1.2900002,1.5735604,0.82695264,
1048,,1.2911112,1.5746715,0.8280635,
1049,,1.2922224,1.5757827,0.82917434,
1050,,1.2933335,1.5768938,0.8302852,
1051,,1.2944446,1.578005,0.83139604,
1052,,1.2955557,1.5791161,0.8325069,
1053,,1.2966669,1.5802273,0.83361775,
1054,,1.2977779,1.5813384,0.8347286,
1055,,1.298889,1.5824496,0.83583945,
1056,,1.3011112,1.5846719,0.83806115,
1057,,1.3022224,1.585783,0.839172,
1058,,1.3033335,1.5868942,0.84028286,
1059,,1.3044447,1.5880053,0.8413937,
1060,,1.3055557,1.5891165,0.84250456,
1061,,1.3066669,1.5902276,0.8436154,
1062,,1.307778,1.5913388,0.84472626,
1063,,1.308889,1.5924499,0.8458371,
1064,,1.3100002,1.593561,0.84694797,
1065,,1.3122224,1.5957834,0.84916973,
1066,,1.3133335,1.5968945,0.85028064,
1067,,1.3144447,1.5980057,0.85139155,
1068,,1.3155557,1.5991168,0.85250247,
1069,,1.3166668,1.600228,0.8536134,
1070,,1.317778,1.6013391,0.8547243,
1071,,1.318889,1.6024503,0.8558352,
1072,,1.3200002,1.6035614,0.8569461,
1073,,1.3211113,1.6046726,0.858057,
1074,,1.3233335,1.6068949,0.86027884,
1075,,1.3244447,1.608006,0.86138976,
1076,,1.3255557,1.6091172,0.86250067,
1077,,1.3266668,1.6102283,0.8636116,
1078,,1.327778,1.6113394,0.8647225,
1079,,1.328889,1.6124506,0.8658334,
1080,,1.3300002,1.6135617,0.8669443,
1081,,1.3311113,1.6146729,0.8680552,
1082,,1.3322223,1.615784,0.86916614,
1083,,1.3344446,1.6180063,0.87138796,
1084,,1.3355557,1.6191175,0.87249887,
1085,,1.3366668,1.6202286,0.8736098,
1086,,1.337778,1.6213398,0.8747207,
1087,,1.338889,1.622451,0.8758316,
1088,,1.3400002,1.6235621,0.8769425,
1089,,1.3411113,1.6246732,0.8780534,
1090,,1.3422225,1.6257844,0.8791644,
1091,,1.3433335,1.6268955,0.88027537,
1092,,1.3455558,1.6291178,0.8824973,
1093,,1.3466668,1.630229,0.8836083,
1094,,1.347778,1.6313401,0.88471925,
1095,,1.3488891,1.6324513,0.8858302,
1096,,1.3500001,1.6335624,0.8869412,
1097,,1.3511113,1.6346736,0.88805217,
1098,,1.3522224,1.6357847,0.88916314,
1099,,1.3533335,1.6368959,0.8902741,
1100,,1.3544446,1.638007,0.8913851,
1101,,1.3566668,1.6402293,0.893607,
1102,,1.357778,1.6413405,0.894718,
1103,,1.3588891,1.6424516,0.89582896,
1104,,1.3600001,1.6435628,0.89693993,
1105,,1.3611113,1.644674,0.8980509,
1106,,1.3622224,1.6457851,0.8991619,
1107,,1.3633335,1.6468962,0.90027285,
1108,,1.3644446,1.6480074,0.9013838,
1109,,1.3655558,1.6491185,0.9024948,
1110,,1.3666668,1.6502297,0.90360576,
1111,,1.3688891,1.652452,0.9058277,
1112,,1.3700001,1.6535631,0.9069387,
1113,,1.3711113,1.6546743,0.90804964,
1114,,1.3722224,1.6557854,0.9091606,
1115,,1.3733335,1.6568966,0.9102716,
1116,,1.3744446,1.6580077,0.91138256,
1117,,1.3755558,1.6591189,0.9124935,
1118,,1.3766669,1.66023,0.9136045,
1119,,1.3777779,1.6613412,0.91471547,
1120,,1.3800002,1.6635635,0.9169374,
1121,,1.3811113,1.6646746,0.9180484,
1122,,1.3822224,1.6657858,0.91915935,
1123,,1.3833336,1.6668969,0.9202703,
1124,,1.3844446,1.6680081,0.9213813,
1125,,1.3855557,1.6691192,0.9224923,
1126,,1.3866669,1.6702304,0.92360336,
1127,,1.3877779,1.6713415,0.9247144,
1128,,1.3888891,1.6724527,0.9258254,
1129,,1.3911113,1.674675,0.9280475,
1130,,1.3922224,1.6757861,0.9291585,
1131,,1.3933336,1.6768973,0.93026954,
1132,,1.3944446,1.6780084,0.93138057,
1133,,1.3955557,1.6791196,0.9324916,
1134,,1.3966669,1.6802307,0.93360263,
1135,,1.3977779,1.6813419,0.93471366,
1136,,1.3988891,1.682453,0.9358247,
1137,,1.4000002,1.6835642,0.9369357,
1138,,1.4022224,1.6857865,0.9391578,
1139,,1.4033335,1.6868976,0.9402688,
1140,,1.4044446,1.6880088,0.94137985,
1141,,1.4055557,1.6891199,0.9424909,
1142,,1.4066669,1.6902311,0.9436019,
1143,,1.4077779,1.6913422,0.94471294,
1144,,1.408889,1.6924534,0.94582397,
1145,,1.4100002,1.6935645,0.946935,
1146,,1.4111112,1.6946757,0.948046,
1147,,1.4133335,1.696898,0.9502681,
1148,,1.4144447,1.6980091,0.9513791,
1149,,1.4155557,1.6991203,0.95249015,
1150,,1.4166669,1.7002314,0.9536012,
1151,,1.417778,1.7013426,0.9547122,
1152,,1.418889,1.7024537,0.95582324,
1153,,1.4200002,1.7035649,0.9569343,
1154,,1.4211113,1.704676,0.9580453,
1155,,1.4222224,1.7057872,0.95915633,
1156,,1.4244447,1.7080095,0.9613784,
1157,,1.4255557,1.7091206,0.9624894,
1158,,1.4266669,1.7102318,0.96360046,
1159,,1.427778,1.7113429,0.9647115,
1160,,1.428889,1.7124541,0.9658225,
1161,,1.4300002,1.7135652,0.96693355,
1162,,1.4311113,1.7146764,0.9680446,
1163,,1.4322224,1.7157875,0.9691556,
1164,,1.4333335,1.7168987,0.97026664,
1165,,1.4344447,1.7180098,0.9713777,
1166,,1.4366668,1.7202321,0.97359973,
1167,,1.437778,1.7213433,0.97471076,
1168,,1.438889,1.7224544,0.9758218,
1169,,1.4400002,1.7235656,0.9769328,
1170,,1.4411113,1.7246767,0.97804385,
1171,,1.4422224,1.7257879,0.9791549,
1172,,1.4433335,1.726899,0.9802659,
1173,,1.4444447,1.7280102,0.98137695,
1174,,1.4455557,1.7291213,0.982488,
1175,,1.447778,1.7313436,0.98471004,
1176,,1.448889,1.7324548,0.98582107,
1177,,1.4500002,1.7335659,0.9869321,
1178,,1.4511113,1.7346771,0.9880431,
1179,,1.4522225,1.7357882,0.98915416,
1180,,1.4533335,1.7368994,0.9902652,
1181,,1.4544446,1.7380105,0.9913762,
1182,,1.4555558,1.7391217,0.99248725,
1183,,1.4566668,1.7402328,0.9935983,
1184,,1.4588891,1.7424551,0.99582034,
1185,,1.4600002,1.7435663,0.9969314,
1186,,1.4611113,1.7446774,0.9980424,
1187,,1.4622225,1.7457886,0.99915344,
1188,,1.4633335,1.7468997,1.0002645,
1189,,1.4644446,1.7480109,1.0013756,
1190,,1.4655558,1.749122,1.0024866,
1191,,1.4666668,1.7502332,1.0035976,
1192,,1.467778,1.7513443,1.0047086,
1193,,1.4700001,1.7535666,1.0069307,
1194,,1.4711113,1.7546778,1.0080417,
1195,,1.4722224,1.7557889,1.0091528,
1196,,1.4733335,1.7569001,1.0102638,
1197,,1.4744446,1.7580112,1.0113748,
1198,,1.4755558,1.7591224,1.0124859,
1199,,1.4766668,1.7602335,1.0135969,
1200,,1.477778,1.7613447,1.0147079,
1201,,1.4788891,1.7624558,1.015819,
1202,,1.4811113,1.7646781,1.018041,
1203,,1.4822224,1.7657893,1.019152,
1204,,1.4833335,1.7669004,1.0202631,
1205,,1.4844446,1.7680116,1.0213741,
1206,,1.4855558,1.7691227,1.0224851,
1207,,1.4866669,1.7702339,1.0235962,
1208,,1.487778,1.771345,1.0247072,
1209,,1.4888891,1.7724562,1.0258182,
1210,,1.4900002,1.7735673,1.0269293,
1211,,1.4911113,1.7746785,1.0280403,
1212,,1.4933336,1.7769008,1.0302624,
1213,,1.4944446,1.7780119,1.0313734,
1214,,1.4955558,1.7791231,1.0324844,
1215,,1.4966669,1.7802342,1.0335954,
1216,,1.4977779,1.7813454,1.0347065,
1217,,1.4988891,1.7824565,1.0358175,
1218,,1.5000002,1.7835677,1.0369285,
1219,,1.5011113,1.7846788,1.0380396,
1220,,1.5022224,1.78579,1.0391506,
1221,,1.5044446,1.7880123,1.0413727,
1222,,1.5055557,1.7891234,1.0424837,
1223,,1.5066669,1.7902346,1.0435947,
1224,,1.5077779,1.7913457,1.0447057,
1225,,1.5088891,1.7924569,1.0458168,
1226,,1.5100002,1.793568,1.0469278,
1227,,1.5111113,1.7946792,1.0480388,
1228,,1.5122224,1.7957903,1.0491499,
1229,,1.5133336,1.7969015,1.0502609,
1230,,1.5155557,1.7991238,1.052483,
1231,,1.5166669,1.8002349,1.053594,
1232,,1.5177779,1.8013461,1.054705,
1233,,1.5188891,1.8024572,1.055816,
1234,,1.5200002,1.8035684,1.0569271,
1235,,1.5211112,1.8046795,1.0580381,
1236,,1.5222224,1.8057907,1.0591491,
1237,,1.5233335,1.8069018,1.0602602,
1238,,1.5244447,1.808013,1.0613712,
1239,,1.5266669,1.8102353,1.0635933,
1240,,1.527778,1.8113464,1.0647043,
1241,,1.5288891,1.8124576,1.0658153,
1242,,1.5300002,1.8135687,1.0669264,
1243,,1.5311114,1.8146799,1.0680374,
1244,,1.5322224,1.815791,1.0691484,
1245,,1.5333335,1.8169022,1.0702595,
1246,,1.5344447,1.8180133,1.0713705,
1247,,1.5355557,1.8191245,1.0724815,
1248,,1.537778,1.8213468,1.0747036,
1249,,1.538889,1.8224579,1.0758146,
1250,,1.5400002,1.823569,1.0769256,
1251,,1.5411114,1.8246802,1.0780367,
1252,,1.5422224,1.8257914,1.0791477,
1253,,1.5433335,1.8269025,1.0802587,
1254,,1.5444447,1.8280137,1.0813698,
1255,,1.5455557,1.8291248,1.0824808,
1256,,1.5466669,1.830236,1.0835918,
1257,,1.548889,1.8324583,1.0858139,
1258,,1.5500002,1.8335694,1.0869249,
1259,,1.5511113,1.8346806,1.0880361,
1260,,1.5522224,1.8357917,1.0891472,
1261,,1.5533335,1.8369029,1.0902584,
1262,,1.5544447,1.838014,1.0913695,
1263,,1.5555557,1.8391252,1.0924807,
1264,,1.5566669,1.8402363,1.0935918,
1265,,1.557778,1.8413475,1.094703,
1266,,1.558889,1.8424586,1.0958141,
1267,,1.5611113,1.8446809,1.0980364,
1268,,1.5622225,1.845792,1.0991476,
1269,,1.5633335,1.8469032,1.1002587,
1270,,1.5644447,1.8480144,1.1013699,
1271,,1.5655558,1.8491255,1.102481,
1272,,1.5666668,1.8502367,1.1035922,
1273,,1.567778,1.8513478,1.1047033,
1274,,1.5688891,1.852459,1.1058145,
1275,,1.5700002,1.8535701,1.1069256,
1276,,1.5722225,1.8557924,1.1091479,
1277,,1.5733335,1.8569036,1.110259,
1278,,1.5744447,1.8580147,1.1113702,
1279,,1.5755558,1.8591259,1.1124814,
1280,,1.5766668,1.860237,1.1135925,
1281,,1.577778,1.8613482,1.1147037,
1282,,1.5788891,1.8624593,1.1158148,
1283,,1.5800002,1.8635705,1.116926,
1284,,1.5811113,1.8646816,1.1180371,
1285,,1.5833335,1.8669039,1.1202594,
1286,,1.5844446,1.868015,1.1213706,
1287,,1.5855558,1.8691262,1.1224817,
1288,,1.5866668,1.8702374,1.1235929,
1289,,1.587778,1.8713485,1.124704,
1290,,1.5888891,1.8724597,1.1258152,
1291,,1.5900002,1.8735708,1.1269263,
1292,,1.5911113,1.874682,1.1280375,
1293,,1.5922225,1.8757931,1.1291486,
1294,,1.5944446,1.8780154,1.1313709,
1295,,1.5955558,1.8791265,1.132482,
1296,,1.5966669,1.8802377,1.1335932,
1297,,1.597778,1.8813488,1.1347044,
1298,,1.5988891,1.88246,1.1358155,
1299,,1.6000003,1.8835711,1.1369267,
1300,,1.6011113,1.8846823,1.1380378,
1301,,1.6022224,1.8857934,1.139149,
1302,,1.6033336,1.8869046,1.1402601,
1303,,1.6055558,1.8891269,1.1424824,
1304,,1.6066669,1.890238,1.1435935,
1305,,1.607778,1.8913492,1.1447047,
1306,,1.6088891,1.8924603,1.1458158,
1307,,1.6100003,1.8935715,1.146927,
1308,,1.6111113,1.8946826,1.1480381,
1309,,1.6122224,1.8957938,1.1491493,
1310,,1.6133336,1.896905,1.1502604,
1311,,1.6144446,1.8980161,1.1513716,
1312,,1.6166669,1.9002384,1.1535939,
1313,,1.617778,1.9013495,1.154705,
1314,,1.6188891,1.9024607,1.1558162,
1315,,1.6200002,1.9035718,1.1569273,
1316,,1.6211113,1.904683,1.1580385,
1317,,1.6222224,1.9057941,1.1591496,
1318,,1.6233336,1.9069053,1.1602608,
1319,,1.6244446,1.9080164,1.161372,
1320,,1.6255558,1.9091276,1.1624831,
1321,,1.6266669,1.9102387,1.1635942,
1322,,1.6288891,1.912461,1.1658165,
1323,,1.6300002,1.9135722,1.1669277,
1324,,1.6311113,1.9146833,1.1680388,
1325,,1.6322224,1.9157945,1.16915,
1326,,1.6333336,1.9169056,1.1702611,
1327,,1.6344447,1.9180168,1.1713723,
1328,,1.6355557,1.919128,1.1724834,
1329,,1.6366669,1.9202391,1.1735946,
1330,,1.637778,1.9213502,1.1747057,
1331,,1.6400002,1.9235725,1.176928,
1332,,1.6411114,1.9246837,1.1780392,
1333,,1.6422224,1.9257948,1.1791503,
1334,,1.6433336,1.926906,1.1802615,
1335,,1.6444447,1.9280171,1.1813726,
1336,,1.6455557,1.9291283,1.1824838,
1337,,1.6466669,1.9302394,1.183595,
1338,,1.647778,1.9313506,1.1847061,
1339,,1.6488891,1.9324617,1.1858172,
1340,,1.6511114,1.934684,1.1880395,
1341,,1.6522224,1.9357952,1.1891507,
1342,,1.6533335,1.9369063,1.1902618,
1343,,1.6544447,1.9380175,1.191373,
1344,,1.6555557,1.9391286,1.1924841,
1345,,1.6566669,1.9402398,1.1935953,
1346,,1.657778,1.9413509,1.1947064,
1347,,1.658889,1.9424621,1.1958176,
1348,,1.6600002,1.9435732,1.1969287,
1349,,1.6622224,1.9457955,1.199151,
1350,,1.6633335,1.9469067,1.2002622,
1351,,1.6644447,1.9480178,1.2013733,
1352,,1.6655557,1.949129,1.2024845,
1353,,1.6666669,1.9502401,1.2035956,
1354,,1.667778,1.9513513,1.2047068,
1355,,1.668889,1.9524624,1.2058179,
1356,,1.6700002,1.9535736,1.2069291,
1357,,1.6711113,1.9546847,1.2080402,
1358,,1.6733335,1.956907,1.2102625,
1359,,1.6744447,1.9580182,1.2113737,
1360,,1.6755558,1.9591293,1.2124848,
1361,,1.6766669,1.9602405,1.213596,
1362,,1.677778,1.9613516,1.2147071,
1363,,1.6788892,1.9624628,1.2158183,
1364,,1.6800002,1.9635739,1.2169294,
1365,,1.6811113,1.9646851,1.2180406,
1366,,1.6822225,1.9657962,1.2191517,
1367,,1.6844447,1.9680185,1.221374,
1368,,1.6855558,1.9691297,1.2224852,
1369,,1.6866668,1.9702408,1.2235963,
1370,,1.687778,1.971352,1.2247075,
1371,,1.6888891,1.9724631,1.2258186,
1372,,1.6900002,1.9735743,1.2269298,
1373,,1.6911113,1.9746854,1.2280409,
1374,,1.6922225,1.9757966,1.2291521,
1375,,1.6933335,1.9769077,1.2302632,
1376,,1.6944447,1.9780189,1.2313744,
1377,,1.6966668,1.9802412,1.2335967,
1378,,1.697778,1.9813523,1.2347078,
1379,,1.6988891,1.9824635,1.235819,
1380,,1.7000002,1.9835746,1.2369301,
1381,,1.7011113,1.9846858,1.2380413,
1382,,1.7022225,1.9857969,1.2391524,
1383,,1.7033335,1.9869081,1.2402636,
1384,,1.7044446,1.9880192,1.2413747,
1385,,1.7055558,1.9891304,1.2424859,
1386,,1.707778,1.9913527,1.2447082,
1387,,1.7088891,1.9924638,1.2458193,
1388,,1.7100003,1.993575,1.2469305,
1389,,1.7111113,1.9946861,1.2480416,
1390,,1.7122225,1.9957973,1.2491528,
1391,,1.7133336,1.9969084,1.2502639,
1392,,1.7144446,1.9980196,1.2513751,
1393,,1.7155558,1.9991307,1.2524862,
1394,,1.7166669,2.0002418,1.2535974,
1395,,1.7188891,,1.2558197,
1396,,1.7200003,,1.2569308,
1397,,1.7211113,,1.258042,
1398,,1.7222224,,1.2591531,
1399,,1.7233336,,1.2602643,
1400,,1.7244446,,1.2613754,
1401,,1.7255558,,1.2624866,
1402,,1.7266669,,1.2635977,
1403,,1.727778,,1.2647089,
1404,,1.7300003,,1.2669312,
1405,,1.7311113,,1.2680423,
1406,,1.7322224,,1.2691535,
1407,,1.7333336,,1.2702646,
1408,,1.7344446,,1.2713758,
1409,,1.7355558,,1.2724869,
1410,,1.7366669,,1.2735981,
1411,,1.737778,,1.2747092,
1412,,1.7388891,,1.2758204,
1413,,1.7411113,,1.2780427,
1414,,1.7422224,,1.2791538,
1415,,1.7433336,,1.280265,
1416,,1.7444447,,1.2813761,
1417,,1.7455558,,1.2824873,
1418,,1.7466669,,1.2835984,
1419,,1.747778,,1.2847096,
1420,,1.7488891,,1.2858207,
1421,,1.7500002,,1.2869319,
1422,,1.7511114,,1.288043,
1423,,1.7533336,,1.2902653,
1424,,1.7544447,,1.2913765,
1425,,1.7555557,,1.2924876,
1426,,1.7566669,,1.2935988,
1427,,1.757778,,1.2947099,
1428,,1.7588891,,1.2958211,
1429,,1.7600002,,1.2969322,
1430,,1.7611114,,1.2980434,
1431,,1.7622224,,1.2991545,
1432,,1.7644447,,1.3013768,
1433,,1.7655557,,1.302488,
1434,,1.7666669,,1.3035991,
1435,,1.767778,,1.3047103,
1436,,1.7688891,,1.3058214,
1437,,1.7700002,,1.3069326,
1438,,1.7711114,,1.3080437,
1439,,1.7722224,,1.3091549,
1440,,1.7733335,,1.310266,
1441,,1.7755557,,1.3124883,
1442,,1.7766669,,1.3135995,
1443,,1.777778,,1.3147106,
1444,,1.7788891,,1.3158218,
1445,,1.7800002,,1.3169329,
1446,,1.7811114,,1.3180441,
1447,,1.7822225,,1.3191552,
1448,,1.7833335,,1.3202664,
1449,,1.7844447,,1.3213775,
1450,,1.7866669,,1.3235998,
1451,,1.787778,,1.324711,
1452,,1.7888892,,1.3258221,
1453,,1.7900002,,1.3269333,
1454,,1.7911114,,1.3280444,
1455,,1.7922225,,1.3291556,
1456,,1.7933335,,1.3302667,
1457,,1.7944447,,1.3313779,
1458,,1.7955558,,1.332489,
1459,,1.797778,,1.3347113,
1460,,1.7988892,,1.3358225,
1461,,1.8000002,,1.3369336,
1462,,1.8011113,,1.3380448,
1463,,1.8022225,,1.3391559,
1464,,1.8033335,,1.3402671,
1465,,1.8044447,,1.3413782,
1466,,1.8055558,,1.3424894,
1467,,1.8066669,,1.3436005,
1468,,1.8088892,,1.3458228,
1469,,1.8100002,,1.346934,
1470,,1.8111113,,1.3480451,
1471,,1.8122225,,1.3491563,
1472,,1.8133335,,1.3502674,
1473,,1.8144447,,1.3513786,
1474,,1.8155558,,1.3524897,
1475,,1.8166668,,1.3536009,
1476,,1.817778,,1.354712,
1477,,1.8188891,,1.3558232,
1478,,1.8211113,,1.3580455,
1479,,1.8222225,,1.3591566,
1480,,1.8233336,,1.3602678,
1481,,1.8244447,,1.3613789,
1482,,1.8255558,,1.36249,
1483,,1.826667,,1.3636012,
1484,,1.827778,,1.3647124,
1485,,1.8288891,,1.3658235,
1486,,1.8300003,,1.3669347,
1487,,1.8322225,,1.369157,
1488,,1.8333336,,1.3702681,
1489,,1.8344446,,1.3713793,
1490,,1.8355558,,1.3724904,
1491,,1.836667,,1.3736016,
1492,,1.837778,,1.3747127,
1493,,1.8388891,,1.3758239,
1494,,1.8400003,,1.376935,
1495,,1.8411113,,1.3780462,
1496,,1.8433336,,1.3802685,
1497,,1.8444446,,1.3813796,
1498,,1.8455558,,1.3824908,
1499,,1.8466669,,1.3836019,
1500,,1.847778,,1.384713,
1501,,1.8488891,,1.3858242,
1502,,1.8500003,,1.3869354,
1503,,1.8511113,,1.3880465,
1504,,1.8522224,,1.3891577,
1505,,1.8544447,,1.39138,
1506,,1.8555558,,1.3924911,
1507,,1.8566669,,1.3936023,
1508,,1.8577781,,1.3947134,
1509,,1.8588891,,1.3958246,
1510,,1.8600003,,1.3969357,
1511,,1.8611114,,1.3980469,
1512,,1.8622224,,1.399158,
1513,,1.8633336,,1.4002692,
1514,,1.8655558,,1.4024915,
1515,,1.8666669,,1.4036026,
1516,,1.8677781,,1.4047137,
1517,,1.8688891,,1.4058249,
1518,,1.8700002,,1.406936,
1519,,1.8711114,,1.4080472,
1520,,1.8722224,,1.4091583,
1521,,1.8733336,,1.4102695,
1522,,1.8744447,,1.4113806,
1523,,1.8766669,,1.413603,
1524,,1.877778,,1.4147141,
1525,,1.8788891,,1.4158252,
1526,,1.8800002,,1.4169364,
1527,,1.8811114,,1.4180475,
1528,,1.8822224,,1.4191587,
1529,,1.8833336,,1.4202698,
1530,,1.8844447,,1.421381,
1531,,1.8855557,,1.4224921,
1532,,1.8866669,,1.4236033,
1533,,1.8888891,,1.4258256,
1534,,1.8900002,,1.4269367,
1535,,1.8911114,,1.4280479,
1536,,1.8922225,,1.429159,
1537,,1.8933336,,1.4302702,
1538,,1.8944447,,1.4313813,
1539,,1.8955559,,1.4324925,
1540,,1.8966669,,1.4336036,
1541,,1.897778,,1.4347148,
1542,,1.9000002,,1.4369371,
1543,,1.9011114,,1.4380482,
1544,,1.9022225,,1.4391594,
1545,,1.9033335,,1.4402705,
1546,,1.9044447,,1.4413817,
1547,,1.9055558,,1.4424928,
1548,,1.9066669,,1.443604,
1549,,1.907778,,1.4447151,
1550,,1.9088892,,1.4458263,
1551,,1.9111114,,1.4480486,
1552,,1.9122225,,1.4491597,
1553,,1.9133335,,1.4502709,
1554,,1.9144447,,1.451382,
1555,,1.9155558,,1.4524932,
1556,,1.9166669,,1.4536043,
1557,,1.917778,,1.4547155,
1558,,1.9188892,,1.4558266,
1559,,1.9200002,,1.4569378,
1560,,1.9222225,,1.4591601,
1561,,1.9233335,,1.4602712,
1562,,1.9244447,,1.4613824,
1563,,1.9255558,,1.4624935,
1564,,1.9266669,,1.4636047,
1565,,1.927778,,1.4647158,
1566,,1.9288892,,1.465827,
1567,,1.9300003,,1.4669381,
1568,,1.9311113,,1.4680493,
1569,,1.9333336,,1.4702716,
1570,,1.9344447,,1.4713827,
1571,,1.9355558,,1.4724939,
1572,,1.936667,,1.473605,
1573,,1.937778,,1.4747162,
1574,,1.9388891,,1.4758273,
1575,,1.9400003,,1.4769385,
1576,,1.9411113,,1.4780496,
1577,,1.9422225,,1.4791608,
1578,,1.9444447,,1.4813831,
1579,,1.9455558,,1.4824942,
1580,,1.946667,,1.4836054,
1581,,1.947778,,1.4847165,
1582,,1.9488891,,1.4858277,
1583,,1.9500003,,1.4869388,
1584,,1.9511113,,1.48805,
1585,,1.9522225,,1.4891611,
1586,,1.9533336,,1.4902723,
1587,,1.9544446,,1.4913834,
1588,,1.956667,,1.4936057,
1589,,1.957778,,1.4947169,
1590,,1.9588891,,1.495828,
1591,,1.9600003,,1.4969392,
1592,,1.9611113,,1.4980503,
1593,,1.9622225,,1.4991615,
1594,,1.9633336,,1.5002726,
1595,,1.9644448,,1.5013838,
1596,,1.9655558,,1.5024949,
1597,,1.9677781,,1.5047172,
1598,,1.9688891,,1.5058284,
1599,,1.9700003,,1.5069395,
1600,,1.9711114,,1.5080507,
1601,,1.9722224,,1.5091618,
1602,,1.9733336,,1.510273,
1603,,1.9744447,,1.5113841,
1604,,1.9755558,,1.5124953,
1605,,1.9766669,,1.5136064,
1606,,1.9788891,,1.5158287,
1607,,1.9800003,,1.5169399,
1608,,1.9811114,,1.518051,
1609,,1.9822224,,1.5191622,
1610,,1.9833336,,1.5202733,
1611,,1.9844447,,1.5213845,
1612,,1.9855558,,1.5224956,
1613,,1.9866669,,1.5236068,
1614,,1.9877781,,1.5247179,
1615,,1.9900002,,1.5269402,
1616,,1.9911114,,1.5280514,
1617,,1.9922224,,1.5291625,
1618,,1.9933336,,1.5302737,
1619,,1.9944447,,1.5313848,
1620,,1.9955558,,1.532496,
1621,,1.9966669,,1.5336071,
1622,,1.997778,,1.5347183,
1623,,1.9988891,,1.5358294,
1624,,,,1.5380517,
1625,,,,1.5391629,
1626,,,,1.540274,
1627,,,,1.5413852,
1628,,,,1.5424963,
1629,,,,1.5436075,
1630,,,,1.5447186,
1631,,,,1.5458298,
1632,,,,1.5469409,
1633,,,,1.5480521,
1634,,,,1.5502744,
1635,,,,1.5513855,
1636,,,,1.5524967,
1637,,,,1.5536078,
1638,,,,1.554719,
1639,,,,1.5558301,
1640,,,,1.5569413,
1641,,,,1.5580524,
1642,,,,1.5591636,
1643,,,,1.5613859,
1644,,,,1.562497,
1645,,,,1.5636082,
1646,,,,1.5647193,
1647,,,,1.5658305,
1648,,,,1.5669416,
1649,,,,1.5680528,
1650,,,,1.5691639,
1651,,,,1.5702751,
1652,,,,1.5724974,
1653,,,,1.5736085,
1654,,,,1.5747197,
1655,,,,1.5758308,
1656,,,,1.576942,
1657,,,,1.5780531,
1658,,,,1.5791643,
1659,,,,1.5802754,
1660,,,,1.5813866,
1661,,,,1.5836089,
1662,,,,1.58472,
1663,,,,1.5858312,
1664,,,,1.5869423,
1665,,,,1.5880535,
1666,,,,1.5891646,
1667,,,,1.5902758,
1668,,,,1.5913869,
1669,,,,1.5924981,
1670,,,,1.5947204,
1671,,,,1.5958315,
1672,,,,1.5969427,
1673,,,,1.5980538,
1674,,,,1.599165,
1675,,,,1.6002761,
1676,,,,1.6013873,
1677,,,,1.6024984,
1678,,,,1.6036096,
1679,,,,1.6058319,
1680,,,,1.606943,
1681,,,,1.6080542,
1682,,,,1.6091653,
1683,,,,1.6102765,
1684,,,,1.6113876,
1685,,,,1.6124988,
1686,,,,1.6136099,
1687,,,,1.6147211,
1688,,,,1.6158322,
1689,,,,1.6180545,
1690,,,,1.6191657,
1691,,,,1.6202768,
1692,,,,1.621388,
1693,,,,1.6224991,
1694,,,,1.6236103,
1695,,,,1.6247214,
1696,,,,1.6258326,
1697,,,,1.6269437,
1698,,,,1.629166,
1699,,,,1.6302772,
1700,,,,1.6313883,
1701,,,,1.6324995,
1702,,,,1.6336106,
1703,,,,1.6347218,
1704,,,,1.6358329,
1705,,,,1.636944,
1706,,,,1.6380552,
1707,,,,1.6402775,
1708,,,,1.6413887,
1709,,,,1.6424998,
1710,,,,1.643611,
1711,,,,1.6447221,
1712,,,,1.6458333,
1713,,,,1.6469444,
1714,,,,1.6480556,
1715,,,,1.6491667,
1716,,,,1.651389,
1717,,,,1.6525002,
1718,,,,1.6536113,
1719,,,,1.6547225,
1720,,,,1.6558336,
1721,,,,1.6569448,
1722,,,,1.6580559,
1723,,,,1.659167,
1724,,,,1.6602782,
1725,,,,1.6625005,
1726,,,,1.6636117,
1727,,,,1.6647228,
1728,,,,1.665834,
1729,,,,1.6669451,
1730,,,,1.6680562,
1731,,,,1.6691674,
1732,,,,1.6702785,
1733,,,,1.6713897,
1734,,,,1.673612,
1735,,,,1.6747231,
1736,,,,1.6758343,
1737,,,,1.6769454,
1738,,,,1.6780566,
1739,,,,1.6791677,
1740,,,,1.6802789,
1741,,,,1.68139,
1742,,,,1.6825012,
1743,,,,1.6836123,
1744,,,,1.6858346,
1745,,,,1.6869458,
1746,,,,1.688057,
1747,,,,1.6891681,
1748,,,,1.6902792,
1749,,,,1.6913904,
1750,,,,1.6925015,
1751,,,,1.6936127,
1752,,,,1.6947238,
1753,,,,1.6969461,
1754,,,,1.6980573,
1755,,,,1.6991684,
1756,,,,1.7002796,
1757,,,,1.7013907,
1758,,,,1.7025019,
1759,,,,1.703613,
1760,,,,1.7047242,
1761,,,,1.7058353,
1762,,,,1.7080576,
1763,,,,1.7091688,
1764,,,,1.71028,
1765,,,,1.7113911,
1766,,,,1.7125022,
1767,,,,1.7136134,
1768,,,,1.7147245,
1769,,,,1.7158357,
1770,,,,1.7169468,
1771,,,,1.7191691,
1772,,,,1.7202803,
1773,,,,1.7213914,
1774,,,,1.7225026,
1775,,,,1.7236137,
1776,,,,1.7247249,
1777,,,,1.725836,
1778,,,,1.7269472,
1779,,,,1.7280583,
1780,,,,1.7302806,
1781,,,,1.7313918,
1782,,,,1.7325029,
1783,,,,1.7336141,
1784,,,,1.7347252,
1785,,,,1.7358364,
1786,,,,1.7369475,
1787,,,,1.7380587,
1788,,,,1.7391698,
1789,,,,1.7413921,
1790,,,,1.7425033,
1791,,,,1.7436144,
1792,,,,1.7447256,
1793,,,,1.7458367,
1794,,,,1.7469479,
1795,,,,1.748059,
1796,,,,1.7491702,
1797,,,,1.7502813,
1798,,,,1.7513925,
1799,,,,1.7536148,
1800,,,,1.7547259,
1801,,,,1.7558371,
1802,,,,1.7569482,
1803,,,,1.7580594,
1804,,,,1.7591705,
1805,,,,1.7602817,
1806,,,,1.7613928,
1807,,,,1.762504,
1808,,,,1.7647263,
1809,,,,1.7658374,
1810,,,,1.7669486,
1811,,,,1.7680597,
1812,,,,1.7691709,
1813,,,,1.770282,
1814,,,,1.7713932,
1815,,,,1.7725043,
1816,,,,1.7736155,
1817,,,,1.7758378,
1818,,,,1.7769489,
1819,,,,1.7780601,
1820,,,,1.7791712,
1821,,,,1.7802824,
1822,,,,1.7813935,
1823,,,,1.7825047,
1824,,,,1.7836158,
1825,,,,1.784727,
1826,,,,1.7869493,
1827,,,,1.7880604,
1828,,,,1.7891716,
1829,,,,1.7902827,
1830,,,,1.7913939,
1831,,,,1.792505,
1832,,,,1.7936162,
1833,,,,1.7947273,
1834,,,,1.7958385,
1835,,,,1.7980608,
1836,,,,1.7991719,
1837,,,,1.8002831,
1838,,,,1.8013942,
1839,,,,1.8025054,
1840,,,,1.8036165,
1841,,,,1.8047277,
1842,,,,1.8058388,
1843,,,,1.80695,
1844,,,,1.8080611,
1845,,,,1.8102834,
1846,,,,1.8113946,
1847,,,,1.8125057,
1848,,,,1.8136169,
1849,,,,1.814728,
1850,,,,1.8158392,
1851,,,,1.8169503,
1852,,,,1.8180615,
1853,,,,1.8191726,
1854,,,,1.8213949,
1855,,,,1.8225061,
1856,,,,1.8236172,
1857,,,,1.8247284,
1858,,,,1.8258395,
1859,,,,1.8269507,
1860,,,,1.8280618,
1861,,,,1.829173,
1862,,,,1.8302841,
1863,,,,1.8325064,
1864,,,,1.8336176,
1865,,,,1.8347287,
1866,,,,1.8358399,
1867,,,,1.836951,
1868,,,,1.8380622,
1869,,,,1.8391733,
1870,,,,1.8402845,
1871,,,,1.8413956,
1872,,,,1.8436179,
1873,,,,1.8447291,
1874,,,,1.8458402,
1875,,,,1.8469514,
1876,,,,1.8480625,
1877,,,,1.8491737,
1878,,,,1.8502848,
1879,,,,1.851396,
1880,,,,1.8525071,
1881,,,,1.8547294,
1882,,,,1.8558406,
1883,,,,1.8569517,
1884,,,,1.8580629,
1885,,,,1.859174,
1886,,,,1.8602852,
1887,,,,1.8613963,
1888,,,,1.8625075,
1889,,,,1.8636186,
1890,,,,1.8658409,
1891,,,,1.8669521,
1892,,,,1.8680632,
1893,,,,1.8691744,
1894,,,,1.8702855,
1895,,,,1.8713967,
1896,,,,1.8725078,
1897,,,,1.873619,
1898,,,,1.8747301,
1899,,,,1.8758413,
1900,,,,1.8780636,
1901,,,,1.8791747,
1902,,,,1.8802859,
1903,,,,1.881397,
1904,,,,1.8825082,
1905,,,,1.8836193,
1906,,,,1.8847305,
1907,,,,1.8858416,
1908,,,,1.8869528,
1909,,,,1.889175,
1910,,,,1.8902862,
1911,,,,1.8913974,
1912,,,,1.8925085,
1913,,,,1.8936197,
1914,,,,1.8947308,
1915,,,,1.895842,
1916,,,,1.8969531,
1917,,,,1.8980643,
1918,,,,1.9002866,
1919,,,,1.9013977,
1920,,,,1.9025089,
1921,,,,1.90362,
1922,,,,1.9047312,
1923,,,,1.9058423,
1924,,,,1.9069535,
1925,,,,1.9080646,
1926,,,,1.9091758,
1927,,,,1.911398,
1928,,,,1.9125092,
1929,,,,1.9136204,
1930,,,,1.9147315,
1931,,,,1.9158427,
1932,,,,1.9169538,
1933,,,,1.918065,
1934,,,,1.9191761,
1935,,,,1.9202873,
1936,,,,1.9225096,
1937,,,,1.9236207,
1938,,,,1.9247319,
1939,,,,1.925843,
1940,,,,1.9269542,
1941,,,,1.9280653,
1942,,,,1.9291764,
1943,,,,1.9302876,
1944,,,,1.9313987,
1945,,,,1.933621,
1946,,,,1.9347322,
1947,,,,1.9358433,
1948,,,,1.9369545,
1949,,,,1.9380656,
1950,,,,1.9391768,
1951,,,,1.940288,
1952,,,,1.9413991,
1953,,,,1.9425102,
1954,,,,1.9436214,
1955,,,,1.9458437,
1956,,,,1.9469548,
1957,,,,1.948066,
1958,,,,1.9491771,
1959,,,,1.9502883,
1960,,,,1.9513994,
1961,,,,1.9525106,
1962,,,,1.9536217,
1963,,,,1.9547329,
1964,,,,1.9569552,
1965,,,,1.9580663,
1966,,,,1.9591775,
1967,,,,1.9602886,
1968,,,,1.9613998,
1969,,,,1.962511,
1970,,,,1.9636221,
1971,,,,1.9647332,
1972,,,,1.9658444,
1973,,,,1.9680667,
1974,,,,1.9691778,
1975,,,,1.970289,
1976,,,,1.9714001,
1977,,,,1.9725113,
1978,,,,1.9736224,
1979,,,,1.9747336,
1980,,,,1.9758447,
1981,,,,1.9769559,
1982,,,,1.9791782,
1983,,,,1.9802893,
1984,,,,1.9814005,
1985,,,,1.9825116,
1986,,,,1.9836228,
1987,,,,1.9847339,
1988,,,,1.9858451,
1989,,,,1.9869562,
1990,,,,1.9880674,
1991,,,,1.9902897,
1992,,,,1.9914008,
1993,,,,1.992512,
1994,,,,1.9936231,
1995,,,,1.9947343,
1996,,,,1.9958454,
1997,,,,1.9969566,
1998,,,,1.9980677,
1999,,,,1.9991789,


==> figures/gmm_2d/T_1/KL_comparison.csv <==
iter,KL_gt,ULA,dilation,tempering,diffusion,DAZ
0,0.28384137,6.156743023130629,,5.488478088378907,3.358173191547394,3.0811795592308044
100,0.28651056,2.329192066192627,20.49121030171712,3.9404834508895874,1.5048939824104308,1.555643582344055
200,0.28418794,2.156341218948364,20.028408898247612,3.3750364780426025,1.2597880601882934,1.3649249792098999
300,0.28738385,2.1217681884765627,18.768194580078124,2.9296337842941282,1.1390544533729554,1.2716028571128846
400,0.28810233,2.1064733505249023,17.411174964904784,2.652574920654297,1.0704622507095336,1.198902189731598
500,0.28706315,2.0929277896881104,16.852443313598634,2.400167536735535,1.0202558040618896,1.1362872958183288
600,0.27926153,2.0908686876297,16.28968505859375,2.2468242406845094,0.9933720648288726,1.09995094537735
700,0.28505284,2.084633159637451,15.916669750213623,2.144539976119995,0.9753298461437225,1.0861386775970459
800,0.2841654,2.081218385696411,15.589384365081788,2.0595489978790282,0.9617232561111451,1.0715911269187928
900,0.28748915,2.0745898485183716,15.292584228515626,1.9981364965438844,0.9498798608779907,1.0606043815612793
1000,0.27809542,2.068870949745178,14.968852233886718,1.9391159534454345,0.9384793162345886,1.0443022966384887
1100,0.28598508,2.0624104261398317,14.572085857391357,1.8986202955245972,0.9254456102848053,1.0494984269142151
1200,0.284576,2.065841269493103,14.19490852355957,1.873406434059143,0.9086324453353882,1.0146746277809142
1300,0.28367683,2.058477187156677,13.877955055236816,1.8394819855690003,0.9119927942752838,1.0148803830146789
1400,0.28572595,2.052857756614685,13.550724983215332,1.8309249877929688,0.9088221609592437,0.9902398347854614
1500,0.28765163,2.0548540353775024,13.332003974914551,1.802186954021454,0.9103774785995483,1.0205946564674377
1600,0.28584284,2.058471655845642,12.99210720062256,1.7986033082008361,0.9081619679927826,0.9929331243038177
1700,0.2877645,2.053005838394165,12.544707870483398,1.792716383934021,0.8964725315570832,0.9819044053554535
1800,0.2887368,2.0549993753433227,12.186818027496338,1.7835355520248413,0.8981132507324219,0.9791159987449646
1900,0.2826736,2.0455372810363768,11.91767635345459,1.766197180747986,0.8928653419017791,0.9773734509944916
2000,0.28381282,2.041192722320557,11.548274421691895,1.7706937193870544,0.8931492805480957,0.9874993920326233
2100,0.29003993,2.0450255155563353,11.059310054779052,1.7723943948745728,0.8908207833766937,0.9569223165512085
2200,0.2850172,2.047233748435974,10.679511070251465,1.7512666225433349,0.8889959514141083,0.9622399687767029
2300,0.28319,2.0461812257766723,10.348150730133057,1.755929696559906,0.8849739491939544,0.9599436104297638
2400,0.2844773,2.0506669521331786,9.935613250732422,1.7531703948974608,0.8801951110363007,0.963718467950821
2500,0.2859956,2.0444988012313843,9.493832302093505,1.7480835318565369,0.8835409820079804,0.9503992736339569
2600,0.28481954,2.0396628856658934,8.934388160705566,1.7533440113067627,0.8872365415096283,0.9425483167171478
2700,0.28037396,2.04540753364563,8.492998600006104,1.749968934059143,0.8868191957473754,0.9433362364768982
2800,0.2832864,2.0426358461380003,7.844685220718384,1.7450604915618897,0.8786400079727172,0.9429065704345703
2900,0.28416044,2.045293188095093,7.342458009719849,1.7436203956604004,0.8853311121463776,0.9402598738670349
3000,0.28516275,2.0371466398239138,6.802007055282592,1.734150195121765,0.8797936975955963,0.932661634683609
3100,0.28390354,2.0489553451538085,6.317500591278076,1.7337068438529968,0.8833759903907776,0.9267927169799804
3200,0.2860963,2.04016695022583,5.96778302192688,1.731371784210205,0.8853208661079407,0.9258929312229156
3300,0.28405,2.03906934261322,5.4876564025878904,1.7468371868133545,0.8777457475662231,0.9161719679832458
3400,0.28536147,2.040070128440857,5.072601318359375,1.7315966010093689,0.8769292712211609,0.9160476863384247
3500,0.28586465,2.0383015155792235,4.656819915771484,1.7447743654251098,0.8766812086105347,0.9134078323841095
3600,0.28857753,2.041470170021057,4.310173416137696,1.7337053060531615,0.8746896266937256,0.9010526835918427
3700,0.2829158,2.0382065296173097,4.105149650573731,1.7305998921394348,0.8688542902469635,0.9034722685813904
3800,0.28321534,2.034304165840149,3.9238995552062987,1.7331684350967407,0.8762047708034515,0.9073893308639527
3900,0.28617674,2.035652923583984,3.774318885803223,1.7250133514404298,0.8777787446975708,0.899998277425766
4000,0.28633222,2.0380194187164307,3.6438066005706786,1.7293205380439758,0.8826094329357147,0.8905357956886292
4100,0.28382203,2.0350550413131714,3.5648802518844604,1.7358685731887817,0.875707334280014,0.8989332020282745
4200,0.28304183,2.028929018974304,3.430148887634277,1.732969844341278,0.8748139977455139,0.8852310001850128
4300,0.28414184,2.0268067121505737,3.3088251113891602,1.7304194569587708,0.8717391669750214,0.88292555809021
4400,0.28347635,2.0308151483535766,3.203170108795166,1.7265999078750611,0.8855648398399353,0.8909754931926728
4500,0.28564525,2.033195662498474,3.1273165941238403,1.7245229482650757,0.8770538687705993,0.8862018704414367
4600,0.28555936,2.0275442361831666,2.9861043214797975,1.7315604209899902,0.8734967350959778,0.8778167426586151
4700,0.2827422,2.0301055669784547,2.895290803909302,1.7213445901870728,0.8781575262546539,0.8785230636596679
4800,0.2822898,2.032914710044861,2.7899415731430053,1.7280412197113038,0.8778937697410584,0.8834983229637146
4900,0.28613013,2.0226053476333616,2.6655370712280275,1.7155328154563905,0.8765650987625122,0.8858415603637695
5000,0.2827491,2.030767250061035,2.5338733434677123,1.7183629631996156,0.8730494618415833,0.8889447033405304
5100,0.28583044,2.032597279548645,2.480355906486511,1.7298890233039856,0.8759728193283081,0.8699609577655792
5200,0.28515038,2.0253636121749876,2.415865683555603,1.7204172492027283,0.8805998742580414,0.8714834809303283
5300,0.28053805,2.02242431640625,2.3670828580856322,1.7227718353271484,0.8805334389209747,0.8781506657600403
5400,0.2811885,2.028822994232178,2.2886900901794434,1.7250368475914002,0.8797092854976654,0.865803861618042
5500,0.28427488,2.022586727142334,2.242095971107483,1.7097651839256287,0.8802849590778351,0.86956787109375
5600,0.2851305,2.0222814798355104,2.194251823425293,1.7169881582260131,0.868866628408432,0.8743275701999664
5700,0.28140995,2.026618218421936,2.1518282175064085,1.7133713722229005,0.8831359326839447,0.8690863430500031
5800,0.28546304,2.0219993591308594,2.118758797645569,1.7208417534828186,0.8737839579582214,0.8669853270053863
5900,0.28265876,2.023969793319702,2.081373596191406,1.7199076175689698,0.877148699760437,0.863342958688736
6000,0.28178957,2.0227848529815673,2.0603914976119997,1.7186562180519105,0.8755037128925324,0.8668496310710907
6100,0.28329125,2.029319906234741,2.0539542198181153,1.7240161538124084,0.8819836676120758,0.872782564163208
6200,0.28196305,2.025734567642212,2.0226685285568236,1.7183106422424317,0.8779961466789246,0.8671019673347473
6300,0.28449288,2.023392677307129,2.013801908493042,1.7190433025360108,0.8804086327552796,0.8675961852073669
6400,0.28710026,2.028766560554504,1.9885544180870056,1.7212408423423766,0.877511203289032,0.868219530582428
6500,0.28088626,2.019020199775696,1.992644238471985,1.7114179611206055,0.8743658900260926,0.8600977241992951
6600,0.28242216,2.026288151741028,1.9845940589904785,1.7187744617462157,0.8762334764003754,0.8584572374820709
6700,0.28575912,2.0318963527679443,1.9710754036903382,1.7206568479537965,0.876964670419693,0.8712763547897339
6800,0.28632426,2.0242752552032472,1.949716293811798,1.714629852771759,0.8739157438278198,0.8650625586509705
6900,0.2828483,2.0267983198165895,1.9568061709403992,1.722772204875946,0.8689419746398925,0.8559542655944824
7000,0.2830438,2.023044967651367,1.9442800045013429,1.7066006183624267,0.8762728095054626,0.8622470319271087
7100,0.28484875,2.0220816373825072,1.9431947350502015,1.7127468824386596,0.8736431717872619,0.863985413312912
7200,0.284995,2.0244127035140993,1.9355785965919494,1.706417441368103,0.8824380517005921,0.8643793344497681
7300,0.27987525,2.021783542633057,1.9294268012046814,1.7059130430221559,0.8757246494293213,0.8694609642028809
7400,0.28038114,2.023714232444763,1.924648892879486,1.709697163105011,0.8823959827423096,0.8673676431179047
7500,0.28441137,2.018692135810852,1.9184257745742799,1.713029408454895,0.8696249902248383,0.8669158756732941
7600,0.28379244,2.024129343032837,1.9171988248825074,1.7188661813735961,0.8860898375511169,0.8722742676734925
7700,0.28542393,2.016067695617676,1.9215860605239867,1.7138682723045349,0.8815743029117584,0.8622963130474091
7800,0.2846445,2.0281161785125734,1.908567214012146,1.7057472348213196,0.8692360162734986,0.8695211112499237
7900,0.2902151,2.024372696876526,1.9141034722328185,1.7129316568374633,0.8698736786842346,0.8689344048500061
8000,0.28492096,2.0207167863845825,1.9037190675735474,1.713520586490631,0.8788211226463318,0.866906327009201
8100,0.28411168,2.0171441555023195,1.8950289130210876,1.7136056423187256,0.8709184050559997,0.8685181319713593
8200,0.28862423,2.0174785614013673,1.8966456055641174,1.709732186794281,0.880619078874588,0.8674314558506012
8300,0.280883,2.018277812004089,1.8863770961761475,1.703739857673645,0.883667778968811,0.8727052688598633
8400,0.28363535,2.01816930770874,1.9079781770706177,1.7133870482444764,0.8745334804058075,0.8689105570316314
8500,0.28552073,2.0149012088775633,1.8891795754432679,1.7109441041946412,0.8784218728542328,0.8626212835311889
8600,0.27907583,2.020593595504761,1.8942259311676026,1.7156637549400329,0.8739166796207428,0.8635098576545716
8700,0.29055572,2.0201661348342896,1.8876760125160217,1.7108218908309936,0.873241376876831,0.8642700970172882
8800,0.28496522,2.019373893737793,1.877969205379486,1.706877338886261,0.8797768831253052,0.8631097972393036
8900,0.28224903,2.0162460803985596,1.8819473028182983,1.715442967414856,0.8753400385379791,0.8635312080383301
9000,0.28278226,2.0135907888412476,1.8858460426330566,1.7019076347351074,0.872760945558548,0.8659775376319885
9100,0.2818643,2.016382646560669,1.876694118976593,1.7100836157798767,0.8758127808570861,0.8670676946640015
9200,0.28288454,2.016577363014221,1.867646038532257,1.7091794848442077,0.8735210120677948,0.8664698004722595
9300,0.28810728,2.02062087059021,1.862509560585022,1.711769950389862,0.8738777339458466,0.8618185997009278
9400,0.28230488,2.022377061843872,1.8741711735725404,1.704122281074524,0.8644109249114991,0.8641238987445832
9500,0.28568417,2.0112728834152223,1.8669071674346924,1.7043169260025024,0.8772325575351715,0.8590738713741303
9600,0.28588867,2.0097277045249937,1.8699179887771606,1.7089925050735473,0.8775051295757293,0.8669250845909119
9700,0.2824169,2.014110255241394,1.8748698115348816,1.7032384395599365,0.8831270396709442,0.8624923408031464
9800,0.28339925,2.0119082927703857,1.8621171951293944,1.7110886573791504,0.8776362836360931,0.8593909621238709
9900,0.28320992,2.01248152256012,1.8670834183692933,1.7119017004966737,0.8696221053600312,0.8742228746414185
10000,0.28527093,2.017168116569519,1.861787462234497,1.7062857508659364,0.8684641182422638,0.8652184844017029
10100,0.28370857,2.018128204345703,1.8436158180236817,1.707667601108551,0.8727513492107392,0.8617898941040039
10200,0.28461522,2.013221764564514,1.8553849458694458,1.7018195152282716,0.8758459389209747,0.8640162765979766
10300,0.28378907,2.0082441568374634,1.8576440215110779,1.7080237984657287,0.874074512720108,0.8713003396987915
10400,0.2861744,2.012550783157349,1.8522297501564027,1.7043495178222656,0.8792909145355224,0.854944896697998
10500,0.28444025,2.010705518722534,1.8436100125312804,1.70604088306427,0.8785661518573761,0.8645261883735657
10600,0.28670225,2.0162052869796754,1.8544918417930603,1.6979394674301147,0.86949383020401,0.8618204593658447
10700,0.28579786,2.0089640617370605,1.8429047822952271,1.7001194596290587,0.8787828266620636,0.8674417436122894
10800,0.28133056,2.012927508354187,1.8456014275550843,1.7125022768974305,0.87000692486763,0.8666948854923249
10900,0.28468087,2.0145027875900268,1.8489801287651062,1.7130332708358764,0.8748041749000549,0.8520433485507966
11000,0.28182584,2.0112770557403565,1.840642511844635,1.7016565084457398,0.875381064414978,0.8600033819675446
11100,0.28292087,2.012192797660828,1.8371477484703065,1.7148985385894775,0.8765192449092865,0.8695302724838256
11200,0.2870787,2.0188683032989503,1.830351459980011,1.69048912525177,0.8758695602416993,0.8676751494407654
11300,0.284311,2.0091581463813784,1.851821279525757,1.7035434246063232,0.8696147263050079,0.8669957160949707
11400,0.2890942,2.016799521446228,1.846729612350464,1.7079796195030212,0.8747336685657501,0.8701789498329162
11500,0.2785604,2.016136622428894,1.8484939098358155,1.7039033055305481,0.8817229211330414,0.8683450102806092
11600,0.28484026,2.0133954524993896,1.8410142660140991,1.7030224442481994,0.8723094463348389,0.8692033290863037
11700,0.28827357,2.0096077919006348,1.8467295289039611,1.7035894513130188,0.8666170358657836,0.8634710431098938
11800,0.27846733,2.00516095161438,1.8351940512657166,1.701797878742218,0.8799951076507568,0.8618436634540558
11900,0.28876123,2.0107800006866454,1.8204147934913635,1.701009202003479,0.8775714576244354,0.858986759185791
12000,0.2808172,2.010464000701904,1.8290961623191833,1.6973957180976869,0.8756362915039062,0.8660942792892456
12100,0.2809788,2.0128156542778015,1.8297739267349242,1.699793553352356,0.8653643429279327,0.8700867235660553
12200,0.28255293,2.009315288066864,1.8254219532012939,1.7064554810523986,0.8788882970809937,0.8605734348297119
12300,0.283664,2.007500648498535,1.8315895915031433,1.7070268154144288,0.8770228326320648,0.8611331939697265
12400,0.28583837,2.0096428990364075,1.8239254474639892,1.703244411945343,0.8752557814121247,0.8597411632537841
12500,0.28305474,2.0107879400253297,1.816541850566864,1.7016870141029359,0.8800950229167939,0.8647799134254456
12600,0.2810709,2.009536528587341,1.8317019820213318,1.7000986456871032,0.8777069032192231,0.8638558745384216
12700,0.28588486,2.0083019018173216,1.8268440008163451,1.702410352230072,0.8826236546039581,0.86142298579216
12800,0.28193492,2.008724296092987,1.814879298210144,1.705976378917694,0.8710210025310516,0.8638223171234131
12900,0.28311342,2.009938859939575,1.8275190949440003,1.7006168842315674,0.8759652733802795,0.868128103017807
13000,0.2865986,2.0087403297424316,1.8235602378845215,1.696043038368225,0.8854132950305938,0.8649062752723694
13100,0.2826746,2.0075554728507994,1.8239907503128052,1.704876172542572,0.8803434014320374,0.8666166067123413
13200,0.2801362,2.002741265296936,1.8117090463638306,1.6990836262702942,0.8792658150196075,0.8652860760688782
13300,0.28509554,2.016321039199829,1.8154610514640808,1.7115516424179078,0.8794188499450684,0.8627175092697144
13400,0.2866558,2.0155962347984313,1.8249639749526978,1.7018394708633422,0.8718416213989257,0.8643030941486358
13500,0.28424823,2.011798930168152,1.8203064918518066,1.703549313545227,0.8737144112586975,0.8608310222625732
13600,0.28456503,2.0125075936317445,1.8148219347000123,1.7118620038032533,0.8713341355323792,0.8576244294643403
13700,0.28127366,2.0107991337776183,1.8099519968032838,1.7040527939796448,0.8782379567623139,0.8673608064651489
13800,0.2840529,2.0078341364860535,1.8131786704063415,1.6972248315811158,0.8762708902359009,0.8738180279731751
13900,0.2844831,2.009477996826172,1.8134537100791932,1.7032719731330872,0.8743587672710419,0.8684086561203003
14000,0.28269735,1.9993596911430358,1.8162753105163574,1.7124077439308167,0.8719370245933533,0.866873973608017
14100,0.2834474,2.0054279804229735,1.8159036993980409,1.7106645822525024,0.871786230802536,0.8673312366008759
14200,0.28839695,2.011684012413025,1.8176719069480896,1.69853835105896,0.8748137533664704,0.8643419086933136
14300,0.28659946,2.0064117074012757,1.822511112689972,1.700549840927124,0.8758183479309082,0.8680744886398315
14400,0.28496343,2.006391906738281,1.8116021156311035,1.6966071009635926,0.8753214955329895,0.8610792875289917
14500,0.28245783,2.0176944732666016,1.811564064025879,1.6984108090400696,0.8762309968471527,0.8580054938793182
14600,0.2863108,2.0068840265274046,1.813415253162384,1.7049133896827697,0.8718880236148834,0.8668983817100525
14700,0.28372592,2.0073684811592103,1.8002600073814392,1.6866954445838929,0.8800190925598145,0.860280704498291
14800,0.284818,2.004679012298584,1.798584234714508,1.7025094747543335,0.87882080078125,0.8673346102237701
14900,0.28591877,2.0074779868125914,1.8001960039138794,1.7018991589546204,0.8812897801399231,0.8712305128574371
15000,0.283371,2.0110124468803408,1.803915524482727,1.7069798588752747,0.8703220129013062,0.8725956737995147
15100,0.28583193,2.012185108661652,1.8112906575202943,1.7008811831474304,0.8723873436450958,0.8731428265571595
15200,0.28465903,2.0107067942619326,1.793092393875122,1.7002184510231018,0.8752159416675568,0.8688603401184082
15300,0.27960736,2.0069695830345156,1.8110270738601684,1.7008946418762207,0.8764431297779083,0.8668809115886689
15400,0.28502607,2.0062278270721436,1.794847881793976,1.7043121933937073,0.8767962396144867,0.8701246619224549
15500,0.28614074,2.0049142479896545,1.7954389810562135,1.698540484905243,0.8861832022666931,0.866468894481659
15600,0.28448808,2.008523178100586,1.8044774055480957,1.696962583065033,0.870911031961441,0.8720079600811005
15700,0.28586513,2.0091511964797975,1.7922864198684691,1.7008605480194092,0.8710012912750245,0.865366381406784
15800,0.28501695,2.005227303504944,1.7936823487281799,1.700001859664917,0.8783981323242187,0.8652490019798279
15900,0.28354394,2.010715103149414,1.796683633327484,1.6977710366249084,0.8769829630851745,0.8550777673721314
16000,0.28329307,2.005426216125488,1.7859865307807923,1.7031649231910706,0.8727200627326965,0.8647478342056274
16100,0.2820088,2.0003223776817323,1.7941245198249818,1.7016160488128662,0.8792087852954864,0.86962611079216
16200,0.2847271,1.998960304260254,1.7867431402206422,1.696045470237732,0.8663557052612305,0.8658138453960419
16300,0.28602886,2.0039717674255373,1.7862087965011597,1.697849190235138,0.869435441493988,0.8689150154590607
16400,0.287047,2.0145469188690184,1.793395221233368,1.7004880070686341,0.8903453826904297,0.869955837726593
16500,0.2880516,2.00199716091156,1.7851611495018005,1.711978018283844,0.8712052285671235,0.8682000041007996
16600,0.28609923,2.006496953964233,1.7948416471481323,1.6981399416923524,0.8729917764663696,0.8661265134811401
16700,0.28477812,2.014792633056641,1.7918368935585023,1.7000638961791992,0.870811653137207,0.861730021238327
16800,0.286739,2.006314182281494,1.7918299317359925,1.7018728971481323,0.8755023181438446,0.8603637158870697
16900,0.28711146,1.9999931693077087,1.7881654739379882,1.6951395511627196,0.8701609134674072,0.8635530889034271
17000,0.28333434,2.010008454322815,1.8013056516647339,1.7043367624282837,0.8774506986141205,0.872890156507492
17100,0.28317693,2.009566533565521,1.7966832160949706,1.6977926731109618,0.8774490654468536,0.8646270513534546
17200,0.28466502,2.0021102905273436,1.786197257041931,1.6931028723716737,0.8717719674110412,0.8693042576313019
17300,0.28193054,2.0074392676353456,1.7909790396690368,1.6955272197723388,0.8718802511692048,0.855447781085968
17400,0.2862149,2.0090211391448975,1.7927010297775268,1.696012806892395,0.8765758752822876,0.8686194956302643
17500,0.28700417,2.0111146450042723,1.7897616624832153,1.6962064623832702,0.8795093595981598,0.8649199485778809
17600,0.28479165,2.0090662837028503,1.7860674858093262,1.7014935255050658,0.8790803492069245,0.8689517736434936
17700,0.28276223,2.0133995056152343,1.7886858582496643,1.6893502354621888,0.8784389853477478,0.8646518647670746
17800,0.28487495,2.0077936172485353,1.7933136582374574,1.6969479322433472,0.8761767089366913,0.8647462666034699
17900,0.28445405,2.0020151376724242,1.7991342782974242,1.691831851005554,0.8763862133026123,0.8620451986789703
18000,0.2834226,2.0017141580581663,1.7933289408683777,1.7065287232398987,0.8845046579837799,0.8673449397087097
18100,0.28647092,2.005653500556946,1.7859258651733398,1.7042558908462524,0.881588476896286,0.8583127379417419
18200,0.28069678,2.0031314134597777,1.7795510292053223,1.6976416110992432,0.880077737569809,0.865839010477066
18300,0.2809375,1.9984468936920166,1.7797101020812989,1.7031878232955933,0.8745611727237701,0.8641024827957153
18400,0.28697252,2.010455596446991,1.7775429725646972,1.699945878982544,0.876318484544754,0.8647021651268005
18500,0.2814378,2.0077244877815246,1.7747315287590026,1.695082461833954,0.8789856970310211,0.8697661638259888
18600,0.2842799,2.004081070423126,1.7808000922203064,1.700515615940094,0.8871887564659119,0.8683286011219025
18700,0.27949828,2.001123332977295,1.7781314253807068,1.6989192485809326,0.874938827753067,0.862106192111969
18800,0.2846882,1.9975558519363403,1.7845491647720337,1.7032103300094605,0.87640261054039,0.8619312524795533
18900,0.28667468,2.0051647663116454,1.7756089925765992,1.7070170640945435,0.883471143245697,0.8616089820861816
19000,0.2867451,2.010698127746582,1.7755454301834106,1.6992330193519591,0.8771517515182495,0.8693277835845947
19100,0.286174,2.007726216316223,1.77451251745224,1.696463930606842,0.878834331035614,0.864609694480896
19200,0.28790492,2.0045095562934874,1.7812155842781068,1.7020962953567504,0.8720933020114898,0.860647177696228
19300,0.28795865,1.9978090524673462,1.7836727261543275,1.692746376991272,0.8675843477249146,0.8664587736129761
19400,0.28176084,2.0045313477516173,1.7868568658828736,1.6917091012001038,0.8737434506416321,0.871592378616333
19500,0.28216705,2.0060348868370057,1.7779379963874817,1.6969597816467286,0.87457355260849,0.8577602803707123
19600,0.28062555,2.0042397022247314,1.7800064921379088,1.7055088877677917,0.8800175607204437,0.8663114309310913
19700,0.2857801,2.0078042268753054,1.7750065565109252,1.702296221256256,0.8817369997501373,0.8681345701217651
19800,0.28389695,2.0084139585494993,1.7682017922401427,1.6957436323165893,0.8751989424228668,0.8644584953784943
19900,0.28758547,2.0040100812911987,1.7667750597000123,1.69508638381958,0.8684031426906585,0.8631850183010101
20000,0.2823176,2.0056413531303408,1.7712763547897339,1.6949108481407165,0.8826017618179322,0.8769754290580749
20100,0.28478476,2.001089859008789,1.7733848690986633,1.6960084438323975,0.8844823122024537,0.8627914547920227
20200,0.28577024,2.008652353286743,1.7703587532043457,1.6989604473114013,0.8622307360172272,0.8714118242263794
20300,0.28468555,1.999928593635559,1.7760363221168518,1.6975826740264892,0.8684837698936463,0.8724390745162964
20400,0.28296638,2.0114512920379637,1.7748098969459534,1.6920024633407593,0.8739101529121399,0.8632426023483276
20500,0.28375292,2.002295958995819,1.766563093662262,1.69708149433136,0.8692173957824707,0.8574997961521149
20600,0.282515,2.008629357814789,1.7622934222221374,1.695461356639862,0.8756479024887085,0.8708939254283905
20700,0.28316176,2.0001946806907656,1.7692328810691833,1.6989364266395568,0.8822585284709931,0.8613359451293945
20800,0.28278926,2.00783509016037,1.77454332113266,1.6993703246116638,0.8750805497169495,0.8683679401874542
20900,0.28407034,2.0016902685165405,1.775561761856079,1.6997560739517212,0.8744495391845704,0.8649146735668183
21000,0.284317,1.9928021430969238,1.784204638004303,1.695499587059021,0.8724562108516694,0.8689628303050995
21100,0.2814559,2.000540316104889,1.775438940525055,1.7019106507301331,0.8796251714229584,0.8671488404273987
21200,0.28188324,1.998210334777832,1.7749202013015748,1.7058969497680665,0.8772294700145722,0.8643807291984558
21300,0.2849857,2.0023037910461428,1.7834967017173766,1.6965815544128418,0.8783578515052796,0.8603462040424347
21400,0.2867074,2.0002373814582826,1.776764416694641,1.6994544506072997,0.8711050629615784,0.8617343008518219
21500,0.2872359,1.9920977115631104,1.7702398300170898,1.6961941361427306,0.873828011751175,0.8765502333641052
21600,0.28211126,2.001011860370636,1.7757372617721559,1.700445544719696,0.875425374507904,0.8726443469524383
21700,0.2839558,2.006684756278992,1.7781522870063782,1.702416443824768,0.87457754611969,0.8553820013999939
21800,0.28289938,1.9999025583267211,1.7720208764076233,1.6941655278205872,0.8770608067512512,0.8688444197177887
21900,0.28600937,2.0038151502609254,1.770607101917267,1.69157794713974,0.8744814693927765,0.8737506210803986
22000,0.2853393,2.002939832210541,1.7706985592842102,1.7030798077583313,0.8693146169185638,0.8684183955192566
22100,0.28557497,1.9929377794265748,1.7710662245750428,1.7006015181541443,0.8692688345909119,0.8681535124778748
22200,0.2831846,2.0013284921646117,1.7683172821998596,1.7066789269447327,0.8668485641479492,0.8625264286994934
22300,0.28278095,1.9996907711029053,1.7733636498451233,1.6981216073036194,0.8641320049762726,0.8641497075557709
22400,0.28273538,1.9981319546699523,1.7685081124305726,1.6985494375228882,0.8711708545684814,0.8609762728214264
22500,0.28404775,1.9938300728797913,1.7612080454826355,1.7009708881378174,0.8799539148807526,0.8661226570606232
22600,0.2855357,1.9999854564666748,1.7671682119369507,1.700383722782135,0.87134929895401,0.8656931698322297
22700,0.28346545,2.009345865249634,1.7644407153129578,1.6876323819160461,0.8767561078071594,0.8660500347614288
22800,0.28697515,2.002430725097656,1.7699551582336426,1.699642789363861,0.8687623918056488,0.8665963113307953
22900,0.2827769,2.001661252975464,1.7713193774223328,1.7001159071922303,0.8747839987277984,0.8638999462127686
23000,0.28608721,2.0059547305107115,1.7569284200668336,1.6978317737579345,0.876991468667984,0.8665278375148773
23100,0.28462464,2.0030125856399534,1.7646732091903687,1.7010257363319397,0.8712345838546753,0.8658850848674774
23200,0.28675836,1.9986813187599182,1.76306095123291,1.692638599872589,0.8762702763080596,0.8564994513988495
23300,0.28343242,2.002127695083618,1.763069999217987,1.6938681483268738,0.8767798185348511,0.8528572857379914
23400,0.2843066,2.002189552783966,1.7645300149917602,1.6949276328086853,0.8676415801048278,0.869559133052826
23500,0.282664,1.996964967250824,1.7637027025222778,1.6941181778907777,0.874646657705307,0.8625910758972168
23600,0.28870672,2.000767266750336,1.7617089986801147,1.6918350219726563,0.8651827216148377,0.8719871819019318
23700,0.28662804,2.000214493274689,1.7648911714553832,1.7013529181480407,0.8853031098842621,0.8661187648773193
23800,0.283182,2.001574122905731,1.771837878227234,1.690080952644348,0.8770301461219787,0.8680687189102173
23900,0.28309417,2.002719819545746,1.7658337473869323,1.6924739122390746,0.8677675724029541,0.8591291785240174
24000,0.28501034,1.9944515347480773,1.7680599212646484,1.7013282299041748,0.8811860859394074,0.8647805511951446
24100,0.2843899,2.00607990026474,1.7687222480773925,1.6971715450286866,0.8682094693183899,0.8627427995204926
24200,0.2833045,2.0034297704696655,1.769805359840393,1.6944748401641845,0.8781677484512329,0.8689247131347656
24300,0.28730983,1.9996702075004578,1.761131751537323,1.685180413722992,0.882933497428894,0.8686374962329865
24400,0.2852511,2.002758538722992,1.7596603631973267,1.6935964584350587,0.8731530666351318,0.8667604446411132
24500,0.28449565,1.9937407612800597,1.7670201301574706,1.7040049195289613,0.8736614108085632,0.8583687603473663
24600,0.28562868,2.002799952030182,1.7586988806724548,1.701359784603119,0.8732718467712403,0.8657377243041993
24700,0.2836166,2.0010541319847106,1.75253564119339,1.7006318807601928,0.8854366838932037,0.8600618362426757
24800,0.28133315,2.00141282081604,1.7585671544075012,1.699776577949524,0.8815192997455596,0.8652058005332947
24900,0.28187117,1.9903395533561707,1.7601918935775758,1.7057577610015868,0.8759949028491973,0.868208372592926
25000,0.2860992,1.992126989364624,1.7664722561836244,1.7016298294067382,0.8799647510051727,0.8619393944740296
25100,0.2865322,1.998586082458496,1.7639833688735962,1.6906128883361817,0.87517249584198,0.8626837730407715
25200,0.28454682,2.0095208406448366,1.7680808067321778,1.6879156351089477,0.8805714786052704,0.8631038188934326
25300,0.2813787,2.001947247982025,1.760003936290741,1.6968729496002197,0.8749539911746979,0.8636953353881835
25400,0.28402272,1.9927948474884034,1.759680199623108,1.6971631526947022,0.8701703369617462,0.8635190665721894
25500,0.28645793,1.9989637732505798,1.7572057366371154,1.6928848505020142,0.8711998581886291,0.867806738615036
25600,0.28172505,1.9936378479003907,1.762895941734314,1.6943679094314574,0.8695190787315369,0.8645097851753235
25700,0.2815604,1.9973490238189697,1.7631885051727294,1.6915159463882445,0.8774242162704468,0.8595412969589233
25800,0.2858509,1.9976448655128478,1.7604485511779786,1.699305033683777,0.8750043392181397,0.8600260198116303
25900,0.28302664,1.9908889770507812,1.7623327374458313,1.6991160035133361,0.8734681785106659,0.8662172734737397
26000,0.28426608,1.988919746875763,1.7470054626464844,1.6871878147125243,0.8755229711532593,0.8604930579662323
26100,0.28338602,1.9991111874580383,1.7581509351730347,1.6938927531242371,0.8753843426704406,0.8669793486595154
26200,0.28028846,1.9996083736419679,1.7586652517318726,1.685434913635254,0.8714637756347656,0.8662688851356506
26300,0.28487638,1.9958629727363586,1.7698611617088318,1.6985941529273987,0.8658369302749633,0.8669001698493958
26400,0.28121793,1.993937337398529,1.7534907579421997,1.6984280347824097,0.8711093127727508,0.8574133932590484
26500,0.28622517,2.0007493257522584,1.7600921392440796,1.70073401927948,0.8736044704914093,0.867782062292099
26600,0.28395543,1.996591901779175,1.7586088061332703,1.6912044405937194,0.8715104997158051,0.8766180336475372
26700,0.2881975,1.9952902793884277,1.7593603014945984,1.6925872802734374,0.8703352987766266,0.8756407856941223
26800,0.281103,1.9968852043151855,1.759285068511963,1.6921074151992799,0.87503103017807,0.8618213832378387
26900,0.28357068,1.9880044102668761,1.758537268638611,1.6944895744323731,0.8727552175521851,0.8721107602119446
27000,0.28428063,1.9975205302238463,1.7471842408180236,1.6908761143684388,0.874528419971466,0.8654286384582519
27100,0.28062582,1.9959650039672852,1.7534816145896912,1.6971994161605835,0.868825477361679,0.8565379977226257
27200,0.2852153,1.9950475454330445,1.7634103417396545,1.6994431018829346,0.8724830329418183,0.8604101002216339
27300,0.2872035,1.9875712037086486,1.7599490523338317,1.6943848967552184,0.8737254440784454,0.865557861328125
27400,0.283839,1.9951944231987,1.7518081784248352,1.6956900238990784,0.8763071119785308,0.8679442286491394
27500,0.28438878,1.9983489513397217,1.7578558921813965,1.6847381353378297,0.8750793993473053,0.8722276508808136
27600,0.28482345,1.9961464524269104,1.7474990367889405,1.6927365422248841,0.8745319426059723,0.8606504321098327
27700,0.2857098,1.9950814247131348,1.7537864804267884,1.6882408261299133,0.8713892817497253,0.8599186956882476
27800,0.28498393,1.998930823802948,1.752713108062744,1.6950417280197143,0.8709174633026123,0.8655234575271606
27900,0.28389105,1.9907458066940307,1.759503424167633,1.6947998881340027,0.8766093671321868,0.8675089776515961
28000,0.28275615,2.0012956857681274,1.7500694513320922,1.697600531578064,0.8772805809974671,0.8621447741985321
28100,0.2843986,1.9987866520881652,1.758475112915039,1.6880701184272766,0.8710331857204437,0.8689597368240356
28200,0.28153533,1.9956516861915587,1.7539170742034913,1.6876683712005616,0.8744629442691803,0.8703227996826172
28300,0.28329253,1.9923983931541442,1.7581974029541017,1.6963834762573242,0.8736977458000184,0.8687668561935424
28400,0.28731355,1.9956900358200074,1.7489584922790526,1.6981956243515015,0.8714207649230957,0.8708989560604096
28500,0.28800634,1.9934951424598695,1.7562963366508484,1.6941992402076722,0.8751979947090149,0.8653058886528016
28600,0.28503036,2.0026657819747924,1.7523053884506226,1.700236713886261,0.8707617521286011,0.8623596787452698
28700,0.28615302,1.9997536182403564,1.7470260858535767,1.6950739741325378,0.877878612279892,0.8709051966667175
28800,0.28331146,1.9919353246688842,1.7393271327018738,1.6978777408599854,0.8731223225593567,0.8700662791728974
28900,0.28226882,1.9956618309020997,1.7459828019142152,1.7029342770576477,0.8754938781261444,0.8680770516395568
29000,0.28532046,1.9981090903282166,1.750499999523163,1.6964442491531373,0.8720205366611481,0.864541620016098
29100,0.28196377,1.9902507543563843,1.7553274750709533,1.6819168210029602,0.8738511860370636,0.8658276915550231
29200,0.28075582,1.9954159259796143,1.7517690896987914,1.6897847175598144,0.8842129647731781,0.8648355603218079
29300,0.28608498,1.9923466801643372,1.7440965294837951,1.6938425779342652,0.8739137351512909,0.8670482754707336
29400,0.28486332,1.9936296105384828,1.7508392930030823,1.7040333151817322,0.8766186356544494,0.872769957780838
29500,0.28788593,1.9944922566413879,1.746320414543152,1.6949328303337097,0.8848546385765076,0.8633967161178588
29600,0.2867303,1.9906806826591492,1.7488176941871643,1.68731849193573,0.8802377700805664,0.8696031928062439
29700,0.28720433,2.002290737628937,1.7557508587837218,1.6871961593627929,0.8803140044212341,0.86661616563797
29800,0.281161,1.99410879611969,1.741623628139496,1.7036142826080323,0.8743950426578522,0.8674387753009796
29900,0.2835219,1.998048233985901,1.7518763661384582,1.6916614413261413,0.8768939673900604,0.8678711950778961
30000,0.28206736,1.998883843421936,1.7491955518722535,1.7020681500434875,0.8769356548786164,0.8690500259399414
30100,0.28660947,1.9953807950019837,1.7495088696479797,1.696965789794922,0.8685114920139313,0.8738457679748535
30200,0.28561985,1.9920056581497192,1.7589909434318542,1.7050102353096008,0.8705354273319245,0.8695965111255646
30300,0.28485394,1.99537273645401,1.7555604338645936,1.697193455696106,0.8812574625015259,0.8648553252220154
30400,0.28634197,1.9981994390487672,1.7597523927688599,1.6885101079940796,0.8749455034732818,0.8605922102928162
30500,0.28189415,1.9956564068794251,1.7501935601234435,1.6880735516548158,0.8714876770973206,0.8584931194782257
30600,0.2837566,1.9914335370063783,1.7433775782585144,1.6919944167137146,0.8774180471897125,0.8633423566818237
30700,0.2890228,1.9947531700134278,1.752467393875122,1.6863508939743042,0.8720067143440247,0.8662437617778778
30800,0.28048265,1.9878799676895142,1.7547463417053222,1.6909337759017944,0.8702594757080078,0.8724340081214905
30900,0.28582364,1.9872083902359008,1.7596431493759155,1.6952895522117615,0.8747116148471832,0.8708258867263794
31000,0.28781706,1.9949451088905334,1.7596880435943603,1.6991047143936158,0.8820867121219635,0.8622384250164032
31100,0.28204027,1.9986123442649841,1.7502784967422484,1.6931992769241333,0.8738496601581573,0.8680603325366973
31200,0.2834688,1.9895182013511659,1.744048285484314,1.6955663561820984,0.8742464303970336,0.85966876745224
31300,0.28193137,1.998704433441162,1.7431413769721984,1.6928232431411743,0.8718353033065795,0.8718823254108429
31400,0.2872075,1.9944112420082092,1.7547261118888855,1.693327260017395,0.8801959931850434,0.8641026198863984
31500,0.28346294,1.9925687551498412,1.7469690561294555,1.6901839613914489,0.8791945517063141,0.8633913993835449
31600,0.28245923,1.9882737278938294,1.7421224117279053,1.689869213104248,0.8809415102005005,0.8645254790782928
31700,0.2915459,1.9975804567337037,1.7434454560279846,1.7054418444633483,0.87329580783844,0.8679293751716614
31800,0.2855667,1.9994613647460937,1.7508408546447753,1.6914580821990968,0.8812390685081481,0.8682403266429901
31900,0.28609854,1.994529128074646,1.7485945582389832,1.6943291544914245,0.8816752016544342,0.8642966628074646
32000,0.2838843,1.9985080003738402,1.7408915638923645,1.6905626058578491,0.8765275061130524,0.8650095701217652
32100,0.28387263,1.9959218502044678,1.739902949333191,1.702726173400879,0.8805880069732666,0.8670904040336609
32200,0.28349087,1.9926468133926392,1.7521467685699463,1.6923871278762816,0.8702379822731018,0.8597289860248566
32300,0.28562826,1.9971419095993042,1.7466996788978577,1.689831018447876,0.8796228170394897,0.8625712871551514
32400,0.28494555,1.9954689621925354,1.7520495653152466,1.697147297859192,0.8723620235919952,0.8679652392864228
32500,0.28602836,1.9991024255752563,1.749015462398529,1.691397476196289,0.8763851404190064,0.8753657817840577
32600,0.28382784,2.0003356099128724,1.7425982236862183,1.6944185018539428,0.8736995875835418,0.8667530059814453
32700,0.2821703,1.998994779586792,1.7427733182907104,1.6968890309333802,0.8640251457691193,0.8600412487983704
32800,0.2848785,1.992562735080719,1.7494998574256897,1.7034015417099,0.8779123902320862,0.8632780253887177
32900,0.28482628,1.9940805673599242,1.7489506959915162,1.690694546699524,0.8843319118022919,0.8643523454666138
33000,0.2806906,2.0042261242866517,1.742100214958191,1.6939356923103333,0.8827390253543854,0.858481514453888
33100,0.2863321,1.9966242074966432,1.7369115829467774,1.6939529180526733,0.8715681910514832,0.8675723791122436
33200,0.28722167,1.9879553318023682,1.749892807006836,1.6972670078277587,0.8749168694019318,0.871906191110611
33300,0.28360453,1.9931991338729858,1.7409148812294006,1.690631341934204,0.8700321972370147,0.8654242098331452
33400,0.28512377,1.9906105160713197,1.7416199803352357,1.6917520761489868,0.866945207118988,0.865299516916275
33500,0.2835162,1.99593665599823,1.75380836725235,1.6867307782173158,0.8775712668895721,0.8678060114383698
33600,0.2819999,1.994986605644226,1.7428869009017944,1.6959086775779724,0.8724775791168213,0.8641603767871857
33700,0.2864102,1.9962691426277162,1.7402867555618287,1.6899306893348693,0.8788323104381561,0.8782635807991028
33800,0.28620753,1.9978661060333252,1.743069338798523,1.6954317331314086,0.8798835039138794,0.8631611764431
33900,0.28796586,1.9931060433387757,1.7340848565101623,1.6996857404708863,0.8808312118053436,0.8535015523433686
34000,0.2851637,2.0024226665496827,1.7424586772918702,1.688748872280121,0.8813081860542298,0.866520881652832
34100,0.28233084,1.9931350946426392,1.751174306869507,1.6909914851188659,0.8777956783771514,0.8753314018249512
34200,0.28190798,1.994220769405365,1.7446470141410828,1.6879386901855469,0.8717649638652801,0.8621173322200775
34300,0.28588128,1.993409264087677,1.7330664992332458,1.6874775528907775,0.8743657290935516,0.8627810478210449
34400,0.2846078,1.997229027748108,1.7412082195281982,1.6959943175315857,0.8685298025608063,0.8681940197944641
34500,0.28417537,1.9966042399406434,1.7396628379821777,1.6954102993011475,0.8803655445575714,0.8699202835559845
34600,0.281773,1.9949060201644897,1.7363914847373962,1.690675175189972,0.8792736768722534,0.8645579278469085
34700,0.28830725,1.9975635409355164,1.742478573322296,1.682612156867981,0.8760442554950714,0.8667680501937867
34800,0.28298265,1.993030571937561,1.7459266185760498,1.6888554215431213,0.8740113735198974,0.8732226669788361
34900,0.28282547,1.9901787996292115,1.7390649437904357,1.6931521058082581,0.8732452929019928,0.8683484554290771
35000,0.28282702,1.9985535621643067,1.7446829676628113,1.692241132259369,0.8746649622917175,0.861885666847229
35100,0.2873332,1.9995423555374146,1.7392974734306335,1.691511869430542,0.8708571255207062,0.8684932053089142
35200,0.2796746,1.9873768448829652,1.7390660047531128,1.691220474243164,0.8734529078006744,0.8727876484394074
35300,0.2822008,1.9957243084907532,1.7336202621459962,1.6932933688163758,0.8816746532917022,0.8586139798164367
35400,0.28098795,1.9882027149200439,1.737466287612915,1.6858540177345276,0.8715622901916504,0.8699787735939026
35500,0.2898025,1.9937869429588317,1.7387600779533385,1.6879171013832093,0.8730379402637481,0.85653435587883
35600,0.28611967,1.986583650112152,1.7413241386413574,1.6857492446899414,0.8800383746623993,0.8632807433605194
35700,0.2827055,1.9932348489761353,1.7414105534553528,1.686120295524597,0.8764345109462738,0.873475831747055
35800,0.28211454,1.9952408432960511,1.7347028136253357,1.6903480052948,0.87118079662323,0.8608318924903869
35900,0.2884149,1.9996601581573485,1.74728182554245,1.6848700046539307,0.8711345553398132,0.8628540992736816
36000,0.2845643,1.9882449746131896,1.7475454807281494,1.6885512113571166,0.8870714724063873,0.859217619895935
36100,0.28233314,1.994179356098175,1.7393516302108765,1.69525865316391,0.8756082892417908,0.8696039974689483
36200,0.2843214,2.00132497549057,1.7383584856987,1.6905064702033996,0.8750481903553009,0.8673158347606659
36300,0.2878843,1.9916195392608642,1.7418086171150207,1.6987589836120605,0.8721795678138733,0.8642364203929901
36400,0.2819628,1.9888502597808837,1.7285808324813843,1.6919831037521362,0.8831562995910645,0.8645032525062561
36500,0.28677884,1.9925899863243104,1.7340197205543517,1.701003408432007,0.8771729469299316,0.8649497747421264
36600,0.28705266,1.9942795038223267,1.7376436829566955,1.694837212562561,0.8814960718154907,0.8653888821601867
36700,0.2846523,1.9899611711502074,1.7315242290496826,1.6837051153182983,0.8856943488121033,0.8681603014469147
36800,0.2797537,2.0033966183662413,1.7378806829452516,1.6933083415031434,0.8806700706481934,0.8741857767105102
36900,0.28360835,1.996124231815338,1.7299243450164794,1.689267885684967,0.8732584595680237,0.8647511959075928
37000,0.28332433,2.000025737285614,1.7320358872413635,1.6890457034111024,0.8750536561012268,0.8667744219303131
37100,0.28427064,1.99776748418808,1.72832453250885,1.6852668881416322,0.8776707291603089,0.8698782205581665
37200,0.2847493,1.9964104533195495,1.7343969345092773,1.6882921218872071,0.8707489550113678,0.8649964511394501
37300,0.28377926,1.9959641695022583,1.7315115213394165,1.693486213684082,0.8726402997970581,0.8693398714065552
37400,0.2823068,1.9962395548820495,1.733320963382721,1.6887452602386475,0.8830754876136779,0.8626347482204437
37500,0.2842524,1.9939196586608887,1.7354241132736206,1.6884443521499635,0.8713919579982757,0.8665549457073212
37600,0.28231317,1.9952666997909545,1.7264541149139405,1.6951587200164795,0.8750331163406372,0.8662304043769836
37700,0.28517812,1.9933143496513366,1.739272916316986,1.6920934796333313,0.8750867009162903,0.8560776054859162
37800,0.28557476,1.9917190074920654,1.731964385509491,1.6838123559951783,0.8689842760562897,0.8635540902614594
37900,0.28330863,1.9926259160041808,1.7359907388687135,1.6847477912902833,0.8713042080402374,0.867775559425354
38000,0.28421152,1.995069932937622,1.7314385652542115,1.6938544154167174,0.8785422563552856,0.8683616340160369
38100,0.28880543,1.9935872673988342,1.727687919139862,1.6902512073516847,0.8769317924976349,0.8697106778621674
38200,0.27952805,1.9952401161193847,1.7274757862091064,1.6891656041145324,0.8744167387485504,0.8717810690402985
38300,0.2798007,1.9916417717933654,1.7221210479736329,1.6792492747306824,0.8795606911182403,0.8702266633510589
38400,0.28151545,1.997864043712616,1.7359710812568665,1.6827968597412108,0.8740562081336976,0.8732633113861084
38500,0.2857645,1.9945099711418153,1.7345158815383912,1.7001691222190858,0.8757688045501709,0.8625698745250702
38600,0.28410286,1.9923455715179443,1.7347829818725586,1.6971388816833497,0.8770078241825103,0.8615998387336731
38700,0.28699982,1.9939430356025696,1.7308986902236938,1.7010565280914307,0.86396022439003,0.8671547472476959
38800,0.28432378,1.9989146828651427,1.7239673614501954,1.6883322477340699,0.879686427116394,0.8643655776977539
38900,0.28477475,1.999134373664856,1.7293516039848327,1.6904503464698792,0.8777495980262756,0.8619006514549256
39000,0.28057575,1.9961076736450196,1.7317096710205078,1.6879061937332154,0.8700108587741852,0.864227169752121
39100,0.2851282,1.9934791803359986,1.724919855594635,1.6969382762908936,0.8682203471660614,0.8656483650207519
39200,0.28506726,2.0037657141685488,1.7246386408805847,1.6967039346694945,0.876474279165268,0.864572811126709
39300,0.28226483,1.989644753932953,1.7283212542533875,1.67812420129776,0.881878662109375,0.8699439227581024
39400,0.28570288,1.990625262260437,1.7186304569244384,1.6901353001594543,0.8786862611770629,0.8756677687168122
39500,0.28458005,1.9979015707969665,1.738078808784485,1.6990427494049072,0.8710041761398315,0.8699486374855041
39600,0.2813675,1.9941789150238036,1.730616807937622,1.690878939628601,0.8741007387638092,0.8592481970787048
39700,0.28419393,1.9978860139846801,1.7334684252738952,1.6821340918540955,0.8796263337135315,0.860841029882431
39800,0.28379226,2.0039013385772706,1.7279159307479859,1.6870666027069092,0.871229487657547,0.8699011504650116
39900,0.28432807,1.9907076120376588,1.7190158247947693,1.6929298162460327,0.8712294340133667,0.874933272600174
40000,0.28478795,1.9996927618980407,1.7315868020057679,1.6967881917953491,0.8734637439250946,0.8526673913002014
40100,0.28415284,1.9977912187576294,1.7344675660133362,1.69506094455719,0.8741601347923279,0.863052362203598
40200,0.28242296,1.995678675174713,1.7196609020233153,1.6887133717536926,0.8712602019309997,0.8607500612735748
40300,0.2840241,1.9925143361091613,1.7226033329963684,1.6879457354545593,0.8814221262931824,0.8636722922325134
40400,0.28068548,1.9975045442581176,1.7265463471412659,1.6969282627105713,0.874943858385086,0.8682989656925202
40500,0.28653067,1.9927267551422119,1.7422462463378907,1.6915081977844237,0.8766578555107116,0.8661480128765107
40600,0.2837581,1.9925498843193055,1.7269801259040833,1.6949316740036011,0.8813204884529113,0.8653344094753266
40700,0.28028983,1.9908540725708008,1.725008773803711,1.6923008203506469,0.8745991826057434,0.8714151561260224
40800,0.28870392,1.9933035612106322,1.7271997570991515,1.6954707026481628,0.8656610310077667,0.8645319759845733
40900,0.2815423,1.9887611031532288,1.7253631234169007,1.6946720242500306,0.8818269014358521,0.8547751784324646
41000,0.28554958,2.001281809806824,1.7340722680091858,1.6889975666999817,0.8750738978385926,0.8635999619960785
41100,0.28110045,1.9893237948417664,1.7216757178306579,1.6832326650619507,0.8799149215221405,0.8720172345638275
41200,0.2835974,1.9992080807685852,1.7272438645362853,1.6826103687286378,0.862212312221527,0.8689402878284455
41300,0.28239676,1.9884603500366211,1.732448673248291,1.6838603138923645,0.8726206719875336,0.8699899911880493
41400,0.28571814,1.9931812644004823,1.7302182555198669,1.6928450465202332,0.8750772356987,0.8665277540683747
41500,0.28571665,1.99430912733078,1.7328293561935424,1.6952508687973022,0.8765880763530731,0.8648600161075592
41600,0.28427985,1.9916770935058594,1.728518009185791,1.6905397057533265,0.865194171667099,0.8658113420009613
41700,0.28289315,1.9932871103286742,1.7223713397979736,1.6913617253303528,0.8733566045761109,0.856114286184311
41800,0.28766605,1.9930130600929261,1.7420045256614685,1.6866805911064149,0.873633223772049,0.8619418740272522
41900,0.2850301,1.9938337206840515,1.718408751487732,1.6855072021484374,0.8725358545780182,0.8623897731304169
42000,0.28382128,1.9915173172950744,1.730452573299408,1.6878809332847595,0.8767098665237427,0.8642113208770752
42100,0.28449863,1.9909731864929199,1.720235776901245,1.6851024270057677,0.8756270468235016,0.8746690690517426
42200,0.28303134,1.9925086736679076,1.7264024496078492,1.696809422969818,0.875499713420868,0.875468111038208
42300,0.28545123,1.993901264667511,1.7204920411109925,1.6940684556961059,0.8851248562335968,0.8621653974056244
42400,0.2858938,1.9926477670669556,1.7286249160766602,1.6820935368537904,0.8700745940208435,0.8690240502357482
42500,0.28567916,2.000218367576599,1.721252965927124,1.6890790104866027,0.8810271143913269,0.8681875586509704
42600,0.28516072,1.9932091951370239,1.7225785493850707,1.694781517982483,0.8736290752887725,0.8686542272567749
42700,0.28483012,1.9898059844970704,1.7329731941223145,1.6904870867729187,0.875553297996521,0.8656890690326691
42800,0.28606623,1.991771900653839,1.7277923345565795,1.6992072939872742,0.8769071280956269,0.8685546815395355
42900,0.27819958,1.9936127543449402,1.725929605960846,1.6928202509880066,0.8698620975017548,0.8631932497024536
43000,0.28411463,1.995984721183777,1.7176761507987977,1.6870351791381837,0.8791174113750457,0.8590296089649201
43100,0.2860318,1.991997480392456,1.72061767578125,1.6941428184509277,0.8757067561149597,0.8689444601535797
43200,0.2791907,1.9912416100502015,1.724598228931427,1.6930029749870301,0.873975396156311,0.8659694492816925
43300,0.28246477,2.002296209335327,1.7309990763664245,1.6899869441986084,0.8718387961387635,0.8684168577194213
43400,0.28507942,1.9976860523223876,1.718997311592102,1.68955956697464,0.8745591938495636,0.8607057273387909
43500,0.2853769,1.99638192653656,1.724167573451996,1.6911102771759032,0.8719541430473328,0.8762830793857574
43600,0.28746945,1.99742990732193,1.7263379454612733,1.6945705890655518,0.864062362909317,0.8737230181694031
43700,0.28301686,1.9919748783111573,1.7201440453529357,1.6879101634025573,0.8742280960083008,0.8679479598999024
43800,0.28576759,1.991575801372528,1.7214403390884399,1.6903327822685241,0.8759621798992157,0.8585556805133819
43900,0.28719187,1.9933430433273316,1.720796000957489,1.6910001516342164,0.8760824739933014,0.8619995832443237
44000,0.28403476,1.9903323173522949,1.7153324127197265,1.6828900456428528,0.8770615458488464,0.8671338379383087
44100,0.28602132,1.9899288415908813,1.7309292316436768,1.6910699009895325,0.8746378302574158,0.8653552055358886
44200,0.28710198,1.9881964087486268,1.7250936150550842,1.688097858428955,0.878509384393692,0.8773275315761566
44300,0.28600943,1.9942837357521057,1.731422746181488,1.6846895098686219,0.8801301777362823,0.8678097009658814
44400,0.2829502,1.9933122873306275,1.7146494507789611,1.6854871034622192,0.8753464221954346,0.8736445903778076
44500,0.28533533,1.993519127368927,1.7215776443481445,1.680881416797638,0.8625904023647308,0.869388324022293
44600,0.28085855,1.9960058808326722,1.7243137121200562,1.6858190536499023,0.8732307553291321,0.8669137179851532
44700,0.28454787,1.9952175498008728,1.7237547874450683,1.6882415294647217,0.8721606314182282,0.8578638374805451
44800,0.28388435,1.994401180744171,1.7158915400505066,1.6972702860832214,0.8817113041877747,0.8599394977092742
44900,0.2882913,1.996903371810913,1.7232062935829162,1.6911832451820374,0.8797175347805023,0.8701537013053894
45000,0.28601214,1.9935341477394104,1.7238746881484985,1.6936448216438293,0.8706059038639069,0.8614572405815124
45100,0.28707868,2.003922128677368,1.7194612979888917,1.6858880996704102,0.8680690050125122,0.868093603849411
45200,0.28768966,2.000622737407684,1.724315106868744,1.6849383473396302,0.8797612428665161,0.8579165458679199
45300,0.28738976,2.001202654838562,1.7269393444061278,1.6878997445106507,0.8767802953720093,0.8623963296413422
45400,0.28766316,1.99521507024765,1.7181543111801147,1.6888807773590089,0.8690045177936554,0.8627061963081359
45500,0.2834753,1.9975651025772094,1.7166387677192687,1.6869925022125245,0.8775847434997559,0.8587255418300629
45600,0.28313717,1.9970562219619752,1.715252697467804,1.687644112110138,0.8734427869319916,0.8629628956317902
45700,0.28640246,1.9991683602333068,1.7247576594352723,1.6959763884544372,0.8703793108463287,0.8616082608699799
45800,0.2848106,1.9976103067398072,1.7220340490341186,1.6883525133132935,0.8805412292480469,0.859507817029953
45900,0.28267077,1.989214336872101,1.7277028203010558,1.6932993531227112,0.8704188466072083,0.8602697134017945
46000,0.28147003,1.9902483940124511,1.714035975933075,1.6943475008010864,0.8730934441089631,0.8663554310798645
46100,0.2866437,1.9922714948654174,1.7164803624153138,1.6850144147872925,0.8676318764686585,0.8619653344154358
46200,0.28494778,1.9914994478225707,1.7245908498764038,1.694022536277771,0.8758360683918,0.8648026168346405
46300,0.28526932,1.991760778427124,1.7169385433197022,1.6859763979911804,0.8691229224205017,0.8657436370849609
46400,0.28518194,1.9972889065742492,1.7188085317611694,1.6871559143066406,0.8702280521392822,0.8697711527347565
46500,0.28572798,1.9914610624313354,1.723779034614563,1.686468780040741,0.8722631275653839,0.862178385257721
46600,0.283531,1.993691611289978,1.7228015065193176,1.6832669138908387,0.8722207963466644,0.8671763777732849
46700,0.28366297,1.9973047614097594,1.7120717883110046,1.6875656485557555,0.8739764153957367,0.868660056591034
46800,0.28403106,2.000146234035492,1.7148259639739991,1.6926219940185547,0.8696483314037323,0.8604182541370392
46900,0.28502893,1.9972965717315674,1.7155171513557435,1.6904083132743835,0.8716294705867768,0.857935655117035
47000,0.2817998,1.99945228099823,1.7115118384361268,1.6857950806617736,0.8796665072441101,0.8596577942371368
47100,0.28189096,1.9994407892227173,1.723812460899353,1.6807437539100647,0.8763158082962036,0.8632633686065674
47200,0.28489038,1.9960456013679504,1.7221360087394715,1.6878149271011353,0.8682098984718323,0.8606800019741059
47300,0.28396204,1.9940465569496155,1.718473732471466,1.6838410019874572,0.8775171339511871,0.8645411908626557
47400,0.28602523,2.0018107533454894,1.7236122488975525,1.691023576259613,0.871766310930252,0.8617749035358429
47500,0.28378198,1.985288715362549,1.724173939228058,1.697637951374054,0.8761133313179016,0.8666632294654846
47600,0.28762275,1.9982308983802795,1.7243289589881896,1.6863092303276062,0.8771752893924714,0.8672073662281037
47700,0.28444266,1.9924646258354186,1.7135729312896728,1.6875072240829467,0.8743810057640076,0.8737555623054505
47800,0.2862676,1.9926780343055726,1.7140907645225525,1.6864335060119628,0.8648808538913727,0.8655661582946778
47900,0.28507385,1.997887873649597,1.7186394453048706,1.6884374022483826,0.8767318964004517,0.8706849992275238
48000,0.28544378,1.9952939033508301,1.7259335398674012,1.6897638440132141,0.8685286581516266,0.874009782075882
48100,0.2834544,1.9927497267723084,1.7196405053138732,1.6843048453330993,0.8667671918869019,0.866884845495224
48200,0.28338236,1.9919029116630553,1.7229960441589356,1.6842633008956909,0.8720149636268616,0.8677365243434906
48300,0.28161496,1.9947390913963319,1.7171730756759644,1.6900725364685059,0.874985009431839,0.8731158375740051
48400,0.28382888,1.9867900013923645,1.7087551832199097,1.6915174961090087,0.871992951631546,0.8726277589797974
48500,0.28712374,1.9903979301452637,1.7141354560852051,1.6821647047996522,0.8789233863353729,0.8672065556049346
48600,0.285858,1.993508529663086,1.7226738214492798,1.6843237042427064,0.8654973387718201,0.8652606666088104
48700,0.28675357,1.9942188501358031,1.7205641508102416,1.6926537036895752,0.8758155822753906,0.8669643104076385
48800,0.28229782,1.9892024636268615,1.7171345829963685,1.683741295337677,0.8717464447021485,0.8763398408889771
48900,0.28668624,1.988765263557434,1.7173583030700683,1.6842621564865112,0.8748036444187164,0.8705467104911804
49000,0.2847735,1.9934985995292664,1.7155720233917235,1.6827277779579162,0.8754956126213074,0.863546758890152
49100,0.28789935,1.9924003601074218,1.7186966061592102,1.695097553730011,0.8824444830417633,0.8658984780311585
49200,0.28945762,1.997279703617096,1.7133850455284119,1.6905301928520202,0.8727202594280243,0.8677904427051544
49300,0.2854498,1.9948828220367432,1.7293827056884765,1.6934676885604858,0.875055468082428,0.8698887526988983
49400,0.2866655,1.9951889038085937,1.7294479131698608,1.6890416264533996,0.8822735905647278,0.8576360881328583
49500,0.2843551,1.9953086018562316,1.7299011111259461,1.6854212522506713,0.871198320388794,0.8784596979618072
49600,0.28253388,1.9982258200645446,1.7132020473480225,1.693193542957306,0.874211984872818,0.870228111743927
49700,0.28339413,1.9960381388664246,1.7191143035888672,1.6813548684120179,0.877942830324173,0.8680244386196136
49800,0.2840212,1.9869933247566223,1.722432827949524,1.6884082913398744,0.8792500019073486,0.8682063400745392
49900,0.28512245,1.9869497179985047,1.7086788415908813,1.6928904891014098,0.8734621822834014,0.8607563078403473
50000,0.28925493,1.9958210229873656,1.7162606596946717,1.6761408925056458,0.8730076789855957,0.8687171936035156
50100,0.27964133,1.9911738395690919,1.7119037508964539,1.6807337641716003,0.8757896602153779,0.8681256413459778
50200,0.28389427,1.9872973680496215,1.7175093650817872,1.6844163894653321,0.8730601251125336,0.8609602153301239
50300,0.28192702,1.988774800300598,1.7132107138633728,1.6827892541885376,0.8817247927188874,0.8624274551868438
50400,0.28159648,1.9930226802825928,1.7187472701072692,1.684803557395935,0.8820784389972687,0.8637228190898896
50500,0.28711522,1.992223358154297,1.7128388166427613,1.6890342593193055,0.8741003513336182,0.8555499851703644
50600,0.2865323,1.9877086639404298,1.718136203289032,1.6887610673904419,0.8830503940582275,0.8683106184005738
50700,0.28461346,1.9928461194038392,1.7141998171806336,1.6908281087875365,0.8793824076652527,0.8711728990077973
50800,0.2822359,1.9938953518867493,1.711865234375,1.6780969500541687,0.8820962965488434,0.8661230802536011
50900,0.28702807,1.9964094638824466,1.7173977732658385,1.6811559438705443,0.8687712848186493,0.8673401653766633
51000,0.28186765,1.991038727760315,1.7111868143081665,1.6926741123199462,0.8719531714916229,0.8617225706577301
51100,0.28114456,1.988096284866333,1.720240020751953,1.6866897106170655,0.8770485818386078,0.8617291033267975
51200,0.28316587,2.0023581743240357,1.7134111285209657,1.6850257873535157,0.8739668548107147,0.8676498770713806
51300,0.2874888,1.9916298866271973,1.7123747706413268,1.6884753584861756,0.8712837755680084,0.8635379076004028
51400,0.2891709,1.9890100955963135,1.7209433913230896,1.6914591431617736,0.8724625051021576,0.8639096319675446
51500,0.28087875,1.9919714331626892,1.7198181867599487,1.6806302905082702,0.8737415432929992,0.8672038793563843
51600,0.28322464,1.9887337923049926,1.7109624981880187,1.6906769037246705,0.8676287829875946,0.8689261615276337
51700,0.28301913,1.9874066829681396,1.7148280262947082,1.679679000377655,0.8675645470619202,0.866366195678711
51800,0.28458697,1.9935274481773377,1.7182039380073548,1.6861062049865723,0.8699885427951812,0.8671267330646515
51900,0.28234738,1.9933765053749084,1.7148335218429565,1.689791202545166,0.875641405582428,0.8668947756290436
52000,0.28477034,1.996625816822052,1.7178276419639587,1.688926064968109,0.8766157805919648,0.8598440527915955
52100,0.2808393,1.9963687896728515,1.7129870414733888,1.6862171649932862,0.8824298560619355,0.8597834527492523
52200,0.28555518,1.9969277143478394,1.7133850693702697,1.6870346546173096,0.8754482984542846,0.8604063868522644
52300,0.29045558,1.9876719474792481,1.7103870511054993,1.6864001870155334,0.875852745771408,0.8630737602710724
52400,0.28469026,1.9865729689598084,1.7147317409515381,1.6876282215118408,0.8753889858722687,0.8687589943408967
52500,0.283418,2.0017503261566163,1.7188907980918884,1.6860478878021241,0.8724324882030488,0.8536376893520355
52600,0.28220236,1.9899285197257996,1.7200923085212707,1.6907655358314515,0.8751513540744782,0.8632740676403046
52700,0.28156894,1.9941799998283387,1.7176462650299071,1.6930877804756164,0.8709419369697571,0.8611028850078583
52800,0.28244588,1.998755156993866,1.7163053512573243,1.6949826240539552,0.8707275152206421,0.8640540540218353
52900,0.28335986,1.992419219017029,1.7155763983726502,1.6869578957557678,0.8727446913719177,0.8719362139701843
53000,0.28111774,1.995062232017517,1.7119441509246827,1.6923826813697815,0.8783868908882141,0.8623943209648133
53100,0.28593382,1.9943084359169005,1.713016641139984,1.6826773881912231,0.8765846312046051,0.8650567531585693
53200,0.28367388,1.993888795375824,1.710444486141205,1.6934037446975707,0.8733801960945129,0.8640722930431366
53300,0.28520685,1.9955125331878663,1.7206714749336243,1.6841443538665772,0.8731118440628052,0.8600423395633697
53400,0.28302258,1.9891176581382752,1.719816553592682,1.681994414329529,0.8709438920021058,0.8684353351593017
53500,0.28291383,1.996032702922821,1.7192960858345032,1.683300244808197,0.8697609603404999,0.8728956162929535
53600,0.28384534,1.990556013584137,1.724476420879364,1.6800977110862731,0.8777547657489777,0.8657147586345673
53700,0.28680176,1.9835052251815797,1.7154268503189087,1.6884503364562988,0.8715501964092255,0.8648116528987885
53800,0.28609428,1.9941937923431396,1.7093378543853759,1.6944543957710265,0.8770640671253205,0.8621286451816559
53900,0.2826183,1.9904657363891602,1.7143584489822388,1.6867669463157653,0.8768044590950013,0.8639466822147369
54000,0.28510854,1.9936299562454223,1.7149019360542297,1.6940708398818969,0.8772028028964997,0.8600336253643036
54100,0.28527793,1.990491008758545,1.7185256481170654,1.6865355372428894,0.8811769902706146,0.8595178604125977
54200,0.279897,1.9914104223251343,1.7126480698585511,1.6855132341384889,0.8797150254249573,0.8712202072143554
54300,0.2829965,2.0012051939964293,1.7212704420089722,1.6945391178131104,0.8746419429779053,0.8593370974063873
54400,0.28421575,1.9966382026672362,1.7135218620300292,1.6911697864532471,0.872875326871872,0.857902717590332
54500,0.2847426,1.9908425569534303,1.702344822883606,1.6824057579040528,0.877567982673645,0.8627554655075074
54600,0.28120548,1.9981259107589722,1.705232059955597,1.6840357422828673,0.8829605400562286,0.8664513111114502
54700,0.28310665,1.9945632457733153,1.708283019065857,1.683702003955841,0.8799694001674652,0.8617481410503387
54800,0.2845541,1.9997853279113769,1.7083579778671265,1.6914584398269654,0.8721730470657348,0.8616925835609436
54900,0.2861084,1.9871099472045899,1.7195358633995057,1.6852345585823059,0.8828375399112701,0.8597106516361237
55000,0.2844019,1.9913102984428406,1.719189167022705,1.6886575102806092,0.8755167484283447,0.8655738770961762
55100,0.28075475,1.9887123584747315,1.7151840686798097,1.684900414943695,0.8649785995483399,0.8711695790290832
55200,0.2826265,1.9908320665359498,1.7096823453903198,1.6881210327148437,0.8685498774051666,0.8664092361927033
55300,0.282668,1.9914960622787476,1.7111400485038757,1.6902976274490356,0.8726271629333496,0.8673747181892395
55400,0.28357023,1.9937791347503662,1.7117161631584168,1.689384973049164,0.8764336407184601,0.858557003736496
55500,0.2885769,1.9938605546951294,1.7253315329551697,1.6976057291030884,0.8746899664402008,0.8668246984481811
55600,0.2858814,1.9965866923332214,1.7175212025642395,1.6953820943832398,0.8809029817581177,0.8625722408294678
55700,0.28439334,1.9914158821105956,1.7233866691589355,1.6850998282432557,0.8812300980091095,0.8656254589557648
55800,0.28823617,1.9954880118370055,1.7094154596328734,1.6884883761405944,0.8709264934062958,0.8639999210834504
55900,0.28094053,1.990907084941864,1.713735318183899,1.6946812272071838,0.8732376337051392,0.8691299438476563
56000,0.2816828,1.9891496300697327,1.7088637113571168,1.693486511707306,0.8747558236122132,0.8610851168632507
56100,0.28322107,1.9876325011253357,1.7085775017738343,1.6827672123908997,0.884272426366806,0.8642956495285035
56200,0.28191778,1.9909168243408204,1.708654534816742,1.6943201184272767,0.8743342459201813,0.8666240870952606
56300,0.28699827,1.9905477046966553,1.7124673962593078,1.6841042160987854,0.8788251101970672,0.8671207308769227
56400,0.28354993,1.994320774078369,1.713464605808258,1.6950854897499084,0.8809060275554657,0.8618852198123932
56500,0.28418994,1.9936789751052857,1.7106263518333436,1.686626172065735,0.8655455529689788,0.8629534900188446
56600,0.28415576,1.99121652841568,1.7070497035980225,1.6852510094642639,0.8759253680706024,0.8654450535774231
56700,0.28483686,1.989939558506012,1.7143409967422485,1.6885897517204285,0.8788161396980285,0.8673280775547028
56800,0.287396,1.9960606217384338,1.715520453453064,1.6901726722717285,0.8802379369735718,0.8626505374908447
56900,0.2872545,1.9997676134109497,1.715045964717865,1.694198203086853,0.8785667240619659,0.8624365985393524
57000,0.28367025,1.9980000972747802,1.7090588331222534,1.6870399236679077,0.8834469497203827,0.8623585522174835
57100,0.2829066,1.9914737820625306,1.7060871362686156,1.6935548424720763,0.8646601021289826,0.864544278383255
57200,0.28117612,1.9918535828590394,1.6997437238693238,1.688286292552948,0.8646282255649567,0.8597420752048492
57300,0.2811409,1.9933709144592284,1.7102707386016847,1.6846851348876952,0.8760541260242463,0.8684045016765595
57400,0.2854648,1.9875849604606628,1.7023640513420104,1.6908660769462585,0.8759490847587585,0.8636901915073395
57500,0.28615624,1.9926587224006653,1.698993730545044,1.6837036848068236,0.8778279066085816,0.8620794236660003
57600,0.28377876,1.9919869899749756,1.7137639284133912,1.683078980445862,0.8718052923679351,0.8668212056159973
57700,0.2840345,1.9910277724266052,1.7156560897827149,1.6965392351150512,0.8731209874153137,0.8701599717140198
57800,0.28651798,1.991491961479187,1.7038830518722534,1.6894176959991456,0.8696558117866516,0.8694617867469787
57900,0.28365594,1.9936129808425904,1.7071422457695007,1.6844439387321473,0.8665852725505829,0.8604612588882447
58000,0.28088725,1.9923613905906676,1.7147459030151366,1.676307702064514,0.8788752853870392,0.8626914978027344
58100,0.2864523,1.992587387561798,1.713203251361847,1.6798523306846618,0.873171204328537,0.8662357449531555
58200,0.28750014,1.9929116249084473,1.7155065298080445,1.6881182670593262,0.8787088334560395,0.8571262180805206
58300,0.28440756,1.9930855870246886,1.7140530705451966,1.6872090935707091,0.8762349128723145,0.8632774770259857
58400,0.28782672,1.9870338678359984,1.7152589797973632,1.6811569690704347,0.8853841662406922,0.860486650466919
58500,0.28621185,1.9885093927383424,1.7078628420829773,1.6911030411720276,0.871479731798172,0.8688537359237671
58600,0.28420696,1.983046042919159,1.7070945143699645,1.689711081981659,0.8785997569561005,0.86268390417099
58700,0.28516406,1.9942598700523377,1.7103529572486877,1.6867507815361023,0.8796730816364289,0.8601528346538544
58800,0.28554553,1.989218258857727,1.7101811647415162,1.6831730484962464,0.8727724015712738,0.861716890335083
58900,0.2868425,1.988927674293518,1.70854150056839,1.6919771194458009,0.8768742382526398,0.8648954570293427
59000,0.28259468,1.991179847717285,1.7134517431259155,1.685569405555725,0.8822585642337799,0.8633968889713287
59100,0.28680873,1.9895917057991028,1.704426145553589,1.679896056652069,0.8756742119789124,0.8631292760372162
59200,0.28337988,1.985124933719635,1.7155683159828186,1.6871832966804505,0.8693133175373078,0.8696822464466095
59300,0.28591546,1.9918961882591248,1.7134665489196776,1.6850289463996888,0.8720655739307404,0.8716602921485901
59400,0.28260693,1.991437065601349,1.7099150657653808,1.6890682220458983,0.8653232157230377,0.8504695773124695
59500,0.28476048,1.987842845916748,1.7091809153556823,1.6815237641334533,0.8744473576545715,0.8661161899566651
59600,0.2880617,1.9930189371109008,1.7037227511405946,1.6873860359191895,0.8775201618671418,0.8624647259712219
59700,0.28410277,1.9911109328269958,1.7061755537986756,1.6906084775924684,0.8720238447189331,0.8688056707382202
59800,0.28241017,1.9930848956108094,1.7117361545562744,1.6888422131538392,0.871772164106369,0.8660166621208191
59900,0.28348756,1.9936386346817017,1.720339560508728,1.6878025889396668,0.8734514474868774,0.8649478793144226
60000,0.28634703,1.9909726619720458,1.700209653377533,1.6924696922302247,0.8834483921527863,0.8685890376567841
60100,0.2780656,1.9848036527633668,1.7089654326438903,1.6945813417434692,0.8775378108024597,0.8666212379932403
60200,0.28476018,1.9941601514816285,1.7087156295776367,1.694615888595581,0.8788856863975525,0.8567262411117553
60300,0.28407118,1.9897993564605714,1.6999578833580018,1.6879337310791016,0.8779179096221924,0.8625272750854492
60400,0.28406313,1.9916435480117798,1.7041698575019837,1.6924749970436097,0.875081592798233,0.8660096943378448
60500,0.28276187,1.9884340286254882,1.7013580679893494,1.6850914120674134,0.8781962633132935,0.8670885384082794
60600,0.28490362,1.9889726519584656,1.71081885099411,1.681692409515381,0.8729485154151917,0.8684808313846588
60700,0.2820218,1.9933338165283203,1.7088686943054199,1.6880860328674316,0.8766416072845459,0.8621423363685607
60800,0.2823898,1.9938236474990845,1.7031374454498291,1.682416272163391,0.8680145800113678,0.8669202387332916
60900,0.284367,1.992343819141388,1.7070295214653015,1.6829797863960265,0.8744210541248322,0.8599367737770081
61000,0.2888589,1.9879669189453124,1.7089624643325805,1.6752264738082885,0.8742572665214539,0.8737382829189301
61100,0.2796288,1.9909811615943909,1.7006120681762695,1.6941852569580078,0.8728724420070648,0.8647166430950165
61200,0.28631777,1.9867795705795288,1.7042014002799988,1.677919852733612,0.8757761895656586,0.8634314656257629
61300,0.28772563,1.9957039475440979,1.703398835659027,1.687197744846344,0.8792721033096313,0.8588146150112153
61400,0.28241426,1.9933752417564392,1.7027388215065002,1.6772371888160706,0.8680822372436523,0.8728246569633484
61500,0.28543898,1.988979196548462,1.708184838294983,1.686758315563202,0.8701237976551056,0.8680868446826935
61600,0.28225777,1.993308699131012,1.7094291210174561,1.683388924598694,0.882450133562088,0.8713004291057587
61700,0.28291062,1.9876769304275512,1.7056242227554321,1.6907205820083617,0.8718056321144104,0.8663105487823486
61800,0.28695792,1.9901848793029786,1.7049123525619507,1.6860822916030884,0.8654078781604767,0.8611299633979798
61900,0.28768486,1.994682204723358,1.7048391699790955,1.6900795817375183,0.8736059844493866,0.8682084262371064
62000,0.28163385,1.9958096623420716,1.7106293320655823,1.684829092025757,0.8776814579963684,0.8602205038070678
62100,0.28147978,1.9918748259544372,1.711544406414032,1.6804688692092895,0.8743730962276459,0.8655897796154022
62200,0.2835376,1.9945691227912903,1.7007287859916687,1.6836806058883667,0.8708152592182159,0.8618373036384582
62300,0.28794092,1.9883151650428772,1.7084040760993957,1.6869823932647705,0.8850460350513458,0.8663693010807038
62400,0.28477588,1.994070088863373,1.7033627033233643,1.686740219593048,0.8770241796970367,0.8635195732116699
62500,0.28419152,1.9888136029243468,1.6967660427093505,1.6829344511032105,0.8658703207969666,0.8648204565048218
62600,0.28275192,1.981425166130066,1.707033133506775,1.6879239082336426,0.8701464533805847,0.8646544516086578
62700,0.2825211,1.9942696332931518,1.7026935696601868,1.6821258902549743,0.8788386464118958,0.8760514795780182
62800,0.28716624,1.9854510188102723,1.7141220450401307,1.6928661584854126,0.8670114636421203,0.8631644666194915
62900,0.2895335,1.9951496362686156,1.7111541509628296,1.6959644556045532,0.8805014967918396,0.8618747055530548
63000,0.2874902,1.9901174187660218,1.709163761138916,1.6888683795928956,0.8763182044029236,0.8695855677127838
63100,0.28270316,1.992608904838562,1.6992223143577576,1.6847054839134217,0.8845370888710022,0.8585508048534394
63200,0.28608462,1.991146993637085,1.7091245770454406,1.6844563364982605,0.8728199005126953,0.8617283701896667
63300,0.28391895,1.9851296305656434,1.7119611740112304,1.6848381519317628,0.8700046956539154,0.8634908437728882
63400,0.28643936,1.9891948461532594,1.711610162258148,1.6853489875793457,0.8785700976848603,0.863555520772934
63500,0.28038007,1.9867164373397828,1.7069647550582885,1.6916020154953002,0.8814421534538269,0.8619415998458863
63600,0.2794674,1.9921528816223144,1.701507556438446,1.6882141828536987,0.8773799180984497,0.8616733968257904
63700,0.2860548,1.9913383722305298,1.701719331741333,1.6880970120429992,0.8673773765563965,0.866094297170639
63800,0.2843427,1.985481858253479,1.7026257038116455,1.6787800312042236,0.8849561870098114,0.8639765202999115
63900,0.28396052,1.9921502351760865,1.7060428261756897,1.6878413081169128,0.8692593038082123,0.858102160692215
64000,0.28536952,1.9897239685058594,1.7008519530296327,1.6848334312438964,0.8720118999481201,0.865901529788971
64100,0.2819459,1.9844091892242433,1.7064666271209716,1.6842205047607421,0.8778999269008636,0.8682134687900543
64200,0.2863896,1.995109498500824,1.7029681205749512,1.6890446424484253,0.8830783545970917,0.8704477608203888
64300,0.28148508,1.9914059400558473,1.704515850543976,1.687448215484619,0.8712157249450684,0.8672164559364319
64400,0.2880163,1.9974692702293395,1.703310739994049,1.6841117858886718,0.8764799296855926,0.8623187601566314
64500,0.28221494,1.9912468314170837,1.7075385689735412,1.6811127305030822,0.8769207775592804,0.8628499567508697
64600,0.28747442,1.9880503416061401,1.7096851587295532,1.6860591173171997,0.8691320061683655,0.8651696562767028
64700,0.2792913,1.993079423904419,1.7077306628227233,1.6865581154823304,0.8731312453746796,0.8632692933082581
64800,0.28140116,1.9939704298973084,1.707197117805481,1.683346199989319,0.8753554165363312,0.8577265560626983
64900,0.28241023,1.9859371423721313,1.7045352101325988,1.683662211894989,0.8742029786109924,0.8563934206962586
65000,0.28404504,1.9910398840904235,1.712173056602478,1.6941513180732728,0.8757256090641021,0.8573545634746551
65100,0.28429037,1.9885692238807677,1.7025214910507203,1.6955748915672302,0.8828704237937928,0.8624210357666016
65200,0.28519917,1.9903960824012756,1.7037988662719727,1.6883394718170166,0.8740510046482086,0.8643313467502594
65300,0.29038343,1.988103437423706,1.7062540888786315,1.6881191849708557,0.8830102443695068,0.8633099138736725
65400,0.2858439,1.9911940932273864,1.7099290847778321,1.6834158539772033,0.8734924077987671,0.8611980319023133
65500,0.28436643,1.9831287384033203,1.7106759071350097,1.6966949224472045,0.8745703339576721,0.8657795071601868
65600,0.28636217,1.9883176565170289,1.7036951065063477,1.6851527452468873,0.8818923234939575,0.8707701981067657
65700,0.28413764,1.9932388663291931,1.714025866985321,1.6880303740501403,0.8713422834873199,0.8674294531345368
65800,0.28260532,1.9911542415618897,1.7126700758934021,1.6878835201263427,0.8761529564857483,0.8661680817604065
65900,0.28568694,1.9915451169013978,1.7034884214401245,1.6893549680709838,0.8707153141498566,0.8621526956558228
66000,0.28891715,1.9869539260864257,1.6988590002059936,1.682811164855957,0.8734599590301514,0.8631396174430848
66100,0.28499505,1.9882450461387635,1.7018378853797913,1.6841608166694642,0.8726066410541534,0.8729890942573547
66200,0.28619352,1.9961156487464904,1.703839647769928,1.6842072367668153,0.8705772042274476,0.8654476463794708
66300,0.28541067,1.9931898236274719,1.6974483013153077,1.68949294090271,0.8713794767856597,0.865219634771347
66400,0.28571457,1.9953266739845277,1.6955329775810242,1.6862484097480774,0.8709241569042205,0.865132087469101
66500,0.28415483,1.9973489880561828,1.7035061240196228,1.690415048599243,0.8776133477687835,0.8787222802639008
66600,0.28357753,1.9888352155685425,1.7144577383995057,1.692534613609314,0.8759110033512115,0.866986894607544
66700,0.28411996,1.9898162603378295,1.7045174956321716,1.6888059973716736,0.8743086755275726,0.861236971616745
66800,0.28560862,1.9862956762313844,1.693962776660919,1.6912874341011048,0.8867993175983429,0.8639273107051849
66900,0.28555006,1.9855463266372682,1.7052765965461731,1.6906672954559325,0.8668381333351135,0.8685347080230713
67000,0.28180876,1.9935591101646424,1.7114857316017151,1.689349853992462,0.8797464549541474,0.8776466846466064
67100,0.28249797,1.990116500854492,1.6993048310279846,1.68213210105896,0.8797875642776489,0.87212735414505
67200,0.2804621,1.9854507923126221,1.7118648886680603,1.685537874698639,0.8760901629924774,0.862335741519928
67300,0.28708595,1.9861751317977905,1.7000779867172242,1.6846837520599365,0.8797222316265106,0.853671258687973
67400,0.2828351,1.9882185101509093,1.703396248817444,1.6821039319038391,0.8750567197799682,0.8612542033195496
67500,0.28220874,1.9926509261131287,1.7016276240348815,1.683279025554657,0.8718688070774079,0.8584947943687439
67600,0.28727233,1.9873108625411988,1.7073827624320983,1.6873165011405944,0.8767517864704132,0.8783786654472351
67700,0.28807268,1.9812395453453064,1.6981909275054932,1.6873513460159302,0.8744974493980407,0.8657849550247192
67800,0.2839392,1.992989146709442,1.703979766368866,1.6936329483985901,0.8678853452205658,0.8684416830539703
67900,0.27979037,1.9937646627426147,1.7037375926971436,1.6854528546333314,0.8765377879142762,0.8682281017303467
68000,0.28559732,1.9989135265350342,1.696038055419922,1.6803473830223083,0.8795267820358277,0.8697644889354705
68100,0.28293544,1.991356658935547,1.7062738418579102,1.692925226688385,0.8668653547763825,0.8602085530757904
68200,0.28481808,1.9958967566490173,1.7059763550758362,1.6895071148872376,0.8680808544158936,0.8722433984279633
68300,0.2801683,1.9982693195343018,1.6985379695892333,1.6925681352615356,0.8764629185199737,0.8701838374137878
68400,0.28279796,1.9909348011016845,1.6910303473472594,1.6854230642318726,0.8742868304252625,0.8617001712322235
68500,0.2857073,1.9859130859375,1.7053308367729187,1.682991635799408,0.8725554049015045,0.871356475353241
68600,0.28570718,1.9867296814918518,1.6971758604049683,1.6864917993545532,0.8755801796913147,0.868643069267273
68700,0.28895766,1.990711545944214,1.6983962535858155,1.6866435408592224,0.8774398744106293,0.862407511472702
68800,0.2849299,1.9817289113998413,1.6974528431892395,1.6831112265586854,0.8691027581691741,0.8616809606552124
68900,0.28210428,1.9881415963172913,1.6927663922309875,1.6853854417800904,0.8719387650489807,0.8733235359191894
69000,0.28702348,1.9889126062393188,1.7028541803359984,1.690684723854065,0.8766233325004578,0.8689553797245025
69100,0.28836358,1.9931861281394958,1.7012924432754517,1.689492118358612,0.8717352747917175,0.8658406555652618
69200,0.2809526,1.9965431451797486,1.698182499408722,1.7028836131095886,0.8800273358821868,0.8648459911346436
69300,0.2821737,1.9934481382369995,1.7124859809875488,1.690011990070343,0.8770177066326141,0.8685115456581116
69400,0.28245753,1.9858211159706116,1.711110246181488,1.6897656202316285,0.8803880274295807,0.8693048894405365
69500,0.28441143,1.990120244026184,1.693565559387207,1.6832198977470398,0.871371328830719,0.8755968868732452
69600,0.2875004,1.9857432126998902,1.7109024047851562,1.6878131031990051,0.8709652900695801,0.8720514714717865
69700,0.28259566,1.994352126121521,1.6994934678077698,1.6859546899795532,0.8670323967933655,0.8700955629348754
69800,0.2811697,1.9954123020172119,1.7059461712837218,1.6842375874519349,0.8748593091964721,0.8560205101966858
69900,0.28698906,1.994923746585846,1.6958586812019347,1.6840068697929382,0.8758714616298675,0.8628829002380372
70000,0.28501076,1.9901396036148071,1.702004623413086,1.6886106491088868,0.8721343219280243,0.8766064643859863
70100,0.2858887,1.990515911579132,1.7085372805595398,1.6869174480438232,0.8789853811264038,0.8673582792282104
70200,0.28253868,1.9950645089149475,1.6985361576080322,1.6890756011009216,0.8778637409210205,0.8627411305904389
70300,0.2824412,1.9884792923927308,1.7005371451377869,1.678351092338562,0.8753699779510498,0.8716362833976745
70400,0.2839651,1.9931122541427613,1.698943269252777,1.683659589290619,0.8698990225791932,0.8638727545738221
70500,0.2846901,1.9939267873764037,1.7137425303459168,1.6833859443664552,0.8691257119178772,0.8656139194965362
70600,0.28595117,1.9906121373176575,1.7090529561042787,1.6810751676559448,0.8666486322879792,0.8641206681728363
70700,0.28590298,2.000456213951111,1.7026015520095825,1.688155508041382,0.8777642726898194,0.8700153231620789
70800,0.28500873,1.9895216345787048,1.697800076007843,1.6804588198661805,0.874505740404129,0.8684463620185852
70900,0.28532305,1.9865529179573058,1.6979438185691833,1.6874316453933715,0.8817475855350494,0.8660665690898895
71000,0.28398287,1.991032600402832,1.699104368686676,1.6866911888122558,0.8774753868579864,0.8661691963672637
71100,0.2848932,1.996518862247467,1.696322500705719,1.6814093947410584,0.8745217144489288,0.8661936342716217
71200,0.28534847,1.9972498059272765,1.7056489825248717,1.6865661859512329,0.8636949360370636,0.8629501938819886
71300,0.28200355,1.994675862789154,1.7035293340682984,1.6886451482772826,0.8764506876468658,0.8625764667987823
71400,0.28342658,1.9996245980262757,1.7058895707130433,1.6866958737373352,0.8790877878665924,0.8684299647808075
71500,0.28445765,1.9871090650558472,1.6995005369186402,1.6804095029830932,0.8760676801204681,0.8723583459854126
71600,0.2859038,1.994992184638977,1.705100905895233,1.6843378782272338,0.8689401626586915,0.8599176704883575
71700,0.28249043,1.9919390678405762,1.700463092327118,1.680968987941742,0.8721633195877075,0.8629532039165497
71800,0.2823532,1.9907454967498779,1.7001254916191102,1.6822080612182617,0.8679532051086426,0.8604560136795044
71900,0.2838834,1.9872116804122926,1.6985952258110046,1.6866297841072082,0.8757564783096313,0.8609341323375702
72000,0.28244996,1.9922359585762024,1.699803352355957,1.684843325614929,0.8707734704017639,0.8656029880046845
72100,0.28694415,1.9941423058509826,1.7030459642410278,1.6846659302711486,0.8686792850494385,0.8601471602916717
72200,0.28641108,1.9965993165969849,1.701669979095459,1.6793403029441833,0.873640638589859,0.8715764582157135
72300,0.28453213,1.9867323994636537,1.7039295554161071,1.6843515634536743,0.8750917792320252,0.8657162189483643
72400,0.28331295,1.9925409197807311,1.706257128715515,1.6856372952461243,0.8678077757358551,0.8598654270172119
72500,0.28446203,2.000309920310974,1.695220375061035,1.6801359534263611,0.8768490016460418,0.8599392354488373
72600,0.2852909,1.997202181816101,1.703842282295227,1.684817337989807,0.8686953067779541,0.8578493297100067
72700,0.2818336,1.9968778848648072,1.6995758891105652,1.6942848086357116,0.875585263967514,0.8677772402763366
72800,0.2834714,1.9921528697013855,1.7037594318389893,1.6866563320159913,0.881669795513153,0.8567786574363708
72900,0.28608468,1.9894180417060852,1.6941522479057312,1.6788050055503845,0.8820076882839203,0.8653703987598419
73000,0.27910703,1.988957369327545,1.7036200284957885,1.6797181606292724,0.8763526141643524,0.8678215563297271
73100,0.2850358,1.9935754776000976,1.705823838710785,1.6943798780441284,0.86825031042099,0.864687728881836
73200,0.2843662,1.989723563194275,1.6975723266601563,1.6823499083518982,0.8707746624946594,0.8696121096611023
73300,0.28430203,1.9976025104522706,1.696761381626129,1.68109872341156,0.8829493880271911,0.8577192485332489
73400,0.28456622,1.98994722366333,1.7018664717674254,1.6800477027893066,0.8763457298278808,0.8608482539653778
73500,0.2853714,1.9915952920913695,1.6918522477149964,1.6773255109786986,0.8804046750068665,0.8708800077438354
73600,0.28525198,1.9959306955337524,1.695954728126526,1.6876352548599243,0.886786425113678,0.8612563610076904
73700,0.28590417,1.9945417046546936,1.7042312383651734,1.682457959651947,0.8752451360225677,0.8589846670627594
73800,0.28625047,1.989996898174286,1.7015483736991883,1.6887436747550963,0.8724493205547332,0.8639189600944519
73900,0.2819881,1.990824246406555,1.7019559741020203,1.6852920174598693,0.8684793412685394,0.8696372926235199
74000,0.28329033,1.991351592540741,1.6958232641220092,1.684947681427002,0.8716295659542084,0.8713735163211822
74100,0.28326857,1.9825212359428406,1.6914909124374389,1.6945255041122436,0.8764428794384003,0.8674174189567566
74200,0.28071252,1.9836262106895446,1.7052437782287597,1.684720516204834,0.8789130747318268,0.8678235888481141
74300,0.28244826,1.9939765691757203,1.6980261087417603,1.6806713223457337,0.8816138088703156,0.874973040819168
74400,0.28537074,1.992424476146698,1.6999208807945252,1.6822603583335876,0.8692694187164307,0.8642402529716492
74500,0.2836981,1.9955012559890748,1.6945716977119445,1.6875015020370483,0.8716566920280456,0.8649968147277832
74600,0.2838674,1.9912564277648925,1.6996283650398254,1.6777451992034913,0.87387615442276,0.8722246050834656
74700,0.28492153,1.9785105109214782,1.7049156785011292,1.6858589053153992,0.8741613984107971,0.8659240424633026
74800,0.28115803,1.988936150074005,1.6992865920066833,1.6901413440704345,0.8656573235988617,0.8668456077575684
74900,0.28618738,1.990607213973999,1.6985388398170471,1.6938778519630433,0.8860067307949067,0.8670882105827331
75000,0.28488022,1.9929693698883058,1.7001284599304198,1.6916610598564148,0.8794765293598175,0.8635161757469177
75100,0.2801934,1.9883780121803283,1.7044530034065246,1.6830000758171082,0.8763636171817779,0.8661884903907776
75200,0.2828986,1.9870267868041993,1.7071733951568604,1.6921026825904846,0.8739254534244537,0.8784759938716888
75300,0.2824605,1.9855260252952576,1.6938225507736206,1.6804370284080505,0.8745534300804139,0.8620610237121582
75400,0.28288403,1.9833259582519531,1.7057377696037292,1.6829595685005188,0.8751327216625213,0.8646985292434692
75500,0.2856599,1.9916005373001098,1.6862518191337585,1.6866772770881653,0.8810334503650665,0.8624929249286651
75600,0.2825178,1.9839637279510498,1.6926320791244507,1.6907503604888916,0.8744255542755127,0.8704683244228363
75700,0.2864605,1.9852307796478272,1.7025314092636108,1.6867323517799377,0.8749748826026916,0.8634419560432434
75800,0.28412327,1.9901702165603639,1.6899338483810424,1.6796454191207886,0.8796390533447266,0.8700934290885926
75900,0.2842411,1.9917336344718932,1.694392442703247,1.6777928948402405,0.8742504775524139,0.8635556161403656
76000,0.28254172,1.9874227404594422,1.6983697414398193,1.6901363849639892,0.8695184648036957,0.8684548258781433
76100,0.28347066,1.9858221173286439,1.7015695333480836,1.6845250368118285,0.8763184010982513,0.8678885400295258
76200,0.2820844,1.9863120198249817,1.6971516609191895,1.679272723197937,0.8729299187660218,0.8636580646038056
76300,0.28436312,1.985060441493988,1.6915809273719788,1.6792707443237305,0.8783348023891449,0.863160103559494
76400,0.2850057,1.9983802914619446,1.7030359625816345,1.681240975856781,0.874517434835434,0.8754254043102264
76500,0.28228444,1.9880797266960144,1.700843298435211,1.6807174682617188,0.8791316270828247,0.8655878901481628
76600,0.27861577,1.9909951090812683,1.7103271245956422,1.6884224653244018,0.877376276254654,0.8686657547950745
76700,0.2813321,1.9886224508285522,1.697174620628357,1.6884794592857362,0.8805365204811096,0.8713140368461609
76800,0.28275478,1.9937409520149232,1.700093674659729,1.6817074060440063,0.8808571815490722,0.8655761182308197
76900,0.2842461,1.9959579586982727,1.6966707706451416,1.6826732397079467,0.8765764713287354,0.8666113436222076
77000,0.28024203,1.9910606741905212,1.6954351663589478,1.6778794050216674,0.8795844793319703,0.8760535061359406
77100,0.28570297,1.9842848896980285,1.686871302127838,1.6791638135910034,0.8668825149536132,0.8674613893032074
77200,0.28616533,1.9827504992485045,1.6831011056900025,1.6904097318649292,0.8724966287612915,0.8694764256477356
77300,0.28112787,1.9892879724502563,1.6950588941574096,1.6796170115470885,0.8767934501171112,0.8657591938972473
77400,0.286746,1.9831905364990234,1.6933244705200194,1.6760303139686585,0.8874221265316009,0.8607058882713318
77500,0.28488767,1.990388023853302,1.6929268002510072,1.6884589910507202,0.8760248899459839,0.8674366652965546
77600,0.28293404,1.991320550441742,1.696164071559906,1.6787289381027222,0.8773898184299469,0.8597050964832306
77700,0.28704324,1.9900346159934998,1.701540434360504,1.684750247001648,0.8701672255992889,0.8597305536270141
77800,0.28554958,1.982761263847351,1.6916203856468202,1.684998667240143,0.8735422134399414,0.8581989049911499
77900,0.28245276,1.9840543270111084,1.6971510648727417,1.6856638550758363,0.8783223450183868,0.8560670256614685
78000,0.2813653,1.992863953113556,1.6981252193450929,1.672430193424225,0.8738140344619751,0.8601645648479461
78100,0.28244758,1.9942234754562378,1.696071207523346,1.6861207723617553,0.8751591503620147,0.8633845686912537
78200,0.28252608,1.9951568722724915,1.690104901790619,1.6833293557167053,0.870881974697113,0.8714444696903229
78300,0.2787545,1.99244464635849,1.6949570059776307,1.6869332790374756,0.8717373073101043,0.8722845077514648
78400,0.28268448,1.992869532108307,1.6969074130058288,1.6814279079437255,0.870832109451294,0.8610491037368775
78500,0.2871443,1.9908419013023377,1.6969614982604981,1.6774569034576416,0.8680871307849884,0.8685388743877411
78600,0.2813882,1.9895973324775695,1.7028491139411925,1.6840755581855773,0.8736897110939026,0.871226692199707
78700,0.28201663,1.9864644885063172,1.7032984375953675,1.6812045097351074,0.8666593253612518,0.8715938568115235
78800,0.28691265,1.9851391315460205,1.689445388317108,1.681048285961151,0.8742608010768891,0.8651302635669709
78900,0.28332233,1.9889036774635316,1.693884515762329,1.6779359817504882,0.8713918566703797,0.8622916579246521
79000,0.2840169,1.9958021283149718,1.6982213616371156,1.6917047023773193,0.8717270910739898,0.8693969190120697
79100,0.28577513,1.986178958415985,1.6887188792228698,1.6962760448455811,0.873712420463562,0.8775983631610871
79200,0.28397006,1.994538426399231,1.698378038406372,1.6913908958435058,0.882056188583374,0.8671903789043427
79300,0.2874088,1.9894798636436462,1.6997148275375367,1.6863537907600403,0.8711381316184997,0.8643767356872558
79400,0.28141773,1.9891770482063293,1.7084841966629027,1.684112012386322,0.8762035608291626,0.8676309227943421
79500,0.2854253,1.9856716871261597,1.6949090242385865,1.6874679684638978,0.8813237488269806,0.8643797993659973
79600,0.28200993,1.9800965905189514,1.6918083786964417,1.6851173639297485,0.8739708721637726,0.8658053934574127
79700,0.28232113,1.9837053418159485,1.6991196990013122,1.6862876772880555,0.875030791759491,0.8755537807941437
79800,0.28620425,1.982092559337616,1.68798885345459,1.6838881850242615,0.876249086856842,0.8641351759433746
79900,0.28203678,1.9887363195419312,1.6987786054611207,1.691056764125824,0.8776930153369904,0.8672048389911652
80000,0.28350812,1.990764057636261,1.6905977845191955,1.6883622407913208,0.8806339740753174,0.8658722937107086
80100,0.2893404,1.9935527205467225,1.6893950343132018,1.6858752250671387,0.8814961791038514,0.8641464173793793
80200,0.2871236,1.9858500242233277,1.6923134565353393,1.6785345077514648,0.8810455679893494,0.8551421284675598
80300,0.28267497,1.9890475630760194,1.6942942261695861,1.6805331587791443,0.8681981146335602,0.8666195869445801
80400,0.27970496,1.9883114337921142,1.695789670944214,1.6835312485694884,0.8788988351821899,0.8640464663505554
80500,0.2852034,1.993143653869629,1.6919826984405517,1.687483835220337,0.8760871469974518,0.867915415763855
80600,0.2827498,1.9943235397338868,1.6887036085128784,1.6853176474571228,0.8709263324737548,0.8635833263397217
80700,0.28489834,1.9903578758239746,1.6861734747886659,1.6819148421287538,0.8707637429237366,0.8597715497016907
80800,0.28261924,1.9924185037612916,1.70190269947052,1.6887212991714478,0.8702375710010528,0.8626951754093171
80900,0.28604317,1.9914464592933654,1.6934587478637695,1.6916730761528016,0.8753844678401947,0.8637354254722596
81000,0.28312033,1.9881410479545594,1.6962366700172424,1.689610755443573,0.8740215241909027,0.8735278725624085
81100,0.28157097,1.985187578201294,1.7024405121803283,1.6956128478050232,0.8750661432743072,0.868890380859375
81200,0.2827112,1.9944390892982482,1.699463176727295,1.6842876553535462,0.8711737871170044,0.8636349141597748
81300,0.28295407,1.9860028386116029,1.694898211956024,1.6804526925086976,0.8749361872673035,0.8729899108409882
81400,0.28117546,1.9875184774398804,1.6927304029464723,1.6854684352874756,0.8787097334861755,0.8537032604217529
81500,0.28370824,1.9898887872695923,1.6927456378936767,1.6901331305503846,0.8762478768825531,0.8733891010284424
81600,0.28448465,1.9897221803665162,1.6931233048439025,1.690980327129364,0.8705005645751953,0.8731806516647339
81700,0.28430608,1.9876072525978088,1.6942379236221314,1.6855374693870544,0.8781621873378753,0.8639989018440246
81800,0.2870503,1.989419162273407,1.701127302646637,1.6850839376449585,0.8683768033981323,0.8644044518470764
81900,0.28217578,1.9922391653060914,1.6940657019615173,1.6806694626808167,0.8771056950092315,0.8663197040557862
82000,0.28154668,1.9921355962753295,1.6949076771736145,1.6893121123313903,0.8724803805351258,0.8630880177021026
82100,0.2848646,1.9985097408294679,1.6931822776794434,1.6862206935882569,0.8768105328083038,0.8672486901283264
82200,0.28251785,1.9785210371017456,1.6913388252258301,1.6886377215385437,0.8770888805389404,0.8699612140655517
82300,0.2845773,1.9901554942131043,1.692163872718811,1.6824753761291504,0.8686428010463715,0.8607113778591156
82400,0.28417,1.9868521809577941,1.703110361099243,1.6804620981216432,0.8679344594478607,0.8586832284927368
82500,0.2848058,1.9916480422019958,1.6859195828437805,1.6755125284194947,0.8713301002979279,0.8617892444133759
82600,0.28448015,1.9874220013618469,1.696139645576477,1.6851494550704955,0.8788984954357147,0.8617819428443909
82700,0.28333434,1.981874704360962,1.6939349889755249,1.676173734664917,0.8761004328727722,0.8562674582004547
82800,0.28412384,1.9896021842956544,1.7054415941238403,1.6808691143989563,0.8735725283622742,0.8594705760478973
82900,0.28296155,1.9893568992614745,1.6990836262702942,1.6832614898681642,0.8810945987701416,0.869631427526474
83000,0.28718358,1.987387204170227,1.696787464618683,1.6849808096885681,0.8738909661769867,0.8678532063961029
83100,0.2825185,1.9843028426170348,1.6938480854034423,1.6796496391296387,0.8860442876815796,0.8693042397499084
83200,0.28445518,1.9856002449989318,1.695938766002655,1.6862443566322327,0.8759791851043701,0.8701262950897217
83300,0.2831647,1.9947770476341247,1.6998130917549132,1.6809938549995422,0.8755857884883881,0.8702339649200439
83400,0.2813167,1.9901634812355042,1.691718053817749,1.678780162334442,0.8796606600284577,0.8566858410835266
83500,0.2844582,1.9875826358795166,1.701902985572815,1.6891935467720032,0.8685441613197327,0.8633970320224762
83600,0.28022844,1.992286217212677,1.6996620535850524,1.688062596321106,0.8701292991638183,0.8618053734302521
83700,0.28628364,1.9848639249801636,1.6965920686721803,1.6856688499450683,0.8737536430358886,0.8644282698631287
83800,0.28697735,1.991633141040802,1.7009264349937439,1.6826560616493225,0.8739332318305969,0.8609746754169464
83900,0.2861298,1.9876037240028381,1.6947169780731202,1.6766531229019166,0.8752706050872803,0.8641912162303924
84000,0.28292233,1.9884800434112548,1.6966443300247191,1.6794660210609436,0.8763917446136474,0.8636807501316071
84100,0.28414357,1.9882990002632142,1.6895947694778441,1.6884029030799865,0.8833572030067444,0.8679286658763885
84200,0.28222758,1.9806049942970276,1.6939954996109008,1.687687611579895,0.8794364213943482,0.8593539714813232
84300,0.2827704,1.9829268217086793,1.694934606552124,1.683827269077301,0.8744548857212067,0.8624839782714844
84400,0.28359511,1.9919761776924134,1.6942523956298827,1.6863371133804321,0.8837059199810028,0.8621825337409973
84500,0.2789469,1.9884612798690795,1.702105748653412,1.6875181555747987,0.8716760993003845,0.8595182061195373
84600,0.28479868,1.9909717082977294,1.685937190055847,1.6837243556976318,0.8739745616912842,0.8724815547466278
84700,0.28335857,1.9859766364097595,1.6940365314483643,1.681927001476288,0.8736736118793488,0.861955338716507
84800,0.2846715,1.9894754409790039,1.6984360098838807,1.693987786769867,0.8799651503562927,0.8664189100265502
84900,0.28146666,1.985150933265686,1.6852063417434693,1.6792327880859375,0.8717936635017395,0.865088939666748
85000,0.28534478,1.9848919987678528,1.6934351801872254,1.684252142906189,,0.8657625555992127
85100,0.28008726,1.9906192064285277,1.6956986427307128,1.6890105485916138,,0.862966114282608
85200,0.28563112,1.986398732662201,1.6909189224243164,1.687998068332672,,0.8622178792953491
85300,0.28326774,1.988918125629425,1.6873765945434571,1.6873604297637939,,0.866753226518631
85400,0.28565776,1.9863620400428772,1.6931995153427124,1.6857163548469543,,0.8633851110935211
85500,0.2847862,1.9916698694229127,1.6980454921722412,1.6753013014793396,,0.8699708759784699
85600,0.28544053,1.9902645707130433,1.6952456474304198,1.6886323928833007,,0.8655048727989196
85700,0.28157732,1.9930289268493653,1.692029309272766,1.6750145435333252,,0.872161614894867
85800,0.28171453,1.9968391060829163,1.698527729511261,1.6810119032859803,,0.8618301391601563
85900,0.28940403,1.9872799515724182,1.6959266066551208,1.685311245918274,,0.8672332346439362
86000,0.28549623,1.9862329125404359,1.690700852870941,1.6797316789627075,,0.8752506017684937
86100,0.28261298,1.9858026385307312,1.7036568999290467,1.6814378261566163,,0.8657881140708923
86200,0.2840172,1.9861785054206849,1.691503918170929,1.6848842263221742,,0.8649903953075408
86300,0.28392568,1.9892712950706481,1.6921864867210388,1.6784915924072266,,0.8658984065055847
86400,0.28585875,1.9891241312026977,1.6908457398414611,1.683982825279236,,0.8650124490261077
86500,0.2841372,1.9838039040565492,1.692117202281952,1.6814316511154175,,0.859728217124939
86600,0.28360024,1.9877002120018006,1.6949497222900392,1.6811537981033324,,0.8627551257610321
86700,0.28480944,1.9852492690086365,1.6946407556533813,1.6836145758628844,,0.8664536476135254
86800,0.28261992,1.9860536456108093,1.6911686539649964,1.6867967128753663,,0.8643603920936584
86900,0.28434452,1.9882755875587463,1.6949222326278686,1.6863654017448426,,0.8603924572467804
87000,0.2848038,1.9890711665153504,1.7006396651268005,1.6827437162399292,,0.8665844023227691
87100,0.28477952,1.987831211090088,1.6956039428710938,1.6799815893173218,,0.8711969017982483
87200,0.28514984,1.9889301419258119,1.6845281600952149,1.6877276420593261,,0.8610697031021118
87300,0.28419527,1.9939908981323242,1.6882534146308898,1.6828925371170045,,0.8613273084163666
87400,0.28460407,1.993514394760132,1.6904548168182374,1.6824994087219238,,0.861976432800293
87500,0.2809731,1.993132758140564,1.6933449506759644,1.6863355040550232,,0.8674810945987701
87600,0.27949497,1.9881260514259338,1.6966642141342163,1.6806893587112426,,0.8673349916934967
87700,0.2844954,1.983474564552307,1.6909432649612426,1.6842273831367494,,0.8558598220348358
87800,0.28359973,1.9841586589813232,1.6969824314117432,1.6844366669654847,,0.870700353384018
87900,0.2794574,1.9795391082763671,1.6954546332359315,1.6901115417480468,,0.8629587531089783
88000,0.28474897,1.993097960948944,1.6924254536628722,1.675667905807495,,0.855507743358612
88100,0.2872329,1.9813009262084962,1.6951102495193482,1.692615520954132,,0.8624233722686767
88200,0.28486136,1.9921217799186706,1.6891570210456848,1.6848002552986145,,0.8599036991596222
88300,0.2821901,1.9933268547058105,1.6958642959594727,1.687093687057495,,0.8660615146160126
88400,0.2849678,1.9886250257492066,1.688886332511902,1.6880651235580444,,0.8653910458087921
88500,0.2881174,1.9905715346336366,1.686337161064148,1.6780972480773926,,
88600,0.28276816,1.983632206916809,1.6956041932106019,1.6851712346076966,,
88700,0.2863248,1.9919997453689575,1.688054096698761,1.6846823811531066,,
88800,0.28588822,1.9905709862709045,1.6977459192276,1.685399341583252,,
88900,0.2797701,1.9848722219467163,1.6885974526405334,1.6958029099873133,,
89000,0.28173998,1.9847713589668274,1.691752290725708,,,
89100,0.28211558,1.9919243216514588,1.6925129532814025,,,
89200,0.28791687,1.9919621467590332,1.6953375458717346,,,
89300,0.28393587,1.9882846236228944,1.695673906803131,,,
89400,0.285625,1.9842580080032348,1.6858968615531922,,,
89500,0.2841989,1.9872302412986755,1.6940956354141234,,,
89600,0.28182593,1.985442316532135,1.6897993803024292,,,
89700,0.2828436,1.9876099705696106,1.6917284846305847,,,
89800,0.28758377,1.9859190225601195,1.6930734992027283,,,
89900,0.28344744,1.980043315887451,1.690878939628601,,,
90000,0.2859619,,1.6937922596931458,,,
90100,0.27982605,,1.6845850706100465,,,
90200,0.28452367,,1.6935161828994751,,,
90300,0.28166977,,1.6912477970123292,,,
90400,0.2855615,,1.691550898551941,,,
90500,0.2811059,,1.686847949028015,,,
90600,0.2912044,,1.6972196221351623,,,
90700,0.2857862,,1.6936015248298646,,,
90800,0.28658321,,1.6888288259506226,,,
90900,0.28343442,,1.6880133986473083,,,
91000,0.28623274,,1.6846874356269836,,,
91100,0.27896044,,1.6839034676551818,,,
91200,0.284367,,1.6834808707237243,,,
91300,0.2852177,,1.6911455631256103,,,
91400,0.28713903,,1.6882832884788512,,,
91500,0.28004315,,1.6814931631088257,,,
91600,0.28616396,,1.6831023693084717,,,
91700,0.28476912,,1.693286085128784,,,
91800,0.28445277,,1.695292067527771,,,
91900,0.2847715,,1.6905998229980468,,,
92000,0.2840528,,1.678169882297516,,,
92100,0.2866512,,1.684959101676941,,,
92200,0.28495446,,1.685653293132782,,,
92300,0.28242165,,1.687796938419342,,,
92400,0.27838665,,1.687181568145752,,,
92500,0.28099412,,1.6801175951957703,,,
92600,0.28096193,,1.6864693403244018,,,
92700,0.28027523,,1.6847193956375122,,,
92800,0.28166556,,1.6870160937309264,,,
92900,0.28100464,,1.6868167757987975,,,
93000,0.2836457,,1.6853415966033936,,,
93100,0.28201854,,1.6875225186347962,,,
93200,0.28073794,,1.6881859064102174,,,
93300,0.28691405,,1.6852720022201537,,,
93400,0.28234932,,1.6890773534774781,,,
93500,0.28338665,,1.693530762195587,,,
93600,0.28454763,,1.6970601677894592,,,
93700,0.28359693,,1.6817134499549866,,,
93800,0.28500512,,1.6899462938308716,,,
93900,0.28225935,,1.6868191361427307,,,
94000,0.28299245,,1.6859756310780842,,,


==> figures/gmm_2d/T_1/steps.csv <==
iter,diffusion,ULA,tempering,dilation,DAZ
0,0.0,0.0,0.0,0.0,0.0
1,1.9674867,0.0066666678,0.30367082,6.6850196e-05,2.109725
2,2.4836965,0.014444446,0.33626837,0.00014540146,2.7032473
3,2.746823,0.021111114,0.3619231,0.00021321393,2.9414668
4,2.967653,0.028888892,0.38980773,0.00029289574,3.1224046
5,3.1153991,0.03555556,0.4122946,0.00036168404,3.2373674
6,3.257396,0.04333334,0.4371756,0.00044251245,3.3444028
7,3.3769252,0.051111117,0.46083227,0.0005239651,3.4322946
8,3.466394,0.057777785,0.48027724,0.00059428194,3.4968977
9,3.5592601,0.065555565,0.5021213,0.0006769063,3.5629463
10,3.6310167,0.07222223,0.5202076,0.00074823486,3.613301
11,3.7073634,0.08000001,0.5406497,0.0008320479,3.6662369
12,3.7675579,0.08666668,0.55766416,0.0009044021,3.7075102
13,3.8326666,0.09444445,0.5769813,0.0009894203,3.7516916
14,3.8930948,0.102222234,0.5957783,0.001075095,3.7922637
15,3.9416897,0.1088889,0.6115125,0.0011490564,3.824585
16,3.9951403,0.11666668,0.62946564,0.0012359627,3.8598163
17,4.038502,0.12333335,0.6445344,0.0013109873,3.8881483
18,4.0865602,0.13111113,0.66177,0.0013991434,3.9192843
19,4.1258125,0.13777779,0.6762684,0.0014752464,3.9445055
20,4.1695786,0.14555557,0.6928847,0.0015646694,3.972401
21,4.2113767,0.15333335,0.7092007,0.0016547821,3.9988165
22,4.245785,0.16000003,0.7229621,0.0017325745,4.020394
23,4.284424,0.1677778,0.73877215,0.0018239822,4.044441
24,4.3163576,0.17444447,0.75212544,0.0019028923,4.064168
25,4.3523464,0.18222225,0.76748633,0.001995613,4.0862374
26,4.3821898,0.1888889,0.78047574,0.002075657,4.104406
27,4.415925,0.19666669,0.79543465,0.00216971,4.1247983
28,4.4485803,0.20444447,0.8101939,0.0022644878,4.144389
29,4.475773,0.21111114,0.82269377,0.002346307,4.160589
30,4.5066304,0.21888892,0.83710945,0.002442446,4.178848
31,4.532383,0.22555558,0.8493286,0.0025254404,4.1939826
32,4.561667,0.23333336,0.8634315,0.0026229601,4.2110786
33,4.586155,0.24000002,0.8753945,0.002707146,4.22528
34,4.6140513,0.2477778,0.88921154,0.0028060658,4.2413526
35,4.6412663,0.2555556,0.9028844,0.0029057474,4.256924
36,4.664082,0.26222226,0.91449404,0.0029917995,4.2698946
37,4.690136,0.27000004,0.9279155,0.0030929116,4.284613
38,4.7120094,0.2766667,0.939318,0.0031801988,4.2968917
39,4.737022,0.28444448,0.952507,0.0032827617,4.3108454
40,4.758048,0.29111114,0.96371776,0.0033713013,4.322502
41,4.7821198,0.29888892,0.9766912,0.0034753361,4.3357673
42,4.8057218,0.3066667,0.9895548,0.0035801716,4.348688
43,4.825597,0.31333336,1.0004966,0.003670673,4.3595033
44,4.848388,0.32111114,1.0131669,0.003777012,4.3718314
45,4.8675985,0.32777783,1.0239484,0.0038688108,4.3821616
46,4.8896484,0.3355556,1.0364381,0.0039766748,4.3939486
47,4.908251,0.34222227,1.0470698,0.0040697902,4.4038353
48,4.9296207,0.35000005,1.0593901,0.0041792006,4.4151278
49,4.9506483,0.35777783,1.0716237,0.004289453,4.4261703
50,4.96841,0.3644445,1.0820425,0.0043846294,4.435446
51,4.9888387,0.37222227,1.094122,0.004496462,4.4460526
52,5.006107,0.37888893,1.1044129,0.004593003,4.4549685
53,5.0259814,0.38666672,1.1163474,0.004706438,4.4651723
54,5.042793,0.39333338,1.1265174,0.0048043616,4.473756
55,5.0621533,0.40111116,1.138315,0.0049194214,4.4835873
56,5.0812526,0.40888894,1.1500418,0.0050353664,4.493228
57,5.097422,0.4155556,1.1600388,0.0051354566,4.501346
58,5.1160607,0.42333338,1.17164,0.0052530617,4.5106535
59,5.131849,0.43000007,1.1815324,0.0053545847,4.5184956
60,5.150058,0.43777785,1.1930141,0.005473874,4.527491
61,5.168047,0.44555563,1.2044342,0.0055940794,4.536328
62,5.1832976,0.4522223,1.2141749,0.005697848,4.54378
63,5.200898,0.46000007,1.2254846,0.005819774,4.5523357
64,5.215826,0.46666673,1.2351332,0.0059250277,4.559554
65,5.233062,0.4744445,1.246338,0.0060486984,4.567846
66,5.2476864,0.48111117,1.2558987,0.0061554573,4.5748453
67,5.2645793,0.48888895,1.2670038,0.0062808977,4.582889
68,5.2812963,0.49666673,1.2780566,0.0064073005,4.5908055
69,5.295489,0.5033334,1.2874901,0.006516418,4.597492
70,5.311891,0.5111112,1.2984499,0.006644629,4.6051826
71,5.325823,0.51777786,1.3078053,0.0067553064,4.6116815
72,5.3419304,0.5255556,1.3186759,0.00688535,4.619158
73,5.355615,0.5322223,1.3279567,0.00699761,4.625478
74,5.371443,0.5400001,1.3387421,0.0071295127,4.632752
75,5.387126,0.54777783,1.3494831,0.0072624274,4.6399217
76,5.4004564,0.5544445,1.3586553,0.0073771654,4.645986
77,5.415882,0.5622223,1.3693167,0.007511979,4.65297
78,5.4289975,0.56888896,1.3784219,0.007628356,4.6588783
79,5.444179,0.5766667,1.3890069,0.0077650957,4.665684
80,5.45709,0.58333343,1.3980478,0.007883135,4.671446
81,5.4720383,0.5911112,1.4085593,0.008021828,4.6780844
82,5.4868655,0.598889,1.4190325,0.008161584,4.6846356
83,5.499481,0.60555565,1.4279795,0.0082822265,4.6901836
84,5.514093,0.6133334,1.4383835,0.0084239775,4.69658
85,5.5265284,0.62000006,1.4472725,0.008546342,4.7019978
86,5.5409346,0.6277779,1.4576099,0.008690118,4.7082453
87,5.5531983,0.63444453,1.4664431,0.008814229,4.7135386
88,5.5674086,0.6422223,1.4767166,0.008960054,4.7196445
89,5.5815167,0.6500001,1.4869568,0.0091069965,4.725676
90,5.5935307,0.65666676,1.495708,0.009233842,4.730789
91,5.607456,0.6644445,1.5058879,0.009382878,4.7366877
92,5.6193156,0.6711112,1.5145881,0.009511532,4.74169
93,5.6330657,0.678889,1.5247097,0.009662695,4.747463
94,5.6447787,0.68555564,1.533361,0.009793183,4.752359
95,5.6583614,0.69333345,1.5434263,0.0099465,4.7580104
96,5.671857,0.7011112,1.5534624,0.01010099,4.763599
97,5.6833563,0.70777786,1.5620415,0.010234351,4.7683396
98,5.696695,0.71555567,1.572024,0.010391043,4.773814
99,5.7080626,0.7222223,1.5805583,0.010526303,4.778459
100,5.7212505,0.7300001,1.5904893,0.010685226,4.7838244
101,5.7324915,0.73666674,1.5989801,0.010822413,4.7883782
102,5.7455344,0.74444455,1.6088612,0.010983599,4.7936387
103,5.758502,0.7522223,1.6187162,0.011146016,4.798845
104,5.7695584,0.75888896,1.627143,0.011286219,4.803264
105,5.782389,0.76666677,1.6369509,0.011450949,4.808371
106,5.793331,0.77333343,1.6453377,0.011593147,4.8127074
107,5.8060317,0.78111124,1.6550996,0.01176022,4.817719
108,5.816863,0.7877779,1.663448,0.01190444,4.821975
109,5.8294373,0.79555565,1.6731653,0.01207389,4.826895
110,5.8419456,0.80333346,1.6828593,0.012244634,4.8317685
111,5.852616,0.8100001,1.6911505,0.012392023,4.8359084
112,5.865005,0.8177779,1.7008024,0.012565195,4.840695
113,5.8755746,0.82444453,1.7090578,0.01271468,4.8447604
114,5.8878493,0.83222234,1.7186688,0.012890313,4.8494625
115,5.9000635,0.8400001,1.7282583,0.013067285,4.8541203
116,5.910486,0.84666675,1.7364608,0.0132200485,4.8580785
117,5.922592,0.85444456,1.746011,0.013399534,4.862657
118,5.9329233,0.8611112,1.7541807,0.013554467,4.866549
119,5.9449244,0.868889,1.763693,0.013736501,4.8710513
120,5.9551673,0.8755557,1.7718306,0.013893634,4.874878
121,5.9670672,0.88333344,1.7813059,0.014078253,4.8793063
122,5.978914,0.89111125,1.7907618,0.01426428,4.8836956
123,5.9890265,0.8977779,1.7988517,0.014424858,4.887427
124,6.0007772,0.90555567,1.8082725,0.014613523,4.8917456
125,6.010809,0.9122223,1.8163326,0.014776378,4.8954177
126,6.0224667,0.92000014,1.825719,0.014967718,4.899668
127,6.03242,0.9266668,1.8337502,0.015132881,4.903283
128,6.043989,0.93444455,1.8431033,0.015326935,4.907468
129,6.055508,0.94222236,1.8524386,0.015522465,4.9116178
130,6.0653462,0.948889,1.8604269,0.015691245,4.9151473
131,6.0767817,0.95666677,1.8697304,0.015889546,4.919234
132,6.086547,0.9633334,1.8776915,0.016060717,4.9227104
133,6.097899,0.97111124,1.886964,0.016261827,4.926736
134,6.107595,0.9777779,1.8948989,0.016435422,4.9301605
135,6.1188664,0.9855557,1.9041411,0.016639382,4.934127
136,6.130096,0.99333346,1.9133674,0.016844887,4.938062
137,6.139688,1.0000001,1.9212631,0.017022278,4.9414105
138,6.150841,1.0077779,1.9304605,0.017230693,4.9452887
139,6.160369,1.0144446,1.9383316,0.017410593,4.948589
140,6.1714473,1.0222224,1.9475006,0.017621957,4.952412
141,6.180912,1.0288891,1.9553479,0.017804401,4.9556656
142,6.1919184,1.0366668,1.9644892,0.018018752,4.9594355
143,6.2028866,1.0444446,1.9736161,0.018234732,4.9631763
144,6.2122583,1.0511112,1.9814278,0.018421156,4.966361
145,6.223158,1.058889,1.9905283,0.018640187,4.970051
146,6.232472,1.0655557,1.9983176,0.018829249,4.973192
147,6.2433043,1.0733335,2.0073922,0.019051373,4.9768324
148,6.252561,1.0800002,2.0151596,0.019243106,4.979932
149,6.2633286,1.087778,2.024209,0.019468369,4.9835234
150,6.274062,1.0955557,2.0332453,0.019695336,4.9870887
151,6.2832355,1.1022223,2.0409803,0.019891247,4.9901257
152,6.2939067,1.1100001,2.0499926,0.020121416,4.993644
153,6.303027,1.1166668,2.0577066,0.020320091,4.996641
154,6.313638,1.1244446,2.0666955,0.020553509,5.000116
155,6.3227077,1.1311113,2.0743895,0.020754986,5.003075
156,6.3332596,1.1388891,2.083355,0.020991692,5.006503
157,6.3437805,1.1466668,2.0923088,0.021230191,5.0099077
158,6.352774,1.1533334,2.0999727,0.021436054,5.0128098
159,6.363239,1.1611112,2.1089032,0.021677915,5.0161743
160,6.3721848,1.1677779,2.1165485,0.02188668,5.0190396
161,6.382594,1.1755557,2.1254573,0.022131946,5.022361
162,6.391494,1.1822224,2.133084,0.022343649,5.0251913
163,6.4018497,1.1900002,2.1419728,0.022592368,5.0284724
164,6.412178,1.197778,2.1508498,0.022842964,5.031733
165,6.4210086,1.2044446,2.1584494,0.023059266,5.03451
166,6.4312854,1.2122223,2.1673062,0.023313386,5.037731
167,6.4400725,1.218889,2.1748886,0.02353273,5.040476
168,6.4502993,1.2266668,2.1837254,0.023790423,5.0436587
169,6.4605,1.2344446,2.1925511,0.024050059,5.0468216
170,6.469222,1.2411113,2.2001078,0.024274163,5.0495167
171,6.479375,1.2488891,2.2089145,0.02453745,5.052643
172,6.4880567,1.2555557,2.216455,0.024764702,5.055307
173,6.4981627,1.2633334,2.2252429,0.025031682,5.058397
174,6.5068045,1.2700002,2.2327673,0.025262125,5.061031
175,6.516865,1.2777779,2.2415369,0.025532855,5.0640864
176,6.5269017,1.2855557,2.2502966,0.025805622,5.067123
177,6.535486,1.2922224,2.2577972,0.026041059,5.069711
178,6.54548,1.3000002,2.266539,0.026317652,5.072714
179,6.554027,1.3066669,2.2740247,0.026556388,5.0752735
180,6.5639772,1.3144447,2.2827492,0.026836859,5.078243
181,6.5724874,1.3211113,2.29022,0.02707894,5.0807743
182,6.582394,1.328889,2.2989275,0.02736334,5.083711
183,6.59228,1.3366668,2.3076262,0.027649878,5.0866313
184,6.6007357,1.3433335,2.315075,0.027897194,5.0891204
185,6.610581,1.3511113,2.323757,0.02818774,5.092009
186,6.6190023,1.357778,2.3311918,0.028438516,5.094472
187,6.6288085,1.3655558,2.3398578,0.028733129,5.09733
188,6.637197,1.3722224,2.347279,0.028987415,5.0997667
189,6.646964,1.3800002,2.3559294,0.02928615,5.102595
190,6.656711,1.3877779,2.3645713,0.029587124,5.1054068
191,6.6650496,1.3944446,2.371972,0.029846897,5.1078043
192,6.67476,1.4022224,2.3805988,0.030152077,5.110587
193,6.6830673,1.408889,2.3879867,0.03041548,5.11296
194,6.6927414,1.4166669,2.3965983,0.030724918,5.1157146
195,6.7010183,1.4233335,2.4039736,0.030992,5.1180634
196,6.7106566,1.4311113,2.4125707,0.031305756,5.12079
197,6.720277,1.438889,2.4211602,0.031621862,5.123502
198,6.728508,1.4455557,2.4285164,0.0318947,5.1258144
199,6.738094,1.4533335,2.4370916,0.03221521,5.128499
200,6.746296,1.4600002,2.4444358,0.032491844,5.130789
201,6.7558484,1.467778,2.4529974,0.032816827,5.133447
202,6.7640224,1.4744446,2.4603298,0.03309731,5.1357145
203,6.7735424,1.4822224,2.4688778,0.033426818,5.1383467
204,6.7830453,1.4900002,2.4774184,0.033758786,5.140965
205,6.791177,1.4966669,2.4847333,0.034045305,5.1431985
206,6.800648,1.5044446,2.4932609,0.034381893,5.1457915
207,6.8087535,1.5111113,2.5005646,0.034672394,5.1480036
208,6.818194,1.5188891,2.5090792,0.035013665,5.150572
209,6.826273,1.5255557,2.5163722,0.035308197,5.152763
210,6.8356833,1.5333335,2.5248742,0.03565421,5.1553073
211,6.8450785,1.5411114,2.5333695,0.036002796,5.1578383
212,6.853119,1.547778,2.5406458,0.03630365,5.159998
213,6.862485,1.5555557,2.549129,0.036657073,5.1625056
214,6.8705006,1.5622225,2.5563953,0.036962103,5.164645
215,6.8798375,1.5700002,2.5648663,0.037320435,5.1671295
216,6.887829,1.5766668,2.5721223,0.037629694,5.1692495
217,6.897138,1.5844446,2.5805817,0.037992988,5.171712
218,6.9064326,1.5922225,2.5890348,0.038358986,5.174161
219,6.9143877,1.5988891,2.5962753,0.038674865,5.176251
220,6.9236555,1.6066669,2.6047173,0.039045934,5.1786785
221,6.9315877,1.6133336,2.6119485,0.039366182,5.18075
222,6.940829,1.6211113,2.6203787,0.03974238,5.1831555
223,6.950056,1.6288891,2.628803,0.040121377,5.1855497
224,6.957954,1.6355557,2.6360192,0.040448464,5.1875925
225,6.967156,1.6433336,2.6444328,0.040832695,5.189966
226,6.9750323,1.6500002,2.6516397,0.0411643,5.191992
227,6.984209,1.657778,2.660043,0.041553844,5.194344
228,6.992064,1.6644447,2.6672413,0.041890033,5.196352
229,7.0012164,1.6722225,2.675634,0.042284943,5.198684
230,7.010356,1.6800002,2.684021,0.042682778,5.2010055
231,7.0181794,1.6866668,2.6912057,0.043026127,5.2029867
232,7.027295,1.6944447,2.6995826,0.043429453,5.2052884
233,7.0350986,1.7011113,2.7067587,0.043777533,5.2072525
234,7.0441914,1.7088891,2.7151258,0.044186413,5.2095346
235,7.051975,1.7155558,2.7222934,0.044539288,5.2114825
236,7.0610447,1.7233336,2.7306507,0.0449538,5.213745
237,7.0701027,1.7311113,2.7390027,0.045371376,5.2159977
238,7.0778575,1.737778,2.7461576,0.045731742,5.2179203
239,7.086894,1.7455558,2.7545004,0.04615505,5.2201543
240,7.0946302,1.7522224,2.7616472,0.046520375,5.222061
241,7.103645,1.7600002,2.7699807,0.046949502,5.2242765
242,7.1113625,1.7666669,2.7771196,0.04731984,5.2261677
243,7.1203556,1.7744447,2.785444,0.047754865,5.2283654
244,7.129337,1.7822225,2.7937634,0.04819309,5.230553
245,7.137027,1.7888892,2.8008904,0.048571277,5.232421
246,7.145988,1.7966669,2.809201,0.04901551,5.234591
247,7.1536603,1.8033335,2.8163207,0.049398888,5.236444
248,7.1626015,1.8111113,2.8246226,0.049849212,5.238597
249,7.1702566,1.817778,2.831735,0.05023783,5.2404346
250,7.1791778,1.8255558,2.840028,0.050694313,5.2425704
251,7.188089,1.8333336,2.848317,0.051154148,5.244697
252,7.195719,1.8400003,2.855418,0.05155098,5.246513
253,7.2046103,1.847778,2.8636985,0.0520171,5.248623
254,7.2122235,1.8544447,2.8707926,0.052419353,5.2504244
255,7.2210965,1.8622224,2.879065,0.052891843,5.2525177
256,7.228694,1.8688891,2.886152,0.053299595,5.2543054
257,7.237549,1.8766669,2.8944163,0.05377853,5.2563825
258,7.2463937,1.8844447,2.9026763,0.05426097,5.2584515
259,7.2539673,1.8911114,2.909753,0.0546773,5.260218
260,7.2627945,1.8988892,2.9180055,0.055166315,5.262271
261,7.270353,1.9055558,2.9250755,0.055588316,5.2640243
262,7.279162,1.9133335,2.93332,0.056083992,5.2660613
263,7.2867055,1.9200002,2.9403837,0.056511737,5.2678013
264,7.295498,1.927778,2.948621,0.057014164,5.2698236
265,7.304281,1.9355558,2.956854,0.057520244,5.271837
266,7.3118024,1.9422225,2.9639077,0.057956964,5.273557
267,7.320569,1.9500003,2.9721334,0.05846992,5.2755566
268,7.328076,1.956667,2.9791808,0.058912575,5.277264
269,7.336826,1.9644448,2.9873996,0.05943249,5.279248
270,7.3443193,1.9711114,2.9944413,0.059881143,5.2809424
271,7.3530536,1.9788891,3.002653,0.060408108,5.282912
272,7.3617787,1.9866669,3.0108607,0.060938906,5.2848735
273,7.3692513,1.9933336,3.017893,0.06139694,5.2865496
274,7.377961,2.0011113,3.0260942,0.061934922,5.288498
275,7.3854203,2.007778,3.0331206,0.062399156,5.2901673
276,7.394115,2.0155559,3.041315,0.06294441,5.2921224
277,7.401561,2.0222225,3.0483358,0.063414924,5.293804
278,7.41024,2.0300002,3.0565236,0.06396755,5.2957735
279,7.418912,2.0377781,3.0647078,0.06452419,5.2977505
280,7.4263387,2.0444448,3.07172,0.065004505,5.2994514
281,7.434996,2.0522225,3.0798976,0.06556864,5.301443
282,7.4424105,2.0588892,3.0869043,0.066055425,5.3031564
283,7.451053,2.0666668,3.0950756,0.06662716,5.3051624
284,7.459688,2.0744448,3.1032436,0.06720303,5.307176
285,7.4670835,2.0811114,3.1102421,0.06769993,5.3089085
286,7.4757047,2.0888891,3.118404,0.06828355,5.310937
287,7.4830885,2.0955558,3.1253972,0.068787135,5.3126817
288,7.491696,2.1033337,3.133553,0.069378585,5.3147244
289,7.499068,2.1100004,3.140541,0.069888934,5.3164816
290,7.507662,2.117778,3.148691,0.07048832,5.3185387
291,7.5162487,2.1255558,3.1568377,0.071092024,5.3206043
292,7.523603,2.1322224,3.1638181,0.071612954,5.3223815
293,7.532177,2.1400003,3.171959,0.07222473,5.324462
294,7.5395203,2.146667,3.1789346,0.07275263,5.3262515
295,7.5480814,2.1544447,3.1870697,0.07337261,5.328347
296,7.5554137,2.1611114,3.19404,0.07390756,5.33015
297,7.563962,2.1688893,3.2021697,0.07453583,5.3322606
298,7.5725036,2.176667,3.2102964,0.0751686,5.3343797
299,7.5798197,2.1833336,3.2172596,0.07571459,5.3362026
300,7.5883493,2.1911113,3.225381,0.07635581,5.3383365
301,7.595655,2.197778,3.2323396,0.07690907,5.340173
302,7.604172,2.205556,3.2404554,0.07755883,5.3423223
303,7.611468,2.2122226,3.2474096,0.07811946,5.3441715
304,7.619973,2.2200003,3.2555199,0.078777865,5.346337
305,7.628473,2.227778,3.2636278,0.079440966,5.3485103
306,7.6357527,2.2344446,3.270575,0.080013104,5.35038
307,7.6442404,2.2422225,3.2786775,0.08068501,5.3525696
308,7.651511,2.2488892,3.2856205,0.08126475,5.3544526
309,7.6599874,2.256667,3.2937179,0.08194558,5.356658
310,7.667248,2.2633336,3.3006566,0.08253301,5.358555
311,7.675713,2.2711115,3.3087492,0.083222866,5.360776
312,7.6841726,2.2788892,3.3168392,0.083917625,5.3630056
313,7.6914186,2.2855558,3.3237712,0.084517054,5.3649235
314,7.6998672,2.2933335,3.3318563,0.085221,5.3671694
315,7.707104,2.3000002,3.3387845,0.08582836,5.369101
316,7.715542,2.3077781,3.3468647,0.0865416,5.371363
317,7.72277,2.3144448,3.3537889,0.087156974,5.373309
318,7.731198,2.3222225,3.3618643,0.08787962,5.3755875
319,7.7396197,2.3300004,3.3699377,0.08860738,5.3778744
320,7.7468343,2.336667,3.3768556,0.089235276,5.379842
321,7.755246,2.3444448,3.3849242,0.08997262,5.382145
322,7.7624516,2.3511114,3.3918383,0.090608776,5.3841267
323,7.7708535,2.358889,3.3999026,0.091355816,5.3864465
324,7.778051,2.3655558,3.406813,0.09200033,5.3884425
325,7.786443,2.3733337,3.4148726,0.09275717,5.390779
326,7.79483,2.3811114,3.4229298,0.093519345,5.393125
327,7.802015,2.387778,3.4298341,0.094176896,5.3951426
328,7.810392,2.395556,3.4378874,0.09494905,5.3975053
329,7.8175683,2.4022226,3.4447885,0.09561521,5.3995376
330,7.8259363,2.4100003,3.4528372,0.09639747,5.401917
331,7.8331046,2.416667,3.4597344,0.09707233,5.4039636
332,7.8414636,2.4244447,3.4677792,0.09786481,5.40636
333,7.849817,2.4322226,3.4758217,0.09866283,5.4087663
334,7.856973,2.4388893,3.4827135,0.099351294,5.4108357
335,7.865318,2.446667,3.490752,0.10015971,5.4132586
336,7.8724666,2.4533336,3.4976404,0.10085713,5.4153423
337,7.8808026,2.4611115,3.505675,0.10167607,5.4177823
338,7.889134,2.4688892,3.5137074,0.10250072,5.420232
339,7.896271,2.475556,3.5205905,0.10321214,5.4223385
340,7.904594,2.4833336,3.528619,0.10404749,5.4248056
341,7.911724,2.4900002,3.5354989,0.10476816,5.426928
342,7.9200377,2.4977782,3.5435236,0.10561436,5.429413
343,7.9271603,2.5044448,3.5504003,0.106344335,5.43155
344,7.9354663,2.5122225,3.5584211,0.107201464,5.434052
345,7.9437675,2.5200002,3.5664399,0.10806455,5.436564
346,7.950879,2.5266669,3.5733116,0.10880908,5.4387245
347,7.9591722,2.5344448,3.5813267,0.109683305,5.441254
348,7.966277,2.5411115,3.5881953,0.110437445,5.4434304
349,7.9745626,2.5488892,3.596207,0.11132293,5.445978
350,7.981661,2.5555558,3.6030724,0.11208679,5.4481697
351,7.989938,2.5633337,3.6110804,0.11298367,5.4507356
352,7.998211,2.5711114,3.6190865,0.113886714,5.453311
353,8.0053,2.577778,3.6259475,0.114665724,5.4555264
354,8.013564,2.5855558,3.6339502,0.11558037,5.45812
355,8.020646,2.5922225,3.640808,0.11636937,5.460351
356,8.028904,2.6000004,3.6488075,0.11729573,5.462963
357,8.035978,2.606667,3.6556625,0.118094824,5.46521
358,8.0442295,2.6144447,3.6636584,0.11903304,5.4678407
359,8.052475,2.6222227,3.6716526,0.11997769,5.470481
360,8.059542,2.6288893,3.6785033,0.12079253,5.472752
361,8.06778,2.636667,3.686494,0.12174922,5.4754114
362,8.07484,2.6433337,3.693342,0.12257445,5.477699
363,8.083071,2.6511114,3.7013297,0.123543315,5.4803767
364,8.090125,2.657778,3.7081747,0.12437904,5.48268
365,8.09835,2.665556,3.716159,0.12536022,5.4853764
366,8.106571,2.6733336,3.7241418,0.12634808,5.488083
367,8.113615,2.6800003,3.7309828,0.12720017,5.4904113
368,8.12183,2.6877782,3.7389624,0.12820056,5.493137
369,8.128868,2.694445,3.7458007,0.12906346,5.4954815
370,8.137076,2.7022226,3.7537773,0.1300765,5.498226
371,8.144109,2.7088892,3.7606132,0.13095029,5.500587
372,8.15231,2.716667,3.7685869,0.13197613,5.503351
373,8.160508,2.7244449,3.7765589,0.13300891,5.5061255
374,8.167533,2.7311115,3.783391,0.1338997,5.5085115
375,8.175724,2.7388892,3.7913601,0.13494548,5.5113053
376,8.182743,2.7455559,3.7981894,0.13584746,5.5137086
377,8.1909275,2.7533338,3.8061557,0.13690637,5.5165215
378,8.197942,2.7600005,3.8129826,0.13781969,5.518941
379,8.20612,2.7677782,3.820946,0.13889189,5.521774
380,8.214296,2.7755558,3.828908,0.13997127,5.5246167
381,8.2213,2.7822225,3.8357315,0.14090225,5.5270624
382,8.229471,2.7900004,3.8436906,0.14199509,5.5299253
383,8.23647,2.796667,3.8505113,0.1429377,5.5323877
384,8.244635,2.8044448,3.8584676,0.1440442,5.5352707
385,8.251629,2.8111115,3.8652864,0.14499854,5.53775
386,8.259787,2.8188891,3.8732402,0.14611883,5.5406523
387,8.267941,2.826667,3.8811927,0.1472466,5.5435653
388,8.274928,2.8333337,3.8880076,0.14821924,5.546071
389,8.283079,2.8411114,3.8959572,0.149361,5.549004
390,8.29006,2.847778,3.9027703,0.1503457,5.551527
391,8.298204,2.855556,3.9107175,0.1515016,5.55448
392,8.306344,2.8633337,3.9186633,0.15266517,5.5574446
393,8.313319,2.8700004,3.9254727,0.15366864,5.5599937
394,8.321455,2.877778,3.933416,0.15484656,5.5629787
395,8.328424,2.8844447,3.9402235,0.1558624,5.565545
396,8.3365555,2.8922226,3.9481642,0.15705484,5.56855
397,8.34352,2.8988893,3.9549694,0.15808319,5.5711346
398,8.3516445,2.906667,3.9629078,0.15929027,5.5741596
399,8.359766,2.914445,3.970845,0.1605053,5.577196
400,8.366724,2.9211116,3.977647,0.1615531,5.5798078
401,8.374842,2.9288893,3.9855816,0.162783,5.5828643
402,8.381795,2.935556,3.9923818,0.1638436,5.5854936
403,8.389906,2.9433336,4.000314,0.16508852,5.5885715
404,8.396857,2.9500003,4.007112,0.16616209,5.591218
405,8.404962,2.9577782,4.015043,0.16742218,5.5943165
406,8.413066,2.965556,4.022971,0.1686905,5.5974264
407,8.42001,2.9722226,4.029766,0.16978422,5.6001015
408,8.428107,2.9800005,4.0376935,0.17106794,5.6032314
409,8.435048,2.9866672,4.044486,0.17217493,5.6059237
410,8.443141,2.9944448,4.05241,0.17347422,5.6090755
411,8.450076,3.0011115,4.059202,0.1745946,5.6117864
412,8.458167,3.0088892,4.067124,0.17590958,5.6149597
413,8.466251,3.0166671,4.0750446,0.17723307,5.618143
414,8.473181,3.0233338,4.081834,0.1783743,5.620881
415,8.481264,3.0311115,4.089752,0.17971373,5.6240864
416,8.488188,3.0377781,4.0965385,0.18086869,5.626843
417,8.496265,3.0455558,4.104456,0.18222418,5.6300697
418,8.503188,3.0522227,4.111241,0.183393,5.632845
419,8.511259,3.0600004,4.119155,0.18476476,5.6360936
420,8.51933,3.067778,4.127069,0.18614529,5.6393538
421,8.526246,3.0744448,4.1338515,0.18733566,5.6421576
422,8.53431,3.0822227,4.1417623,0.18873268,5.6454396
423,8.541223,3.0888894,4.148543,0.18993723,5.648262
424,8.549285,3.096667,4.1564536,0.19135089,5.6515656
425,8.556191,3.1033337,4.1632314,0.19256976,5.6544065
426,8.564249,3.1111114,4.171139,0.19400018,5.657732
427,8.572306,3.1188893,4.179046,0.19543971,5.661069
428,8.579206,3.125556,4.185822,0.19668086,5.6639385
429,8.587257,3.1333337,4.193726,0.1981374,5.6672974
430,8.594158,3.1400003,4.200501,0.19939321,5.6701856
431,8.602203,3.1477783,4.208405,0.20086692,5.673566
432,8.609098,3.154445,4.215177,0.2021375,5.6764727
433,8.617143,3.1622226,4.223078,0.20362853,5.679875
434,8.625183,3.1700003,4.2309785,0.20512894,5.6832886
435,8.632072,3.176667,4.237749,0.20642252,5.686224
436,8.64011,3.184445,4.2456465,0.20794052,5.6896596
437,8.646998,3.1911116,4.2524157,0.20924921,5.6926136
438,8.655029,3.1988893,4.260313,0.21078491,5.6960716
439,8.661913,3.205556,4.2670803,0.21210887,5.6990457
440,8.669944,3.2133338,4.2749743,0.21366245,5.702526
441,8.67797,3.2211115,4.2828684,0.21522571,5.7060184
442,8.684848,3.2277782,4.2896347,0.21657339,5.709021
443,8.692872,3.235556,4.297526,0.21815476,5.712535
444,8.699749,3.2422225,4.3042893,0.21951804,5.7155576
445,8.707767,3.2500005,4.31218,0.22111768,5.7190948
446,8.715784,3.2577782,4.3200703,0.22272721,5.722644
447,8.722656,3.2644448,4.326831,0.22411473,5.725695
448,8.73067,3.2722228,4.334718,0.22574277,5.729267
449,8.737536,3.2788894,4.341479,0.22714622,5.7323384
450,8.745547,3.286667,4.349366,0.22879294,5.7359324
451,8.752414,3.2933338,4.356124,0.23021245,5.7390223
452,8.76042,3.3011115,4.364008,0.23187797,5.7426395
453,8.768424,3.3088894,4.371892,0.23355368,5.7462687
454,8.775285,3.315556,4.3786497,0.23499814,5.7493887
455,8.783289,3.3233337,4.3865314,0.23669294,5.753041
456,8.790145,3.3300004,4.393286,0.23815383,5.756181
457,8.798142,3.337778,4.401167,0.23986784,5.759855
458,8.804997,3.344445,4.407922,0.24134526,5.7630143
459,8.812995,3.3522227,4.415801,0.24307862,5.7667117
460,8.820987,3.3600004,4.4236784,0.24482249,5.770421
461,8.827836,3.366667,4.4304304,0.24632561,5.7736106
462,8.835827,3.374445,4.438308,0.24808908,5.7773433
463,8.842676,3.3811116,4.44506,0.24960908,5.780552
464,8.850663,3.3888893,4.4529343,0.25139233,5.784308
465,8.857507,3.395556,4.4596834,0.25292936,5.7875366
466,8.865491,3.4033337,4.4675574,0.25473252,5.791315
467,8.873475,3.4111116,4.4754314,0.25654647,5.795106
468,8.880317,3.4177783,4.4821796,0.25810993,5.798365
469,8.888294,3.425556,4.4900503,0.25994402,5.8021793
470,8.895132,3.4322226,4.4967966,0.26152483,5.805458
471,8.90311,3.4400005,4.5046673,0.26337928,5.8092957
472,8.909947,3.4466672,4.5114136,0.2649775,5.8125944
473,8.917919,3.454445,4.519283,0.2668524,5.816455
474,8.92589,3.4622226,4.52715,0.2687384,5.8203278
475,8.932722,3.4688892,4.5338936,0.2703638,5.8236575
476,8.940693,3.4766672,4.541761,0.2722705,5.8275537
477,8.947523,3.4833338,4.5485044,0.2739137,5.830903
478,8.955487,3.4911115,4.55637,0.27584127,5.8348227
479,8.962314,3.4977782,4.5631104,0.27750245,5.838192
480,8.970278,3.505556,4.5709743,0.279451,5.842135
481,8.978242,3.5133338,4.5788383,0.28141096,5.8460903
482,8.9850645,3.5200005,4.585579,0.28309998,5.8494906
483,8.993022,3.5277781,4.5934415,0.28508115,5.8534694
484,8.999843,3.5344448,4.600179,0.28678846,5.8568897
485,9.0078,3.5422227,4.60804,0.288791,5.860892
486,9.014621,3.5488894,4.6147776,0.29051673,5.864332
487,9.022574,3.556667,4.622638,0.2925409,5.868358
488,9.030525,3.564445,4.630499,0.2945766,5.872396
489,9.03734,3.5711117,4.6372337,0.2963309,5.875868
490,9.045291,3.5788894,4.645091,0.29838848,5.8799295
491,9.052106,3.585556,4.651826,0.30016145,5.8834214
492,9.060054,3.5933337,4.659683,0.30224094,5.8875065
493,9.066863,3.6000004,4.666418,0.3040328,5.8910184
494,9.074807,3.6077783,4.6742744,0.30613434,5.8951273
495,9.082751,3.615556,4.6821284,0.30824783,5.8992486
496,9.0895605,3.6222227,4.6888604,0.31006894,5.902792
497,9.097504,3.6300004,4.6967144,0.31220472,5.9069366
498,9.104307,3.6366673,4.7034464,0.31404498,5.9105
499,9.112245,3.644445,4.7113004,0.3162032,5.9146686
500,9.120182,3.6522226,4.719153,0.3183736,5.91885
501,9.126986,3.6588893,4.725882,0.3202436,5.9224443
502,9.134923,3.6666672,4.7337327,0.32243663,5.926649
503,9.141724,3.673334,4.740462,0.32432613,5.930264
504,9.149654,3.6811116,4.7483125,0.326542,5.9344926
505,9.156452,3.6877782,4.7550416,0.3284511,5.9381275
506,9.164383,3.695556,4.7628913,0.3306899,5.94238
507,9.172314,3.7033339,4.7707386,0.33294114,5.946645
508,9.1791115,3.7100005,4.777465,0.33488065,5.950311
509,9.187037,3.7177782,4.785312,0.33715504,5.9546
510,9.19383,3.7244449,4.7920384,0.3391145,5.9582863
511,9.201754,3.7322228,4.7998857,0.3414122,5.962599
512,9.208546,3.7388895,4.806612,0.34339166,5.9663053
513,9.21647,3.7466671,4.814457,0.34571278,5.9706416
514,9.224394,3.7544448,4.822301,0.34804657,5.9749904
515,9.231182,3.7611115,4.8290243,0.35005713,5.9787283
516,9.2390995,3.7688894,4.8368683,0.35241458,5.983101
517,9.245886,3.775556,4.8435917,0.35444543,5.986859
518,9.253803,3.7833338,4.8514357,0.35682666,5.9912553
519,9.26059,3.7900004,4.858159,0.358878,5.9950333
520,9.268507,3.7977784,4.8659997,0.36128315,5.9994535
521,9.2764225,3.805556,4.8738403,0.36370125,6.003886
522,9.283203,3.8122227,4.880561,0.36578423,6.0076957
523,9.291114,3.8200004,4.8884015,0.3682265,6.012152
524,9.2978945,3.826667,4.895122,0.37033018,6.0159817
525,9.305805,3.834445,4.9029627,0.37279665,6.020462
526,9.312586,3.8411117,4.909683,0.37492123,6.024312
527,9.320497,3.8488894,4.917521,0.3774121,6.0288157
528,9.328404,3.8566673,4.9253583,0.37991613,6.0333323
529,9.335179,3.863334,4.932076,0.382073,6.0372133
530,9.343083,3.8711116,4.9399133,0.38460162,6.041754
531,9.349858,3.8777783,4.946631,0.3867796,6.0456553
532,9.357762,3.885556,4.9544683,0.38933295,6.050219
533,9.364537,3.8922226,4.961186,0.39153215,6.054141
534,9.372441,3.9000006,4.9690223,0.39411032,6.058728
535,9.3803425,3.9077783,4.976856,0.3967019,6.0633287
536,9.387112,3.914445,4.983571,0.39893398,6.0672817
537,9.395009,3.9222226,4.991405,0.40155056,6.0719056
538,9.401778,3.9288895,4.99812,0.40380412,6.0758786
539,9.409676,3.9366672,5.005954,0.40644583,6.080526
540,9.416445,3.9433339,5.0126686,0.40872097,6.0845194
541,9.424342,3.9511116,5.0205026,0.41138792,6.08919
542,9.43224,3.9588895,5.0283356,0.41406852,6.093874
543,9.439004,3.9655561,5.0350475,0.41637707,6.097898
544,9.446895,3.9733338,5.042878,0.41908312,6.1026053
545,9.453658,3.9800005,5.04959,0.4214135,6.10665
546,9.461549,3.9877782,5.0574207,0.42414507,6.1113806
547,9.468312,3.9944448,5.0641327,0.4264974,6.115445
548,9.476203,4.0022225,5.0719633,0.42925462,6.120199
549,9.484094,4.0100007,5.079794,0.43202573,6.1249657
550,9.490857,4.0166674,5.086506,0.434412,6.129061
551,9.498742,4.024445,5.094334,0.43720886,6.133851
552,9.5055,4.0311117,5.101043,0.4396173,6.1379666
553,9.513384,4.0388894,5.1088705,0.4424401,6.14278
554,9.520142,4.045556,5.1155796,0.44487077,6.1469154
555,9.528026,4.0533338,5.123407,0.4477196,6.151752
556,9.53591,4.0611115,5.131234,0.45058244,6.156601
557,9.542667,4.067778,5.1379433,0.45304754,6.1607676
558,9.550551,4.0755563,5.1457705,0.4559366,6.16564
559,9.557306,4.082223,5.1524796,0.45842418,6.169826
560,9.565184,4.0900006,5.160305,0.46133947,6.1747217
561,9.573061,4.0977783,5.168129,0.46426895,6.1796293
562,9.579813,4.104445,5.174835,0.46679124,6.1838465
563,9.58769,4.1122227,5.182659,0.46974716,6.1887774
564,9.594442,4.1188893,5.1893654,0.47229213,6.193014
565,9.60232,4.126667,5.1971893,0.47527456,6.1979685
566,9.609072,4.1333337,5.2038956,0.4778423,6.2022247
567,9.616949,4.141112,5.2117195,0.4808513,6.2072024
568,9.624824,4.1488895,5.2195435,0.48387465,6.2121916
569,9.63157,4.155556,5.2262497,0.48647755,6.216479
570,9.639441,4.163334,5.234071,0.48952764,6.2214913
571,9.646187,4.1700006,5.240774,0.4921535,6.225797
572,9.6540575,4.1777782,5.2485948,0.49523038,6.230833
573,9.660804,4.184445,5.255298,0.49787924,6.235159
574,9.668674,4.1922226,5.2631187,0.500983,6.2402167
575,9.676545,4.200001,5.2709394,0.5041014,6.245288
576,9.683291,4.2066674,5.2776427,0.5067859,6.249644
577,9.691162,4.214445,5.2854633,0.5099314,6.254737
578,9.697905,4.221112,5.2921667,0.5126388,6.259113
579,9.705769,4.2288895,5.2999873,0.515811,6.264229
580,9.712509,4.235556,5.30669,0.5185417,6.2686234
581,9.720373,4.243334,5.3145075,0.5217414,6.273762
582,9.728237,4.2511115,5.3223248,0.52495575,6.2789135
583,9.734978,4.257778,5.3290253,0.52772254,6.283338
584,9.742842,4.2655563,5.3368425,0.530964,6.288511
585,9.749582,4.272223,5.343543,0.53375405,6.292955
586,9.757446,4.2800007,5.3513603,0.5370229,6.298151
587,9.764187,4.2866673,5.358061,0.5398365,6.302614
588,9.772049,4.294445,5.365878,0.54313266,6.3078322
589,9.779906,4.3022227,5.3736954,0.5464437,6.3130617
590,9.786641,4.3088894,5.380396,0.54929346,6.3175545
591,9.794498,4.316667,5.388213,0.5526319,6.3228073
592,9.801233,4.3233337,5.3949113,0.5555053,6.327319
593,9.809091,4.331112,5.402725,0.55887127,6.332594
594,9.815825,4.3377786,5.409423,0.56176823,6.3371243
595,9.823683,4.3455563,5.417237,0.5651619,6.3424206
596,9.83154,4.353334,5.4250507,0.5685703,6.3477287
597,9.838275,4.3600006,5.4317484,0.57150376,6.352288
598,9.846132,4.3677783,5.4395623,0.57493997,6.357618
599,9.852867,4.374445,5.44626,0.5778971,6.362197
600,9.860719,4.3822227,5.454074,0.58136094,6.36755
601,9.867448,4.3888893,5.4607716,0.58434194,6.3721476
602,9.8752985,4.396667,5.4685855,0.5878336,6.3775225
603,9.883149,4.404445,5.4763994,0.5913402,6.382909
604,9.889878,4.411112,5.483096,0.5943577,6.387535
605,9.897729,4.4188895,5.4909067,0.59789217,6.3929434
606,9.904458,4.425556,5.4976015,0.6009336,6.3975883
607,9.912309,4.433334,5.505412,0.60449594,6.403018
608,9.919038,4.4400005,5.512107,0.60756135,6.4076815
609,9.926888,4.447778,5.5199175,0.6111516,6.4131327
610,9.934739,4.455556,5.527728,0.6147568,6.4185944
611,9.941468,4.4622226,5.534423,0.617859,6.423285
612,9.949316,4.4700007,5.5422335,0.62149215,6.428768
613,9.956039,4.4766674,5.5489283,0.6246183,6.4334774
614,9.963883,4.484445,5.556739,0.62827945,6.4389825
615,9.971727,4.492223,5.5645494,0.6319556,6.444499
616,9.978451,4.4988894,5.5712442,0.63511866,6.449237
617,9.986295,4.506667,5.579055,0.6388229,6.4547744
618,9.993018,4.513334,5.585748,0.64201,6.4595294
619,10.000862,4.5211115,5.5935555,0.64574224,6.465088
620,,4.527778,5.6002474,0.6489533,6.4698615
621,,4.5355563,5.6080546,0.6527136,6.4754415
622,,4.543334,5.615862,0.65648896,6.4810314
623,,4.5500007,5.622554,0.65973705,6.485832
624,,4.5577784,5.630361,0.6635405,6.491444
625,,4.564445,5.637053,0.6668126,6.496263
626,,4.5722227,5.6448603,0.67064416,6.501895
627,,4.5788894,5.651552,0.67394036,6.5067315
628,,4.586667,5.6593595,0.67779994,6.5123844
629,,4.594445,5.6671667,0.68167466,6.518048
630,,4.601112,5.6738586,0.68500787,6.5229115
631,,4.6088896,5.681666,0.68891066,6.5285954
632,,4.6155562,5.688358,0.69226795,6.5334764
633,,4.623334,5.6961646,0.6961988,6.539181
634,,4.6300006,5.7028537,0.6995802,6.5440793
635,,4.6377783,5.7106576,0.70353913,6.549804
636,,4.645556,5.7184615,0.70751315,6.5555396
637,,4.6522226,5.7251506,0.7109315,6.560465
638,,4.660001,5.7329545,0.71493363,6.5662203
639,,4.6666675,5.7396436,0.71837604,6.571162
640,,4.674445,5.7474475,0.7224062,6.5769377
641,,4.681112,5.7541366,0.72587264,6.581897
642,,4.6888895,5.7619405,0.7299308,6.5876923
643,,4.696667,5.7697444,0.7340041,6.593498
644,,4.703334,5.7764335,0.73750746,6.5984836
645,,4.7111115,5.7842374,0.74160874,6.604309
646,,4.717778,5.7909265,0.74513614,6.6093106
647,,4.7255564,5.7987304,0.74926543,6.615156
648,,4.732223,5.8054194,0.7528168,6.6201744
649,,4.7400007,5.8132234,0.75697404,6.626039
650,,4.7477784,5.8210273,0.7611463,6.631914
651,,4.754445,5.8277144,0.7647345,6.636958
652,,4.762223,5.835515,0.7689347,6.6428523
653,,4.7688894,5.842201,0.7725469,6.647913
654,,4.776667,5.850002,0.77677494,6.653826
655,,4.783334,5.856688,0.78041095,6.658903
656,,4.791112,5.8644886,0.78466684,6.6648355
657,,4.7988896,5.872289,0.78893775,6.670778
658,,4.8055563,5.8789754,0.7926104,6.6758795
659,,4.813334,5.886776,0.79690915,6.681841
660,,4.8200006,5.893462,0.80060565,6.686959
661,,4.8277783,5.9012628,0.80493206,6.692939
662,,4.834445,5.907949,0.8086523,6.6980724
663,,4.8422227,5.9157495,0.81300646,6.704071
664,,4.850001,5.92355,0.8173755,6.7100797
665,,4.8566675,5.9302363,0.8211322,6.715238
666,,4.864445,5.938037,0.8255289,6.7212653
667,,4.871112,5.944723,0.8293092,6.726439
668,,4.8788896,5.9525237,0.83373356,6.7324843
669,,4.8866673,5.9603243,0.83817255,6.7385397
670,,4.893334,5.9670105,0.84198934,6.7437377
671,,4.9011116,5.9748087,0.8464558,6.749811
672,,4.9077783,5.981492,0.8502961,6.7550244
673,,4.915556,5.9892893,0.8547901,6.7611156
674,,4.922223,5.9959726,0.8586537,6.7663445
675,,4.930001,6.00377,0.8631751,6.7724533
676,,4.9377785,6.011567,0.86771125,6.778572
677,,4.944445,6.0182505,0.871611,6.7838244
678,,4.952223,6.0260477,0.8761743,6.789961
679,,4.9588895,6.032731,0.88009727,6.795228
680,,4.966667,6.0405283,0.88468766,6.8013816
681,,4.973334,6.0472116,0.8886339,6.8066635
682,,4.9811115,6.055009,0.8932514,6.8128347
683,,4.9888897,6.062806,0.89788353,6.819015
684,,4.9955564,6.0694895,0.90186554,6.82432
685,,5.003334,6.0772867,0.9065248,6.830518
686,,5.0100007,6.08397,0.91053003,6.8358374
687,,5.0177784,6.0917673,0.9152163,6.8420525
688,,5.024445,6.0984507,0.91924447,6.847387
689,,5.0322227,6.106248,0.9239575,6.8536186
690,,5.0400004,6.114045,0.92868507,6.85986
691,,5.046667,6.1207285,0.9327486,6.8652163
692,,5.0544453,6.1285257,0.93750286,6.8714743
693,,5.061112,6.135209,0.9415893,6.876845
694,,5.0688896,6.1430054,0.9463702,6.8831196
695,,5.0755563,6.149686,0.9504795,6.8885045
696,,5.083334,6.15748,0.95528686,6.8947954
697,,5.0911117,6.1652737,0.9601085,6.901095
698,,5.0977783,6.171954,0.9642527,6.906502
699,,5.105556,6.179748,0.96910083,6.9128175
700,,5.1122227,6.1864285,0.9732677,6.918238
701,,5.120001,6.1942225,0.9781421,6.92457
702,,5.1266675,6.200903,0.9823314,6.9300046
703,,5.134445,6.208697,0.987232,6.936353
704,,5.142223,6.2164907,0.9921468,6.94271
705,,5.1488895,6.223171,0.9963706,6.9481654
706,,5.156667,6.230965,1.0013114,6.954538
707,,5.163334,6.2376456,1.0055577,6.9600067
708,,5.1711116,6.2454395,1.0105244,6.9663954
709,,5.1777782,6.25212,1.0147928,6.9718776
710,,5.1855564,6.259914,1.0197854,6.978282
711,,5.193334,6.267708,1.024792,6.984694
712,,5.200001,6.2743883,1.0290943,6.990197
713,,5.2077785,6.282182,1.0341266,6.996625
714,,5.214445,6.2888627,1.038451,7.0021415
715,,5.222223,6.2966566,1.0435088,7.0085845
716,,5.2288895,6.303337,1.047855,7.0141134
717,,5.236667,6.311131,1.0529383,7.020572
718,,5.2444453,6.318925,1.0580353,7.0270386
719,,5.251112,6.3256054,1.0624149,7.0325875
720,,5.2588897,6.3333993,1.0675371,7.0390687
721,,5.2655563,6.34008,1.0719384,7.0446305
722,,5.273334,6.3478737,1.077086,7.051127
723,,5.2811117,6.3556643,1.082247,7.0576315
724,,5.2877784,6.362342,1.0866815,7.063213
725,,5.295556,6.3701324,1.0918676,7.0697317
726,,5.3022227,6.37681,1.0963235,7.0753255
727,,5.310001,6.3846006,1.1015345,7.0818586
728,,5.3166676,6.3912783,1.1060116,7.087465
729,,5.3244452,6.399069,1.1112474,7.0940127
730,,5.332223,6.4068594,1.1164964,7.1005683
731,,5.3388896,6.413537,1.1210061,7.1061935
732,,5.3466673,6.4213276,1.1262797,7.112763
733,,5.353334,6.428005,1.1308105,7.1183996
734,,5.3611116,6.435796,1.1361086,7.124983
735,,5.3677783,6.4424734,1.1406603,7.130632
736,,5.3755565,6.450264,1.1459827,7.13723
737,,5.383334,6.4580545,1.1513182,7.1438346
738,,5.390001,6.464732,1.1559018,7.149502
739,,5.3977785,6.4725227,1.1612613,7.156121
740,,5.404445,6.4792004,1.1658655,7.1617994
741,,5.412223,6.486991,1.1712492,7.1684318
742,,5.4188895,6.4936686,1.1758739,7.1741223
743,,5.426667,6.501459,1.1812814,7.180768
744,,5.4344454,6.5092497,1.1867017,7.187421
745,,5.441112,6.5159273,1.1913577,7.193129
746,,5.4488897,6.523718,1.1968015,7.1997952
747,,5.4555564,6.5303955,1.2014779,7.205515
748,,5.463334,6.538186,1.2069453,7.2121944
749,,5.4700007,6.5448637,1.2116417,7.2179255
750,,5.4777784,6.5526543,1.2171324,7.224618
751,,5.485556,6.560445,1.2226357,7.2313175
752,,5.492223,6.5671225,1.2273629,7.2370653
753,,5.5000005,6.574913,1.2328894,7.2437778
754,,5.5066676,6.5815907,1.2376363,7.2495365
755,,5.5144453,6.589381,1.2431859,7.2562613
756,,5.521112,6.596059,1.2479523,7.262031
757,,5.5288897,6.6038494,1.2535249,7.268769
758,,5.5366673,6.6116395,1.2591096,7.275513
759,,5.543334,6.6183143,1.2639061,7.2812996
760,,5.5511117,6.6261015,1.2695136,7.2880564
761,,5.5577784,6.6327763,1.2743294,7.2938533
762,,5.565556,6.6405635,1.2799596,7.3006225
763,,5.5722227,6.6472383,1.2847947,7.3064294
764,,5.580001,6.6550255,1.290447,7.3132105
765,,5.5877786,6.6628127,1.2961113,7.3199983
766,,5.594445,6.6694875,1.3009758,7.325822
767,,5.602223,6.6772747,1.3066621,7.3326216
768,,5.6088896,6.6839495,1.3115458,7.338455
769,,5.6166673,6.6917367,1.3172544,7.345267
770,,5.623334,6.6984115,1.3221568,7.3511105
771,,5.6311116,6.7061987,1.327887,7.357934
772,,5.63889,6.713986,1.333629,7.3647637
773,,5.6455564,6.7206607,1.33856,7.3706226
774,,5.653334,6.728448,1.3443236,7.377464
775,,5.660001,6.7351227,1.3492732,7.3833327
776,,5.6677785,6.74291,1.3550586,7.3901854
777,,5.674445,6.7495847,1.3600265,7.396064
778,,5.682223,6.757372,1.3658327,7.402928
779,,5.6900005,6.765159,1.3716506,7.4097977
780,,5.696667,6.771834,1.3766466,7.4156914
781,,5.7044454,6.779621,1.3824854,7.4225726
782,,5.711112,6.786296,1.3874993,7.428476
783,,5.7188897,6.794083,1.3933592,7.435368
784,,5.7266674,6.8018703,1.3992305,7.442266
785,,5.733334,6.808545,1.4042716,7.4481835
786,,5.7411118,6.8163323,1.4101635,7.4550924
787,,5.7477784,6.823007,1.4152225,7.461019
788,,5.755556,6.8307943,1.4211348,7.467939
789,,5.762223,6.837469,1.4262114,7.4738746
790,,5.770001,6.8452563,1.4321442,7.4808054
791,,5.7777786,6.8530436,1.4380879,7.487742
792,,5.7844453,6.8597183,1.4431913,7.4936914
793,,5.792223,6.8675056,1.4491552,7.500638
794,,5.7988896,6.8741803,1.4542757,7.5065966
795,,5.8066673,6.8819675,1.4602596,7.513554
796,,5.813334,6.8886423,1.4653971,7.519521
797,,5.8211117,6.8964295,1.4714009,7.526489
798,,5.82889,6.904217,1.4774152,7.5334616
799,,5.8355565,6.9108915,1.4825789,7.5394425
800,,5.843334,6.9186788,1.4886129,7.5464253
801,,5.850001,6.9253535,1.4937932,7.552415
802,,5.8577785,6.9331408,1.4998468,7.5594077
803,,5.864445,6.9398155,1.5050437,7.565406
804,,5.872223,6.9476027,1.5111165,7.5724087
805,,5.8800006,6.95539,1.5171996,7.5794168
806,,5.8866673,6.9620647,1.522422,7.5854278
807,,5.8944454,6.9698505,1.528524,7.5924454
808,,5.901112,6.9765224,1.5337626,7.5984645
809,,5.90889,6.9843063,1.5398837,7.605492
810,,5.9155564,6.9909782,1.5451384,7.6115193
811,,5.923334,6.998762,1.5512782,7.6185565
812,,5.931112,7.006546,1.5574281,7.625598
813,,5.9377785,7.013218,1.5627073,7.631638
814,,5.945556,7.021002,1.5688757,7.638689
815,,5.952223,7.0276737,1.5741707,7.644737
816,,5.960001,7.0354576,1.5803574,7.6517973
817,,5.9666677,7.0421295,1.5856681,7.657853
818,,5.9744453,7.0499134,1.5918729,7.6649227
819,,5.982223,7.0576973,1.5980874,7.671997
820,,5.9888897,7.064369,1.6034219,7.6780643
821,,5.9966674,7.072153,1.6096545,7.6851482
822,,6.003334,7.078825,1.6150045,7.6912236
823,,6.0111117,7.086609,1.6212549,7.6983156
824,,6.0177784,7.093281,1.6266199,7.7043986
825,,6.0255566,7.1010647,1.632888,7.7114997
826,,6.0333343,7.1088486,1.6391655,7.718605
827,,6.040001,7.1155205,1.6445537,7.7246995
828,,6.0477786,7.1233044,1.6508485,7.731814
829,,6.0544453,7.1299763,1.6562515,7.7379155
830,,6.062223,7.13776,1.6625638,7.7450385
831,,6.0688896,7.144432,1.6679816,7.7511477
832,,6.0766673,7.152216,1.6743109,7.758279
833,,6.084445,7.16,1.6806493,7.765414
834,,6.0911117,7.1666718,1.6860895,7.7715344
835,,6.09889,7.1744556,1.6924448,7.7786784
836,,6.1055565,7.1811275,1.6978993,7.7848053
837,,6.113334,7.1889114,1.7042713,7.7919574
838,,6.121112,7.1966953,1.7106522,7.7991138
839,,6.1277785,7.203367,1.7161286,7.8052516
840,,6.135556,7.211151,1.722526,7.812416
841,,6.142223,7.217823,1.7280166,7.8185606
842,,6.1500006,7.225607,1.7344306,7.8257327
843,,6.156667,7.232279,1.7399349,7.831884
844,,6.1644454,7.2400627,1.7463647,7.8390646
845,,6.172223,7.2478466,1.7528032,7.846249
846,,6.1788898,7.2545185,1.7583289,7.852411
847,,6.1866674,7.2623024,1.7647833,7.859603
848,,6.193334,7.2689743,1.7703226,7.865771
849,,6.201112,7.276758,1.7767928,7.872971
850,,6.2077785,7.28343,1.7823454,7.8791456
851,,6.215556,7.291214,1.7888314,7.886353
852,,6.2233343,7.298998,1.7953256,7.8935647
853,,6.230001,7.30567,1.8008988,7.8997493
854,,6.2377787,7.3134537,1.8074085,7.906968
855,,6.2444453,7.3201256,1.8129947,7.913159
856,,6.252223,7.3279095,1.8195195,7.920385
857,,6.2588897,7.3345814,1.8251188,7.926582
858,,6.2666674,7.3423653,1.8316588,7.9338155
859,,6.274445,7.350149,1.8382069,7.941053
860,,6.2811117,7.356821,1.8438259,7.9472594
861,,6.28889,7.364605,1.850389,7.954504
862,,6.2955565,7.371277,1.8560207,7.9607162
863,,6.303334,7.3790607,1.8625984,7.9679675
864,,6.310001,7.3857327,1.8682427,7.974186
865,,6.3177786,7.3935165,1.874835,7.9814444
866,,6.3255563,7.4013004,1.881435,7.988706
867,,6.332223,7.4079723,1.8870984,7.9949336
868,,6.3400006,7.415756,1.893713,8.002202
869,,6.3466673,7.422428,1.8993886,8.008434
870,,6.3544455,7.430212,1.9060173,8.015711
871,,6.361112,7.436884,1.911705,8.021949
872,,6.36889,7.444668,1.9183477,8.029232
873,,6.3766675,7.4524517,1.9249979,8.036517
874,,6.383334,7.4591236,1.9307041,8.042766
875,,6.391112,7.4669075,1.9373683,8.050056
876,,6.3977785,7.4735794,1.9430861,8.056311
877,,6.405556,7.4813633,1.949764,8.063608
878,,6.412223,7.488035,1.9554938,8.069868
879,,6.420001,7.495819,1.9621853,8.077171
880,,6.4277787,7.503603,1.9688839,8.084481
881,,6.4344454,7.510275,1.9746313,8.090747
882,,6.442223,7.518059,1.9813433,8.0980625
883,,6.4488897,7.5247307,1.987102,8.104334
884,,6.4566674,7.532512,1.9938273,8.111655
885,,6.463334,7.539181,1.9995974,8.117932
886,,6.471112,7.546962,2.0063355,8.125259
887,,6.47889,7.5547423,2.0130806,8.132589
888,,6.4855566,7.5614114,2.0188677,8.138874
889,,6.4933343,7.569192,2.025626,8.146211
890,,6.500001,7.575861,2.031424,8.1525
891,,6.5077786,7.5836415,2.038195,8.159843
892,,6.5155563,7.591422,2.0449724,8.167187
893,,6.522223,7.598091,2.0507872,8.173487
894,,6.5300007,7.6058717,2.0575774,8.180837
895,,6.5366673,7.6125407,2.063403,8.18714
896,,6.5444455,7.6203213,2.0702055,8.194497
897,,6.551112,7.6269903,2.0760415,8.200805
898,,6.55889,7.634771,2.0828562,8.208168
899,,6.5666676,7.6425514,2.0896776,8.215531
900,,6.573334,7.6492205,2.0955296,8.2218485
901,,6.581112,7.657001,2.1023629,8.2292185
902,,6.5877786,7.66367,2.108225,8.2355385
903,,6.5955563,7.6714506,2.1150706,8.242915
904,,6.602223,7.6781197,2.120943,8.249238
905,,6.610001,7.6859,2.1278002,8.256621
906,,6.617779,7.693681,2.1346636,8.264005
907,,6.6244454,7.70035,2.1405516,8.270337
908,,6.632223,7.7081304,2.1474264,8.277727
909,,6.63889,7.7147994,2.1533244,8.284062
910,,6.6466675,7.72258,2.1602108,8.291459
911,,6.653334,7.729249,2.1661181,8.297799
912,,6.661112,7.7370296,2.1730163,8.3052
913,,6.6688895,7.74481,2.1799202,8.312603
914,,6.675556,7.751479,2.1858425,8.318949
915,,6.6833344,7.7592597,2.1927574,8.326359
916,,6.690001,7.7659287,2.198689,8.33271
917,,6.6977787,7.7737093,2.2056146,8.340122
918,,6.7044454,7.7803783,2.2115555,8.346479
919,,6.712223,7.788159,2.218492,8.353896
920,,6.7200007,7.7959394,2.2254343,8.361318
921,,6.7266674,7.8026085,2.2313895,8.367681
922,,6.734445,7.810389,2.2383428,8.375104
923,,6.7411118,7.817058,2.2443073,8.381473
924,,6.74889,7.8248386,2.2512712,8.388903
925,,6.7555566,7.8315077,2.257245,8.395271
926,,6.7633343,7.839288,2.2642195,8.402708
927,,6.771112,7.847069,2.2711995,8.410145
928,,6.7777786,7.853738,2.2771869,8.416521
929,,6.7855563,7.8615184,2.2841773,8.4239645
930,,6.792223,7.8681874,2.2901733,8.430345
931,,6.8000007,7.875968,2.297174,8.437791
932,,6.8066673,7.882637,2.3031785,8.444177
933,,6.8144455,7.8904176,2.3101892,8.451627
934,,6.822223,7.898198,2.317205,8.45908
935,,6.82889,7.904867,2.3232229,8.465471
936,,6.8366675,7.9126477,2.3302486,8.472928
937,,6.843334,7.919317,2.3362749,8.479322
938,,6.851112,7.9270973,2.3433104,8.486786
939,,6.8577785,7.9337664,2.349345,8.493183
940,,6.8655562,7.941547,2.35639,8.500649
941,,6.8733344,7.9493275,2.3634403,8.50812
942,,6.880001,7.9559965,2.3694875,8.514523
943,,6.8877788,7.963777,2.3765473,8.521995
944,,6.8944454,7.970446,2.3826027,8.528403
945,,6.902223,7.9782267,2.3896718,8.53588
946,,6.910001,7.986007,2.396746,8.543358
947,,6.9166675,7.9926763,2.4028134,8.549772
948,,6.924445,8.000457,2.4098966,8.557256
949,,6.931112,8.007123,2.415972,8.56367
950,,6.93889,8.0149,2.4230645,8.571159
951,,6.9455566,8.021566,2.4291475,8.5775795
952,,6.9533343,8.029344,2.4362488,8.58507
953,,6.961112,8.037121,2.443355,8.592564
954,,6.9677787,8.043787,2.44945,8.5989895
955,,6.9755564,8.051564,2.456565,8.606486
956,,6.982223,8.05823,2.4626672,8.612912
957,,6.9900007,8.066008,2.469791,8.620416
958,,6.9966674,8.072674,2.4759007,8.626847
959,,7.0044456,8.080451,2.483033,8.634351
960,,7.0122232,8.088228,2.4901698,8.641858
961,,7.01889,8.094894,2.4962907,8.648295
962,,7.0266676,8.102672,2.503436,8.655806
963,,7.0333343,8.109338,2.5095642,8.662243
964,,7.041112,8.117115,2.516718,8.66976
965,,7.0477786,8.123781,2.5228531,8.676203
966,,7.0555563,8.131558,2.530015,8.68372
967,,7.0633345,8.139336,2.5371814,8.691239
968,,7.070001,8.146002,2.5433273,8.697688
969,,7.077779,8.153779,2.5505018,8.705212
970,,7.0844455,8.160445,2.5566547,8.71166
971,,7.092223,8.168222,2.563837,8.719188
972,,7.09889,8.174889,2.5699966,8.725642
973,,7.1066675,8.182666,2.5771868,8.733172
974,,7.114445,8.190443,2.5843813,8.740703
975,,7.121112,8.197109,2.5905514,8.747162
976,,7.12889,8.204886,2.5977535,8.754699
977,,7.1355567,8.211553,2.6039302,8.761159
978,,7.1433344,8.21933,2.61114,8.768696
979,,7.150001,8.225996,2.6173232,8.775161
980,,7.1577787,8.233773,2.6245408,8.782704
981,,7.1655564,8.24155,2.6317623,8.790248
982,,7.172223,8.248217,2.6379552,8.796714
983,,7.180001,8.255994,2.6451838,8.804262
984,,7.1866674,8.26266,2.651383,8.810734
985,,7.1944456,8.270437,2.6586192,8.818284
986,,7.2011123,8.277103,2.664825,8.824756
987,,7.20889,8.284881,2.6720684,8.83231
988,,7.2166677,8.292658,2.6793153,8.839867
989,,7.2233343,8.299324,2.6855302,8.846344
990,,7.231112,8.307101,2.6927845,8.853901
991,,7.2377787,8.313767,2.6990056,8.86038
992,,7.2455564,8.321545,2.706267,8.867944
993,,7.252223,8.328211,2.7124941,8.874427
994,,7.2600007,8.335988,2.7197623,8.88199
995,,7.267779,8.343765,2.7270343,8.889554
996,,7.2744455,8.350431,2.7332704,8.896043
997,,7.282223,8.358209,2.740549,8.903613
998,,7.28889,8.364875,2.7467911,8.910102
999,,7.2966676,8.372652,2.7540765,8.917672
1000,,7.3044453,8.380429,2.7613657,8.925245
1001,,7.311112,8.387095,2.7676163,8.93174
1002,,7.3188896,8.394873,2.7749119,8.939317
1003,,7.3255563,8.401539,2.7811682,8.945811
1004,,7.3333344,8.409316,2.7884703,8.953388
1005,,7.340001,8.415982,2.794732,8.959887
1006,,7.347779,8.423759,2.8020406,8.96747
1007,,7.3555565,8.431537,2.8093526,8.975054
1008,,7.362223,8.438203,2.8156228,8.981554
1009,,7.370001,8.44598,2.822941,8.989138
1010,,7.3766675,8.452646,2.8292165,8.995643
1011,,7.384445,8.460423,2.836541,9.003233
1012,,7.391112,8.46709,2.8428216,9.009739
1013,,7.39889,8.474867,2.8501523,9.017329
1014,,7.4066677,8.482644,2.8574862,9.0249195
1015,,7.4133344,8.48931,2.863775,9.03143
1016,,7.421112,8.4970875,2.8711147,9.039027
1017,,7.4277787,8.503754,2.8774085,9.045539
1018,,7.4355564,8.511531,2.8847542,9.053136
1019,,7.442223,8.518197,2.8910532,9.059648
1020,,7.450001,8.525974,2.8984048,9.067248
1021,,7.457779,8.5337515,2.9057596,9.074852
1022,,7.4644456,8.540418,2.912066,9.081369
1023,,7.4722233,8.548195,2.9194267,9.088973
1024,,7.47889,8.554861,2.925738,9.09549
1025,,7.4866676,8.562638,2.933104,9.103095
1026,,7.4933343,8.569304,2.9394205,9.109618
1027,,7.501112,8.577082,2.9467924,9.1172285
1028,,7.5088897,8.584859,2.9541671,9.124839
1029,,7.5155563,8.591525,2.9604907,9.131362
1030,,7.5233345,8.599302,2.967871,9.138972
1031,,7.530001,8.605968,2.974199,9.145498
1032,,7.537779,8.613746,2.9815848,9.153115
1033,,7.5444455,8.620412,2.9879177,9.159644
1034,,7.552223,8.628189,2.9953086,9.167261
1035,,7.560001,8.635966,3.0027027,9.174878
1036,,7.5666676,8.6426325,3.0090423,9.181407
1037,,7.5744452,8.65041,3.0164413,9.189029
1038,,7.581112,8.657076,3.0227857,9.195563
1039,,7.58889,8.664853,3.03019,9.203187
1040,,7.5955567,8.671519,3.0365386,9.209722
1041,,7.6033344,8.6792965,3.043948,9.217345
1042,,7.611112,8.687074,3.0513601,9.224969
1043,,7.617779,8.69374,3.0577154,9.231507
1044,,7.6255565,8.701517,3.0651326,9.239138
1045,,7.632223,8.708183,3.0714922,9.245678
1046,,7.640001,8.7159605,3.0789142,9.253308
1047,,7.6466675,8.722627,3.085278,9.259849
1048,,7.6544456,8.730404,3.092705,9.267479
1049,,7.6622233,8.738181,3.1001344,9.275111
1050,,7.66889,8.744847,3.1065047,9.281657
1051,,7.6766677,8.7526245,3.1139388,9.289294
1052,,7.6833344,8.759291,3.120313,9.29584
1053,,7.691112,8.767068,3.127752,9.303477
1054,,7.6977787,8.773734,3.1341302,9.310023
1055,,7.7055564,8.781511,3.141574,9.31766
1056,,7.7133346,8.7892885,3.14902,9.325302
1057,,7.720001,8.795955,3.155404,9.331854
1058,,7.727779,8.803732,3.162855,9.339498
1059,,7.7344456,8.810398,3.169243,9.346049
1060,,7.7422233,8.818175,3.1766982,9.353693
1061,,7.750001,8.825953,3.1841557,9.361337
1062,,7.7566676,8.832619,3.1905496,9.367888
1063,,7.7644453,8.840396,3.1980114,9.375537
1064,,7.771112,8.847062,3.2044091,9.382094
1065,,7.7788897,8.854839,3.2118752,9.389745
1066,,7.785557,8.8615055,3.2182765,9.396302
1067,,7.7933345,8.869283,3.225747,9.403953
1068,,7.801112,8.87706,3.2332199,9.411603
1069,,7.807779,8.883726,3.239627,9.41816
1070,,7.8155565,8.891503,3.2471042,9.425814
1071,,7.822223,8.8981695,3.2535148,9.432377
1072,,7.830001,8.905947,3.2609959,9.440034
1073,,7.8366675,8.912613,3.26741,9.446597
1074,,7.844445,8.92039,3.2748954,9.454254
1075,,7.8522234,8.928167,3.282383,9.461911
1076,,7.85889,8.934834,3.2888026,9.468474
1077,,7.8666677,8.942611,3.296294,9.476131
1078,,7.8733344,8.949277,3.302717,9.482698
1079,,7.881112,8.957054,3.3102126,9.490362
1080,,7.8877788,8.96372,3.316639,9.496931
1081,,7.8955564,8.971498,3.3241384,9.504595
1082,,7.903334,8.979275,3.3316398,9.512259
1083,,7.910001,8.985941,3.338071,9.518827
1084,,7.917779,8.993718,3.3455765,9.526491
1085,,7.9244456,9.000384,3.3520112,9.53306
1086,,7.9322233,9.008162,3.3595202,9.540727
1087,,7.93889,9.014828,3.3659582,9.547301
1088,,7.9466677,9.022605,3.373471,9.554972
1089,,7.9544454,9.030382,3.3809857,9.562642
1090,,7.961112,9.037048,3.3874285,9.569217
1091,,7.9688897,9.044826,3.3949468,9.576887
1092,,7.9755564,9.051492,3.4013927,9.583462
1093,,7.9833345,9.059269,3.4089148,9.591132
1094,,7.990001,9.065935,3.4153638,9.597707
1095,,7.997779,9.073712,3.4228895,9.605382
1096,,8.005557,9.08149,3.4304168,9.613059
1097,,8.012223,9.088156,3.4368703,9.619639
1098,,8.020001,9.095933,3.4444013,9.627316
1099,,8.026668,9.102599,3.4508579,9.633897
1100,,8.034446,9.110376,3.4583921,9.641574
1101,,8.041112,9.117043,3.4648516,9.648154
1102,,8.04889,9.12482,3.4723892,9.655831
1103,,8.056667,9.132597,3.4799287,9.663508
1104,,8.063334,9.139263,3.4863925,9.670092
1105,,8.071112,9.14704,3.4939353,9.677775
1106,,8.077779,9.153707,3.500402,9.684361
1107,,8.085557,9.161484,3.5079482,9.692045
1108,,8.092223,9.16815,3.5144176,9.698631
1109,,8.100001,9.175927,3.521967,9.706315
1110,,8.107779,9.183704,3.529518,9.713999
1111,,8.114446,9.190371,3.5359917,9.720585
1112,,8.122223,9.198148,3.543546,9.728269
1113,,8.12889,9.204814,3.5500224,9.734855
1114,,8.136667,9.212591,3.5575798,9.742543
1115,,8.144445,9.220368,3.5651388,9.750234
1116,,8.151113,9.227035,3.5716193,9.756825
1117,,8.15889,9.234812,3.5791812,9.764516
1118,,8.165557,9.241478,3.5856643,9.771108
1119,,8.173334,9.249255,3.5932293,9.778798
1120,,8.180001,9.255921,3.599715,9.78539
1121,,8.187778,9.263699,3.607283,9.79308
1122,,8.195557,9.271476,3.6148527,9.800771
1123,,8.202223,9.278142,3.6213422,9.807363
1124,,8.210001,9.285919,3.6289146,9.815054
1125,,8.216668,9.292585,3.6354065,9.821651
1126,,8.224445,9.300363,3.6429818,9.829349
1127,,8.2311125,9.307029,3.6494763,9.835946
1128,,8.23889,9.314806,3.6570544,9.843643
1129,,8.246668,9.322583,3.6646342,9.85134
1130,,8.253334,9.329249,3.6711323,9.857938
1131,,8.261112,9.337027,3.6787148,9.865635
1132,,8.267778,9.343693,3.685215,9.872232
1133,,8.275557,9.35147,3.6928003,9.87993
1134,,8.282224,9.358136,3.6993032,9.886527
1135,,8.290001,9.365913,3.706891,9.894224
1136,,8.297779,9.373691,3.7144804,9.901925
1137,,8.304445,9.380357,3.7209866,9.908528
1138,,8.312223,9.388134,3.7285786,9.916232
1139,,8.31889,9.3948,3.7350872,9.922835
1140,,8.326668,9.402577,3.7426817,9.930539
1141,,8.333334,9.409244,3.7491925,9.937142
1142,,8.341112,9.417021,3.7567894,9.944846
1143,,8.34889,9.424798,3.764388,9.95255
1144,,8.3555565,9.431464,3.7709022,9.959153
1145,,8.363335,9.439241,3.7785032,9.966857
1146,,8.370001,9.445908,3.7850192,9.97346
1147,,8.377779,9.453685,3.7926228,9.981164
1148,,8.384445,9.460351,3.7991412,9.987767
1149,,8.392223,9.468128,3.806747,9.995478
1150,,8.400002,9.475905,3.814354,
1151,,8.406668,9.482572,3.8208756,
1152,,8.414446,9.490349,3.8284853,
1153,,8.421112,9.497015,3.8350086,
1154,,8.42889,9.504792,3.8426206,
1155,,8.435556,9.511458,3.8491464,
1156,,8.443335,9.519236,3.8567607,
1157,,8.451112,9.527013,3.864376,
1158,,8.457779,9.533679,3.870905,
1159,,8.465557,9.541456,3.8785229,
1160,,8.472223,9.548122,3.8850532,
1161,,8.480001,9.5559,3.8926735,
1162,,8.486668,9.562566,3.899206,
1163,,8.494446,9.570343,3.906828,
1164,,8.502223,9.57812,3.9144516,
1165,,8.50889,9.584786,3.920987,
1166,,8.516667,9.592564,3.9286122,
1167,,8.5233345,9.59923,3.9351497,
1168,,8.531113,9.607007,3.9427774,
1169,,8.53889,9.614784,3.950406,
1170,,8.545557,9.62145,3.9569464,
1171,,8.553334,9.629228,3.9645774,
1172,,8.560001,9.635894,3.9711192,
1173,,8.567779,9.643671,3.9787524,
1174,,8.574446,9.650337,3.9852955,
1175,,8.582223,9.658114,3.992931,
1176,,8.590001,9.665892,4.000567,
1177,,8.596668,9.672558,4.007113,
1178,,8.604445,9.680335,4.01475,
1179,,8.611113,9.687001,4.021299,
1180,,8.61889,9.694778,4.0289392,
1181,,8.625557,9.701445,4.035488,
1182,,8.633334,9.709222,4.0431304,
1183,,8.641112,9.716999,4.050774,
1184,,8.6477785,9.723665,4.057326,
1185,,8.655557,9.731442,4.06497,
1186,,8.662224,9.738109,4.0715246,
1187,,8.670001,9.745886,4.0791717,
1188,,8.676668,9.752552,4.0857263,
1189,,8.684445,9.760329,4.093375,
1190,,8.692224,9.768106,4.1010256,
1191,,8.69889,9.774773,4.107583,
1192,,8.706668,9.78255,4.1152334,
1193,,8.713334,9.789216,4.1217937,
1194,,8.721112,9.796993,4.1294475,
1195,,8.727778,9.803659,4.136008,
1196,,8.735557,9.811437,4.143662,
1197,,8.743335,9.819214,4.151319,
1198,,8.750001,9.82588,4.157882,
1199,,8.757779,9.833657,4.1655393,
1200,,8.764445,9.840323,4.1721034,
1201,,8.772223,9.848101,4.179764,
1202,,8.77889,9.854767,4.18633,
1203,,8.786668,9.862544,4.19399,
1204,,8.794446,9.870321,4.201652,
1205,,8.801112,9.876987,4.208221,
1206,,8.80889,9.884765,4.2158847,
1207,,8.815557,9.891431,4.2224536,
1208,,8.823335,9.899208,4.2301183,
1209,,8.830001,9.905874,4.23669,
1210,,8.837779,9.913651,4.244357,
1211,,8.845556,9.921429,4.252024,
1212,,8.852223,9.928095,4.2585964,
1213,,8.860002,9.935872,4.266267,
1214,,8.866668,9.942538,4.2728415,
1215,,8.874446,9.950315,4.280512,
1216,,8.881112,9.956982,4.2870865,
1217,,8.88889,9.964759,4.2947593,
1218,,8.8966675,9.972536,4.302433,
1219,,8.903335,9.979202,4.3090105,
1220,,8.911112,9.9869795,4.3166842,
1221,,8.917779,9.993646,4.3232627,
1222,,8.925557,,4.33094,
1223,,8.933334,,4.338617,
1224,,8.9400015,,4.345197,
1225,,8.947779,,4.3528743,
1226,,8.954446,,4.359457,
1227,,8.962223,,4.3671374,
1228,,8.96889,,4.3737206,
1229,,8.976667,,4.381401,
1230,,8.984446,,4.389082,
1231,,8.991113,,4.395668,
1232,,8.99889,,4.403352,
1233,,9.005557,,4.409938,
1234,,9.013334,,4.4176216,
1235,,9.020001,,4.4242077,
1236,,9.027779,,4.431895,
1237,,9.035557,,4.439582,
1238,,9.042223,,4.446171,
1239,,9.050001,,4.453858,
1240,,9.056668,,4.460447,
1241,,9.0644455,,4.4681373,
1242,,9.071113,,4.474729,
1243,,9.07889,,4.4824195,
1244,,9.086668,,4.49011,
1245,,9.093334,,4.4967017,
1246,,9.101112,,4.5043945,
1247,,9.107779,,4.510989,
1248,,9.115557,,4.518683,
1249,,9.122224,,4.5252776,
1250,,9.130001,,4.5329714,
1251,,9.137779,,4.540666,
1252,,9.144445,,4.5472636,
1253,,9.152224,,4.5549607,
1254,,9.15889,,4.5615582,
1255,,9.166668,,4.5692554,
1256,,9.173334,,4.575853,
1257,,9.181112,,4.5835514,
1258,,9.18889,,4.591252,
1259,,9.195557,,4.597852,
1260,,9.203335,,4.6055527,
1261,,9.210001,,4.612153,
1262,,9.217779,,4.6198535,
1263,,9.224445,,4.6264553,
1264,,9.2322235,,4.634159,
1265,,9.240001,,4.641863,
1266,,9.246668,,4.648466,
1267,,9.254446,,4.65617,
1268,,9.261112,,4.662773,
1269,,9.26889,,4.670478,
1270,,9.275557,,4.677084,
1271,,9.283335,,4.684791,
1272,,9.291112,,4.692498,
1273,,9.297779,,4.6991043,
1274,,9.305556,,4.7068114,
1275,,9.312223,,4.7134175,
1276,,9.320002,,4.721127,
1277,,9.326668,,4.727736,
1278,,9.334446,,4.7354465,
1279,,9.342223,,4.743157,
1280,,9.34889,,4.749766,
1281,,9.3566675,,4.7574763,
1282,,9.363335,,4.7640853,
1283,,9.371112,,4.7717986,
1284,,9.37889,,4.7795124,
1285,,9.385557,,4.786124,
1286,,9.393334,,4.793838,
1287,,9.400002,,4.80045,
1288,,9.407779,,4.8081636,
1289,,9.414446,,4.8147755,
1290,,9.422223,,4.8224916,
1291,,9.430001,,4.830209,
1292,,9.436667,,4.8368235,
1293,,9.444446,,4.8445406,
1294,,9.451113,,4.8511553,
1295,,9.45889,,4.8588724,
1296,,9.465557,,4.865487,
1297,,9.473334,,4.8732047,
1298,,9.4811125,,4.880925,
1299,,9.487779,,4.8875427,
1300,,9.495557,,4.895263,
1301,,9.502223,,4.9018807,
1302,,9.510001,,4.909601,
1303,,9.516668,,4.9162188,
1304,,9.524446,,4.923939,
1305,,9.532224,,4.93166,
1306,,9.53889,,4.9382806,
1307,,9.546668,,4.9460044,
1308,,9.553334,,4.952625,
1309,,9.561112,,4.9603486,
1310,,9.567779,,4.966969,
1311,,9.575557,,4.974693,
1312,,9.583335,,4.9824166,
1313,,9.590001,,4.989037,
1314,,9.597779,,4.9967628,
1315,,9.604445,,5.003386,
1316,,9.612224,,5.011113,
1317,,9.61889,,5.0177364,
1318,,9.626668,,5.0254636,
1319,,9.634446,,5.0331907,
1320,,9.641112,,5.039814,
1321,,9.6488905,,5.047541,
1322,,9.655557,,5.0541644,
1323,,9.663335,,5.061893,
1324,,9.670001,,5.068519,
1325,,9.677779,,5.0762496,
1326,,9.685556,,5.08398,
1327,,9.692224,,5.090606,
1328,,9.700002,,5.0983367,
1329,,9.706668,,5.104963,
1330,,9.714446,,5.1126933,
1331,,9.721112,,5.1193194,
1332,,9.72889,,5.12705,
1333,,9.736668,,5.134783,
1334,,9.743335,,5.141412,
1335,,9.751112,,5.1491456,
1336,,9.757779,,5.1557746,
1337,,9.765557,,5.1635084,
1338,,9.7733345,,5.171242,
1339,,9.780002,,5.177871,
1340,,9.787779,,5.185605,
1341,,9.794446,,5.192234,
1342,,9.802223,,5.199968,
1343,,9.80889,,5.2065973,
1344,,9.816668,,5.2143345,
1345,,9.824446,,5.2220716,
1346,,9.831112,,5.2287035,
1347,,9.83889,,5.2364407,
1348,,9.845557,,5.2430725,
1349,,9.853334,,5.2508097,
1350,,9.860002,,5.2574415,
1351,,9.867779,,5.2651787,
1352,,9.875557,,5.272916,
1353,,9.882223,,5.2795477,
1354,,9.890001,,5.287285,
1355,,9.8966675,,5.2939196,
1356,,9.904446,,5.30166,
1357,,9.911113,,5.308295,
1358,,9.91889,,5.3160353,
1359,,9.926668,,5.323776,
1360,,9.933334,,5.3304105,
1361,,9.9411125,,5.338151,
1362,,9.947779,,5.3447857,
1363,,9.955557,,5.352526,
1364,,9.962223,,5.359161,
1365,,9.970001,,5.3669014,
1366,,9.977779,,5.374642,
1367,,9.984446,,5.3812785,
1368,,9.992224,,5.3890224,
1369,,9.99889,,5.39566,
1370,,,,5.4034038,
1371,,,,5.4100413,
1372,,,,5.417785,
1373,,,,5.425529,
1374,,,,5.4321666,
1375,,,,5.4399104,
1376,,,,5.446548,
1377,,,,5.454292,
1378,,,,5.4609294,
1379,,,,5.468673,
1380,,,,5.4764175,
1381,,,,5.483058,
1382,,,,5.490805,
1383,,,,5.4974456,
1384,,,,5.5051928,
1385,,,,5.511833,
1386,,,,5.5195804,
1387,,,,5.5273275,
1388,,,,5.533968,
1389,,,,5.541715,
1390,,,,5.5483556,
1391,,,,5.5561028,
1392,,,,5.56385,
1393,,,,5.5704904,
1394,,,,5.5782375,
1395,,,,5.584878,
1396,,,,5.5926285,
1397,,,,5.599272,
1398,,,,5.6070223,
1399,,,,5.614773,
1400,,,,5.621416,
1401,,,,5.6291666,
1402,,,,5.63581,
1403,,,,5.6435604,
1404,,,,5.6502037,
1405,,,,5.657954,
1406,,,,5.6657047,
1407,,,,5.672348,
1408,,,,5.6800985,
1409,,,,5.686742,
1410,,,,5.6944923,
1411,,,,5.7011356,
1412,,,,5.708887,
1413,,,,5.716641,
1414,,,,5.723287,
1415,,,,5.731041,
1416,,,,5.737687,
1417,,,,5.745441,
1418,,,,5.752087,
1419,,,,5.759841,
1420,,,,5.767595,
1421,,,,5.774241,
1422,,,,5.781995,
1423,,,,5.788641,
1424,,,,5.796395,
1425,,,,5.803041,
1426,,,,5.810795,
1427,,,,5.8185487,
1428,,,,5.825195,
1429,,,,5.8329487,
1430,,,,5.839595,
1431,,,,5.847349,
1432,,,,5.853998,
1433,,,,5.8617554,
1434,,,,5.8695126,
1435,,,,5.8761616,
1436,,,,5.883919,
1437,,,,5.890568,
1438,,,,5.898325,
1439,,,,5.904974,
1440,,,,5.912731,
1441,,,,5.9204884,
1442,,,,5.9271374,
1443,,,,5.9348946,
1444,,,,5.9415436,
1445,,,,5.949301,
1446,,,,5.957058,
1447,,,,5.963707,
1448,,,,5.971464,
1449,,,,5.978113,
1450,,,,5.9858704,
1451,,,,5.9925194,
1452,,,,6.0002766,
1453,,,,6.0080338,
1454,,,,6.014685,
1455,,,,6.0224457,
1456,,,,6.0290976,
1457,,,,6.036858,
1458,,,,6.04351,
1459,,,,6.0512705,
1460,,,,6.059031,
1461,,,,6.065683,
1462,,,,6.0734434,
1463,,,,6.0800953,
1464,,,,6.087856,
1465,,,,6.0945077,
1466,,,,6.102268,
1467,,,,6.1100287,
1468,,,,6.1166806,
1469,,,,6.124441,
1470,,,,6.131093,
1471,,,,6.1388535,
1472,,,,6.1455054,
1473,,,,6.153266,
1474,,,,6.1610265,
1475,,,,6.1676784,
1476,,,,6.175439,
1477,,,,6.1820908,
1478,,,,6.1898513,
1479,,,,6.196503,
1480,,,,6.204264,
1481,,,,6.212028,
1482,,,,6.218683,
1483,,,,6.2264466,
1484,,,,6.2331014,
1485,,,,6.240865,
1486,,,,6.24752,
1487,,,,6.255284,
1488,,,,6.2630477,
1489,,,,6.2697024,
1490,,,,6.2774663,
1491,,,,6.284121,
1492,,,,6.291885,
1493,,,,6.2985396,
1494,,,,6.3063035,
1495,,,,6.3140674,
1496,,,,6.320722,
1497,,,,6.328486,
1498,,,,6.3351407,
1499,,,,6.3429046,
1500,,,,6.3506684,
1501,,,,6.357323,
1502,,,,6.365087,
1503,,,,6.371742,
1504,,,,6.3795056,
1505,,,,6.3861604,
1506,,,,6.393924,
1507,,,,6.401688,
1508,,,,6.408343,
1509,,,,6.4161067,
1510,,,,6.4227614,
1511,,,,6.4305253,
1512,,,,6.43718,
1513,,,,6.4449444,
1514,,,,6.4527116,
1515,,,,6.459369,
1516,,,,6.4671364,
1517,,,,6.473794,
1518,,,,6.481561,
1519,,,,6.488219,
1520,,,,6.495986,
1521,,,,6.503753,
1522,,,,6.510411,
1523,,,,6.518178,
1524,,,,6.5248356,
1525,,,,6.532603,
1526,,,,6.5392604,
1527,,,,6.5470276,
1528,,,,6.554795,
1529,,,,6.5614524,
1530,,,,6.5692196,
1531,,,,6.575877,
1532,,,,6.5836444,
1533,,,,6.590302,
1534,,,,6.598069,
1535,,,,6.6058364,
1536,,,,6.612494,
1537,,,,6.620261,
1538,,,,6.626919,
1539,,,,6.634686,
1540,,,,6.6413436,
1541,,,,6.649111,
1542,,,,6.656878,
1543,,,,6.6635356,
1544,,,,6.671303,
1545,,,,6.6779604,
1546,,,,6.6857276,
1547,,,,6.692385,
1548,,,,6.7001524,
1549,,,,6.7079196,
1550,,,,6.714577,
1551,,,,6.7223444,
1552,,,,6.729002,
1553,,,,6.736769,
1554,,,,6.743427,
1555,,,,6.751194,
1556,,,,6.758961,
1557,,,,6.76562,
1558,,,,6.773391,
1559,,,,6.780051,
1560,,,,6.787822,
1561,,,,6.7955923,
1562,,,,6.802253,
1563,,,,6.8100233,
1564,,,,6.816684,
1565,,,,6.8244543,
1566,,,,6.831115,
1567,,,,6.8388853,
1568,,,,6.846656,
1569,,,,6.8533163,
1570,,,,6.861087,
1571,,,,6.8677473,
1572,,,,6.875518,
1573,,,,6.8821783,
1574,,,,6.889949,
1575,,,,6.8977194,
1576,,,,6.90438,
1577,,,,6.9121504,
1578,,,,6.918811,
1579,,,,6.9265814,
1580,,,,6.933242,
1581,,,,6.9410124,
1582,,,,6.948783,
1583,,,,6.9554434,
1584,,,,6.963214,
1585,,,,6.9698744,
1586,,,,6.977645,
1587,,,,6.9843054,
1588,,,,6.992076,
1589,,,,6.9998465,
1590,,,,7.006507,
1591,,,,7.0142775,
1592,,,,7.020938,
1593,,,,7.0287085,
1594,,,,7.035369,
1595,,,,7.0431395,
1596,,,,7.05091,
1597,,,,7.0575705,
1598,,,,7.065341,
1599,,,,7.0720015,
1600,,,,7.079772,
1601,,,,7.0864325,
1602,,,,7.094203,
1603,,,,7.1019735,
1604,,,,7.108634,
1605,,,,7.1164045,
1606,,,,7.123065,
1607,,,,7.1308355,
1608,,,,7.137496,
1609,,,,7.1452665,
1610,,,,7.153037,
1611,,,,7.1596975,
1612,,,,7.167468,
1613,,,,7.1741285,
1614,,,,7.181899,
1615,,,,7.1896696,
1616,,,,7.19633,
1617,,,,7.2041006,
1618,,,,7.210761,
1619,,,,7.2185316,
1620,,,,7.225192,
1621,,,,7.232963,
1622,,,,7.240737,
1623,,,,7.2474003,
1624,,,,7.255174,
1625,,,,7.2618375,
1626,,,,7.2696114,
1627,,,,7.2762747,
1628,,,,7.2840486,
1629,,,,7.2918224,
1630,,,,7.2984858,
1631,,,,7.3062596,
1632,,,,7.312923,
1633,,,,7.320697,
1634,,,,7.32736,
1635,,,,7.335134,
1636,,,,7.342908,
1637,,,,7.349571,
1638,,,,7.357345,
1639,,,,7.3640084,
1640,,,,7.3717823,
1641,,,,7.3784456,
1642,,,,7.3862195,
1643,,,,7.3939934,
1644,,,,7.4006567,
1645,,,,7.4084306,
1646,,,,7.415094,
1647,,,,7.422868,
1648,,,,7.429531,
1649,,,,7.437305,
1650,,,,7.445079,
1651,,,,7.451742,
1652,,,,7.459516,
1653,,,,7.4661794,
1654,,,,7.4739532,
1655,,,,7.4806166,
1656,,,,7.4883904,
1657,,,,7.4961643,
1658,,,,7.5028276,
1659,,,,7.5106015,
1660,,,,7.517265,
1661,,,,7.5250387,
1662,,,,7.531702,
1663,,,,7.539476,
1664,,,,7.54725,
1665,,,,7.553913,
1666,,,,7.561687,
1667,,,,7.5683503,
1668,,,,7.576124,
1669,,,,7.583898,
1670,,,,7.5905614,
1671,,,,7.5983353,
1672,,,,7.6049986,
1673,,,,7.6127725,
1674,,,,7.619436,
1675,,,,7.6272097,
1676,,,,7.6349835,
1677,,,,7.641647,
1678,,,,7.6494207,
1679,,,,7.656084,
1680,,,,7.663858,
1681,,,,7.6705213,
1682,,,,7.678295,
1683,,,,7.686069,
1684,,,,7.6927323,
1685,,,,7.700506,
1686,,,,7.7071695,
1687,,,,7.7149434,
1688,,,,7.7216067,
1689,,,,7.7293806,
1690,,,,7.7371545,
1691,,,,7.743818,
1692,,,,7.7515917,
1693,,,,7.758255,
1694,,,,7.766029,
1695,,,,7.772692,
1696,,,,7.780466,
1697,,,,7.78824,
1698,,,,7.7949033,
1699,,,,7.802677,
1700,,,,7.8093405,
1701,,,,7.8171144,
1702,,,,7.8237777,
1703,,,,7.8315516,
1704,,,,7.8393254,
1705,,,,7.8459888,
1706,,,,7.8537626,
1707,,,,7.860426,
1708,,,,7.8682,
1709,,,,7.874863,
1710,,,,7.882637,
1711,,,,7.890411,
1712,,,,7.897074,
1713,,,,7.904848,
1714,,,,7.9115114,
1715,,,,7.9192853,
1716,,,,7.9259486,
1717,,,,7.9337225,
1718,,,,7.9414964,
1719,,,,7.9481597,
1720,,,,7.9559336,
1721,,,,7.962597,
1722,,,,7.970371,
1723,,,,7.9781446,
1724,,,,7.984808,
1725,,,,7.992582,
1726,,,,7.999245,
1727,,,,8.007022,
1728,,,,8.013688,
1729,,,,8.021465,
1730,,,,8.0292425,
1731,,,,8.035909,
1732,,,,8.043686,
1733,,,,8.050352,
1734,,,,8.058129,
1735,,,,8.0647955,
1736,,,,8.072573,
1737,,,,8.08035,
1738,,,,8.087016,
1739,,,,8.094793,
1740,,,,8.1014595,
1741,,,,8.109237,
1742,,,,8.115903,
1743,,,,8.12368,
1744,,,,8.131457,
1745,,,,8.1381235,
1746,,,,8.145901,
1747,,,,8.152567,
1748,,,,8.160344,
1749,,,,8.16701,
1750,,,,8.1747875,
1751,,,,8.182565,
1752,,,,8.189231,
1753,,,,8.197008,
1754,,,,8.203674,
1755,,,,8.211452,
1756,,,,8.218118,
1757,,,,8.225895,
1758,,,,8.233672,
1759,,,,8.240338,
1760,,,,8.248116,
1761,,,,8.254782,
1762,,,,8.262559,
1763,,,,8.269225,
1764,,,,8.277002,
1765,,,,8.28478,
1766,,,,8.291446,
1767,,,,8.299223,
1768,,,,8.305889,
1769,,,,8.313666,
1770,,,,8.320333,
1771,,,,8.32811,
1772,,,,8.335887,
1773,,,,8.342553,
1774,,,,8.35033,
1775,,,,8.356997,
1776,,,,8.364774,
1777,,,,8.37144,
1778,,,,8.379217,
1779,,,,8.386994,
1780,,,,8.393661,
1781,,,,8.401438,
1782,,,,8.408104,
1783,,,,8.415881,
1784,,,,8.423658,
1785,,,,8.430325,
1786,,,,8.438102,
1787,,,,8.444768,
1788,,,,8.452545,
1789,,,,8.459211,
1790,,,,8.466989,
1791,,,,8.474766,
1792,,,,8.481432,
1793,,,,8.489209,
1794,,,,8.495875,
1795,,,,8.503653,
1796,,,,8.510319,
1797,,,,8.518096,
1798,,,,8.525873,
1799,,,,8.532539,
1800,,,,8.540317,
1801,,,,8.546983,
1802,,,,8.55476,
1803,,,,8.561426,
1804,,,,8.569203,
1805,,,,8.576981,
1806,,,,8.583647,
1807,,,,8.591424,
1808,,,,8.59809,
1809,,,,8.605867,
1810,,,,8.612534,
1811,,,,8.620311,
1812,,,,8.628088,
1813,,,,8.634754,
1814,,,,8.642531,
1815,,,,8.649198,
1816,,,,8.656975,
1817,,,,8.663641,
1818,,,,8.671418,
1819,,,,8.679195,
1820,,,,8.685862,
1821,,,,8.693639,
1822,,,,8.700305,
1823,,,,8.708082,
1824,,,,8.714748,
1825,,,,8.722526,
1826,,,,8.730303,
1827,,,,8.736969,
1828,,,,8.744746,
1829,,,,8.751412,
1830,,,,8.75919,
1831,,,,8.765856,
1832,,,,8.773633,
1833,,,,8.78141,
1834,,,,8.788076,
1835,,,,8.795854,
1836,,,,8.80252,
1837,,,,8.810297,
1838,,,,8.818074,
1839,,,,8.82474,
1840,,,,8.832518,
1841,,,,8.839184,
1842,,,,8.846961,
1843,,,,8.853627,
1844,,,,8.861404,
1845,,,,8.869182,
1846,,,,8.875848,
1847,,,,8.883625,
1848,,,,8.890291,
1849,,,,8.898068,
1850,,,,8.904735,
1851,,,,8.912512,
1852,,,,8.920289,
1853,,,,8.926955,
1854,,,,8.934732,
1855,,,,8.941399,
1856,,,,8.949176,
1857,,,,8.955842,
1858,,,,8.963619,
1859,,,,8.971396,
1860,,,,8.978063,
1861,,,,8.98584,
1862,,,,8.992506,
1863,,,,9.000283,
1864,,,,9.006949,
1865,,,,9.014727,
1866,,,,9.022504,
1867,,,,9.02917,
1868,,,,9.036947,
1869,,,,9.043613,
1870,,,,9.051391,
1871,,,,9.058057,
1872,,,,9.065834,
1873,,,,9.073611,
1874,,,,9.080277,
1875,,,,9.088055,
1876,,,,9.094721,
1877,,,,9.102498,
1878,,,,9.109164,
1879,,,,9.116941,
1880,,,,9.124719,
1881,,,,9.131385,
1882,,,,9.139162,
1883,,,,9.145828,
1884,,,,9.153605,
1885,,,,9.160272,
1886,,,,9.168049,
1887,,,,9.175826,
1888,,,,9.182492,
1889,,,,9.190269,
1890,,,,9.196936,
1891,,,,9.204713,
1892,,,,9.21249,
1893,,,,9.219156,
1894,,,,9.2269335,
1895,,,,9.2336,
1896,,,,9.241377,
1897,,,,9.248043,
1898,,,,9.25582,
1899,,,,9.2635975,
1900,,,,9.270264,
1901,,,,9.278041,
1902,,,,9.284707,
1903,,,,9.292484,
1904,,,,9.29915,
1905,,,,9.306928,
1906,,,,9.314705,
1907,,,,9.321371,
1908,,,,9.329148,
1909,,,,9.335814,
1910,,,,9.343592,
1911,,,,9.350258,
1912,,,,9.358035,
1913,,,,9.365812,
1914,,,,9.3724785,
1915,,,,9.380256,
1916,,,,9.386922,
1917,,,,9.394699,
1918,,,,9.401365,
1919,,,,9.4091425,
1920,,,,9.41692,
1921,,,,9.423586,
1922,,,,9.431363,
1923,,,,9.438029,
1924,,,,9.4458065,
1925,,,,9.452473,
1926,,,,9.46025,
1927,,,,9.468027,
1928,,,,9.474693,
1929,,,,9.4824705,
1930,,,,9.489137,
1931,,,,9.496914,
1932,,,,9.50358,
1933,,,,9.511357,
1934,,,,9.5191345,
1935,,,,9.525801,
1936,,,,9.533578,
1937,,,,9.540244,
1938,,,,9.548021,
1939,,,,9.5546875,
1940,,,,9.562465,
1941,,,,9.570242,
1942,,,,9.576908,
1943,,,,9.584685,
1944,,,,9.5913515,
1945,,,,9.599129,
1946,,,,9.606906,
1947,,,,9.613572,
1948,,,,9.621349,
1949,,,,9.6280155,
1950,,,,9.635793,
1951,,,,9.642459,
1952,,,,9.650236,
1953,,,,9.658013,
1954,,,,9.66468,
1955,,,,9.672457,
1956,,,,9.679123,
1957,,,,9.6869,
1958,,,,9.693566,
1959,,,,9.701344,
1960,,,,9.709121,
1961,,,,9.715787,
1962,,,,9.723564,
1963,,,,9.73023,
1964,,,,9.738008,
1965,,,,9.744674,
1966,,,,9.752451,
1967,,,,9.760228,
1968,,,,9.766894,
1969,,,,9.774672,
1970,,,,9.781338,
1971,,,,9.789115,
1972,,,,9.795781,
1973,,,,9.803558,
1974,,,,9.811336,
1975,,,,9.818002,
1976,,,,9.825779,
1977,,,,9.832445,
1978,,,,9.840222,
1979,,,,9.846889,
1980,,,,9.854666,
1981,,,,9.862443,
1982,,,,9.869109,
1983,,,,9.876886,
1984,,,,9.883553,
1985,,,,9.89133,
1986,,,,9.897996,
1987,,,,9.905773,
1988,,,,9.91355,
1989,,,,9.920217,
1990,,,,9.927994,
1991,,,,9.93466,
1992,,,,9.942437,
1993,,,,9.949103,
1994,,,,9.956881,
1995,,,,9.964658,
1996,,,,9.971324,
1997,,,,9.979101,
1998,,,,9.985767,
1999,,,,9.993545,


==> figures/gmm_2d/T_10/KL_comparison.csv <==
iter,KL_gt,ULA,dilation,tempering,diffusion,DAZ
0,0.28483477,6.06017608112759,,7.2227379322052006,7.417703342437744,7.021340847015381
100,0.28433847,2.3200639724731444,,7.071785402297974,4.758212518692017,4.067768812179565
200,0.28280878,2.178718113899231,,7.104023599624634,3.6313904762268066,3.017763137817383
300,0.2840632,2.1499345779418944,,7.025386667251587,2.98867506980896,2.5349307537078856
400,0.2812325,2.128266167640686,20.47015462602888,7.042576932907105,2.5964799404144285,2.266168141365051
500,0.28157654,2.121041107177734,19.661486053466795,6.996546649932862,2.3603705406188964,2.0933778285980225
600,0.28526345,2.11521692276001,18.49693489074707,7.017924690246582,2.1401134967803954,1.9699049711227417
700,0.28336358,2.115200567245483,17.86209774017334,7.006057167053223,1.9913641452789306,1.899086856842041
800,0.28165504,2.1026352405548097,17.29763069152832,6.95762619972229,1.8851871371269227,1.8042011260986328
900,0.28322408,2.107837748527527,16.864791107177734,6.906029415130615,1.797014319896698,1.7409072279930116
1000,0.28443888,2.1010321140289308,16.626192092895508,6.898033380508423,1.7000378131866456,1.6835348844528197
1100,0.28224137,2.1021173000335693,16.413615036010743,6.854568433761597,1.6377444624900819,1.6481899976730348
1200,0.28285843,2.0977118015289307,16.098768138885497,6.787668991088867,1.5750468850135804,1.610216784477234
1300,0.28250507,2.094132328033447,15.878711605072022,6.714403295516968,1.5357597827911378,1.5557063460350036
1400,0.28658545,2.092627000808716,15.687052536010743,6.649236631393433,1.5025457262992858,1.5331060647964478
1500,0.2810503,2.0881503343582155,15.475420188903808,6.57119836807251,1.456480050086975,1.4865625858306886
1600,0.28576058,2.089118480682373,15.2974383354187,6.49762716293335,1.4273510932922364,1.4808441638946532
1700,0.2817273,2.0920427560806276,15.10225477218628,6.408046054840088,1.3897950291633605,1.4585310101509095
1800,0.28750628,2.0893306970596313,14.90450553894043,6.326974821090698,1.3543551206588744,1.4352687120437622
1900,0.28208837,2.08304226398468,14.802985286712646,6.213644361495971,1.3378688097000122,1.4070538520812987
2000,0.28434992,2.0786032676696777,14.75479564666748,6.116222953796386,1.3074655175209045,1.4061142683029175
2100,0.2845019,2.079382038116455,14.578288555145264,6.02739634513855,1.2996853828430175,1.3983759522438048
2200,0.28481537,2.074961280822754,14.251827812194824,5.912001085281372,1.2644737839698792,1.3546460032463075
2300,0.28534275,2.0785935163497924,14.077394771575928,5.823979806900025,1.2551883220672608,1.3482138156890868
2400,0.28405008,2.0737445831298826,13.90057544708252,5.7232139110565186,1.2337608695030213,1.354870867729187
2500,0.28132468,2.0676294565200806,13.841668224334716,5.602106761932373,1.214946162700653,1.3377655506134034
2600,0.28725109,2.0775829553604126,13.738468742370605,5.509559392929077,1.2156808972358704,1.3095010995864869
2700,0.2831245,2.0720927715301514,13.514252662658691,5.393161773681641,1.2001877784729005,1.312689971923828
2800,0.28133225,2.0730550050735475,13.41196641921997,5.312429571151734,1.1787736892700196,1.304930853843689
2900,0.2849343,2.0714682817459105,13.250223350524902,5.17654070854187,1.1739052653312683,1.294965660572052
3000,0.28349692,2.0768985986709594,13.20392723083496,5.057529258728027,1.162162673473358,1.2629862427711487
3100,0.28157172,2.082865333557129,13.018607711791992,4.963067817687988,1.150590682029724,1.270972776412964
3200,0.2840082,2.07054181098938,12.905288314819336,4.892762279510498,1.1451414108276368,1.2735191822052
3300,0.28634003,2.0685338497161867,12.785230922698975,4.769960927963257,1.1301923990249634,1.2569474697113037
3400,0.28769052,2.0759212493896486,12.65434455871582,4.6768135070800785,1.1122960567474365,1.2524058103561402
3500,0.28446573,2.067893862724304,12.507736968994141,4.570605754852295,1.1116052985191345,1.2406370878219604
3600,0.28404593,2.068432879447937,12.496678447723388,4.493570470809937,1.103982961177826,1.2410348415374757
3700,0.2870291,2.0652147054672243,12.369270038604736,4.3733409404754635,1.1002506256103515,1.2326917052268982
3800,0.2854828,2.0656619548797606,12.261334228515626,4.314825105667114,1.0964669466018677,1.2156466126441956
3900,0.28261074,2.061985158920288,12.254039287567139,4.217621994018555,1.0701958656311035,1.219888651371002
4000,0.28459707,2.0665832996368407,12.187047958374023,4.108398342132569,1.0656610965728759,1.2061566591262818
4100,0.28483015,2.0628292083740236,12.012082290649413,4.044549775123596,1.0639835476875306,1.2144473910331726
4200,0.28708214,2.0613046646118165,11.841073036193848,3.960991930961609,1.0548867583274841,1.1961331009864806
4300,0.2878951,2.07302610874176,11.783522129058838,3.869803953170776,1.0539613127708436,1.1779908776283263
4400,0.28487504,2.0605584383010864,11.594406795501708,3.7973381996154787,1.0501884460449218,1.1819363951683044
4500,0.28357425,2.059462070465088,11.559293460845947,3.727039837837219,1.0446638226509095,1.185610866546631
4600,0.2839883,2.065562605857849,11.448492527008057,3.6462396144866944,1.0385593056678772,1.159183382987976
4700,0.28390327,2.0559835910797117,11.338776206970214,3.579141354560852,1.0281848549842834,1.1402148723602294
4800,0.28136614,2.0643293142318724,11.276577949523926,3.505449628829956,1.029801082611084,1.136538600921631
4900,0.28237242,2.0645782470703127,11.15596809387207,3.4214808702468873,1.0344775557518004,1.1398125529289245
5000,0.28683525,2.0546311855316164,11.078129005432128,3.3784292459487917,1.0239803910255432,1.1302539110183716
5100,0.2857289,2.064583897590637,10.977527809143066,3.278789687156677,1.0148310720920564,1.131757664680481
5200,0.28802308,2.057179021835327,10.914984321594238,3.220630431175232,1.007884794473648,1.1381350874900817
5300,0.28544384,2.0545785188674928,10.82974796295166,3.1672234296798707,1.0209698021411895,1.1184516310691834
5400,0.28321666,2.04993212223053,10.81476640701294,3.1258633375167846,1.0035034537315368,1.1225353956222535
5500,0.284971,2.0567359209060667,10.69224147796631,3.069088935852051,0.9992412567138672,1.1327686071395875
5600,0.28920117,2.0592452764511107,10.653467559814453,3.0100306272506714,1.0023192048072815,1.1327577352523803
5700,0.27986458,2.05643630027771,10.630233573913575,2.9628041982650757,0.9961752533912659,1.1090147495269775
5800,0.2809072,2.0584076166152956,10.562964820861817,2.8959853887557983,0.991588020324707,1.124929940700531
5900,0.28526953,2.0579360485076905,10.492404174804687,2.8516072750091555,0.9898082137107849,1.0996111392974854
6000,0.28444362,2.0631831645965577,10.344032382965088,2.8346771955490113,0.9858141005039215,1.1126190543174743
6100,0.28582564,2.055818724632263,10.312952136993408,2.7523699522018434,0.9854610383510589,1.0941610932350159
6200,0.28698474,2.0445207834243773,10.26547384262085,2.690429997444153,0.9877569198608398,1.1016893982887268
6300,0.28318745,2.0572368621826174,10.176838207244874,2.6791558027267457,0.9803774893283844,1.0993076324462892
6400,0.28535157,2.05079300403595,10.139304065704346,2.6447021484375,0.974688458442688,1.0947111129760743
6500,0.2861196,2.0566684007644653,10.12112922668457,2.5794136047363283,0.9738567471504211,1.0982228875160218
6600,0.2837836,2.0485727548599244,10.033254909515382,2.5566277742385863,0.965973150730133,1.077237892150879
6700,0.28466186,2.0586952209472655,9.991586399078368,2.499873924255371,0.9736135482788086,1.081503689289093
6800,0.28503358,2.05467483997345,9.927769660949707,2.4781575441360473,0.9649514079093933,1.0746933937072753
6900,0.28309602,2.0522358894348143,9.845006656646728,2.4317769765853883,0.9654970705509186,1.072024655342102
7000,0.28500974,2.050017261505127,9.868681049346923,2.417721962928772,0.9531067848205567,1.0836421132087706
7100,0.28099403,2.051431107521057,9.779905414581298,2.3873428106307983,0.9532070338726044,1.0743746161460876
7200,0.28297064,2.0527578592300415,9.660372543334962,2.3339792013168337,0.9516155481338501,1.0736833095550538
7300,0.28486222,2.058483672142029,9.616255187988282,2.310615062713623,0.9508714318275452,1.0906666398048401
7400,0.28645128,2.052659773826599,9.520667171478271,2.2759869575500487,0.9551651060581208,1.0690898299217224
7500,0.2858924,2.0499793529510497,9.51784381866455,2.253640079498291,0.9432372093200684,1.0804094791412353
7600,0.28422067,2.0491514205932617,9.42531509399414,2.219472360610962,0.9555276572704315,1.0753844380378723
7700,0.28357577,2.0595991373062135,9.415049266815185,2.1926177024841307,0.9425501227378845,1.064906120300293
7800,0.28691834,2.0586665391922,9.325905990600585,2.174372673034668,0.9444120347499847,1.0572197914123536
7900,0.2819261,2.049622368812561,9.338777828216553,2.133959245681763,0.9436729848384857,1.0641377568244934
8000,0.2869874,2.038994550704956,9.288559532165527,2.1193181753158568,0.9399055004119873,1.051227331161499
8100,0.2820223,2.0515005826950072,9.31407709121704,2.096274256706238,0.9443796038627624,1.055709147453308
8200,0.2839106,2.0485472440719605,9.278946781158448,2.0494620323181154,0.9339429020881653,1.0598376989364624
8300,0.28426704,2.0480304956436157,9.261647510528565,2.043504548072815,0.9344687104225159,1.051922369003296
8400,0.28197995,2.0489798307418825,9.113504791259766,2.020913100242615,0.9506440401077271,1.0489155530929566
8500,0.28450018,2.052358794212341,9.026351261138917,1.999250590801239,0.9225951552391052,1.0519651293754577
8600,0.28647912,2.0504363536834718,9.037908840179444,1.9554211854934693,0.9318068027496338,1.0481123805046082
8700,0.2809834,2.0468870401382446,8.938332176208496,1.9627643942832946,0.9327429354190826,1.0531019568443298
8800,0.28425595,2.041145658493042,8.819874572753907,1.947000801563263,0.9318821668624878,1.0337954759597778
8900,0.2859469,2.0453762769699098,8.739611434936524,1.9173918128013612,0.9332216560840607,1.032639503479004
9000,0.28888428,2.0509819746017457,8.70668888092041,1.9133224368095398,0.928936755657196,1.0345815062522887
9100,0.28923172,2.044119930267334,8.630869293212891,1.8863056421279907,0.9185038626194,1.043624460697174
9200,0.28338093,2.047580909729004,8.622248458862305,1.8458609104156494,0.925037544965744,1.0409316182136537
9300,0.28614852,2.044954299926758,8.610151386260986,1.8565837144851685,0.9304476201534271,1.0507729172706604
9400,0.2845208,2.0444712400436402,8.554165172576905,1.8218264818191527,0.9221837162971497,1.0440209746360778
9500,0.2807349,2.041939067840576,8.568210029602051,1.8039878010749817,0.920584785938263,1.0327972650527955
9600,0.28680116,2.0390029907226563,8.590241241455079,1.79611337184906,0.9178130090236664,1.0288093566894532
9700,0.2847387,2.0406885862350466,8.560720825195313,1.7768951058387756,0.9263793051242828,1.0276000261306764
9800,0.2838509,2.0398131608963013,8.531304740905762,1.772639262676239,0.9160102725028991,1.020628821849823
9900,0.285341,2.0422537088394166,8.484872150421143,1.7690707087516784,0.9148813009262085,1.026400351524353
10000,0.281622,2.0417019367218017,8.553749465942383,1.7395140647888183,0.9110958278179169,1.0251669764518738
10100,0.28519863,2.043852424621582,8.534333229064941,1.729540503025055,0.9104038357734681,1.02150297164917
10200,0.28337377,2.0418017387390135,8.45850772857666,1.708241593837738,0.9118481755256653,1.0301676154136659
10300,0.28349087,2.0356845617294312,8.339740085601807,1.7094925880432128,0.9105057060718537,1.0232407093048095
10400,0.2827937,2.0474343061447144,8.346171283721924,1.6794804811477662,0.9183311462402344,1.0157418489456176
10500,0.28527367,2.0354992628097532,8.35316505432129,1.6811245918273925,0.9132924139499664,1.0323476314544677
10600,0.28596455,2.033061671257019,8.283217716217042,1.6615116238594054,0.9089037299156189,1.013301283121109
10700,0.28537408,2.03753662109375,8.237405395507812,1.6570272088050841,0.8958920896053314,1.0195370674133302
10800,0.28574324,2.0425596237182617,8.08484172821045,1.6341951370239258,0.9137157917022705,1.0227709889411927
10900,0.28521326,2.042222595214844,8.164648818969727,1.6347062826156615,0.9143373668193817,1.0181992650032043
11000,0.28549322,2.03353214263916,8.181886386871337,1.6112000584602355,0.9034465312957763,1.0159725308418275
11100,0.2815451,2.0381176710128783,8.062411832809449,1.6070305824279785,0.9082682073116303,1.0225751638412475
11200,0.28310552,2.0369659900665282,8.092658233642577,1.6129353165626525,0.9039699614048005,1.0195759296417237
11300,0.28439793,2.0346651554107664,8.087315845489503,1.5843894004821777,0.9053742527961731,1.0201494216918945
11400,0.28509933,2.0394821882247927,8.06047773361206,1.5815428137779235,0.9083975374698638,1.0202461540699006
11500,0.2857782,2.036597466468811,8.068653297424316,1.573432242870331,0.9014784216880798,1.0158573031425475
11600,0.28539097,2.0377355575561524,8.067844104766845,1.5510498046875,0.9093101680278778,1.0002428352832795
11700,0.2811813,2.0333401203155517,8.008991909027099,1.5467464208602906,0.9055301129817963,1.0018418729305267
11800,0.28577957,2.0412125825881957,7.9618292331695555,1.5478918075561523,0.8980527698993683,1.0004953861236572
11900,0.28455645,2.0389935255050657,7.957325649261475,1.5294079184532166,0.8966075360774994,1.014053428173065
12000,0.2863859,2.040248990058899,8.060160827636718,1.5365628480911255,0.902998423576355,1.0073080360889435
12100,0.28351247,2.046678614616394,8.038506031036377,1.5323544979095458,0.9039039254188538,1.0191963970661164
12200,0.28522354,2.0414270162582397,8.059195280075073,1.5144544959068298,0.8895713090896606,1.005071210861206
12300,0.28084117,2.03582022190094,7.945461797714233,1.506321096420288,0.8939242899417877,1.0084708988666535
12400,0.28451696,2.0361159801483155,7.940471649169922,1.499424195289612,0.8922980725765228,0.9951630890369415
12500,0.2875541,2.0389456033706663,7.912186908721924,1.5097591519355773,0.885697853565216,0.9836588203907013
12600,0.28647465,2.0382062196731567,7.830072021484375,1.4898765563964844,0.889298164844513,0.9983835637569427
12700,0.28452116,2.038802218437195,7.839544248580933,1.4822795391082764,0.8895294606685639,1.0013264417648315
12800,0.2833025,2.0347230672836303,7.759376001358032,1.4706604599952697,0.9023876965045929,0.9969910562038422
12900,0.28526258,2.0426746606826782,7.665587711334228,1.464901053905487,0.8879723310470581,0.9898385226726532
13000,0.28443316,2.0429591655731203,7.649357080459595,1.4593007922172547,0.8946734607219696,1.0015758275985718
13100,0.28529695,2.0354650735855104,7.649843645095825,1.4574723720550538,0.8905957758426666,0.9979970037937165
13200,0.2831757,2.03065345287323,7.6640997409820555,1.4520509958267211,0.8975279808044434,0.9870201289653778
13300,0.29004973,2.033709001541138,7.672771692276001,1.4474714398384094,0.8858093976974487,0.9976329803466797
13400,0.28372502,2.0320990324020385,7.626121616363525,1.445227062702179,0.8875129997730256,0.9899632513523102
13500,0.28583312,2.026447558403015,7.6521463871002195,1.4269293189048766,0.8978755652904511,1.0021428287029266
13600,0.28530785,2.0345149517059324,7.565767574310303,1.4202136039733886,0.891898101568222,1.0102829158306121
13700,0.28266755,2.035029649734497,7.6018819332122805,1.4180537581443786,0.888355427980423,0.9849845111370087
13800,0.28814986,2.0321126222610473,7.636703157424927,1.417522370815277,0.8908417999744416,0.9953070640563965
13900,0.2819932,2.0331278800964356,7.637580060958863,1.4148020982742309,0.8845731556415558,1.0019465804100036
14000,0.28560835,2.0282897472381594,7.617572069168091,1.4035094022750854,0.8818535149097443,0.99861279129982
14100,0.28039703,2.0374344110488893,7.599549961090088,1.3987065553665161,0.8886952459812164,0.9882500827312469
14200,0.28076568,2.032891607284546,7.593189096450805,1.4003332138061524,0.8903236806392669,0.9867788255214691
14300,0.28466138,2.0345648765563964,7.539047431945801,1.3994580149650573,0.889165049791336,0.997412484884262
14400,0.28294975,2.03448543548584,7.598553037643432,1.3912639975547791,0.8808643519878387,0.9739224076271057
14500,0.28201115,2.038838028907776,7.579286289215088,1.3954909563064575,0.891327953338623,0.9718054234981537
14600,0.28440663,2.03376784324646,7.609342288970947,1.3726179122924804,0.8751344501972198,0.9849708139896393
14700,0.28377724,2.030915856361389,7.5249388217926025,1.3794795393943786,0.8848842859268189,0.9827036678791046
14800,0.2851598,2.0338576793670655,7.514151382446289,1.379753625392914,0.8806881964206695,0.9751718997955322
14900,0.29149228,2.03291597366333,7.523579549789429,1.3698433756828308,0.8738029420375824,0.9904190063476562
15000,0.2841925,2.0314388275146484,7.5986964225769045,1.36742262840271,0.8786847591400146,0.9900949954986572
15100,0.28401685,2.0247618436813353,7.372916507720947,1.3684125661849975,0.8876068770885468,0.9848798096179963
15200,0.2825981,2.035107159614563,7.372677516937256,1.3586689472198485,0.8778271377086639,0.9780522108078002
15300,0.28582984,2.040686249732971,7.44874758720398,1.3659684896469115,0.8747397541999817,0.9931405067443848
15400,0.285011,2.0310057401657104,7.4797642707824705,1.360544204711914,0.8780310750007629,0.9757924377918243
15500,0.28246084,2.0282960414886473,7.405451250076294,1.3451733708381652,0.8768532454967499,0.9723259747028351
15600,0.2821836,2.0344043493270876,7.394210910797119,1.3442686796188354,0.8710286915302277,0.9760993897914887
15700,0.28527468,2.029328155517578,7.535945796966553,1.3410566568374633,0.8842522263526916,0.9975039958953857
15800,0.28225213,2.034399175643921,7.562548112869263,1.3468183755874634,0.8745770692825318,0.9917878389358521
15900,0.2820455,2.035127782821655,7.496820878982544,1.3436205625534057,0.8829224944114685,0.9776101291179657
16000,0.28229466,2.0280360698699953,7.482396841049194,1.3371554613113403,0.8721898794174194,0.9736561954021454
16100,0.27887636,2.030168080329895,7.455790996551514,1.3309675335884095,0.8759175300598144,0.9790863513946533
16200,0.28037098,2.035532522201538,7.462066507339477,1.3293338537216186,0.885017317533493,0.9853238463401794
16300,0.283298,2.031916093826294,7.568787574768066,1.322012972831726,0.8857481718063355,0.9801192998886108
16400,0.28416237,2.0284888982772826,7.561655473709107,1.3136665582656861,0.8704936444759369,0.9717243194580079
16500,0.2832954,2.033427619934082,7.629149484634399,1.3253259420394898,0.8802168607711792,0.9676194608211517
16600,0.2870833,2.0332375526428224,7.650771713256836,1.3224029660224914,0.868631249666214,0.9626224160194397
16700,0.28317025,2.027523398399353,7.740570974349976,1.3199034690856934,0.8683308660984039,0.9525728940963745
16800,0.2862007,2.034451222419739,7.748775339126587,1.3229282736778258,0.8768682241439819,0.9692685186862946
16900,0.28208923,2.024714732170105,7.743693923950195,1.3106013298034669,0.8718424916267395,0.9759196102619171
17000,0.28341252,2.0387039184570312,7.794160556793213,1.3157859206199647,0.8748726010322571,0.9653301060199737
17100,0.2865999,2.037812685966492,7.855049800872803,1.3145652770996095,0.8794279813766479,0.9790866911411286
17200,0.28467768,2.0308648347854614,7.786080074310303,1.315691089630127,0.875494372844696,0.9695145010948181
17300,0.28674138,2.0305509328842164,7.6455589771270756,1.3096070766448975,0.8811132848262787,0.9791723489761353
17400,0.28381488,2.0309702157974243,7.612162351608276,1.2962996006011962,0.8745964109897614,0.9749578833580017
17500,0.2820787,2.033421039581299,7.624591398239136,1.2952664732933044,0.8691276788711548,0.9777532994747162
17600,0.28084967,2.027018404006958,7.61377215385437,1.3029833912849427,0.8639619469642639,0.9700839698314667
17700,0.28135675,2.02476544380188,7.658175992965698,1.3014476776123047,0.8725427091121674,0.9712375164031982
17800,0.28446922,2.0290613412857055,7.700224924087524,1.2922297716140747,0.882117748260498,0.9719228029251099
17900,0.28609827,2.0309902667999267,7.699069595336914,1.2841220259666444,0.8667681217193604,0.9670261859893798
18000,0.28477335,2.036209988594055,7.670453405380249,1.3010375499725342,0.8697586774826049,0.9539978563785553
18100,0.28665298,2.027324676513672,7.594450378417969,1.2969091773033141,0.865623140335083,0.9691646277904511
18200,0.28567678,2.0320363521575926,7.552767181396485,1.292354416847229,0.8725374937057495,0.9663527190685273
18300,0.28264552,2.0288613557815554,7.5288543701171875,1.2915557503700257,0.88009614944458,0.9696977376937866
18400,0.28353256,2.025770926475525,7.599448204040527,1.2810394167900085,0.8634080767631531,0.9626775503158569
18500,0.28384396,2.0259254693984987,7.555650758743286,1.2703634262084962,0.866124016046524,0.9576447129249572
18600,0.28798148,2.0274831771850588,7.521124219894409,1.2808765649795533,0.8685814440250397,0.9671956360340118
18700,0.28881097,2.022563672065735,7.489089298248291,1.2696409702301026,0.8677677273750305,0.9768208682537078
18800,0.28418097,2.0309344053268434,7.491989278793335,1.27272527217865,0.8712700664997101,0.9672664344310761
18900,0.28334457,2.0199362516403196,7.527611494064331,1.270837914943695,0.8755650520324707,0.9679366290569306
19000,0.28200835,2.0256622314453123,7.580346393585205,1.2717119097709655,0.8769700527191162,0.9703031003475189
19100,0.28572318,2.032664918899536,7.5762592315673825,1.269484031200409,0.8657763540744782,0.969122338294983
19200,0.2822257,2.037307929992676,7.572046756744385,1.2690129637718202,0.8743241250514984,0.9725149631500244
19300,0.28261882,2.026418161392212,7.548761796951294,1.2742799878120423,0.8696295857429505,0.9742663085460663
19400,0.2849437,2.0245891332626345,7.437296152114868,1.274036991596222,0.8699044167995453,0.9647263407707214
19500,0.28130865,2.026383376121521,7.353372621536255,1.269756281375885,0.8599315524101258,0.9631578683853149
19600,0.28204903,2.0271991014480593,7.381148862838745,1.2689368009567261,0.8704467236995697,0.9667765021324157
19700,0.28182775,2.0265695810317994,7.372453212738037,1.2677514195442199,0.8684076964855194,0.9540456593036651
19800,0.28217977,2.0201538801193237,7.354916429519653,1.2636103749275207,0.8639453947544098,0.9485280990600586
19900,0.2841538,2.0173080205917358,7.39513840675354,1.2649583220481873,0.8643759250640869,0.9604878306388855
20000,0.28435963,2.0284715414047243,7.371782016754151,1.259762179851532,0.8717561304569245,0.9751595377922058
20100,0.2834912,2.02821524143219,7.377788257598877,1.2652059555053712,0.8716516256332397,0.9631048619747162
20200,0.2858912,2.024551844596863,7.400693416595459,1.2616416692733765,0.8686103045940399,0.9571432530879974
20300,0.2854573,2.0249596118927,7.444154834747314,1.2560866951942444,0.8624890565872192,0.962368643283844
20400,0.28423253,2.0278281688690187,7.484715318679809,1.2648268461227417,0.8647238194942475,0.9455120742321015
20500,0.28368965,2.0225642681121827,7.6022015571594235,1.25845365524292,0.8650944828987122,0.9491251111030579
20600,0.2835273,2.031071662902832,7.645939350128174,1.2581547141075133,0.8612290322780609,0.9562529563903809
20700,0.28323913,2.0287282466888428,7.614955615997315,1.2578112840652467,0.8709489822387695,0.9365342617034912
20800,0.28411463,2.0209951400756836,7.664813232421875,1.257795238494873,0.8773668527603149,0.9350987195968627
20900,0.2843418,2.0323395013809202,7.616540956497192,1.2555450439453124,0.8699315786361694,0.9397246181964874
21000,0.2872331,2.0275073766708376,7.552547311782837,1.2510477781295777,0.8642000555992126,0.9556508719921112
21100,0.28277877,2.0222892284393312,7.586080646514892,1.254655373096466,0.8599553227424621,0.9543541669845581
21200,0.28487045,2.0230312824249266,7.602473258972168,1.248016858100891,0.8647368967533111,0.9539590060710907
21300,0.2847903,2.0235804080963136,7.592917346954346,1.258573341369629,0.8651336908340455,0.9491218030452728
21400,0.28088447,2.0323864936828615,7.602790260314942,1.2452234983444215,0.8697592377662658,0.9354970812797546
21500,0.283954,2.030991268157959,7.593902826309204,1.2481348156929015,0.8639033734798431,0.9432513594627381
21600,0.28516656,2.024057149887085,7.579353189468383,1.249087405204773,0.8581972181797027,0.9500673651695252
21700,0.28412184,2.0220065116882324,7.603974008560181,1.235904574394226,0.8759435892105103,0.9509917497634888
21800,0.2825207,2.0289594650268556,7.559550142288208,1.2376296162605285,0.858767056465149,0.9499663054943085
21900,0.28154162,2.021596670150757,7.530943059921265,1.24597008228302,0.8599917531013489,0.9495193064212799
22000,0.28045267,2.0323580503463745,7.475917911529541,1.2461410641670227,0.8647149980068207,0.9446076512336731
22100,0.28361675,2.0265700101852415,7.443644571304321,1.2459225296974181,0.8654744267463684,0.9455118894577026
22200,0.28563797,2.0280598402023315,7.44958086013794,1.2347113609313964,0.8681409895420075,0.9521736919879913
22300,0.28338122,2.027394676208496,7.4892439365386965,1.2433458328247071,0.861370187997818,0.9573629856109619
22400,0.28389743,2.0316728353500366,7.511933612823486,1.2420011639595032,0.8564359009265899,0.9604297518730164
22500,0.28413516,2.027890658378601,7.569598865509033,1.2466800689697266,0.8655819237232208,0.952845674753189
22600,0.28573808,2.0255128145217896,7.50644211769104,1.2380155205726624,0.8648857593536377,0.9532253921031952
22700,0.2856635,2.0198936462402344,7.505716180801391,1.2425617814064025,0.8733280777931214,0.955157870054245
22800,0.2842774,2.024607753753662,7.489936208724975,1.2407979011535644,0.8575933694839477,0.947081470489502
22900,0.28122097,2.0291330575942994,7.465456295013428,1.2395632982254028,0.865445202589035,0.9383171737194062
23000,0.28412,2.0280976057052613,7.331146383285523,1.243042516708374,0.8576908588409424,0.9509846270084381
23100,0.2850894,2.0259034395217896,7.321652841567993,1.2414774179458619,0.8624622106552124,0.9432587623596191
23200,0.2832926,2.0279454946517945,7.337528944015503,1.237344491481781,0.86101194024086,0.944367778301239
23300,0.28517866,2.029858446121216,7.3336021900177,1.235907518863678,0.8758572101593017,0.944193321466446
23400,0.28736818,2.022136354446411,7.31983528137207,1.2421871423721313,0.8623189568519593,0.9578346729278564
23500,0.2832479,2.021778416633606,7.351263332366943,1.238946759700775,0.8594817638397216,0.9453951001167298
23600,0.28426018,2.0249467372894285,7.331332874298096,1.2432926535606383,0.8623277127742768,0.9451871752738953
23700,0.28843814,2.0313506841659548,7.291246843338013,1.2362919926643372,0.8585395634174346,0.9346737444400788
23800,0.28933984,2.026809477806091,7.2619692325592045,1.2330402493476869,0.8600723028182984,0.944685286283493
23900,0.287023,2.0210036993026734,7.211335325241089,1.2349438190460205,0.8537692666053772,0.9422979652881622
24000,0.28363374,2.027029609680176,7.192800807952881,1.2307236433029174,0.8604064643383026,0.926813405752182
24100,0.28491902,2.0253663063049316,7.211247301101684,1.230731153488159,0.8602364599704743,0.9429522097110749
24200,0.28291577,2.0233017683029173,7.139587116241455,1.2254341840744019,0.8644693851470947,0.935225385427475
24300,0.2823946,2.02062087059021,7.077652263641357,1.2307514309883119,0.8544421434402466,0.9400865375995636
24400,0.28184098,2.023794984817505,7.123999881744385,1.2281416058540344,0.860594367980957,0.9497966706752777
24500,0.28535098,2.0273109436035157,7.110412216186523,1.2335827827453614,0.8617990970611572,0.9263749063014984
24600,0.28814012,2.028102397918701,7.212126541137695,1.2307623744010925,0.8582630217075348,0.927888172864914
24700,0.28555208,2.0270315408706665,7.229910516738892,1.233979094028473,0.8609377801418304,0.9304021954536438
24800,0.2847388,2.026520609855652,7.246442413330078,1.2390782833099365,0.86117023229599,0.9312302112579346
24900,0.27919796,2.0230859756469726,7.233853530883789,1.226958405971527,0.8662356376647949,0.929475086927414
25000,0.28596488,2.0269769430160522,7.207766532897949,1.2373485445976258,0.8680979490280152,0.9364900052547455
25100,0.28162616,2.0281057357788086,7.236338424682617,1.2236526370048524,0.8626462817192078,0.9347633123397827
25200,0.2825145,2.0187216997146606,7.270434474945068,1.2252886176109314,0.8544900238513946,0.9287752628326416
25300,0.28455204,2.0178302764892577,7.329249906539917,1.219009017944336,0.8613009691238404,0.9335283398628235
25400,0.28136018,2.0189507484436033,7.373899030685425,1.2276748895645142,0.8552742719650268,0.9448224484920502
25500,0.28576773,2.032874250411987,7.379666900634765,1.2255496263504029,0.8607922196388245,0.9369957566261291
25600,0.285402,2.0212888717651367,7.4579915523529055,1.2173664927482606,0.8542619407176971,0.934427797794342
25700,0.284981,2.029764699935913,7.462260150909424,1.2273239850997926,0.8602337419986725,0.9270857095718383
25800,0.28304183,2.0278679847717287,7.485501480102539,1.2241237163543701,0.8654850721359253,0.9362669169902802
25900,0.28293335,2.0254751682281498,7.427966165542602,1.2244081974029541,0.8587104320526123,0.9269902467727661
26000,0.28538787,2.0208728551864623,7.347639799118042,1.224830114841461,0.8597847640514373,0.933166629076004
26100,0.28377026,2.0302284955978394,7.393204402923584,1.2328230261802673,0.8555188596248626,0.9438256978988647
26200,0.279734,2.032264542579651,7.408662366867065,1.223428726196289,0.8638606190681457,0.9338012099266052
26300,0.27948013,2.03153133392334,7.393938398361206,1.2236737370491029,0.8655272424221039,0.9228247821331024
26400,0.2861719,2.029635190963745,7.290384817123413,1.2215068221092225,0.8584894120693207,0.9355782628059387
26500,0.28522182,2.016001343727112,7.304971408843994,1.2159775018692016,0.8632345557212829,0.9345259428024292
26600,0.283433,2.024689793586731,7.274829387664795,1.2202517151832581,0.8557570278644562,0.94566570520401
26700,0.2862206,2.029991126060486,7.2871520042419435,1.213798213005066,0.858844268321991,0.9347562670707703
26800,0.28181216,2.0268565893173216,7.273678016662598,1.2274383187294007,0.8602348983287811,0.917258369922638
26900,0.2847261,2.0233147859573366,7.276847314834595,1.2207792758941651,0.8574664056301117,0.9128660678863525
27000,0.28849342,2.024330902099609,7.341821813583374,1.2198803186416627,0.8522079944610595,0.9142538011074066
27100,0.28263605,2.0243834018707276,7.401261520385742,1.2277589678764342,0.86106379032135,0.9221061825752258
27200,0.28292507,2.0186546802520753,7.442447471618652,1.226543915271759,0.8539022386074067,0.9214511096477509
27300,0.28301507,2.028307580947876,7.413550806045532,1.2344462394714355,0.8525534391403198,0.922101628780365
27400,0.2838805,2.0197160243988037,7.474402856826782,1.2261844277381897,0.852276599407196,0.9022812426090241
27500,0.28538895,2.0197827339172365,7.482580041885376,1.224715793132782,0.8614141702651977,0.9102141678333282
27600,0.286184,2.020226311683655,7.524697923660279,1.2172688841819763,0.8583967626094818,0.9277372837066651
27700,0.28453574,2.0254820585250854,7.503435850143433,1.2215481996536255,0.8577954828739166,0.9128242254257202
27800,0.282856,2.020050597190857,7.507843399047852,1.2149531602859498,0.8638308942317963,0.927901691198349
27900,0.28463286,2.0167705535888674,7.549230480194092,1.2137661814689635,0.8611750543117523,0.9248930275440216
28000,0.28431895,2.025223183631897,7.602986526489258,1.2283846139907837,0.852132374048233,0.9303793013095856
28100,0.28345692,2.02754693031311,7.603342485427857,1.2218480229377746,0.8605038464069367,0.9193386912345887
28200,0.28122047,2.023704195022583,7.588520193099976,1.226687753200531,0.8550699949264526,0.9143589079380036
28300,0.28489208,2.0270831108093263,7.5842420101165775,1.2266664624214172,0.8601020336151123,0.9194813549518586
28400,0.2861325,2.021573281288147,7.61604413986206,1.2197582721710205,0.8635570049285889,0.9209904551506043
28500,0.28115705,2.019987177848816,7.695334768295288,1.2237792611122131,0.8564690113067627,0.9199473559856415
28600,0.28209418,2.020513820648193,7.703211975097656,1.2278474807739257,0.858631682395935,0.9161429882049561
28700,0.28884655,2.0185038566589357,7.71338963508606,1.2168328881263732,0.8557181417942047,0.9267202019691467
28800,0.27754682,2.0207285404205324,7.7776634216308596,1.2243936777114868,0.8622561514377594,0.9331506788730621
28900,0.28663725,2.0172775268554686,7.8263325691223145,1.2238110780715943,0.8663860619068146,0.9060870170593261
29000,0.28439593,2.0173181772232054,7.843489313125611,1.2214325189590454,0.8535124003887177,0.9106022000312806
29100,0.2790445,2.026979160308838,7.879497051239014,1.2275670170783997,0.8568395614624024,0.9150789558887482
29200,0.2886843,2.0217334747314455,7.896248626708984,1.2190910577774048,0.8573446035385132,0.9258521497249603
29300,0.28438902,2.0205756187438966,7.962509202957153,1.2162792086601257,0.8595491528511048,0.9365067183971405
29400,0.28322077,2.018195867538452,7.893152904510498,1.2216118931770326,0.856073921918869,0.9164735317230225
29500,0.28565368,2.0183897495269774,7.849001789093018,1.2148330450057983,0.8557189404964447,0.926245927810669
29600,0.28598386,2.0289993047714234,7.898794078826905,1.2186556458473206,0.8416118264198303,0.9174024820327759
29700,0.28378016,2.021570611000061,7.987596130371093,1.223443293571472,0.8572496771812439,0.9133494973182679
29800,0.28127414,2.024399185180664,8.028931713104248,1.2163655638694764,0.8530495464801788,0.9226043939590454
29900,0.28155223,2.027226519584656,8.003104305267334,1.2151399970054626,0.8514436244964599,0.9137834012508392
30000,0.28232524,2.0357895612716677,8.001742267608643,1.2287774682044983,0.859030294418335,0.9124196112155915
30100,0.28294906,2.0238638639450075,8.021937274932862,1.2199222803115846,0.8549097597599029,0.9187966406345367
30200,0.28430524,2.0200178384780885,8.068198966979981,1.2166417479515075,0.8508217871189118,0.9179693102836609
30300,0.2868127,2.0246768951416017,8.083259296417236,1.2195443630218505,0.8532134652137756,0.9088823735713959
30400,0.28508133,2.0240958452224733,8.187259006500245,1.2107820987701416,0.8527415573596955,0.9267773509025574
30500,0.28258187,2.0226765155792235,8.228189373016358,1.2166767477989198,0.8489501595497131,0.9331022679805756
30600,0.27877134,2.0259357929229735,8.252614974975586,1.2118027210235596,0.8530789256095886,0.917180472612381
30700,0.28705463,2.020351219177246,8.271668243408204,1.2138991475105285,0.8565200090408325,0.9066495418548584
30800,0.28537312,2.0200011014938353,8.295012855529786,1.21708904504776,0.8573892533779144,0.9051779925823211
30900,0.27928153,2.0197821855545044,8.320368385314941,1.219090509414673,0.8485028564929962,0.9148231565952301
31000,0.28145915,2.0154603004455565,8.293206214904785,1.2183690190315246,0.8526663541793823,0.9057412922382355
31100,0.2851587,2.018832302093506,8.302440738677978,1.2123558044433593,0.8551733136177063,0.9049975275993347
31200,0.28300226,2.017041039466858,8.34168758392334,1.218909001350403,0.8525539636611938,0.894925731420517
31300,0.2809353,2.024975371360779,8.38298921585083,1.2169115781784057,0.8544072329998016,0.894329971075058
31400,0.28646058,2.019572114944458,8.335579109191894,1.2097179651260377,0.8568492829799652,0.9073416650295257
31500,0.2834476,2.020800304412842,8.312293910980225,1.2143693804740905,0.8566159129142761,0.9095362961292267
31600,0.2816692,2.0195199489593505,8.27471981048584,1.212339174747467,0.8535431325435638,0.9238630473613739
31700,0.28161538,2.018502140045166,8.31330976486206,1.2161037802696228,0.866055166721344,0.9067296504974365
31800,0.2837439,2.024039936065674,8.320540523529052,1.220186960697174,0.8647644698619843,0.8963264882564544
31900,0.2847548,2.019864296913147,8.296805000305175,1.2184643983840941,0.859362643957138,0.9026126384735107
32000,0.28738326,2.017507553100586,8.29957094192505,1.2121477127075195,0.8666019320487977,0.8976035833358764
32100,0.28176314,2.0167847633361817,8.330687332153321,1.2171375036239624,0.860872334241867,0.8956328392028808
32200,0.2836702,2.016875386238098,8.315351104736328,1.2122125148773193,0.8491605699062348,0.8902140557765961
32300,0.28566635,2.02319495677948,8.353794193267822,1.2119778513908386,0.8567081809043884,0.896249133348465
32400,0.28678417,2.0202969789505003,8.364515018463134,1.2135687947273255,0.858743679523468,0.9054561257362366
32500,0.2851188,2.0188965797424316,8.39155559539795,1.2210463166236878,0.8530852437019348,0.9095342099666596
32600,0.2814683,2.023734998703003,8.36448621749878,1.2041503667831421,0.8566661655902863,0.9105956196784973
32700,0.28280848,2.014000141620636,8.379179382324219,1.2094522953033446,0.8508281528949737,0.9055234670639039
32800,0.2843411,2.0118523478507995,8.417939758300781,1.2102485299110413,0.8569092154502869,0.8974752485752105
32900,0.28611675,2.0154921293258665,8.404316902160645,1.2161046862602234,0.849543035030365,0.9081747353076934
33000,0.28048387,2.0243563413619996,8.36667537689209,1.2187540411949158,0.8546406924724579,0.9044817507266998
33100,0.28194788,2.0222567081451417,8.378675270080567,1.2079092621803285,0.853967410326004,0.8993535459041595
33200,0.2836923,2.0185933113098145,8.374477863311768,1.2180179595947265,0.8580447137355804,0.9016233682632446
33300,0.28299507,2.0210981607437133,8.384709453582763,1.2099703431129456,0.8596782684326172,0.9075651288032531
33400,0.28625876,2.0222852349281313,8.423825359344482,1.223054254055023,0.850216519832611,0.9070729792118073
33500,0.28609636,2.017905569076538,8.449083518981933,1.2255723118782043,0.8604728817939759,0.9106433987617493
33600,0.28433606,2.0198810338974,8.478017139434815,1.2131653428077698,0.8543211460113526,0.8986851215362549
33700,0.2865783,2.0226686716079714,8.458026599884032,1.2209803819656373,0.8536899626255036,0.8952872693538666
33800,0.284373,2.0275474548339845,8.466366577148438,1.2121048808097838,0.8535586476325989,0.8883872389793396
33900,0.2850575,2.021799397468567,8.466998958587647,1.2172248244285584,0.8549098312854767,0.8969451487064362
34000,0.28484038,2.016093373298645,8.456746292114257,1.2095903396606444,0.8529848277568817,0.8903542816638946
34100,0.28283572,2.014600229263306,8.415480518341065,1.2143585801124572,0.8609867691993713,0.9050670802593231
34200,0.28379765,2.0164732933044434,8.419863033294678,1.210601544380188,0.8568162620067596,0.895104956626892
34300,0.28463992,2.0216816663742065,8.4130220413208,1.2161402463912965,0.8535447180271148,0.9103188455104828
34400,0.28430447,2.0158451557159425,8.421030235290527,1.2171880722045898,0.8518060445785522,0.8954170167446136
34500,0.28485712,2.021160387992859,8.427125167846679,1.217831301689148,0.8541339218616486,0.9007844865322113
34600,0.27830923,2.016457986831665,8.437103462219238,1.21200430393219,0.852295184135437,0.9107642590999603
34700,0.2843238,2.0186099290847777,8.446290016174316,1.2101521968841553,0.857170557975769,0.8907685816287995
34800,0.28036168,2.0128050804138184,8.436430072784423,1.2067783236503602,0.8520516812801361,0.8987343668937683
34900,0.28371614,2.017907738685608,8.446541595458985,1.2141868472099304,0.8427171885967255,0.9025469481945038
35000,0.28746557,2.020462656021118,8.425136852264405,1.2178922176361084,0.8549537181854248,0.9086856484413147
35100,0.2828867,2.0219963788986206,8.4611234664917,1.2077894926071167,0.8478486835956573,0.9088125407695771
35200,0.281379,2.020752739906311,8.44227237701416,1.2082383394241334,0.857284152507782,0.9013125896453857
35300,0.28540528,2.023669624328613,8.433031272888183,1.212184524536133,0.8504858016967773,0.8954750776290894
35400,0.28177705,2.019048643112183,8.425096130371093,1.2068459033966064,0.857458370923996,0.8811858654022217
35500,0.28303623,2.0145888328552246,8.400035095214843,1.2086659789085388,0.8455478847026825,0.8902087390422821
35600,0.2879128,2.022760796546936,8.412460422515869,1.20081467628479,0.8548085868358613,0.895611834526062
35700,0.2849881,2.016542911529541,8.428619194030762,1.2045598030090332,0.8506374835968018,0.8957459390163421
35800,0.28561547,2.0156684279441834,8.412875652313232,1.208577287197113,0.851409274339676,0.8966784238815307
35900,0.28647065,2.02155225276947,8.445600700378417,1.2152927994728089,0.8605725109577179,0.8922117233276368
36000,0.28225595,2.023019862174988,8.444682121276855,1.217629086971283,0.8544976234436035,0.8858904898166656
36100,0.27865475,2.0213377237319947,8.4284499168396,1.2111684560775757,0.844041383266449,0.8926907777786255
36200,0.2855132,2.02133686542511,8.398654460906982,1.2130375862121583,0.854873663187027,0.8906186580657959
36300,0.28720644,2.0169100046157835,8.396577167510987,1.2225587248802186,0.8571828007698059,0.8931324720382691
36400,0.28170252,2.0113514184951784,8.43221206665039,1.2143781900405883,0.8571271061897278,0.8902535557746887
36500,0.2849298,2.0185259342193604,8.447518062591552,1.2156112909317016,0.8445871233940124,0.8939637839794159
36600,0.2826093,2.0158416271209716,8.43233528137207,1.2167561531066895,0.8515184223651886,0.8937314093112946
36700,0.28377104,2.0177791595458983,8.431074237823486,1.2136432647705078,0.8589884638786316,0.8836649000644684
36800,0.2827318,2.015567684173584,8.40325345993042,1.2111808061599731,0.8600858628749848,0.883760643005371
36900,0.28421324,2.021324110031128,8.41236686706543,1.2185216188430785,0.8540781617164612,0.8955608129501342
37000,0.28330833,2.0232648134231566,8.425091648101807,1.2191972613334656,0.8577671885490418,0.8803024411201477
37100,0.29052842,2.0133017778396605,8.393487358093262,1.2134936571121215,0.8505256772041321,0.8842438697814942
37200,0.28237623,2.026229476928711,8.413032722473144,1.2092393398284913,0.8544400036334991,0.8883236944675446
37300,0.28577793,2.0179725646972657,8.430366897583008,1.21266508102417,0.8453142046928406,0.8764366507530212
37400,0.2863428,2.0162464380264282,8.429989337921143,1.2162384152412415,0.849384093284607,0.8873620808124543
37500,0.28156364,2.0204548597335816,8.42438383102417,1.2086384773254395,0.8505225002765655,0.8925229072570801
37600,0.2866538,2.023390507698059,8.409923362731934,1.2087739944458007,0.8589293658733368,0.8888642966747284
37700,0.28342,2.0180462837219237,8.408410835266114,1.2129260063171388,0.8552162885665894,0.8854454040527344
37800,0.28630084,2.023400664329529,8.410020065307616,1.2139492511749268,0.858909523487091,0.884936410188675
37900,0.28190312,2.0194080591201784,8.418960571289062,1.2081467151641845,0.847534042596817,0.8847644031047821
38000,0.28454792,2.021258735656738,8.439145374298096,1.2041368246078492,0.8461534142494201,0.8769820928573608
38100,0.2872435,2.0135374069213867,8.433156490325928,1.207165241241455,0.8580793142318726,0.8733272671699523
38200,0.28560203,2.0183359384536743,8.399952602386474,1.2045297980308534,0.8498824894428253,0.8811905741691589
38300,0.28864545,2.0206965446472167,8.409399604797363,1.2017464280128478,0.8483348906040191,0.8893007397651672
38400,0.2860488,2.0212803363800047,8.393649768829345,1.2107607007026673,0.8574275612831116,0.881459766626358
38500,0.28527814,2.0194949865341187,8.395334625244141,1.2080810785293579,0.8510350286960602,0.8932795703411103
38600,0.28322658,2.0175065755844117,8.377675247192382,1.2181649565696717,0.8606949031352997,0.889822804927826
38700,0.28391105,2.0141745090484617,8.379446411132813,1.2224262475967407,0.8589824080467224,0.8781685411930085
38800,0.28195897,2.02069411277771,8.376942539215088,1.2149277925491333,0.8591542601585388,0.8820770859718323
38900,0.28693682,2.0198046445846556,8.351436328887939,1.2115063190460205,0.8600072264671326,0.8839717090129853
39000,0.2811503,2.013428783416748,8.335943794250488,1.207375979423523,0.8490341126918792,0.8841352880001068
39100,0.28501916,2.021047592163086,8.312645053863525,1.2155990600585938,0.8547456502914429,0.8818333923816681
39200,0.28423467,2.0232263088226317,8.307550716400147,1.2077057600021361,0.8520973861217499,0.8824209630489349
39300,0.281072,2.0280269384384155,8.301974105834962,1.2092745304107666,0.8497049748897553,0.8714964091777802
39400,0.28104803,2.0280272006988525,8.283082294464112,1.2198070526123046,0.8483143210411072,0.8798617601394654
39500,0.2842794,2.0181990385055544,8.272589492797852,1.2044925808906555,0.8543132066726684,0.8826285600662231
39600,0.2856905,2.0170461654663088,8.26036901473999,1.2120018362998963,0.8527734398841857,0.8839856386184692
39700,0.2857073,2.018635368347168,8.25674228668213,1.2148387908935547,0.8499648690223693,0.8755520522594452
39800,0.28315514,2.015182709693909,8.234433650970459,1.2111616253852844,0.849114066362381,0.8715284109115601
39900,0.2836371,2.0191426515579223,8.228578281402587,1.210091245174408,0.8475028336048126,0.8736873984336853
40000,0.28344673,2.0225854396820067,8.234131622314454,1.210802972316742,0.853246659040451,0.8732554197311402
40100,0.28463858,2.019537925720215,8.19571762084961,1.2056989073753357,0.8448044240474701,0.8784790813922883
40200,0.28278974,2.0191293478012087,8.202668476104737,1.2206712126731873,0.8605747163295746,0.8796107292175293
40300,0.28470862,2.020142674446106,8.157545280456542,1.2106513023376464,0.856602144241333,0.8786338090896606
40400,0.28366742,2.016291630268097,8.182262134552001,1.2054892420768737,0.8561384677886963,0.8754839479923249
40500,0.2855497,2.019129681587219,8.139385986328126,1.2105164885520936,0.8455174922943115,0.8793973028659821
40600,0.28034353,2.0151182889938353,8.124279880523682,1.2088515281677246,0.8526058256626129,0.8760937452316284
40700,0.2828502,2.0175118446350098,8.125583267211914,1.2082732319831848,0.8485146760940552,0.8756969749927521
40800,0.28662068,2.0179558753967286,8.098585987091065,1.2108204364776611,,0.8816319167613983
40900,0.28196892,2.018903374671936,8.067661762237549,1.2136697173118591,,0.8829859733581543
41000,0.27974105,2.0150558829307554,8.050783061981202,1.216306209564209,,0.8826152503490448
41100,0.28255254,2.0236281871795656,8.075378704071046,1.2169852018356324,,0.8657244682312012
41200,0.28303662,2.0175125122070314,7.9930308818817135,1.2060400247573853,,0.8777146577835083
41300,0.28667673,2.017920672893524,7.999528074264527,1.216808593273163,,0.8733344674110413
41400,0.2850873,2.0148702383041384,7.962019538879394,1.2166449666023254,,0.8702807545661926
41500,0.28059828,2.0190104961395265,7.964725065231323,1.2128039360046388,,0.878803414106369
41600,0.28122485,2.0171228647232056,7.951287794113159,1.2062519431114196,,0.8775447726249694
41700,0.28252012,2.016355800628662,7.91347188949585,1.220221173763275,,0.8613304615020752
41800,0.28497583,2.0168195009231566,7.89617166519165,1.2037714958190917,,0.8718671917915344
41900,0.28413406,2.017932820320129,7.865724086761475,1.2119988441467284,,0.8750590801239013
42000,0.2825232,2.0227989196777343,7.842502164840698,1.212002980709076,,0.8638294279575348
42100,0.28412613,2.0159472942352297,7.833282947540283,1.201838994026184,,0.8640781104564667
42200,0.28224638,2.0248113870620728,7.809319591522216,1.2121703982353211,,0.8708113431930542
42300,0.2848193,2.0226874589920043,7.7932295322418215,1.2130759835243226,,0.8702948987483978
42400,0.2853717,2.0214645147323607,7.736654996871948,1.206803297996521,,0.8704149842262268
42500,0.28098673,2.0222415685653687,7.739425611495972,1.2048621892929077,,0.8695379376411438
42600,0.28320003,2.0185039758682253,7.695009851455689,1.2119459152221679,,0.8754200041294098
42700,0.2849235,2.012053608894348,7.658880567550659,1.211020016670227,,0.8782633721828461
42800,0.28637263,2.0184866905212404,7.625360202789307,1.2060246586799621,,0.8769804179668427
42900,0.28414798,2.007141387462616,7.598490285873413,1.2024539709091187,,0.8680441617965698
43000,0.28869566,2.0158472061157227,7.545863676071167,1.2089350819587708,,0.862900173664093
43100,0.28840286,2.019801950454712,7.51695032119751,1.2145666122436523,,0.8558114171028137
43200,0.28588656,2.0162297964096068,7.449685335159302,1.2136399626731873,,0.8752202391624451
43300,0.28323454,2.016473913192749,7.4261709690094,1.2130448698997498,,0.8730148375034332
43400,0.28649452,2.0186939001083375,7.398762035369873,1.2104928255081178,,0.8724419832229614
43500,0.28716582,2.0231414318084715,7.389374017715454,1.2134555578231812,,0.8628937423229217
43600,0.28203124,2.0141909599304197,7.337493801116944,1.2078178882598878,,0.8720245778560638
43700,0.28164643,2.0150852680206297,7.291787147521973,1.2097055196762085,,0.8648231446743011
43800,0.28335005,2.018152284622192,7.253111696243286,1.210684025287628,,0.8704255163669586
43900,0.28005365,2.014813756942749,7.197645950317383,1.215994167327881,,0.8676902651786804
44000,0.28373843,2.0225468635559083,7.157917928695679,1.2013569474220276,,0.8625825703144073
44100,0.28329244,2.015699338912964,7.117541790008545,1.2097612380981446,,0.8668726801872253
44200,0.28084844,2.0080898642539977,7.088898515701294,1.212203860282898,,0.8620660483837128
44300,0.28228456,2.0172081708908083,7.053729772567749,1.2126751661300659,,0.858253562450409
44400,0.28256017,2.021097469329834,6.979242372512817,1.2230589151382447,,0.864164400100708
44500,0.28379223,2.0124491453170776,6.928384304046631,1.2027522325515747,,0.873397707939148
44600,0.28684282,2.012957048416138,6.952304553985596,1.211820614337921,,0.8713327050209045
44700,0.2870143,2.009268355369568,6.867876052856445,1.2068793892860412,,0.8633996427059174
44800,0.28347272,2.015073299407959,6.888252019882202,1.2025986194610596,,0.8598189055919647
44900,0.28644538,2.0171775817871094,6.80730562210083,1.2001093626022339,,0.8672184467315673
45000,0.2840779,2.01488516330719,6.737884998321533,1.2098798632621766,,0.8693780362606048
45100,0.28639886,2.0100306272506714,6.696006488800049,1.2089158773422242,,0.8643337249755859
45200,0.28431496,2.01379976272583,6.62663950920105,1.212461245059967,,0.864037173986435
45300,0.28333825,2.0148892402648926,6.618166446685791,1.2137101769447327,,0.8664602339267731
45400,0.28540236,2.0175204277038574,6.538878631591797,1.2030897259712219,,0.867529547214508
45500,0.28388968,2.0123693466186525,6.51605544090271,1.2064790964126586,,0.8597885489463806
45600,0.2803974,2.0181815385818482,6.501744127273559,1.2086140275001527,,0.8699354588985443
45700,0.2856877,2.014397418498993,6.410124158859253,1.2050159931182862,,0.8613728702068328
45800,0.28198546,2.0264340162277223,6.371809816360473,1.2108254790306092,,0.8598334193229675
45900,0.28278595,2.010291576385498,6.3502813339233395,1.214130961894989,,0.8606058299541474
46000,0.28556433,2.0205247163772584,6.295989608764648,1.2060865879058837,,0.8660495758056641
46100,0.2814706,2.0147570848464964,6.2032304286956785,1.2064964175224304,,0.8831171333789826
46200,0.28251153,2.016522026062012,6.1520484447479244,1.213124191761017,,0.8555400490760803
46300,0.28336382,2.028666591644287,6.097801256179809,1.2192684292793274,,0.8661452054977417
46400,0.28481922,2.0202883005142214,6.071526527404785,1.2053406357765197,,0.8700348615646363
46500,0.28344703,2.0127586245536806,6.008702898025513,1.211975872516632,,0.8636353790760041
46600,0.28438634,2.0236310720443726,5.938440942764283,1.2083174467086792,,0.8586916625499725
46700,0.28506574,2.0203516125679015,5.926298713684082,1.2203132867813111,,0.8699726462364197
46800,0.2844385,2.0165114998817444,5.796744108200073,1.2076525807380676,,0.86192706823349
46900,0.28569084,2.0190223455429077,5.787091064453125,1.2064064383506774,,0.863983404636383
47000,0.28571305,2.017384648323059,5.724136447906494,1.2159029841423035,,0.866522878408432
47100,0.28269494,2.025336241722107,5.691841793060303,1.2122997283935546,,0.8686374664306641
47200,0.28680572,2.016134059429169,5.629475879669189,1.2037443399429322,,0.8563728511333466
47300,0.28022105,2.0205418825149537,5.593093729019165,1.199948513507843,,0.8622328996658325
47400,0.2850514,2.0125356912612915,5.540656995773316,1.2043791890144349,,0.8572589755058289
47500,0.28126302,2.025466704368591,5.471303462982178,1.2129408597946167,,0.8623860359191895
47600,0.2864911,2.0229753494262694,5.391090059280396,1.2100902795791626,,0.8635752201080322
47700,0.2826119,2.015411984920502,5.315648889541626,1.203961396217346,,0.8505409598350525
47800,0.28905183,2.0130123615264894,5.31784954071045,1.2069564700126647,,0.8642382204532624
47900,0.2823152,2.01350884437561,5.249868726730346,1.2025055527687072,,0.8516262114048004
48000,0.283141,2.0147019624710083,5.211813974380493,1.2077101945877076,,0.8681239902973175
48100,0.28578204,2.017635869979858,5.157989978790283,1.2057207942008972,,0.8591322302818298
48200,0.28408244,2.019514298439026,5.127173662185669,1.2052462935447692,,0.855398565530777
48300,0.28426284,2.024692010879517,5.046951007843018,1.2114216685295105,,0.8657733559608459
48400,0.28411642,2.015693950653076,5.023999261856079,1.2074419379234314,,0.861335551738739
48500,0.28278065,2.024493670463562,4.922280597686767,1.2101879239082336,,0.8586595535278321
48600,0.2832609,2.019872522354126,4.878927278518677,1.1983319163322448,,0.8538563013076782
48700,0.2828615,2.0174487829208374,4.868124008178711,1.209816324710846,,0.8507410109043121
48800,0.2837759,2.0191402435302734,4.765499496459961,1.2111982703208923,,0.8577081561088562
48900,0.28723317,2.019044041633606,4.767824459075928,1.2007848501205445,,0.8659101068973541
49000,0.28689927,2.020191502571106,4.696643733978272,1.2080494284629821,,0.860271406173706
49100,0.28400996,2.0214727401733397,4.667910814285278,1.209282600879669,,0.8586881518363952
49200,0.28556436,2.01565203666687,4.5807297706604,1.2004740118980408,,0.8703277230262756
49300,0.28595695,2.0153321504592894,4.522637128829956,1.216108751296997,,0.8587218523025513
49400,0.28562993,2.015201473236084,4.496865224838257,1.2070560336112977,,0.861351364850998
49500,0.28494933,2.0133899450302124,4.463198137283325,1.2042109847068787,,0.8582650005817414
49600,0.28274527,2.0163662672042846,4.403278732299805,1.212979781627655,,0.8595107316970825
49700,0.28282398,2.0194454550743104,4.363958501815796,1.2084906220436096,,0.8558859705924988
49800,0.28369537,2.0094531893730165,4.3072676181793215,1.2065348863601684,,0.8546867191791534
49900,0.2817578,2.0151544570922852,4.270465946197509,1.1993461728096009,,0.8515734732151031
50000,0.28227764,2.0188987493515014,4.222063255310059,1.2087805628776551,,0.8535162508487701
50100,0.28189182,2.0187230587005613,4.178172636032104,1.2070825815200805,,0.8516452431678772
50200,0.2806548,2.0141396522521973,4.136972045898437,1.2090065717697143,,0.8599171102046966
50300,0.2857389,2.014683496952057,4.12597689628601,1.2042240858078004,,0.8496510028839112
50400,0.28397936,2.0194717407226563,4.029723429679871,1.2008508920669556,,0.8569957733154296
50500,0.28296262,2.0176687955856325,3.999811577796936,1.2035879850387574,,0.85260910987854
50600,0.28227514,2.023800230026245,3.9720852375030518,1.2090132713317872,,0.8480876624584198
50700,0.28330755,2.0181156635284423,3.9127140283584594,1.2095951795578004,,0.8471526503562927
50800,0.28617638,2.0168631792068483,3.8349212408065796,1.2185682296752929,,0.8514288485050201
50900,0.28626028,2.016331505775452,3.836036443710327,1.211806881427765,,0.856204217672348
51000,0.2831112,2.0157951593399046,3.7976431131362913,1.2184926748275757,,0.8569550395011902
51100,0.2862132,2.0165709495544433,3.7532949209213258,1.2139023900032044,,0.851904422044754
51200,0.28644747,2.014556336402893,3.694783425331116,1.208634340763092,,0.8554890871047973
51300,0.2820508,2.0115320444107057,3.700239658355713,1.2122188568115235,,0.8565113306045532
51400,0.28472304,2.0111322164535523,3.642781138420105,1.2078558921813964,,0.8530746042728424
51500,0.28600344,2.0161914587020875,3.5936325073242186,1.2156816244125366,,0.8576687335968017
51600,0.28549147,2.0186877727508543,3.56440589427948,1.213321578502655,,0.8513468682765961
51700,0.28254384,2.022289443016052,3.490319275856018,1.2064575552940369,,0.8580528616905212
51800,0.28138626,2.0129788398742674,3.501483678817749,1.2109162092208863,,0.8537761092185974
51900,0.2826283,2.015677738189697,3.479640507698059,1.2063039541244507,,0.8510036945343018
52000,0.28755003,2.0112449526786804,3.3844367027282716,1.2029941201210022,,0.8583996951580047
52100,0.28260514,2.011513352394104,3.3821854114532472,1.205872929096222,,0.8617327690124512
52200,0.28510067,2.0191205501556397,3.3490611791610716,1.2141084790229797,,0.8548678278923034
52300,0.28212875,2.0207506656646728,3.2823091745376587,1.2043105483055114,,0.8568354487419129
52400,0.28805184,2.019481062889099,3.274286675453186,1.204074490070343,,0.857878977060318
52500,0.2834129,2.0110191106796265,3.2606125593185427,1.2132026076316833,,0.8524949729442597
52600,0.2788175,2.0117243051528932,3.205195116996765,1.2166460752487183,,0.8561819016933441
52700,0.28037235,2.0166523933410643,3.1231926679611206,1.2141432285308837,,0.8549366176128388
52800,0.2813228,2.011597204208374,3.122797656059265,1.2130913734436035,,0.8577612102031708
52900,0.2875088,2.0112298846244814,3.1277692794799803,1.210650098323822,,0.8462279081344605
53000,0.283863,2.015068244934082,3.0413790464401247,1.2049028158187867,,0.8463520169258117
53100,0.2833357,2.0122893810272218,3.019604730606079,1.2103316068649292,,0.8496699094772339
53200,0.28106996,2.0122213125228883,3.010703706741333,1.2077121019363404,,0.8602287948131562
53300,0.28530732,2.0110268592834473,2.958686590194702,1.2116355419158935,,0.8577328383922577
53400,0.2826622,2.013312029838562,2.924409604072571,1.2104540944099427,,0.8547896444797516
53500,0.28046674,2.0140242338180543,2.8906707763671875,1.2057799696922302,,0.8497928738594055
53600,0.27964097,2.0105308055877686,2.8625149726867676,1.2075229287147522,,0.8652046144008636
53700,0.2854182,2.0178295850753782,2.8554850578308106,1.2054123640060426,,0.8506748914718628
53800,0.28169572,2.0097009539604187,2.838397192955017,1.210724401473999,,0.852571040391922
53900,0.27830353,2.0142410516738893,2.785175061225891,1.2116863012313843,,0.8602444529533386
54000,0.28342456,2.0166439533233644,2.8039630174636843,1.204421079158783,,0.8577683746814728
54100,0.28525874,2.017699456214905,2.7691357374191283,1.2034526586532592,,0.8639060914516449
54200,0.28396934,2.0182812213897705,2.7350109577178956,1.2068546772003175,,0.8609195530414582
54300,0.28475526,2.0141180515289308,2.716919183731079,1.2051002383232117,,0.8556900084018707
54400,0.28392404,2.020061802864075,2.6696109771728516,1.2052650332450867,,0.8515069544315338
54500,0.28241235,2.0140041589736937,2.6436750650405885,1.2062965631484985,,0.8528395116329193
54600,0.28826648,2.0144120693206786,2.622819519042969,1.2006094098091125,,0.8549581170082092
54700,0.28408745,2.0203928470611574,2.603890538215637,1.2079700708389283,,0.8506789445877075
54800,0.28204638,2.012088751792908,2.5828523874282836,1.2011870384216308,,0.8560773015022278
54900,0.2843133,2.0189974546432494,2.5488354206085204,1.2090178728103638,,0.8567939519882202
55000,0.28062835,2.0189706325531005,2.556645655632019,1.2114960908889771,,0.8508524179458619
55100,0.28295195,2.010887551307678,2.4946122407913207,1.2171826243400574,,0.8573888599872589
55200,0.28151384,2.0076906204223635,2.4916639804840086,1.2143107175827026,,0.8602136433124542
55300,0.28475565,2.0134408950805662,2.4678783893585203,1.2099864721298217,,0.8629677712917327
55400,0.28675586,2.01362030506134,2.451868271827698,1.2091379404067992,,0.853871864080429
55500,0.28295013,2.017873215675354,2.4102059841156005,1.2096319556236268,,0.8582246661186218
55600,0.28402987,2.0154165506362913,2.4159151792526243,1.2072452664375306,,0.8468559324741364
55700,0.2832534,2.0103719234466553,2.3932762861251833,1.2137208461761475,,0.8572451531887054
55800,0.2842847,2.0128751158714295,2.3584652662277223,1.20393625497818,,0.8562495231628418
55900,0.2886455,2.0185521841049194,2.362300181388855,1.209940505027771,,0.8542611479759217
56000,0.28410906,2.0165131807327272,2.335455799102783,1.2121392965316773,,0.8494044840335846
56100,0.28506455,2.008689749240875,2.3224613904953,1.2127750396728516,,0.8518854439258575
56200,0.28195876,2.0062530279159545,2.2841899156570435,1.2113123655319213,,0.8453390777111054
56300,0.28728044,2.009265863895416,2.261008358001709,1.207340908050537,,0.8514370620250702
56400,0.28322312,2.017708659172058,2.232936453819275,1.203882098197937,,0.8479898810386658
56500,0.28587633,2.0091715931892393,2.2213682174682616,1.202408242225647,,0.8579898834228515
56600,0.2872674,2.0125104665756224,2.2085402250289916,1.2082027196884155,,0.8545098602771759
56700,0.28431728,2.0109219312667848,2.2043426752090456,1.2049870491027832,,0.8498706102371216
56800,0.28243667,2.017856550216675,2.158196544647217,1.2051438450813294,,0.8515353083610535
56900,0.28507993,2.007192075252533,2.1658280372619627,1.2069882512092591,,0.8475806057453156
57000,0.28364214,2.0126673936843873,2.1702023267745973,1.2128276586532594,,0.8484246909618378
57100,0.28882664,2.0137715339660645,2.113606071472168,1.2108740091323853,,0.8475054562091827
57200,0.2837334,2.021879482269287,2.1356366634368897,1.2108838319778443,,0.8564326047897339
57300,0.282484,2.014804720878601,2.1095322608947753,1.1967823266983033,,0.8569711744785309
57400,0.28260568,2.0125040888786314,2.085414743423462,1.1959521412849425,,0.8576068937778473
57500,0.2868871,2.0146976709365845,2.0657826900482177,1.2024835348129272,,0.8405491650104523
57600,0.28514093,2.0197298526763916,2.043475699424744,1.2049653649330139,,0.8451280176639557
57700,0.28627065,2.012447142601013,2.0465397357940676,1.2113237380981445,,0.8470308482646942
57800,0.28231072,2.014371693134308,2.035306286811829,1.2137665390968322,,0.851281875371933
57900,0.2861095,2.0194791316986085,2.0336303234100344,1.2070072889328003,,0.850136810541153
58000,0.2831697,2.0133385181427004,2.002423715591431,1.2052963972091675,,0.8538781583309174
58100,0.2839299,2.0146677613258364,2.004931461811066,1.2100676536560058,,0.8443824291229248
58200,0.28292674,2.015127944946289,1.960121476650238,1.212541937828064,,0.8406306803226471
58300,0.28286272,2.0154252529144285,1.9586018681526185,1.2069652318954467,,0.8494295060634613
58400,0.28871304,2.0169326186180117,1.9451962232589721,1.210810089111328,,0.8491036295890808
58500,0.2832162,2.01277277469635,1.9292590975761414,1.2061612606048584,,0.8495100736618042
58600,0.28369102,2.014881134033203,1.927270781993866,1.2062774896621704,,0.8493301510810852
58700,0.28212088,2.0108859300613404,1.9133684754371643,1.2150909185409546,,0.8494456291198731
58800,0.28262842,2.0141392230987547,1.9039062023162843,1.211784541606903,,0.8532346069812775
58900,0.28584534,2.0191829919815065,1.9063829898834228,1.2225697755813598,,0.8590272963047028
59000,0.28289142,2.0177178382873535,1.9135357737541199,1.2114191055297852,,0.8564140260219574
59100,0.28404003,2.009252202510834,1.8773494005203246,1.2039242506027221,,0.8545867323875427
59200,0.28641734,2.008647918701172,1.8754950165748596,1.2055941462516784,,0.8389153063297272
59300,0.28428298,2.0123902559280396,1.8488477230072022,1.2103267431259155,,0.8457996606826782
59400,0.28433493,2.011508345603943,1.8463693022727967,1.2099608421325683,,0.8437910735607147
59500,0.2833028,2.0153986692428587,1.8416978240013122,1.2028596997261047,,0.8516490399837494
59600,0.2844346,2.00895893573761,1.8262900948524474,1.2026167154312133,,0.8458168864250183
59700,0.28492734,2.0178954124450685,1.8086806893348695,1.2092700839042663,,0.845291668176651
59800,0.28190216,2.012810730934143,1.8148698687553406,1.2065782427787781,,0.8434999883174896
59900,0.28396308,2.0084406614303587,1.7789010524749755,1.2170016527175904,,0.8404582858085632
60000,0.2889282,2.0182730674743654,1.8004478454589843,1.2103983640670777,,0.8425560593605042
60100,0.28597397,2.0098511219024657,1.7840136170387269,1.2091110229492188,,0.8456898331642151
60200,0.28444713,2.01140718460083,1.7760422945022583,1.207643449306488,,0.8487583816051483
60300,0.28541073,2.013371217250824,1.7791641354560852,1.2165049195289612,,0.8472290933132172
60400,0.28228742,2.0182337045669554,1.726623260974884,1.2254731774330139,,0.8481326162815094
60500,0.28533924,2.0229928374290465,1.7269529104232788,1.2115774989128112,,0.8533723652362823
60600,0.2871434,2.020942211151123,1.7374355435371398,1.2090304493904114,,0.8446703314781189
60700,0.28224835,2.018569898605347,1.7190721035003662,1.2051342010498047,,0.8468959331512451
60800,0.28447488,2.014297938346863,1.7102673411369325,1.2114965677261353,,0.8437766253948211
60900,0.28271016,2.0092746376991273,1.701450264453888,1.2142733573913573,,0.8490580320358276
61000,0.28429404,2.008638834953308,1.7121267557144164,1.2079240560531617,,0.8509578883647919
61100,0.2830785,2.007471489906311,1.7025769710540772,1.2032343387603759,,0.8412991762161255
61200,0.28922683,2.0110626220703125,1.693019962310791,1.2086312651634217,,0.8429660975933075
61300,0.2847676,2.0104965209960937,1.6850531697273254,1.2036543488502502,,0.8514347791671752
61400,0.2806295,2.0238281726837157,1.660686182975769,1.209291684627533,,0.8464815378189087
61500,0.2869086,2.0128361225128173,1.6591055750846864,1.2171382427215576,,0.8514823675155639
61600,0.28810805,2.0094883322715758,1.6397115468978882,1.2120548009872436,,0.8545352399349213
61700,0.2844643,2.0192859888076784,1.6351417183876038,1.2031471848487854,,0.8505245387554169
61800,0.28071696,2.0122916102409363,1.6482207417488097,1.2048367857933044,,0.853486317396164
61900,0.2815198,2.009577715396881,1.6317886590957642,1.216870093345642,,0.8545459270477295
62000,0.2896365,2.016470956802368,1.6223917365074159,1.2060323715209962,,0.8476108312606812
62100,0.28729156,2.013487160205841,1.6157710790634154,1.2044612407684325,,0.8517202317714692
62200,0.28495944,2.0196754217147825,1.6103006601333618,1.1957107186317444,,0.842409348487854
62300,0.29001102,2.0074472427368164,1.6032204747200012,1.2141677021980286,,0.8530059397220612
62400,0.28415257,2.014848780632019,1.6066552639007567,1.2149376392364502,,0.8449071884155274
62500,0.28735462,2.0140322923660277,1.604758083820343,1.2023759603500366,,0.8411050498485565
62600,0.2848337,2.021581268310547,1.607251191139221,1.2096687078475952,,0.8556501686573028
62700,0.2843701,2.015658438205719,1.6033565044403075,1.2193333625793457,,0.8512605965137482
62800,0.2825002,2.0106287717819216,1.5984591126441956,1.2147654056549073,,0.8501599073410034
62900,0.28331107,2.0126547813415527,1.5877885341644287,1.2063373923301697,,0.8502960085868836
63000,0.2841819,2.004954254627228,1.5719460844993591,1.2104684352874755,,0.8560841917991638
63100,0.28423163,2.010665440559387,1.5555536150932312,1.203555977344513,,0.8435273885726928
63200,0.2817965,2.010865831375122,1.5555647492408753,1.2078128814697267,,0.8502179086208344
63300,0.28365827,2.0112916469573974,1.5567564010620116,1.2088154911994935,,0.8434032618999481
63400,0.2814281,2.0092822194099424,1.554202175140381,1.2125600337982179,,0.8458246648311615
63500,0.28561735,2.0145073771476745,1.5542775750160218,1.2132527351379394,,0.8408078968524932
63600,0.27946478,2.0129070520401,1.5331757068634033,1.206195104122162,,0.8536832988262176
63700,0.2847097,2.0155277132987974,1.5324465394020081,1.2081077456474305,,0.8455065131187439
63800,0.28305313,2.0106144905090333,1.5331063747406006,1.2018223643302917,,0.8389095902442932
63900,0.2868414,2.0099854469299316,1.533033049106598,1.2029592037200927,,0.845827043056488
64000,0.28567594,2.0128221988677977,1.5351261854171754,1.213716971874237,,0.8432667136192322
64100,0.2855385,2.0109726071357725,1.5368997573852539,1.2204786896705628,,0.8417289674282074
64200,0.2826948,2.0174350261688234,1.5106538653373718,1.2097554326057434,,0.8482440114021301
64300,0.28423125,2.018480372428894,1.5077421545982361,1.2079203963279723,,0.8578349888324738
64400,0.2833771,2.0150675535202027,1.5015189051628113,1.2091572165489197,,0.8477327644824981
64500,0.28540364,2.0165801763534548,1.504370927810669,1.2067418932914733,,0.8461526572704315
64600,0.28629977,2.0113330125808715,1.488587737083435,1.2030386686325074,,0.8443222165107727
64700,0.28378838,2.0088945984840394,1.4896360039710999,1.2125691771507263,,0.841914302110672
64800,0.28348616,2.0226141452789306,1.4948382377624512,1.2079662919044494,,0.8422646939754486
64900,0.28189644,2.0144067287445067,1.483171546459198,1.2187840461730957,,0.8456161677837372
65000,0.28272405,2.0108286142349243,1.4890649676322938,1.2032947063446044,,0.8553091049194336
65100,0.27816093,2.007259964942932,1.4857985615730285,1.197809088230133,,0.8530111670494079
65200,0.28531724,2.0151834964752195,1.4784918427467346,1.2036527752876283,,0.8440563917160034
65300,0.28652263,2.0113336563110353,1.4837002158164978,1.212733769416809,,0.8430877387523651
65400,0.28574073,2.0172518491744995,1.4807186603546143,1.207064723968506,,0.8425383806228638
65500,0.28719014,2.0143627405166624,1.4856087923049928,1.2077224493026733,,0.8508395731449128
65600,0.28856334,2.0194195747375487,1.4548136234283446,1.2144348740577697,,0.8521560430526733
65700,0.28680038,2.0143668174743654,1.4554489612579347,1.2079904079437256,,0.8466843426227569
65800,0.286004,2.012296664714813,1.4562755823135376,1.2067075729370118,,0.8437652826309204
65900,0.28552258,2.0048413991928102,1.472599458694458,1.2042215943336487,,0.853261262178421
66000,0.2861994,2.0093997359275817,1.438377571105957,1.2062133193016051,,0.8414549589157104
66100,0.28401786,2.0077102541923524,1.4506152510643004,1.2047216296195984,,0.8492665529251099
66200,0.28654948,2.0093807220458983,1.4487052083015441,1.204390013217926,,0.8530744314193726
66300,0.28228348,2.016857552528381,1.4417666912078857,1.2026536226272584,,0.8395512104034424
66400,0.283961,2.0116342544555663,1.436399555206299,1.2200464487075806,,0.854110985994339
66500,0.28366202,2.0165512323379517,1.4217967629432677,1.2005648493766785,,0.8522179007530213
66600,0.28392535,2.0114935398101808,1.4253364324569702,1.207898998260498,,0.8477358162403107
66700,0.2812696,2.016520285606384,1.4513180613517762,1.2036211371421814,,0.8475130915641784
66800,0.27998477,2.007478713989258,1.431845736503601,1.2009803295135497,,0.8480548024177551
66900,0.28574166,2.010974979400635,1.4148541569709778,1.2135493278503418,,0.8438809216022491
67000,0.28352195,2.0143197178840637,1.430950975418091,1.214204239845276,,0.847746855020523
67100,0.2859884,2.014408791065216,1.4225775957107545,1.207108736038208,,0.846365886926651
67200,0.28375956,2.014197313785553,1.4229424834251403,1.21422621011734,,0.8439201772212982
67300,0.28447682,2.010586643218994,1.4211494684219361,1.219459068775177,,0.8456945180892944
67400,0.28434154,2.0139934062957763,1.4146602272987365,1.2210216879844666,,0.8469779908657074
67500,0.29008213,2.013844919204712,1.3981598258018493,1.207108974456787,,0.8483251214027405
67600,0.28294915,2.014050602912903,1.4169073820114135,1.2144042015075684,,0.8397870063781738
67700,0.28544086,2.014042246341705,1.4175050973892211,1.2048404574394227,,0.8413884580135346
67800,0.28628197,2.0085598468780517,1.4010028481483459,1.2060503244400025,,0.8368689894676209
67900,0.28656226,2.012307417392731,1.4129175782203673,1.208694291114807,,0.8517324090003967
68000,0.2829039,2.007428240776062,1.4033370852470397,1.201555609703064,,0.8490011811256408
68100,0.28345078,2.014321732521057,1.3913475751876831,1.2115705728530883,,0.8425242602825165
68200,0.2850356,2.0174336314201353,1.3996733665466308,1.2026686549186707,,0.8489294707775116
68300,0.2846247,2.0143229007720946,1.3964202284812928,1.207072675228119,,0.8466102540493011
68400,0.28928506,2.0114277839660644,1.3979291319847107,1.2116010308265686,,0.8415250539779663
68500,0.28926593,2.0120503664016725,1.3872743368148803,1.206222927570343,,0.8481268882751465
68600,0.284546,2.015840697288513,1.37861168384552,1.2153063058853149,,0.8413944184780121
68700,0.2800731,2.012282395362854,1.3976240038871766,1.2101106524467469,,0.8369291126728058
68800,0.28545538,2.0146150827407836,1.390448272228241,1.206969404220581,,0.8390471339225769
68900,0.2860036,2.017079067230225,1.385598647594452,1.2003544569015503,,0.8477842152118683
69000,0.28608534,2.0090349435806276,1.393916368484497,1.2080899477005005,,0.8486527979373932
69100,0.27840522,2.014062523841858,1.3851317524909974,1.2146652579307555,,0.8359488844871521
69200,0.2835633,2.0087560176849366,1.386612641811371,1.2088338375091552,,0.8453926146030426
69300,0.28292674,2.0130841970443725,1.3841946005821228,1.200539755821228,,0.8449507832527161
69400,0.28723967,2.0091335654258726,1.3716949105262757,1.206520140171051,,0.8469691157341004
69500,0.28668648,2.004644012451172,1.3732550024986268,1.2083988666534424,,0.8522553324699402
69600,0.28429812,2.0174930810928347,1.3693004488945006,1.2140082955360412,,0.8450246930122376
69700,0.2854096,2.010214829444885,1.3703969597816468,1.2154858112335205,,0.847376424074173
69800,0.28236857,2.017744946479797,1.3609116911888122,1.1996073126792908,,0.8418185591697693
69900,0.2835916,2.0194116115570067,1.3824837327003479,1.2055760741233825,,0.8522297024726868
70000,0.283448,2.006089377403259,1.3687481164932251,1.203148889541626,,0.8470989644527436
70100,0.28645068,2.012562131881714,1.362535262107849,1.209333634376526,,0.8431077897548676
70200,0.28306094,2.0086177349090577,1.3628968477249146,1.2112833857536316,,0.8432547926902771
70300,0.28762072,2.016878581047058,1.362421178817749,1.2075706481933595,,0.8462615132331848
70400,0.28423843,2.010884869098663,1.3583988785743712,1.210430908203125,,0.8380499839782715
70500,0.28578183,2.0094491124153135,1.3618885159492493,1.2094091415405273,,0.8437699496746063
70600,0.2848292,2.014016842842102,1.3495314955711364,1.2052964687347412,,0.8407094597816467
70700,0.28612784,2.014604616165161,1.3744117140769958,1.201585590839386,,0.8467071890830994
70800,0.28618664,2.013344705104828,1.3588311672210693,1.217310607433319,,0.8506754517555237
70900,0.28036815,2.0169762134552003,1.3668139100074768,1.2082571625709533,,0.8396122217178345
71000,0.28438964,2.0170352935791014,1.3586729526519776,1.2106008529663086,,0.8419211268424988
71100,0.28312418,2.0247799873352053,1.3588015556335449,1.2061002731323243,,0.841399085521698
71200,0.28571624,2.0113927006721495,1.3422949671745301,1.206561017036438,,0.8421657979488373
71300,0.2814564,2.011925685405731,1.3475348353385925,1.2092621088027955,,0.8467915713787079
71400,0.28725013,2.0150853872299193,1.3509215116500854,1.1994234681129456,,0.8422336757183075
71500,0.28415436,2.010239315032959,1.3621236443519593,1.2028262615203857,,0.8472541630268097
71600,0.28484124,2.0045550584793093,1.3494896292686462,1.2045316219329834,,0.8475768208503723
71700,0.28833085,2.0099952459335326,1.3319995880126954,1.2038954019546508,,0.8502696692943573
71800,0.2851556,2.013090741634369,1.347264564037323,1.2074106693267823,,0.8418687582015991
71900,0.28217635,2.0072950959205627,1.3464059352874755,1.211638379096985,,0.8425271272659302
72000,0.2865317,2.0133281111717225,1.3475809335708617,1.2095436453819275,,0.8455363810062408
72100,0.28394324,2.012441635131836,1.3415671229362487,1.1982076525688172,,0.8405796587467194
72200,0.2816874,2.0110280752182006,1.3598634600639343,1.215761411190033,,0.8471289217472077
72300,0.2816239,2.0094043254852294,1.3495383620262147,1.2105352520942687,,0.8437499582767487
72400,0.28555483,2.02420392036438,1.3429403066635133,1.2123140096664429,,0.8507672905921936
72500,0.28430843,2.008693206310272,1.3462332606315612,1.2158844113349914,,0.8499642908573151
72600,0.28573653,2.0096998691558836,1.3444499135017396,1.20346200466156,,0.8475103974342346
72700,0.27991658,2.0159881591796873,1.3397090196609498,1.2134384393692017,,0.8464907705783844
72800,0.2870441,2.0086605191230773,1.3536799550056458,1.2030418038368225,,0.8397315680980683
72900,0.28964573,2.0069305419921877,1.335041868686676,1.2025452136993409,,0.8478294491767884
73000,0.28181276,2.0069743394851685,1.3417363166809082,1.2089040398597717,,0.8389154314994812
73100,0.28528953,2.005591332912445,1.3304813265800477,1.2040270209312438,,0.8489872515201569
73200,0.28539088,2.0054064750671388,1.3325319647789002,1.2103151321411132,,0.8489485621452332
73300,0.28467315,2.008692538738251,1.3380334019660949,1.2090764880180358,,0.838735967874527
73400,0.28191292,2.0140429496765138,1.345759642124176,1.2094850063323974,,0.8464885532855988
73500,0.2817965,2.0090099811553954,1.3335241079330444,1.2136927604675294,,0.8445349097251892
73600,0.2822454,2.0142446517944337,1.3271716475486754,1.212360966205597,,0.8391388416290283
73700,0.28550458,2.0122042179107664,1.3371480226516723,1.2135605931282043,,0.8392645120620728
73800,0.2791459,2.0083087563514708,1.3292996764183045,1.2062012910842896,,0.8523734986782074
73900,0.28340372,2.017551326751709,1.3226934313774108,1.205232357978821,,0.8374919056892395
74000,0.28410506,2.0135687232017516,1.3214605450630188,1.2062955379486084,,0.8363531231880188
74100,0.28324047,2.0126391649246216,1.3296233654022216,1.203112542629242,,0.8467094600200653
74200,0.2847095,2.0110584497451782,1.322482943534851,1.2097377538681031,,0.8441435754299164
74300,0.28473058,2.0133084774017336,1.3305835008621216,1.2066075921058654,,0.8444109678268432
74400,0.2804811,2.016295385360718,1.3274953961372375,1.2122517943382263,,0.8456295192241668
74500,0.28302377,2.0106335282325745,1.3299984574317931,1.2167989373207093,,0.8408374607563018
74600,0.28380948,2.0121968507766725,1.3197523832321167,1.2021980166435242,,0.8433631479740142
74700,0.28481078,2.014670205116272,1.3120750188827515,1.214190626144409,,0.8447659492492676
74800,0.28471133,2.0104161143302917,1.3262320518493653,1.211585569381714,,0.8539523363113404
74900,0.2791746,2.014109420776367,1.3212096452713014,1.2045899033546448,,0.8398924112319947
75000,0.2849349,2.0147711515426634,1.3189092993736267,1.2183973670005799,,0.838160389661789
75100,0.2813084,2.0177271127700807,1.330040657520294,1.2058614015579223,,0.8447108447551728
75200,0.28490767,2.008991229534149,1.318049168586731,1.2082215428352356,,0.8466907024383545
75300,0.28170356,2.01204195022583,1.320416021347046,1.2067493796348572,,0.8504505217075348
75400,0.28494743,2.0125031232833863,1.327397072315216,1.2031685829162597,,0.8482781648635864
75500,0.2857433,2.0138857126235963,1.3203032851219176,1.206196093559265,,0.8369527220726013
75600,0.2840864,2.006736946105957,1.3272378087043761,1.208888792991638,,0.8506770133972168
75700,0.28662935,2.0201641082763673,1.319232964515686,1.203654670715332,,
75800,0.28718024,2.010808229446411,1.3292997121810912,1.1988272547721863,,
75900,0.28307062,2.0156487703323362,1.3105199456214904,1.2144446849822998,,
76000,0.28502387,2.018072724342346,1.3249382257461548,1.2092951774597167,,
76100,0.2823392,2.016802263259888,1.311767029762268,1.2155556321144103,,
76200,0.28246722,2.0191647529602053,1.3183366775512695,1.2079147696495056,,
76300,0.28784984,2.011871004104614,1.311819326877594,1.2105084180831909,,
76400,0.28125456,2.014874720573425,1.3178804636001586,1.2000385880470277,,
76500,0.2826655,2.0173799276351927,1.3089230418205262,1.2064310669898988,,
76600,0.28290054,2.022490906715393,1.3198740482330322,1.210464870929718,,
76700,0.2814104,2.012134647369385,1.3235116720199585,1.2034356832504272,,
76800,0.28591663,2.011290800571442,1.3134711980819702,1.2103230118751527,,
76900,0.28546137,2.01212340593338,1.3095064282417297,1.205987322330475,,
77000,0.28780338,2.0204011678695677,1.3187578082084657,1.2126719236373902,,
77100,0.2829125,2.014440178871155,1.299607789516449,1.2116942048072814,,
77200,0.2868906,2.00495331287384,1.3211064100265504,1.2017640709877013,,
77300,0.28762573,2.007866096496582,1.3191587567329406,1.2041683316230773,,
77400,0.28023762,2.0184502363204957,1.3075570702552795,1.2062578082084656,,
77500,0.2827769,2.0068713903427122,1.3076976537704468,1.2042263507843018,,
77600,0.28112268,2.0125691175460814,1.3058355331420899,1.20710688829422,,
77700,0.2837745,2.0024291634559632,1.308034598827362,1.2060799479484559,,
77800,0.28168252,2.010556697845459,1.3155434370040893,1.2142831444740296,,
77900,0.28179002,2.004280424118042,1.3095381617546082,1.2109875917434691,,
78000,0.28338248,2.005553698539734,1.3167280554771423,1.2108972668647766,,
78100,0.28944156,2.0089953660964968,1.3122998356819153,1.210055983066559,,
78200,0.28517327,2.0059551000595093,1.2966017723083496,1.2106878280639648,,
78300,0.2830413,2.011829209327698,1.3038583993911743,1.2096049666404725,,
78400,0.2840687,2.0028987765312194,1.3024879574775696,1.2131875514984132,,
78500,0.28853667,2.0087098121643066,1.2964338183403015,1.2049975275993348,,
78600,0.28458557,2.01541645526886,1.3118597626686097,1.1987611293792724,,
78700,0.2838819,2.010438060760498,1.307183563709259,1.2024600625038147,,
78800,0.28520092,2.0129666328430176,1.298919689655304,1.2120378851890563,,
78900,0.28380826,2.0083834648132326,1.3069916367530823,1.212665045261383,,
79000,0.28521603,2.0159295797348022,1.3031538128852844,1.2036789417266847,,
79100,0.2855501,2.010376453399658,1.3006390571594237,1.2003872871398926,,
79200,0.28545094,2.008975696563721,1.316197109222412,1.2147064208984375,,
79300,0.2840604,2.0110876083374025,1.2973961114883423,1.2088359117507934,,
79400,0.28210777,2.0123579502105713,1.3129557132720948,1.208746325969696,,
79500,0.28321975,2.016513395309448,1.3074916124343872,1.2111914873123169,,
79600,0.2848654,2.0177944183349608,1.3020585894584655,1.2089105367660522,,
79700,0.28450307,2.0089436054229735,1.2914316296577453,1.2096290111541748,,
79800,0.28746516,2.0106606006622316,1.2944451212882995,1.2057278394699096,,
79900,0.2840128,2.0099798679351806,1.2995068788528443,1.2023812174797057,,
80000,0.28094983,2.0156187415122986,1.2955939769744873,1.2050764322280885,,
80100,0.28317925,2.011112380027771,1.2869129419326781,1.2097121477127075,,
80200,0.28021663,2.011692988872528,1.3137466192245484,1.2026957869529724,,
80300,0.28690284,2.0148222923278807,1.3068681359291077,1.207797920703888,,
80400,0.28630844,2.010166621208191,1.2996434926986695,1.2112690567970277,,
80500,0.28417653,2.0050309777259825,1.3016567945480346,,,
80600,0.28222075,2.0143651962280273,1.301674449443817,,,
80700,0.2842045,2.0104501724243162,1.2972681641578674,,,
80800,0.2839663,2.018828475475311,1.3010084748268127,,,
80900,0.28161493,2.011375331878662,1.3091395854949952,,,
81000,0.28775615,2.014043760299683,1.3023348212242127,,,
81100,0.28641796,2.0126161813735957,1.2954942107200622,,,
81200,0.28697196,2.0085880875587465,1.298343575000763,,,
81300,0.28555986,2.0048327922821043,1.287470293045044,,,
81400,0.28763208,2.009088659286499,1.2914578557014464,,,
81500,0.28614384,2.0044169068336486,1.29611496925354,,,
81600,0.28613275,2.013382840156555,1.2850053906440735,,,
81700,0.28168255,2.008629584312439,1.287646734714508,,,
81800,0.28367242,2.012662434577942,1.2953785538673401,,,
81900,0.28894696,2.009395754337311,1.2896966457366943,,,
82000,0.28613824,2.0106837868690492,1.3013161420822144,,,
82100,0.2839641,2.0074223041534425,1.3041234135627746,,,
82200,0.28438395,2.00911021232605,1.299389088153839,,,
82300,0.28704533,2.0119481801986696,1.2889945268630982,,,
82400,0.28479227,2.0111775398254395,1.3007922768592834,,,
82500,0.2879765,2.0037131786346434,1.294644260406494,,,
82600,0.28513038,2.010352611541748,1.2877265453338622,,,
82700,0.28365645,2.0013832449913025,1.2998463988304139,,,
82800,0.28211063,2.007355511188507,1.2921358942985535,,,
82900,0.28642318,2.002292048931122,1.2938950896263122,,,
83000,0.28593037,2.008188557624817,1.296956217288971,,,
83100,0.28217924,2.006807553768158,1.294459342956543,,,
83200,0.28515112,2.0068407535552977,1.2921915888786315,,,
83300,0.2899879,2.000059950351715,1.2892374873161316,,,
83400,0.2849253,2.0043402314186096,1.2770996809005737,,,
83500,0.2860139,2.0055561900138854,1.2951207518577577,,,
83600,0.28314224,2.011863589286804,1.2884413123130798,,,
83700,0.28415623,2.0106751203536986,1.2973854660987854,,,
83800,0.28070766,2.0148966550827025,1.2916634559631348,,,
83900,0.28669637,2.0065646409988402,1.2911054372787476,,,
84000,0.28502893,2.0088594555854797,1.2814507603645324,,,
84100,0.28346115,2.0097270250320434,1.2971588969230652,,,
84200,0.28499633,2.003544533252716,1.2964465618133545,,,
84300,0.28596193,2.0113099813461304,1.2839554071426391,,,
84400,0.2833124,2.010131001472473,1.2869776487350464,,,
84500,0.28545153,2.0101733207702637,1.2941059589385986,,,
84600,0.2866574,2.006473457813263,1.2865904092788696,,,
84700,0.28162545,1.9966904044151306,1.275665855407715,,,
84800,0.28346103,2.0087414264678953,1.2900709629058837,,,
84900,0.28126675,2.007772982120514,1.2812658548355103,,,
85000,0.28870484,2.0043110251426697,1.2832952857017517,,,
85100,0.28446862,2.010587549209595,1.2947083592414856,,,
85200,0.28482714,2.0021278500556945,1.2977476358413695,,,
85300,0.28428942,2.006983983516693,1.2895535349845886,,,
85400,0.283729,2.0091954469680786,1.2943652153015137,,,
85500,0.28380957,2.0147023439407348,1.2941676378250122,,,
85600,0.27743554,2.008393681049347,1.2915597558021545,,,
85700,0.28826016,2.011848211288452,1.2907310962677,,,
85800,0.2806147,2.008263945579529,1.2887356758117676,,,
85900,0.28328714,2.0183154106140138,1.2931931495666504,,,
86000,0.28364414,2.0096859455108644,1.2754043102264405,,,
86100,0.2842663,2.0137470841407774,1.2859583377838135,,,
86200,0.28412217,2.0171543836593626,1.2949600219726562,,,
86300,0.2816152,2.0139596700668334,1.2758946418762207,,,
86400,0.28039676,2.007244861125946,1.2816180467605591,,,
86500,0.28457427,2.0076077938079835,1.2931823492050172,,,
86600,0.28451926,2.0060174226760865,1.269153356552124,,,
86700,0.28547877,2.008703827857971,1.291580319404602,,,
86800,0.2819502,2.006501865386963,1.2857589602470398,,,
86900,0.28600812,2.006329023838043,1.283592903614044,,,
87000,0.28077525,2.008639705181122,1.2824698567390442,,,
87100,0.28091964,2.0084837436676026,1.2839531421661377,,,
87200,0.28411332,2.0090325355529783,1.2933048009872437,,,
87300,0.2806937,2.0088631868362428,1.2950234770774842,,,
87400,0.28483135,2.011715602874756,1.2866961479187011,,,
87500,0.27885428,2.008496308326721,1.290010106563568,,,
87600,0.28574294,2.0081791400909426,1.2942488670349122,,,
87700,0.27818325,2.0120646357536316,1.28571115732193,,,
87800,0.28544945,2.0076704740524294,1.28199143409729,,,
87900,0.28212413,2.007539415359497,1.2877116680145264,,,
88000,0.28613585,2.0050726771354674,1.2893518328666687,,,
88100,0.28393275,2.0128955483436584,1.2754452347755432,,,
88200,0.2832356,2.0104949474334717,1.295511496067047,,,
88300,0.28662756,2.0168357133865356,1.28482084274292,,,
88400,0.2849217,2.0103501081466675,1.2690410017967224,,,
88500,0.28624228,2.000716173648834,1.2799260497093201,,,
88600,0.2832369,2.009358525276184,1.2787797689437865,,,
88700,0.28391296,2.0108718633651734,1.2919443249702454,,,
88800,0.28084493,2.001945400238037,1.2814853072166443,,,
88900,0.28280392,2.0065818190574647,1.2801852345466613,,,
89000,0.28355655,2.012896180152893,1.2883509278297425,,,
89100,0.28553623,2.0066063046455382,1.2856953620910647,,,
89200,0.2834716,2.017261505126953,1.2792627930641174,,,
89300,0.28621957,,1.2763212323188782,,,
89400,0.28575405,,1.2992446660995483,,,
89500,0.28335154,,1.2973896265029907,,,
89600,0.28681433,,1.2890552520751952,,,
89700,0.28335842,,1.2798864006996156,,,
89800,0.28585508,,1.2799129247665406,,,
89900,0.2860345,,1.2703674554824829,,,
90000,0.28081977,,1.286135196685791,,,
90100,0.28558716,,1.286068367958069,,,
90200,0.28429005,,1.2865926623344421,,,
90300,0.2869634,,1.276436185836792,,,
90400,0.2831208,,1.283407986164093,,,
90500,0.2812527,,1.2823326945304871,,,
90600,0.28365394,,1.294785487651825,,,
90700,0.2859959,,1.2808016061782836,,,
90800,0.28614753,,1.2796912670135498,,,
90900,0.28399634,,1.2847826838493348,,,
91000,0.2849724,,1.27796311378479,,,
91100,0.28811258,,1.2835933685302734,,,
91200,0.28467065,,1.2930780887603759,,,
91300,0.2849184,,1.26878821849823,,,
91400,0.28710994,,1.2832005143165588,,,
91500,0.28732753,,1.2951347589492799,,,
91600,0.28323928,,1.2869996309280396,,,
91700,0.2850741,,1.2731580853462219,,,
91800,0.2850471,,1.288424015045166,,,
91900,0.2814068,,1.2891753792762757,,,
92000,0.28454247,,1.27278333902359,,,
92100,0.28278416,,1.2722721934318542,,,
92200,0.28379595,,1.2759228825569153,,,
92300,0.2811386,,1.2745435118675232,,,
92400,0.28182304,,1.2839747428894044,,,
92500,0.2842093,,1.2712555050849914,,,
92600,0.28374684,,1.287326991558075,,,
92700,0.2868119,,1.297322976589203,,,
92800,0.28245956,,1.283696460723877,,,
92900,0.28589574,,1.2795331120491027,,,
93000,0.2842593,,1.2901107668876648,,,
93100,0.2837698,,1.2809471487998962,,,
93200,0.28170258,,1.2773950576782227,,,
93300,0.28436387,,1.2723710775375365,,,
93400,0.28805935,,1.286375308036804,,,
93500,0.2822955,,1.2871007919311523,,,
93600,0.28819832,,1.2747734546661378,,,
93700,0.28353938,,1.2702335834503173,,,
93800,0.28691933,,1.281986927986145,,,
93900,0.280516,,1.2709977746009826,,,
94000,0.28340238,,1.2762116312980651,,,
94100,0.28690836,,1.276705265045166,,,
94200,0.2845027,,1.2705990552902222,,,
94300,0.28939885,,1.2701189875602723,,,
94400,0.2856672,,1.2737537384033204,,,
94500,0.28458855,,1.2720372319221496,,,
94600,0.28727427,,1.2844996333122254,,,
94700,0.28378585,,1.2681525230407715,,,
94800,0.28633583,,1.269180965423584,,,
94900,0.28244758,,1.2772172808647155,,,
95000,0.28369215,,1.2714986562728883,,,
95100,0.27907258,,1.2761563062667847,,,
95200,0.28195822,,1.2695114850997924,,,
95300,0.28550076,,1.270827853679657,,,
95400,0.28677565,,1.279288685321808,,,
95500,0.28660715,,1.282187283039093,,,
95600,0.28811026,,1.2744744300842286,,,
95700,0.28328246,,1.28787499666214,,,
95800,0.28124326,,1.2809602856636046,,,
95900,0.28245336,,1.2790799260139465,,,
96000,0.28411514,,1.2853568077087403,,,
96100,0.28126803,,1.2847660541534425,,,
96200,0.2859704,,1.278757393360138,,,
96300,0.28261763,,1.2799713015556335,,,
96400,0.28365833,,1.2830530881881714,,,
96500,0.28253278,,1.2702982068061828,,,
96600,0.2819452,,1.2812766313552857,,,
96700,0.28495508,,1.2739014863967895,,,
96800,0.28108415,,1.276046347618103,,,
96900,0.28714877,,1.2878120422363282,,,
97000,0.2859183,,1.2632875204086305,,,
97100,0.28792784,,1.2810805678367614,,,
97200,0.28784707,,1.2872472286224366,,,
97300,0.28459263,,1.2698744297027589,,,
97400,0.28558916,,1.2673306584358215,,,
97500,0.28771335,,1.2754089832305908,,,
97600,0.28462067,,1.2754078149795531,,,
97700,0.28346524,,1.2860743761062623,,,
97800,0.28391242,,1.2787637114524841,,,
97900,0.2858451,,1.28017315864563,,,
98000,0.2836352,,1.2704642057418822,,,
98100,0.28250557,,1.270535123348236,,,
98200,0.2864752,,1.2733488082885742,,,
98300,0.28582114,,1.281629240512848,,,
98400,0.27969328,,1.2895609140396118,,,
98500,0.28343916,,1.2674001693725585,,,
98600,0.28357407,,1.2645917296409608,,,
98700,0.2842977,,1.2708346486091613,,,
98800,0.28190187,,1.2792245507240296,,,
98900,0.28562,,1.2745308041572572,,,
99000,0.28197876,,1.2677727937698364,,,
99100,0.2853116,,1.2751361727714539,,,
99200,0.28688732,,1.268127977848053,,,
99300,0.28504768,,1.2745621919631958,,,
99400,0.2837364,,1.2748234510421752,,,
99500,0.28274348,,1.2657081007957458,,,
99600,0.28238615,,1.2808741331100464,,,
99700,0.29035792,,1.2701454401016234,,,
99800,0.28586957,,1.2723869919776916,,,
99900,0.28373933,,1.2676350235939027,,,


==> figures/gmm_2d/T_10/steps.csv <==
iter,diffusion,ULA,tempering,dilation,DAZ
0,0.0,0.0,0.0,0.0,0.0
1,18.776318,0.07222223,1.4721075,0.00072476995,20.19752
2,23.99489,0.14555557,2.0404594,0.0014660107,26.220686
3,27.054434,0.21888892,2.4751484,0.002212651,29.052998
4,29.19134,0.29111114,2.837193,0.0029532954,30.824741
5,30.87528,0.3644445,3.1625633,0.0037107693,32.147083
6,32.25153,0.43777785,3.4580128,0.0044737607,33.19146
7,33.400898,0.51000005,3.7270217,0.0052306214,34.042683
8,34.415783,0.58333343,3.9826376,0.006004681,34.780144
9,35.314228,0.65666676,4.223905,0.0067843767,35.42259
10,36.10972,0.728889,4.449843,0.0075578084,35.98359
11,36.844383,0.8022223,4.669192,0.008348811,36.49527
12,37.51847,0.8755557,4.879792,0.009145575,36.95938
13,38.1419,0.948889,5.0827584,0.009948136,37.38402
14,38.713833,1.0211112,5.2760553,0.0107442485,37.769684
15,39.257847,1.0944446,5.4663625,0.011558447,38.133022
16,39.769714,1.1677779,5.651267,0.01237857,38.471714
17,40.246265,1.2400001,5.828594,0.0131921,38.784245
18,40.70541,1.3133335,6.0042353,0.014024109,39.082783
19,41.142345,1.3866669,6.1758113,0.014862183,39.36447
20,41.55321,1.4588891,6.341131,0.015693512,39.627197
21,41.95257,1.5322224,6.505568,0.01654372,39.880547
22,42.335724,1.6055558,6.666804,0.017400112,40.121666
23,42.698593,1.677778,6.8226876,0.018249616,40.34828
24,43.053623,1.7511114,6.9782143,0.019118419,40.56833
25,43.396236,1.8244447,7.1311426,0.019993538,40.779102
26,43.727425,1.897778,7.2816343,0.02087502,40.98132
27,44.04327,1.9700003,7.427606,0.02174941,41.172813
28,44.35427,2.0433335,7.573682,0.022643661,41.360016
29,44.656162,2.116667,7.717714,0.023544412,41.540462
30,44.94522,2.1888893,7.857677,0.024437912,41.71202
31,45.230843,2.2622225,7.9979763,0.025351703,41.880394
32,45.509045,2.3355558,8.136536,0.026272133,42.04329
33,45.776226,2.407778,8.2713785,0.027185157,42.19868
34,46.04103,2.4811115,8.406733,0.028118907,42.351673
35,46.29967,2.5544448,8.540585,0.029059442,42.500126
36,46.548717,2.626667,8.671006,0.029992407,42.64214
37,46.79613,2.7000003,8.802071,0.030946555,42.78233
38,47.03835,2.7733338,8.931818,0.031907637,42.918694
39,47.275635,2.846667,9.060306,0.03287569,43.051437
40,47.504753,2.9188893,9.185664,0.03383595,43.178806
41,47.732975,2.9922225,9.311799,0.034818012,43.304905
42,47.95697,3.065556,9.436816,0.035807204,43.4279
43,48.173615,3.1377783,9.558887,0.036788423,43.546143
44,48.38978,3.2111115,9.6818075,0.03779192,43.663414
45,48.602264,3.2844448,9.803732,0.0388027,43.77799
46,48.808098,3.356667,9.922869,0.03980533,43.888325
47,49.013767,3.4300005,10.042915,0.040830724,43.997917
48,49.216198,3.5033338,10.162064,0.041863553,44.105156
49,49.415543,3.576667,10.280344,0.042903878,44.210148
50,49.608974,3.6488893,10.396015,0.043935817,44.31143
51,49.802547,3.7222228,10.512654,0.044991177,44.412216
52,49.993385,3.795556,10.6285095,0.046054192,44.511017
53,50.178764,3.8677783,10.74186,0.04710863,44.606438
54,50.36448,3.9411116,10.856222,0.048187006,44.701504
55,50.547752,4.014445,10.969867,0.0492732,44.794796
56,50.72595,4.086667,11.081111,0.050350625,44.885006
57,50.90464,4.1600003,11.193392,0.051452506,44.974968
58,51.08113,4.233334,11.305016,0.05256236,45.06334
59,51.252888,4.3055563,11.414324,0.05366326,45.148865
60,51.42525,4.3788896,11.524695,0.0547891,45.23424
61,51.59564,4.452223,11.634462,0.055923164,45.318188
62,51.764122,4.525556,11.743641,0.057065416,45.40074
63,51.928238,4.5977783,11.850606,0.05819845,45.480732
64,52.093098,4.6711116,11.958663,0.059357185,45.56067
65,52.25622,4.744445,12.0661745,0.06052432,45.639347
66,52.41522,4.816667,12.171539,0.06168203,45.715645
67,52.575054,4.890001,12.278012,0.062865995,45.79194
68,52.733307,4.963334,12.383981,0.06405854,45.867085
69,52.88765,5.0355563,12.487863,0.06524146,45.940002
70,53.042885,5.1088896,12.592867,0.0664512,46.012978
71,53.19667,5.182223,12.697403,0.06766968,46.084904
72,53.34676,5.254445,12.799906,0.06887833,46.154736
73,53.497784,5.3277783,12.903541,0.07011438,46.22466
74,53.647476,5.4011116,13.006738,0.07135938,46.293617
75,53.795876,5.4744453,13.1095085,0.07261338,46.36164
76,53.940784,5.5466676,13.210311,0.07385724,46.427734
77,54.086708,5.620001,13.312263,0.07512932,46.493973
78,54.231434,5.693334,13.413812,0.076410584,46.559334
79,54.372814,5.7655563,13.513439,0.07768149,46.622894
80,54.515255,5.8388896,13.614219,0.078981206,46.68661
81,54.656574,5.912223,13.714623,0.080290325,46.74952
82,54.7947,5.984445,13.813149,0.08158886,46.81071
83,54.933914,6.0577784,13.912832,0.082916826,46.872086
84,55.072094,6.131112,14.012163,0.08425438,46.93272
85,55.207195,6.2033343,14.109651,0.08558112,46.991726
86,55.3434,6.2766676,14.208303,0.08693792,47.05093
87,55.478653,6.350001,14.306624,0.08830452,47.109444
88,55.612965,6.423334,14.404618,0.089681,47.167294
89,55.744347,6.4955564,14.500816,0.09104632,47.223602
90,55.87687,6.5688896,14.598185,0.09244259,47.280148
91,56.00851,6.642223,14.695244,0.09384893,47.336052
92,56.137325,6.714445,14.79054,0.095243886,47.39052
93,56.267296,6.787779,14.887009,0.09667044,47.445206
94,56.396446,6.861112,14.983187,0.0981073,47.499313
95,56.522854,6.9333344,15.077629,0.09953253,47.55204
96,56.65043,7.0066676,15.173244,0.10099004,47.604996
97,56.77724,7.080001,15.268588,0.10245805,47.657402
98,56.903305,7.153334,15.363661,0.103936665,47.70927
99,57.02675,7.2255564,15.457033,0.10540327,47.75983
100,57.15137,7.2988896,15.551584,0.10690315,47.81065
101,57.27528,7.3722234,15.64588,0.10841385,47.86096
102,57.39664,7.4444456,15.738501,0.10991224,47.91001
103,57.519207,7.517779,15.832302,0.111444585,47.959335
104,57.64109,7.591112,15.92586,0.11298797,48.008175
105,57.76051,7.6633344,16.017769,0.11451883,48.055817
106,57.881123,7.7366676,16.110859,0.11608435,48.103737
107,58.001118,7.810001,16.203709,0.11766115,48.151196
108,58.118683,7.882223,16.294933,0.11922515,48.197487
109,58.237473,7.9555564,16.387342,0.12082455,48.244064
110,58.355663,8.02889,16.479536,0.122435465,48.290226
111,58.473274,8.102223,16.571503,0.12405798,48.33594
112,58.588554,8.174445,16.661871,0.12566733,48.38057
113,58.705055,8.247779,16.753431,0.12731314,48.42549
114,58.821007,8.321113,16.84477,0.12897074,48.46999
115,58.93467,8.393334,16.934536,0.13061489,48.513466
116,59.049553,8.466668,17.025484,0.13229626,48.557186
117,59.16392,8.540001,17.11623,0.1339897,48.600567
118,59.27606,8.612224,17.205421,0.13566938,48.642887
119,59.389427,8.685556,17.295784,0.13738708,48.685528
120,59.502304,8.75889,17.38597,0.1391171,48.72778
121,59.613003,8.831112,17.474598,0.14083308,48.76906
122,59.72492,8.904446,17.564415,0.14258787,48.81064
123,59.83637,8.977779,17.654053,0.14435527,48.85185
124,59.94736,9.051112,17.743505,0.14613536,48.892742
125,60.056236,9.123335,17.831446,0.14790097,48.9327
126,60.16635,9.196668,17.920555,0.14970653,48.97292
127,60.27601,9.270001,18.009499,0.15152508,49.012833
128,60.38359,9.342223,18.096941,0.15332876,49.05184
129,60.492424,9.415557,18.185555,0.15517326,49.09114
130,60.600822,9.48889,18.274004,0.15703098,49.13011
131,60.707184,9.561112,18.360964,0.15887359,49.168205
132,60.814796,9.634446,18.449112,0.16075784,49.206596
133,60.921986,9.707779,18.537088,0.16265562,49.2447
134,61.027203,9.780002,18.623585,0.16453792,49.281948
135,61.133617,9.853334,18.711266,0.16646278,49.319492
136,61.239697,9.926668,18.7988,0.16840144,49.356735
137,61.34536,10.000001,18.88619,0.17035398,49.393703
138,61.449097,10.072224,18.97211,0.17229061,49.42985
139,61.55405,10.145556,19.059204,0.17427102,49.46629
140,61.65866,10.21889,19.146158,0.1762656,49.502464
141,61.761356,10.291113,19.231659,0.1782439,49.537838
142,61.865257,10.364446,19.31834,0.18026692,49.5735
143,61.96884,10.437779,19.404886,0.1823044,49.608913
144,62.070538,10.510001,19.48999,0.18432525,49.643547
145,62.173443,10.583335,19.576273,0.18639176,49.67847
146,62.27604,10.656668,19.662426,0.18847305,49.713154
147,62.37833,10.730001,19.74845,0.19056924,49.747597
148,62.478745,10.802223,19.833044,0.1926483,49.781292
149,62.580387,10.875557,19.918816,0.19477431,49.815277
150,62.681732,10.948891,20.004463,0.19691552,49.849014
151,62.781254,11.021112,20.088694,0.19903924,49.882015
152,62.88202,11.094446,20.1741,0.20121092,49.915306
153,62.98248,11.167779,20.25939,0.2033981,49.948383
154,63.081123,11.240002,20.343271,0.20556739,49.98075
155,63.181007,11.313334,20.42833,0.20778568,50.013412
156,63.280613,11.386668,20.513273,0.21001978,50.045868
157,63.37844,11.45889,20.596823,0.21223561,50.077606
158,63.477505,11.532224,20.681543,0.21450152,50.109615
159,63.576298,11.605557,20.766144,0.21678342,50.141434
160,63.674828,11.67889,20.850636,0.21908171,50.17306
161,63.771606,11.751113,20.933744,0.22136116,50.204033
162,63.869617,11.824446,21.01803,0.22369206,50.235252
163,63.96737,11.897779,21.102215,0.22603956,50.26627
164,64.06344,11.970001,21.185028,0.22836785,50.29665
165,64.16062,12.043335,21.268993,0.23074864,50.32733
166,64.25771,12.116669,21.352858,0.2331464,50.357796
167,64.35293,12.18889,21.43536,0.2355245,50.387604
168,64.44958,12.262224,21.519041,0.23795626,50.417717
169,64.54575,12.335557,21.602629,0.24040532,50.447678
170,64.64047,12.40778,21.68483,0.24283427,50.47694
171,64.736206,12.4811125,21.76821,0.245318,50.50651
172,64.83188,12.554446,21.851505,0.24781938,50.535946
173,64.92722,12.627779,21.934715,0.25033855,50.56515
174,65.02095,12.700002,22.016544,0.25283703,50.59376
175,65.115944,12.773335,22.099556,0.2553918,50.62269
176,65.21061,12.846668,22.182491,0.2579648,50.65139
177,65.30384,12.918891,22.264069,0.26051658,50.679516
178,65.39802,12.992224,22.346807,0.26312602,50.707966
179,65.49218,13.0655575,22.429476,0.26575387,50.736164
180,65.58465,13.137779,22.510805,0.26836017,50.763832
181,65.67831,13.211113,22.59328,0.27102512,50.79178
182,65.77196,13.284446,22.675694,0.273709,50.819527
183,65.86511,13.3577795,22.758022,0.2764119,50.847183
184,65.956856,13.430001,22.839003,0.27909255,50.87421
185,66.049805,13.503335,22.921171,0.2818336,50.901535
186,66.142456,13.576669,23.003248,0.28459403,50.928726
187,66.2337,13.6488905,23.083996,0.2873318,50.95532
188,66.326,13.722224,23.165936,0.29013118,50.982254
189,66.418144,13.795557,23.24776,0.2929504,51.00894
190,66.508896,13.86778,23.32829,0.29574636,51.035168
191,66.60057,13.9411125,23.40999,0.2986053,51.061604
192,66.692215,14.014446,23.49159,0.30148444,51.087933
193,66.78244,14.086668,23.571917,0.30433983,51.11372
194,66.87358,14.160002,23.653364,0.30725947,51.13976
195,66.96472,14.2333355,23.734764,0.31019977,51.16569
196,67.05581,14.306668,23.816086,0.3131608,51.191444
197,67.14507,14.378891,23.8961,0.31609744,51.216736
198,67.23571,14.452224,23.977295,0.31910014,51.242218
199,67.32634,14.5255575,24.058386,0.32212403,51.267647
200,67.41511,14.597779,24.138227,0.3251229,51.292484
201,67.50524,14.671113,24.219172,0.32818937,51.31766
202,67.595375,14.744447,24.300097,0.3312775,51.34263
203,67.68374,14.8166685,24.37969,0.33433998,51.367176
204,67.77337,14.890002,24.460478,0.33747128,51.391903
205,67.863,14.963335,24.54117,0.3406247,51.416576
206,67.95103,15.035558,24.620602,0.343752,51.440697
207,68.04015,15.108891,24.701168,0.34694958,51.46512
208,68.12928,15.182224,24.781693,0.35016966,51.48939
209,68.218376,15.255557,24.862133,0.35341242,51.51356
210,68.30566,15.32778,24.941317,0.35662833,51.53726
211,68.39428,15.4011135,25.021631,0.35991645,51.561176
212,68.4829,15.474446,25.101913,0.36322775,51.585037
213,68.56995,15.546669,25.180887,0.3665116,51.608345
214,68.658066,15.620002,25.261057,0.3698692,51.63201
215,68.746185,15.693336,25.34112,0.3732504,51.655434
216,68.83297,15.765557,25.41997,0.3766035,51.678493
217,68.92072,15.838891,25.499908,0.38003194,51.701744
218,69.00834,15.912224,25.579845,0.3834844,51.724907
219,69.09463,15.984447,25.658472,0.38690823,51.747646
220,69.18224,16.05778,25.738283,0.39040893,51.770557
221,69.26943,16.131113,25.818026,0.3939341,51.79347
222,69.356544,16.204447,25.89771,0.397484,51.816154
223,69.44234,16.276669,25.976158,0.40100437,51.83847
224,69.52945,16.350002,26.055717,0.40460378,51.861023
225,69.616165,16.423336,26.135277,0.40822834,51.88343
226,69.70146,16.495558,26.21352,0.41182274,51.9055
227,69.78807,16.568892,26.292953,0.41549775,51.927677
228,69.87468,16.642225,26.372326,0.41919857,51.949833
229,69.95971,16.714447,26.450432,0.42286834,51.971573
230,70.045815,16.78778,26.529737,0.42662057,51.993477
231,70.13192,16.861113,26.60892,0.43039894,52.01538
232,70.218025,16.934446,26.6881,0.4342037,52.03711
233,70.30277,17.006668,26.766024,0.43797672,52.058434
234,70.388374,17.080002,26.84508,0.44183436,52.080086
235,70.473976,17.153336,26.924135,0.44571885,52.101486
236,70.55828,17.225557,27.001883,0.44957095,52.122562
237,70.64388,17.298891,27.080812,0.4535093,52.1439
238,70.729256,17.372225,27.159714,0.4574751,52.16505
239,70.813065,17.444447,27.237324,0.46140778,52.18588
240,70.89816,17.51778,27.316128,0.4654285,52.206924
241,70.98326,17.591114,27.394869,0.4694772,52.22782
242,71.06707,17.663336,27.472355,0.4734921,52.2484
243,71.15189,17.73667,27.551033,0.47759682,52.26917
244,71.23649,17.810001,27.629625,0.48173007,52.289814
245,71.32108,17.883335,27.708178,0.48589197,52.31046
246,71.404396,17.955559,27.78554,0.49001908,52.330654
247,71.48899,18.02889,27.86399,0.49423853,52.351048
248,71.57338,18.102224,27.942417,0.49848723,52.37144
249,71.6562,18.174446,28.019655,0.50270045,52.3914
250,71.74029,18.24778,28.097975,0.5070078,52.41154
251,71.82438,18.321114,28.176275,0.5113449,52.431683
252,71.907196,18.393335,28.25339,0.51564574,52.451424
253,71.99129,18.46667,28.33159,0.52004266,52.471313
254,72.07489,18.540003,28.409765,0.52447,52.491203
255,72.15721,18.612225,28.486755,0.52886015,52.510746
256,72.2408,18.685558,28.564848,0.53334844,52.530384
257,72.32439,18.758892,28.642897,0.5378678,52.550022
258,72.407974,18.832224,28.720945,0.5424183,52.56966
259,72.49017,18.904448,28.797758,0.54693055,52.58877
260,72.57326,18.97778,28.87568,0.55154353,52.60816
261,72.65634,19.051113,28.953604,0.55618834,52.627544
262,72.73817,19.123335,29.030334,0.5607941,52.6465
263,72.82125,19.196669,29.108131,0.5655025,52.665634
264,72.904335,19.270002,29.185928,0.57024336,52.68477
265,72.986084,19.342224,29.262547,0.5749443,52.70359
266,73.068665,19.415558,29.34026,0.5797503,52.722473
267,73.151245,19.488892,29.41793,0.58458924,52.741356
268,73.232574,19.561113,29.494425,0.58938736,52.759953
269,73.315155,19.634447,29.57208,0.5942925,52.778698
270,73.397736,19.70778,29.649626,0.59923136,52.79733
271,73.480316,19.781115,29.72717,0.60420406,52.81596
272,73.561295,19.853336,29.803541,0.6091348,52.83431
273,73.64337,19.92667,29.88103,0.6141754,52.852715
274,73.72545,20.000002,29.958448,0.6192504,52.871094
275,73.80628,20.072226,30.034695,0.62428266,52.889194
276,73.88836,20.145557,30.112114,0.629427,52.907574
277,73.970436,20.218891,30.18945,0.63460654,52.925953
278,74.05127,20.291113,30.265572,0.6397422,52.944252
279,74.132935,20.364447,30.342865,0.6449922,52.962883
280,74.21451,20.43778,30.420158,0.65027803,52.981514
281,74.29608,20.511114,30.497356,0.65559995,53.000168
282,74.37642,20.583336,30.573355,0.66087675,53.018764
283,74.45799,20.65667,30.650522,0.66627103,53.037647
284,74.539566,20.730003,30.72769,0.6717019,53.05653
285,74.6199,20.802225,30.803602,0.6770866,53.075233
286,74.70124,20.875559,30.880644,0.6825912,53.094368
287,74.78231,20.94889,30.957685,0.68813324,53.113503
288,74.86215,21.021114,31.03356,0.69362825,53.132347
289,74.94322,21.094448,31.110542,0.69924533,53.151688
290,75.02429,21.16778,31.187458,0.70490056,53.171074
291,75.10413,21.240004,31.263208,0.71050775,53.190166
292,75.1852,21.313335,31.340124,0.71623945,53.209618
293,75.26627,21.38667,31.417028,0.72201,53.229256
294,75.347046,21.460003,31.493818,0.7278197,53.248894
295,75.42639,21.532225,31.569445,0.73357975,53.268234
296,75.50696,21.605558,31.646235,0.7394678,53.28806
297,75.587524,21.678892,31.723024,0.7453956,53.30795
298,75.66687,21.751114,31.798584,0.7512728,53.327538
299,75.74744,21.824448,31.875248,0.7572804,53.347496
300,75.828,21.897781,31.951912,0.7633286,53.367638
301,75.90735,21.970003,32.02737,0.769325,53.387474
302,75.98788,22.043337,32.10391,0.77545446,53.407616
303,76.06794,22.116669,32.180447,0.7816252,53.42797
304,76.14679,22.188892,32.255825,0.7877431,53.448055
305,76.22685,22.262224,32.332363,0.79399663,53.46845
306,76.306915,22.335558,32.4089,0.8002922,53.488956
307,76.38698,22.408892,32.48544,0.8066301,53.5096
308,76.46583,22.481113,32.560818,0.81291366,53.529934
309,76.54589,22.554447,32.637356,0.8193364,53.550602
310,76.62595,22.62778,32.713818,0.82580245,53.5715
311,76.7048,22.700003,32.788948,0.8322128,53.59208
312,76.78443,22.773336,32.865234,0.8387649,53.612976
313,76.86399,22.84667,32.94152,0.84536093,53.63407
314,76.942345,22.918892,33.01665,0.85190016,53.6549
315,77.021904,22.992226,33.092937,0.8585841,53.67605
316,77.10146,23.06556,33.169224,0.8653127,53.697323
317,77.17982,23.137781,33.244354,0.87198323,53.7184
318,77.25938,23.211115,33.32064,0.8788013,53.7398
319,77.338936,23.284447,33.396927,0.8856648,53.761265
320,77.418495,23.35778,33.473213,0.89257413,53.782917
321,77.49685,23.430002,33.548218,0.8994237,53.80424
322,77.576,23.503336,33.624252,0.90642464,53.825905
323,77.65505,23.57667,33.700287,0.9134722,53.84781
324,77.73291,23.648891,33.77517,0.92045873,53.86938
325,77.811966,23.722225,33.851204,0.9275995,53.891285
326,77.89102,23.795559,33.92724,0.93478763,53.913406
327,77.96888,23.86778,34.00212,0.94191355,53.935226
328,78.047935,23.941114,34.078156,0.9491966,53.957382
329,78.12699,24.014448,34.15419,0.956528,53.97972
330,78.20605,24.08778,34.230225,0.9639079,54.00213
331,78.283905,24.160004,34.305107,0.97122365,54.024197
332,78.36296,24.233337,34.38114,0.97870076,54.046757
333,78.441605,24.30667,34.45702,0.9862272,54.069416
334,78.51897,24.378893,34.531654,0.9936882,54.091732
335,78.59752,24.452225,34.607437,1.0013134,54.114525
336,78.67607,24.525558,34.68322,1.0089891,54.137436
337,78.75343,24.59778,34.757854,1.0165979,54.16
338,78.831985,24.671114,34.833637,1.0243739,54.18303
339,78.91054,24.744448,34.90942,1.0322013,54.206192
340,78.9879,24.81667,34.984055,1.0399603,54.229004
341,79.06645,24.890003,35.059837,1.0478903,54.252277
342,79.145004,24.963337,35.13562,1.0558722,54.275692
343,79.22356,25.03667,35.211403,1.063906,54.299107
344,79.30092,25.108892,35.286037,1.0718697,54.322277
345,79.37914,25.182226,35.36182,1.0800084,54.345943
346,79.45719,25.255558,35.4375,1.0882002,54.36961
347,79.53406,25.327782,35.511887,1.0963203,54.393036
348,79.61211,25.401114,35.587418,1.1046187,54.416954
349,79.690155,25.474447,35.66295,1.1129712,54.440872
350,79.76702,25.54667,35.737335,1.1212504,54.46456
351,79.84507,25.620003,35.812866,1.1297112,54.48873
352,79.92312,25.693336,35.888397,1.1382271,54.5129
353,79.999985,25.765558,35.962784,1.146668,54.536858
354,80.07803,25.838892,36.038315,1.155294,54.56128
355,80.15608,25.912226,36.113846,1.163976,54.5857
356,80.23413,25.98556,36.189377,1.1727142,54.610306
357,80.311,26.057781,36.263763,1.1813755,54.634605
358,80.389,26.131115,36.339294,1.1902263,54.65928
359,80.466545,26.204449,36.414825,1.1991347,54.68417
360,80.542915,26.27667,36.489212,1.2079638,54.708717
361,80.62046,26.350004,36.564594,1.2169865,54.733646
362,80.698006,26.423336,36.639874,1.2260675,54.758823
363,80.774376,26.49556,36.714012,1.2350681,54.78362
364,80.85192,26.568892,36.78929,1.2442654,54.80884
365,80.92947,26.642225,36.86457,1.2535219,54.83427
366,81.00701,26.715559,36.93985,1.2628379,54.8597
367,81.08338,26.78778,37.01399,1.272071,54.88484
368,81.16093,26.861115,37.089268,1.2815061,54.91052
369,81.23847,26.934448,37.164547,1.2910014,54.9362
370,81.31484,27.00667,37.238686,1.3004123,54.96164
371,81.39239,27.080004,37.313965,1.3100287,54.98757
372,81.46993,27.153337,37.389244,1.3197066,55.013504
373,81.5463,27.22556,37.463383,1.3292981,55.039253
374,81.62347,27.298893,37.538662,1.3390987,55.065437
375,81.70051,27.372225,37.61394,1.348962,55.09165
376,81.77638,27.444448,37.68808,1.3587369,55.117683
377,81.853424,27.517782,37.76336,1.368725,55.14412
378,81.930466,27.591114,37.838448,1.3787766,55.170654
379,82.00751,27.664448,37.913475,1.3888918,55.197342
380,82.08338,27.73667,37.987366,1.3989165,55.223625
381,82.16042,27.810003,38.062393,1.4091594,55.250484
382,82.237465,27.883337,38.13742,1.4194672,55.277424
383,82.31334,27.955559,38.21131,1.4296823,55.303955
384,82.39038,28.028893,38.28634,1.4401196,55.331146
385,82.46742,28.102226,38.361366,1.4506227,55.358337
386,82.5433,28.174448,38.435257,1.4610312,55.3852
387,82.62034,28.247782,38.510284,1.4716661,55.412643
388,82.69738,28.321115,38.58531,1.4823675,55.440086
389,82.773254,28.393337,38.659203,1.4929729,55.467285
390,82.850296,28.466671,38.73423,1.5038079,55.49498
391,82.92722,28.540003,38.809258,1.5147113,55.522694
392,83.00376,28.613337,38.884285,1.5256827,55.55064
393,83.07914,28.685558,38.958176,1.5365549,55.578163
394,83.15568,28.758892,39.033203,1.5476627,55.606224
395,83.232216,28.832226,39.10823,1.5588399,55.634422
396,83.307594,28.904448,39.18212,1.5699159,55.662193
397,83.38413,28.977781,39.257084,1.5812317,55.690605
398,83.46067,29.051115,39.33186,1.5926179,55.719055
399,83.53605,29.123337,39.405502,1.6039007,55.747143
400,83.61259,29.19667,39.480278,1.6154276,55.775845
401,83.689125,29.270004,39.555054,1.6270258,55.804546
402,83.7645,29.342226,39.628696,1.6385186,55.83299
403,83.84104,29.41556,39.703472,1.6502597,55.861942
404,83.91758,29.488894,39.778248,1.6620735,55.890938
405,83.99412,29.562225,39.853024,1.6739599,55.920143
406,84.069496,29.634449,39.926666,1.6857377,55.948906
407,84.146034,29.70778,40.001442,1.6977699,55.978268
408,84.22257,29.781115,40.076218,1.7098756,56.007725
409,84.29795,29.853336,40.14986,1.7218705,56.03676
410,84.37449,29.92667,40.224636,1.7341247,56.066467
411,84.45103,30.000004,40.29941,1.7464535,56.096176
412,84.52603,30.072226,40.373055,1.7586693,56.125584
413,84.602066,30.14556,40.44783,1.7711482,56.155544
414,84.6781,30.218893,40.522606,1.7837031,56.18553
415,84.754135,30.292227,40.59738,1.7963346,56.215744
416,84.82902,30.364449,40.671024,1.8088498,56.2455
417,84.90505,30.437782,40.7458,1.8216343,56.275864
418,84.98109,30.511114,40.820576,1.8344961,56.306328
419,85.05597,30.583338,40.89422,1.8472395,56.336365
420,85.132,30.656672,40.968945,1.8602566,56.36708
421,85.20804,30.730003,41.04347,1.8733524,56.397797
422,85.28292,30.802227,41.116863,1.8863271,56.42822
423,85.358955,30.875559,41.191387,1.8995801,56.459187
424,85.43499,30.948893,41.26591,1.9129131,56.490215
425,85.50987,31.021114,41.339306,1.9261224,56.52096
426,85.58591,31.094448,41.41383,1.9396149,56.55218
427,85.66194,31.167782,41.488354,1.9531883,56.583603
428,85.737976,31.241116,41.562878,1.966843,56.615074
429,85.81286,31.313337,41.636272,1.9803706,56.64616
430,85.88889,31.386671,41.710796,1.9941877,56.677883
431,85.96493,31.460005,41.78532,2.0080874,56.709606
432,86.03981,31.532227,41.858715,2.0218573,56.74109
433,86.115845,31.60556,41.93324,2.0359213,56.773064
434,86.19188,31.678892,42.007763,2.0500693,56.80518
435,86.26676,31.751116,42.081158,2.0640848,56.836918
436,86.342674,31.824448,42.15568,2.0783992,56.869186
437,86.418205,31.897781,42.230206,2.0927987,56.901665
438,86.49259,31.970005,42.3036,2.107063,56.93365
439,86.56812,32.04334,42.378124,2.1216314,56.966324
440,86.643654,32.116673,42.45265,2.136286,56.999054
441,86.719185,32.190002,42.527172,2.151026,57.031887
442,86.79357,32.262226,42.600567,2.165628,57.06437
443,86.8691,32.33556,42.67509,2.1805403,57.09736
444,86.94463,32.408894,42.749615,2.1955407,57.130592
445,87.01902,32.481113,42.82301,2.2103987,57.163322
446,87.09455,32.554447,42.897533,2.2255735,57.196724
447,87.17008,32.62778,42.972057,2.2408364,57.23021
448,87.24447,32.700005,43.045444,2.255955,57.263268
449,87.32,32.77334,43.119717,2.2713947,57.297005
450,87.39553,32.846672,43.19399,2.286924,57.33074
451,87.46992,32.91889,43.267136,2.3023057,57.364212
452,87.54545,32.992226,43.341408,2.3180141,57.3982
453,87.62098,33.06556,43.41568,2.333813,57.432354
454,87.69651,33.138893,43.489952,2.3497026,57.466595
455,87.7709,33.211117,43.5631,2.365441,57.500397
456,87.84643,33.28445,43.63737,2.3815129,57.53489
457,87.92196,33.35778,43.711643,2.397677,57.56938
458,87.996346,33.430004,43.78479,2.4136865,57.6036
459,88.07188,33.503338,43.859062,2.4300346,57.638344
460,88.14741,33.57667,43.933334,2.4464762,57.67326
461,88.221794,33.64889,44.00648,2.4627597,57.707726
462,88.297325,33.722225,44.080753,2.4793873,57.742817
463,88.372856,33.79556,44.155025,2.4961092,57.778065
464,88.44839,33.868893,44.229298,2.5129266,57.81333
465,88.52277,33.941116,44.302444,2.5295818,57.848293
466,88.598305,34.01445,44.376717,2.5465884,57.883793
467,88.67341,34.087784,44.45099,2.5636911,57.91949
468,88.7473,34.160004,44.524136,2.5806286,57.9547
469,88.82233,34.233337,44.598408,2.5979228,57.990574
470,88.897354,34.30667,44.67268,2.615314,58.026577
471,88.971245,34.378895,44.745827,2.632537,58.062084
472,89.04627,34.45223,44.8201,2.6501222,58.09834
473,89.1213,34.52556,44.89437,2.6678054,58.134594
474,89.19519,34.597782,44.967518,2.6853173,58.17053
475,89.27022,34.671116,45.04179,2.7031965,58.207035
476,89.345245,34.74445,45.116062,2.7211752,58.243706
477,89.42027,34.817783,45.190334,2.7392538,58.280464
478,89.49416,34.890003,45.26348,2.757156,58.31676
479,89.56919,34.963337,45.337753,2.7754333,58.35377
480,89.64422,35.03667,45.412025,2.7938116,58.390812
481,89.71811,35.108894,45.485172,2.8120098,58.42751
482,89.79314,35.182228,45.559444,2.8305895,58.46477
483,89.868164,35.25556,45.633717,2.8492706,58.50225
484,89.942055,35.32778,45.706863,2.867769,58.539196
485,90.01708,35.401115,45.780888,2.8866532,58.57686
486,90.09211,35.47445,45.854908,2.9056413,58.614624
487,90.166,35.546673,45.927807,2.9244416,58.6519
488,90.24103,35.620003,46.001827,2.9436345,58.68992
489,90.316055,35.693336,46.075848,2.9629312,58.72796
490,90.39108,35.76667,46.149868,2.9823332,58.766228
491,90.46497,35.838894,46.222767,3.0015433,58.803917
492,90.54,35.912228,46.296787,3.0211532,58.8424
493,90.61503,35.98556,46.370808,3.040869,58.88092
494,90.68892,36.05778,46.443707,3.0603895,58.919006
495,90.76395,36.131115,46.517727,3.0803156,58.95778
496,90.838974,36.20445,46.591747,3.100348,58.996643
497,90.912865,36.276672,46.664646,3.120182,59.035076
498,90.98789,36.350006,46.738667,3.1404276,59.07413
499,91.06292,36.42334,46.812687,3.1607804,59.113407
500,91.13795,36.49667,46.886707,3.1812413,59.152683
501,91.21184,36.568893,46.959606,3.201498,59.191586
502,91.286865,36.642227,47.033627,3.2221746,59.231113
503,91.36189,36.71556,47.107647,3.24296,59.270805
504,91.43578,36.78778,47.180546,3.2635374,59.309982
505,91.51081,36.861115,47.254566,3.2845404,59.349865
506,91.58584,36.93445,47.328587,3.3056533,59.389896
507,91.659256,37.00667,47.401485,3.3265545,59.429367
508,91.73378,37.080006,47.475506,3.347887,59.46965
509,91.808304,37.15334,47.549526,3.3693306,59.509933
510,91.8817,37.22556,47.622425,3.3905582,59.549843
511,91.95622,37.298893,47.696445,3.4122233,59.590378
512,92.03075,37.372227,47.770466,3.4340005,59.631096
513,92.10527,37.44556,47.844486,3.4558904,59.671883
514,92.178665,37.517784,47.917385,3.4775586,59.712173
515,92.25319,37.591118,47.991405,3.4996724,59.753212
516,92.32771,37.664448,48.065426,3.5218997,59.79432
517,92.40111,37.73667,48.138325,3.5439012,59.834984
518,92.47563,37.810005,48.212345,3.5663545,59.87628
519,92.550156,37.88334,48.286366,3.5889223,59.917824
520,92.62355,37.95556,48.359264,3.6112607,59.958736
521,92.698074,38.028893,48.433285,3.6340568,60.00048
522,92.7726,38.102226,48.507305,3.656968,60.042274
523,92.84599,38.17445,48.580204,3.6796458,60.083576
524,92.92052,38.247784,48.654224,3.7027867,60.12562
525,92.99504,38.321117,48.728245,3.726044,60.16775
526,93.069565,38.39445,48.802265,3.7494178,60.21005
527,93.14296,38.46667,48.875164,3.7725515,60.25173
528,93.21748,38.540005,48.949184,3.796158,60.29428
529,93.29201,38.61334,49.023205,3.819882,60.33683
530,93.3654,38.685562,49.096104,3.8433614,60.378952
531,93.439926,38.758892,49.170124,3.8673196,60.421753
532,93.51445,38.832226,49.244144,3.891396,60.464714
533,93.587845,38.90445,49.317043,3.9152236,60.507114
534,93.66237,38.977783,49.391026,3.939536,60.550266
535,93.73689,39.051117,49.464794,3.9639678,60.59357
536,93.81029,39.123337,49.537445,3.9881463,60.636257
537,93.88481,39.19667,49.611214,4.0128155,60.679813
538,93.959335,39.270004,49.684982,4.037605,60.72337
539,94.03386,39.343338,49.75875,4.062515,60.76716
540,94.107254,39.41556,49.8314,4.0871663,60.810303
541,94.18178,39.488895,49.90517,4.1123166,60.854282
542,94.2563,39.56223,49.97894,4.137588,60.898342
543,94.3297,39.63445,50.05159,4.162595,60.94184
544,94.40422,39.707783,50.12536,4.1881075,60.986153
545,94.478745,39.781116,50.199127,4.2137423,61.030514
546,94.55214,39.85334,50.27178,4.239109,61.0744
547,94.62666,39.92667,50.345547,4.264987,61.118965
548,94.70119,40.000004,50.419315,4.290989,61.163765
549,94.77571,40.073338,50.493084,4.3171134,61.20858
550,94.849106,40.14556,50.565735,4.3429627,61.252884
551,94.92363,40.218895,50.639503,4.369333,61.29795
552,94.99815,40.29223,50.713272,4.3958263,61.343124
553,95.07155,40.36445,50.785923,4.42204,61.387756
554,95.14607,40.437782,50.85969,4.4487805,61.433113
555,95.2206,40.511116,50.93346,4.4756455,61.478683
556,95.29399,40.58334,51.00611,4.502226,61.523563
557,95.368515,40.656673,51.07988,4.5293393,61.569355
558,95.44304,40.730003,51.15365,4.556578,61.615177
559,95.51643,40.802227,51.2263,4.5835276,61.660458
560,95.59096,40.87556,51.300068,4.6110163,61.70653
561,95.66548,40.948895,51.373837,4.638631,61.75269
562,95.740005,41.02223,51.447605,4.666372,61.799015
563,95.8134,41.094448,51.520256,4.6938167,61.84465
564,95.887794,41.16778,51.594025,4.721809,61.891228
565,95.961815,41.241116,51.667793,4.7499285,61.937805
566,96.03471,41.31334,51.740444,4.777746,61.983868
567,96.108734,41.386673,51.814213,4.806119,62.030697
568,96.182755,41.460007,51.88798,4.834619,62.077644
569,96.25565,41.532227,51.960632,4.862812,62.124012
570,96.32967,41.60556,52.0344,4.8915663,62.171135
571,96.403694,41.678894,52.10817,4.920449,62.218468
572,96.47659,41.751118,52.18082,4.949019,62.265083
573,96.55061,41.82445,52.25459,4.9781566,62.312634
574,96.62463,41.89778,52.328358,5.007423,62.360218
575,96.698654,41.971115,52.402126,5.036819,62.407944
576,96.77155,42.04334,52.474777,5.0658946,62.455055
577,96.84557,42.116673,52.548546,5.0955462,62.50295
578,96.91959,42.190006,52.622314,5.1253276,62.551037
579,96.99249,42.262226,52.694965,5.1547847,62.598396
580,97.06651,42.33556,52.768734,5.184824,62.64671
581,97.14053,42.408894,52.842503,5.2149935,62.69505
582,97.21343,42.481117,52.915154,5.244834,62.742798
583,97.28745,42.55445,52.988922,5.275263,62.79139
584,97.36147,42.627785,53.06269,5.3058214,62.84004
585,97.43437,42.700005,53.13534,5.3360457,62.88814
586,97.50839,42.77334,53.20911,5.366864,62.936985
587,97.58241,42.846672,53.28288,5.397814,62.986046
588,97.65643,42.920006,53.356647,5.428896,63.03514
589,97.72933,42.99223,53.4293,5.459635,63.08362
590,97.80335,43.06556,53.503067,5.490977,63.132965
591,97.87737,43.138893,53.576836,5.5224504,63.182346
592,97.95027,43.211117,53.649487,5.553576,63.231194
593,98.02429,43.28445,53.723255,5.585311,63.280792
594,98.09831,43.357784,53.797024,5.6171794,63.33058
595,98.17121,43.430004,53.869675,5.6486936,63.379677
596,98.24523,43.503338,53.943443,5.680824,63.42962
597,98.31925,43.57667,54.017212,5.713086,63.47972
598,98.39327,43.650005,54.09098,5.7454805,63.529823
599,98.46617,43.72223,54.16363,5.7775145,63.579407
600,98.54019,43.795563,54.2374,5.8101735,63.62976
601,98.61421,43.868893,54.31117,5.842965,63.680256
602,98.68711,43.941116,54.38382,5.8753896,63.730095
603,98.76113,44.01445,54.45759,5.908445,63.780735
604,98.83515,44.087784,54.531357,5.941634,63.831593
605,98.90805,44.160007,54.604008,5.9744506,63.88168
606,98.98207,44.233337,54.677776,6.007904,63.932713
607,99.05609,44.30667,54.751545,6.0414906,63.98382
608,99.12899,44.378895,54.824196,6.0746984,64.034325
609,99.20301,44.45223,54.897964,6.108551,64.085686
610,99.27703,44.525562,54.971733,6.142537,64.13705
611,99.35105,44.598896,55.0455,6.1766562,64.18841
612,99.42395,44.671116,55.118153,6.2103887,64.239265
613,99.49797,44.74445,55.19192,6.244774,64.29113
614,99.57199,44.817783,55.26569,6.279293,64.342995
615,99.64489,44.890007,55.33821,6.31342,64.39407
616,99.71891,44.96334,55.411728,6.348204,64.44594
617,99.79293,45.03667,55.485245,6.3831234,64.49809
618,99.86583,45.108894,55.557648,6.4176445,64.54967
619,99.93985,45.182228,55.631165,6.4528303,64.602036
620,,45.25556,55.70468,6.4881496,64.6544
621,,45.327785,55.777084,6.5230656,64.70598
622,,45.401115,55.8506,6.558652,64.75862
623,,45.47445,55.924118,6.5943727,64.81149
624,,45.547783,55.997635,6.630227,64.864365
625,,45.620007,56.070038,6.6656704,64.916435
626,,45.69334,56.143555,6.7017927,64.96931
627,,45.766674,56.21707,6.7380486,65.02241
628,,45.838894,56.289474,6.7738867,65.074974
629,,45.912228,56.36299,6.8104095,65.12835
630,,45.98556,56.43651,6.8470674,65.181725
631,,46.057785,56.50891,6.883301,65.23429
632,,46.13112,56.582428,6.920224,65.28781
633,,46.20445,56.655945,6.9572835,65.34169
634,,46.276672,56.728348,6.993912,65.39475
635,,46.350006,56.801865,7.0312376,65.44863
636,,46.42334,56.87538,7.068697,65.50251
637,,46.496674,56.9489,7.1062913,65.55643
638,,46.568893,57.0213,7.143448,65.609985
639,,46.642227,57.09482,7.1813087,65.66437
640,,46.71556,57.168335,7.219303,65.71875
641,,46.787785,57.240738,7.2568536,65.77231
642,,46.86112,57.314255,7.295116,65.82669
643,,46.934452,57.38777,7.333512,65.881454
644,,47.00667,57.460175,7.3714566,65.93551
645,,47.080006,57.53369,7.4101186,65.990395
646,,47.15334,57.60721,7.448915,66.04528
647,,47.226673,57.680725,7.487845,66.10017
648,,47.298897,57.753128,7.5263157,66.15441
649,,47.372227,57.826645,7.565511,66.2098
650,,47.44556,57.90016,7.6048408,66.26519
651,,47.517784,57.972565,7.643705,66.31974
652,,47.591118,58.04608,7.6832995,66.37513
653,,47.66445,58.1196,7.7230268,66.43052
654,,47.73667,58.192,7.762284,66.48552
655,,47.810005,58.26552,7.802277,66.54141
656,,47.88334,58.339035,7.8424034,66.597305
657,,47.955563,58.411438,7.8820515,66.65235
658,,48.028896,58.484955,7.9224415,66.708244
659,,48.10223,58.55847,7.962966,66.764305
660,,48.17556,58.63199,8.003622,66.8207
661,,48.247784,58.70439,8.043793,66.87624
662,,48.321117,58.77791,8.084712,66.93264
663,,48.39445,58.851425,8.125764,66.98904
664,,48.466675,58.92383,8.166324,67.04458
665,,48.540005,58.997345,8.207638,67.10131
666,,48.61334,59.07086,8.249084,67.15821
667,,48.685562,59.143265,8.290034,67.21425
668,,48.758896,59.21678,8.331745,67.27115
669,,48.83223,59.2903,8.373588,67.32805
670,,48.90445,59.3627,8.414924,67.38409
671,,48.977783,59.43622,8.4570265,67.44143
672,,49.051117,59.509735,8.499261,67.49883
673,,49.12445,59.583252,8.541626,67.55624
674,,49.196674,59.655655,8.583477,67.61277
675,,49.270008,59.72917,8.626102,67.67017
676,,49.343338,59.80269,8.668858,67.72758
677,,49.41556,59.87509,8.711094,67.78461
678,,49.488895,59.94861,8.754108,67.842514
679,,49.56223,60.022125,8.797253,67.90042
680,,49.63445,60.09453,8.839872,67.95745
681,,49.707783,60.168045,8.883278,68.01536
682,,49.781116,60.24156,8.926813,68.073265
683,,49.85445,60.31508,8.970476,68.13167
684,,49.926674,60.38748,9.013604,68.18919
685,,50.000008,60.461,9.057525,68.247604
686,,50.07334,60.534515,9.101575,68.306015
687,,50.14556,60.60692,9.145082,68.36354
688,,50.218895,60.680435,9.189387,68.42195
689,,50.29223,60.753952,9.233821,68.48078
690,,50.364452,60.826355,9.277706,68.5388
691,,50.437786,60.89987,9.322394,68.59772
692,,50.511116,60.97339,9.36721,68.65663
693,,50.58334,61.04579,9.411472,68.71465
694,,50.656673,61.11931,9.456541,68.77357
695,,50.730007,61.192825,9.501738,68.83275
696,,50.80334,61.266342,9.547061,68.892166
697,,50.87556,61.338745,9.591822,68.95068
698,,50.948895,61.412262,9.637397,69.0101
699,,51.02223,61.48578,9.683098,69.06952
700,,51.09445,61.55818,9.7282295,69.12804
701,,51.167786,61.6317,9.77418,69.187485
702,,51.24112,61.705215,9.820257,69.247406
703,,51.31334,61.77762,9.865759,69.30642
704,,51.386673,61.851135,9.912086,69.36634
705,,51.460007,61.924652,9.958536,69.42626
706,,51.53223,61.997055,10.004405,69.485275
707,,51.605564,62.07057,10.051104,69.5452
708,,51.678894,62.14409,10.097926,69.60534
709,,51.752228,62.217606,10.144873,69.665764
710,,51.82445,62.29001,10.191228,69.72527
711,,51.897785,62.363525,10.23842,69.7857
712,,51.97112,62.437042,10.285734,69.84612
713,,52.04334,62.509445,10.332452,69.90563
714,,52.116673,62.582962,10.38001,69.96606
715,,52.190006,62.65648,10.42769,70.026794
716,,52.26223,62.72888,10.474769,70.0868
717,,52.335564,62.8024,10.522693,70.14773
718,,52.408897,62.875916,10.570739,70.20866
719,,52.481117,62.94832,10.6181755,70.26866
720,,52.55445,63.021835,10.666462,70.32959
721,,52.627785,63.095352,10.714869,70.39052
722,,52.70112,63.16887,10.763395,70.45175
723,,52.77334,63.241272,10.811304,70.51225
724,,52.846672,63.31479,10.860068,70.573685
725,,52.920006,63.388306,10.908953,70.63512
726,,52.99223,63.46071,10.957212,70.69562
727,,53.065563,63.534225,11.006335,70.75705
728,,53.138897,63.607742,11.055576,70.81848
729,,53.211117,63.680145,11.104187,70.87916
730,,53.28445,63.753662,11.153663,70.94109
731,,53.357784,63.82718,11.203256,71.00303
732,,53.431118,63.900696,11.252966,71.064964
733,,53.50334,63.9731,11.302036,71.12596
734,,53.576675,64.046616,11.35198,71.1879
735,,53.650005,64.12013,11.402042,71.24983
736,,53.72223,64.192535,11.451459,71.31083
737,,53.795563,64.26605,11.50175,71.37321
738,,53.868896,64.33957,11.5521555,71.435646
739,,53.941116,64.41197,11.601909,71.49714
740,,54.01445,64.48549,11.652545,71.55958
741,,54.087784,64.559006,11.703297,71.62202
742,,54.160007,64.63141,11.75339,71.68351
743,,54.23334,64.704926,11.804366,71.74595
744,,54.306675,64.77844,11.855454,71.80846
745,,54.38001,64.85196,11.906658,71.8714
746,,54.45223,64.92436,11.9572,71.93339
747,,54.525562,64.99788,12.008629,71.99633
748,,54.598896,65.071396,12.060168,72.05927
749,,54.67112,65.1438,12.111034,72.12126
750,,54.74445,65.217316,12.162801,72.184204
751,,54.817783,65.29083,12.214677,72.24715
752,,54.890007,65.363235,12.265873,72.30917
753,,54.96334,65.43675,12.317965,72.37262
754,,55.036674,65.51027,12.3701725,72.436066
755,,55.108894,65.58267,12.421696,72.49855
756,,55.182228,65.65619,12.474118,72.562
757,,55.25556,65.729706,12.5266485,72.62544
758,,55.328896,65.80322,12.579293,72.68889
759,,55.40112,65.875626,12.631245,72.75137
760,,55.474453,65.94914,12.6841,72.81482
761,,55.547787,66.02266,12.737066,72.878624
762,,55.620007,66.09506,12.789337,72.941605
763,,55.69334,66.16858,12.842515,73.005554
764,,55.766674,66.242096,12.895799,73.0695
765,,55.838898,66.3145,12.948384,73.132484
766,,55.912228,66.388016,13.001881,73.196434
767,,55.98556,66.46153,13.055481,73.26038
768,,56.057785,66.533936,13.108379,73.323364
769,,56.13112,66.60745,13.162191,73.387314
770,,56.204453,66.68097,13.216106,73.45176
771,,56.277786,66.754486,13.270132,73.51621
772,,56.350006,66.82689,13.323436,73.57969
773,,56.42334,66.900406,13.377663,73.64414
774,,56.496674,66.97392,13.431997,73.708595
775,,56.568897,67.046326,13.485603,73.77207
776,,56.64223,67.11984,13.540141,73.836525
777,,56.715565,67.19336,13.59478,73.90098
778,,56.787785,67.26576,13.648686,73.964455
779,,56.86112,67.33928,13.703531,74.029335
780,,56.934452,67.412796,13.7584715,74.09429
781,,57.007786,67.48631,13.813514,74.15925
782,,57.080006,67.558716,13.867822,74.22322
783,,57.15334,67.63223,13.923059,74.28818
784,,57.226673,67.70575,13.978405,74.353134
785,,57.298897,67.77815,14.033001,74.41711
786,,57.37223,67.85167,14.088542,74.48206
787,,57.445564,67.925186,14.144177,74.54702
788,,57.517784,67.99759,14.199068,74.61112
789,,57.591118,68.071106,14.2549,74.67658
790,,57.66445,68.14462,14.310827,74.74204
791,,57.736675,68.217026,14.366006,74.80651
792,,57.81001,68.29054,14.422125,74.87197
793,,57.88334,68.36406,14.478346,74.93743
794,,57.956673,68.43758,14.534656,75.00289
795,,58.028896,68.50998,14.590214,75.06736
796,,58.10223,68.583496,14.646713,75.13282
797,,58.175564,68.65701,14.703316,75.19828
798,,58.247784,68.729416,14.759145,75.262825
799,,58.321117,68.80293,14.815934,75.32879
800,,58.39445,68.87645,14.87281,75.39475
801,,58.466675,68.94885,14.928923,75.45972
802,,58.54001,69.02237,14.985985,75.52568
803,,58.613342,69.09589,15.043143,75.591644
804,,58.685562,69.16829,15.099524,75.65661
805,,58.758896,69.241806,15.156863,75.72257
806,,58.83223,69.31532,15.214295,75.788536
807,,58.905563,69.38884,15.271815,75.8545
808,,58.977787,69.46124,15.328558,75.919464
809,,59.051117,69.53476,15.386255,75.98566
810,,59.12445,69.60828,15.444052,76.052124
811,,59.196674,69.68068,15.501055,76.117584
812,,59.270008,69.754196,15.559024,76.18405
813,,59.34334,69.82771,15.6170845,76.25052
814,,59.41556,69.900116,15.674345,76.31598
815,,59.488895,69.97363,15.732584,76.38245
816,,59.56223,70.04715,15.790904,76.44891
817,,59.634453,70.11955,15.848426,76.51437
818,,59.707787,70.19307,15.906923,76.58084
819,,59.78112,70.26659,15.965501,76.64731
820,,59.854454,70.3401,16.024158,76.71382
821,,59.926674,70.412506,16.082033,76.77978
822,,60.000008,70.48602,16.140863,76.84675
823,,60.07334,70.55954,16.199778,76.91372
824,,60.145565,70.63194,16.257904,76.979675
825,,60.218895,70.70546,16.316988,77.046646
826,,60.29223,70.77898,16.376154,77.11362
827,,60.364452,70.85138,16.434528,77.17957
828,,60.437786,70.9249,16.49386,77.246544
829,,60.51112,70.99841,16.553278,77.313515
830,,60.584454,71.07193,16.612797,77.380486
831,,60.656673,71.14433,16.671469,77.44644
832,,60.730007,71.21785,16.731138,77.51341
833,,60.80334,71.29137,16.790897,77.58086
834,,60.875565,71.36377,16.849804,77.64731
835,,60.9489,71.43729,16.909725,77.71478
836,,61.02223,71.5108,16.969719,77.78226
837,,61.09445,71.583206,17.028856,77.84871
838,,61.167786,71.65672,17.089025,77.91618
839,,61.24112,71.73024,17.149246,77.98366
840,,61.313343,71.80264,17.208632,78.05011
841,,61.386673,71.87616,17.269028,78.117584
842,,61.460007,71.94968,17.329472,78.18506
843,,61.53334,72.02319,17.390022,78.25253
844,,61.605564,72.0956,17.44972,78.318985
845,,61.678898,72.16911,17.510397,78.38646
846,,61.75223,72.24263,17.571184,78.45437
847,,61.82445,72.31503,17.631092,78.52132
848,,61.897785,72.38855,17.69202,78.589294
849,,61.97112,72.46207,17.753017,78.65727
850,,62.043343,72.53447,17.813147,78.72422
851,,62.116676,72.60799,17.874308,78.7922
852,,62.190006,72.6815,17.935507,78.860176
853,,62.26223,72.75391,17.995884,78.927124
854,,62.335564,72.82742,18.057243,78.9951
855,,62.408897,72.90094,18.118675,79.06308
856,,62.48223,72.97446,18.180197,79.13106
857,,62.55445,73.04686,18.240822,79.198006
858,,62.627785,73.12038,18.3025,79.26598
859,,62.70112,73.19389,18.36421,79.33396
860,,62.773342,73.2663,18.425083,79.40125
861,,62.846676,73.33981,18.486946,79.469734
862,,62.92001,73.41333,18.548882,79.538216
863,,62.99223,73.48573,18.609957,79.60566
864,,63.065563,73.55925,18.672018,79.67414
865,,63.138897,73.63277,18.734182,79.74262
866,,63.21223,73.70628,18.796371,79.811104
867,,63.284454,73.77869,18.85774,79.87855
868,,63.357784,73.8522,18.920074,79.94703
869,,63.431118,73.92572,18.982513,80.01551
870,,63.50334,73.99812,19.044043,80.082954
871,,63.576675,74.07164,19.106607,80.151436
872,,63.65001,74.14516,19.169226,80.21992
873,,63.72223,74.21756,19.230967,80.28736
874,,63.795563,74.29108,19.293724,80.35584
875,,63.868896,74.36459,19.35654,80.424416
876,,63.94112,74.437,19.418482,80.492355
877,,64.01445,74.51051,19.481424,80.56134
878,,64.08778,74.58403,19.544453,80.630325
879,,64.16112,74.65755,19.607521,80.69931
880,,64.233345,74.72995,19.669724,80.76725
881,,64.30668,74.80347,19.732918,80.836235
882,,64.380005,74.87698,19.796207,80.90522
883,,64.45223,74.94939,19.858568,80.97316
884,,64.525566,75.0229,19.921984,81.042145
885,,64.5989,75.09642,19.98543,81.11113
886,,64.67112,75.16882,20.048006,81.17907
887,,64.74445,75.24234,20.111578,81.248055
888,,64.81779,75.31586,20.175238,81.31704
889,,64.89001,75.38826,20.23797,81.38498
890,,64.96334,75.46178,20.301748,81.453964
891,,65.036674,75.53529,20.365572,81.52295
892,,65.11001,75.60881,20.429466,81.59196
893,,65.18223,75.68121,20.492447,81.66039
894,,65.25556,75.75473,20.556454,81.72988
895,,65.328896,75.82825,20.62053,81.79937
896,,65.40112,75.90065,20.683674,81.867805
897,,65.47445,75.97417,20.747875,81.937294
898,,65.54778,76.04768,20.812098,82.00678
899,,65.62001,76.12009,20.87545,82.07522
900,,65.693344,76.1936,20.939777,82.14471
901,,65.76668,76.26712,21.004227,82.214195
902,,65.8389,76.33952,21.067703,82.28263
903,,65.91223,76.41304,21.132252,82.35212
904,,65.985565,76.48656,21.19683,82.42161
905,,66.0589,76.560074,21.261477,82.4911
906,,66.13112,76.63248,21.325201,82.55953
907,,66.20445,76.70599,21.38994,82.62902
908,,66.27779,76.77951,21.454771,82.69851
909,,66.350006,76.85191,21.51862,82.766945
910,,66.42334,76.92543,21.583572,82.83643
911,,66.49667,76.99895,21.64853,82.90592
912,,66.5689,77.07135,21.712582,82.97476
913,,66.64223,77.14487,21.777664,83.044754
914,,66.71556,77.21838,21.842783,83.114746
915,,66.788895,77.2919,21.907991,83.18474
916,,66.86112,77.3643,21.972212,83.25367
917,,66.934456,77.43782,22.037535,83.32366
918,,67.00779,77.51134,22.102869,83.393654
919,,67.08001,77.58374,22.167274,83.462585
920,,67.15334,77.65726,22.232735,83.53258
921,,67.22668,77.730774,22.298199,83.60257
922,,67.2989,77.80318,22.362791,83.6715
923,,67.37223,77.87669,22.428377,83.74149
924,,67.445564,77.95021,22.494032,83.811485
925,,67.517784,78.02261,22.558748,83.88042
926,,67.59112,78.09613,22.624462,83.95041
927,,67.66445,78.16965,22.6903,84.0204
928,,67.737785,78.243164,22.756138,84.09039
929,,67.810005,78.31557,22.821035,84.159325
930,,67.88334,78.389084,22.887,84.22932
931,,67.95667,78.4626,22.952963,84.29931
932,,68.0289,78.535,23.018034,84.36824
933,,68.102234,78.60852,23.084124,84.43823
934,,68.17557,78.68204,23.15024,84.50867
935,,68.24779,78.75444,23.215452,84.578094
936,,68.32112,78.82796,23.281668,84.64859
937,,68.394455,78.901474,23.34795,84.719086
938,,68.466675,78.97388,23.413286,84.78851
939,,68.54001,79.04739,23.479628,84.85901
940,,68.61334,79.12091,23.54607,84.929504
941,,68.686676,79.19443,23.612537,85.0
942,,68.758896,79.26683,23.678001,85.06943
943,,68.83223,79.34035,23.744595,85.13992
944,,68.90556,79.413864,23.811188,85.21042
945,,68.97778,79.48627,23.876799,85.27985
946,,69.05112,79.559784,23.943518,85.35034
947,,69.12445,79.6333,24.010237,85.42084
948,,69.19668,79.7057,24.075987,85.490265
949,,69.27001,79.77922,24.142832,85.56076
950,,69.343346,79.85274,24.209677,85.631256
951,,69.415565,79.92514,24.275562,85.70068
952,,69.4889,79.99866,24.342533,85.77118
953,,69.56223,80.072174,24.409504,85.841675
954,,69.63557,80.14569,24.476534,85.91217
955,,69.70779,80.218094,24.542614,85.9816
956,,69.78112,80.29161,24.60971,86.05209
957,,69.854454,80.36513,24.676863,86.12259
958,,69.926674,80.43753,24.743067,86.19202
959,,70.00001,80.51105,24.81029,86.26265
960,,70.07334,80.584564,24.877558,86.33365
961,,70.14556,80.65697,24.943886,86.40357
962,,70.218895,80.730484,25.011234,86.47457
963,,70.29223,80.804,25.078611,86.54557
964,,70.36556,80.87752,25.146086,86.61657
965,,70.43779,80.94992,25.212538,86.68649
966,,70.51112,81.02344,25.280016,86.75749
967,,70.58445,81.096954,25.347616,86.82849
968,,70.65668,81.16936,25.414192,86.898415
969,,70.73001,81.242874,25.481792,86.96941
970,,70.803345,81.31639,25.549488,87.04041
971,,70.875565,81.388794,25.616188,87.11034
972,,70.9489,81.46231,25.683914,87.181335
973,,71.02223,81.53583,25.751694,87.252335
974,,71.09445,81.60823,25.818518,87.32226
975,,71.167786,81.68175,25.88637,87.39326
976,,71.24112,81.755264,25.954226,87.46426
977,,71.31445,81.82878,26.022203,87.535255
978,,71.38667,81.901184,26.089151,87.60518
979,,71.46001,81.9747,26.15713,87.67618
980,,71.53334,82.04822,26.225178,87.74718
981,,71.60557,82.12062,26.29225,87.8171
982,,71.6789,82.19414,26.360353,87.8881
983,,71.75223,82.267654,26.428457,87.9591
984,,71.824455,82.34006,26.495653,88.02902
985,,71.89779,82.413574,26.563883,88.10002
986,,71.97112,82.48709,26.632113,88.17102
987,,72.04334,82.559494,26.699354,88.240944
988,,72.11668,82.63301,26.76771,88.31194
989,,72.19001,82.70653,26.836065,88.38294
990,,72.26334,82.780045,26.90442,88.45414
991,,72.33556,82.85245,26.971823,88.52456
992,,72.4089,82.925964,27.040304,88.59606
993,,72.48223,82.99948,27.108786,88.667564
994,,72.55445,83.071884,27.17623,88.73798
995,,72.627785,83.1454,27.244818,88.80949
996,,72.70112,83.21892,27.313425,88.88099
997,,72.773346,83.29132,27.380993,88.95141
998,,72.84668,83.36484,27.4496,89.02291
999,,72.920006,83.438354,27.518326,89.09441
1000,,72.99334,83.51187,27.587059,89.16592
1001,,73.06557,83.584274,27.65475,89.236336
1002,,73.1389,83.65779,27.723484,89.30784
1003,,73.212234,83.73131,27.792337,89.37934
1004,,73.284454,83.80371,27.860153,89.44976
1005,,73.35779,83.87723,27.929012,89.52126
1006,,73.43112,83.950745,27.997871,89.592766
1007,,73.50334,84.02315,28.065792,89.663185
1008,,73.576675,84.096664,28.134777,89.73469
1009,,73.65001,84.17018,28.203762,89.80619
1010,,73.72223,84.242584,28.271702,89.87661
1011,,73.79556,84.3161,28.340765,89.94811
1012,,73.8689,84.38962,28.409876,90.019615
1013,,73.94223,84.463135,28.478987,90.09112
1014,,74.01446,84.53554,28.54705,90.16154
1015,,74.08778,84.609055,28.616198,90.23304
1016,,74.16112,84.68257,28.685434,90.30454
1017,,74.233345,84.754974,28.753622,90.37496
1018,,74.30668,84.82849,28.822859,90.446465
1019,,74.38001,84.90201,28.892096,90.51797
1020,,74.45223,84.97441,28.960386,90.58839
1021,,74.525566,85.04793,29.029749,90.65989
1022,,74.5989,85.121445,29.099112,90.73139
1023,,74.67112,85.19385,29.167423,90.80181
1024,,74.74445,85.267365,29.236814,90.873314
1025,,74.81779,85.34088,29.306303,90.94482
1026,,74.89112,85.4144,29.375792,91.01632
1027,,74.96334,85.4868,29.444227,91.08674
1028,,75.036674,85.56032,29.513716,91.15824
1029,,75.11001,85.633835,29.583267,91.22987
1030,,75.182236,85.70624,29.651827,91.30079
1031,,75.25556,85.779755,29.721441,91.372795
1032,,75.328896,85.85327,29.791056,91.4448
1033,,75.40112,85.925674,29.859615,91.51572
1034,,75.47446,85.99919,29.929306,91.58772
1035,,75.54779,86.07271,29.999046,91.65973
1036,,75.62001,86.14511,30.06773,91.730644
1037,,75.693344,86.21863,30.13747,91.80265
1038,,75.76668,86.292145,30.20721,91.87466
1039,,75.84001,86.36566,30.277023,91.94666
1040,,75.91223,86.438065,30.34583,92.01758
1041,,75.985565,86.51158,30.415697,92.089584
1042,,76.0589,86.5851,30.485563,92.16159
1043,,76.13112,86.6575,30.55437,92.232506
1044,,76.20445,86.73102,30.62428,92.30451
1045,,76.27779,86.804535,30.694273,92.37652
1046,,76.350006,86.87694,30.763205,92.44743
1047,,76.42334,86.950455,30.833197,92.51944
1048,,76.49667,87.02397,30.903189,92.591446
1049,,76.57001,87.09749,30.97318,92.66345
1050,,76.642235,87.16989,31.04223,92.73437
1051,,76.71557,87.24341,31.112349,92.80637
1052,,76.7889,87.316925,31.182467,92.87838
1053,,76.86112,87.38933,31.251522,92.949295
1054,,76.934456,87.462845,31.32164,93.0213
1055,,77.00779,87.53636,31.3918,93.09331
1056,,77.08001,87.608765,31.46098,93.16422
1057,,77.15334,87.68228,31.531223,93.23623
1058,,77.22668,87.7558,31.601467,93.308235
1059,,77.2989,87.8282,31.670647,93.37915
1060,,77.37223,87.90172,31.74089,93.45116
1061,,77.445564,87.975235,31.811197,93.52316
1062,,77.5189,88.04875,31.881567,93.59517
1063,,77.59112,88.121155,31.95087,93.666084
1064,,77.66445,88.19467,32.02128,93.73809
1065,,77.737785,88.26819,32.091774,93.8101
1066,,77.81001,88.34059,32.1612,93.88101
1067,,77.88335,88.41411,32.231697,93.95302
1068,,77.95668,88.487625,32.302193,94.025024
1069,,78.0289,88.56003,32.37162,94.09594
1070,,78.102234,88.633545,32.442116,94.167946
1071,,78.17557,88.70706,32.51261,94.23995
1072,,78.24779,88.779465,32.58204,94.31087
1073,,78.32112,88.85298,32.652534,94.38287
1074,,78.394455,88.9265,32.72303,94.45488
1075,,78.46779,89.000015,32.793526,94.526886
1076,,78.54001,89.07242,32.862953,94.5978
1077,,78.61334,89.145935,32.933662,94.66981
1078,,78.686676,89.21945,33.00441,94.74181
1079,,78.758896,89.291855,33.074085,94.81273
1080,,78.83223,89.36537,33.144833,94.884735
1081,,78.90556,89.43889,33.21558,94.95674
1082,,78.97779,89.51129,33.285255,95.02766
1083,,79.051125,89.58481,33.356003,95.09987
1084,,79.12446,89.658325,33.42675,95.17238
1085,,79.19668,89.73073,33.496426,95.24379
1086,,79.27001,89.804245,33.567173,95.3163
1087,,79.343346,89.87776,33.63792,95.38881
1088,,79.41668,89.95128,33.708668,95.46132
1089,,79.4889,90.02368,33.778343,95.53273
1090,,79.56223,90.0972,33.849094,95.60524
1091,,79.63557,90.170715,33.920094,95.67775
1092,,79.70779,90.24312,33.990017,95.74916
1093,,79.78112,90.316635,34.061016,95.82167
1094,,79.854454,90.39015,34.132015,95.89418
1095,,79.926674,90.462555,34.20194,95.96559
1096,,80.00001,90.53607,34.272938,96.0381
1097,,80.07334,90.60959,34.343937,96.11061
1098,,80.146675,90.683105,34.414936,96.18312
1099,,80.2189,90.75551,34.48486,96.25453
1100,,80.29224,90.829025,34.55586,96.32704
1101,,80.36556,90.90254,34.626858,96.39955
1102,,80.43779,90.974945,34.69678,96.47096
1103,,80.51112,91.04846,34.76778,96.54347
1104,,80.58446,91.12198,34.83878,96.61598
1105,,80.65668,91.19438,34.908703,96.68739
1106,,80.73001,91.2679,34.979885,96.7599
1107,,80.803345,91.341415,35.051136,96.83241
1108,,80.875565,91.41382,35.121307,96.903824
1109,,80.9489,91.487335,35.19256,96.97633
1110,,81.02223,91.56085,35.26381,97.04884
1111,,81.095566,91.63437,35.33506,97.12135
1112,,81.167786,91.70677,35.40523,97.192764
1113,,81.24112,91.78029,35.476482,97.265274
1114,,81.31445,91.853806,35.547733,97.33778
1115,,81.38668,91.92621,35.617905,97.409195
1116,,81.46001,91.999725,35.689156,97.481705
1117,,81.53334,92.07324,35.760406,97.554214
1118,,81.60557,92.145645,35.830578,97.625626
1119,,81.6789,92.21916,35.90183,97.698135
1120,,81.752235,92.29268,35.97308,97.770645
1121,,81.824455,92.36508,36.04325,97.84206
1122,,81.89779,92.4386,36.114502,97.914566
1123,,81.97112,92.512115,36.18592,97.987076
1124,,82.04446,92.58563,36.257423,98.059586
1125,,82.11668,92.658035,36.327843,98.131
1126,,82.19001,92.73155,36.399345,98.20351
1127,,82.26334,92.80507,36.470848,98.27602
1128,,82.33556,92.87747,36.541267,98.34743
1129,,82.4089,92.95099,36.61277,98.41994
1130,,82.48223,93.024506,36.684273,98.49245
1131,,82.55446,93.09691,36.754692,98.56386
1132,,82.627785,93.170425,36.826195,98.63637
1133,,82.70112,93.24394,36.897697,98.70888
1134,,82.773346,93.316345,36.968117,98.78029
1135,,82.84668,93.38986,37.03962,98.8528
1136,,82.92001,93.46338,37.111122,98.92531
1137,,82.99335,93.536896,37.182625,98.99782
1138,,83.06557,93.6093,37.253044,99.06923
1139,,83.1389,93.682816,37.324547,99.14174
1140,,83.212234,93.75633,37.39605,99.21425
1141,,83.284454,93.828735,37.46647,99.28566
1142,,83.35779,93.90225,37.538048,99.35817
1143,,83.43112,93.97577,37.609802,99.43068
1144,,83.50334,94.04817,37.68047,99.50209
1145,,83.576675,94.12169,37.752224,99.5746
1146,,83.65001,94.195206,37.82398,99.64711
1147,,83.72334,94.26872,37.895733,99.71962
1148,,83.79556,94.341125,37.9664,99.79103
1149,,83.8689,94.41464,38.038155,99.86354
1150,,83.94223,94.48816,38.10991,99.93605
1151,,84.01446,94.56056,38.180576,
1152,,84.08779,94.63408,38.25233,
1153,,84.161125,94.707596,38.324085,
1154,,84.233345,94.78,38.394753,
1155,,84.30668,94.853516,38.466507,
1156,,84.38001,94.92703,38.53826,
1157,,84.45223,94.999435,38.60893,
1158,,84.525566,95.07295,38.680683,
1159,,84.5989,95.14647,38.752438,
1160,,84.67223,95.219986,38.824192,
1161,,84.74445,95.29239,38.89486,
1162,,84.81779,95.365906,38.966614,
1163,,84.89112,95.43942,39.03837,
1164,,84.96334,95.511826,39.109035,
1165,,85.036674,95.58534,39.181026,
1166,,85.11001,95.65886,39.253033,
1167,,85.182236,95.73126,39.323948,
1168,,85.25557,95.80478,39.395954,
1169,,85.3289,95.878296,39.46796,
1170,,85.40112,95.9507,39.538876,
1171,,85.47446,96.024216,39.61088,
1172,,85.54779,96.09773,39.682888,
1173,,85.621124,96.17125,39.754894,
1174,,85.693344,96.24365,39.82581,
1175,,85.76668,96.31717,39.897816,
1176,,85.84001,96.390686,39.969822,
1177,,85.91223,96.46309,40.040737,
1178,,85.985565,96.536606,40.112743,
1179,,86.0589,96.61012,40.18475,
1180,,86.13112,96.682526,40.255665,
1181,,86.20445,96.75604,40.32767,
1182,,86.27779,96.82956,40.399677,
1183,,86.35112,96.903076,40.471684,
1184,,86.42335,96.97548,40.5426,
1185,,86.49668,97.048996,40.614605,
1186,,86.570015,97.12251,40.68661,
1187,,86.642235,97.194916,40.757526,
1188,,86.71557,97.26843,40.829533,
1189,,86.7889,97.34195,40.90154,
1190,,86.86112,97.41435,40.972454,
1191,,86.934456,97.48787,41.044556,
1192,,87.00779,97.561386,41.116814,
1193,,87.08001,97.63379,41.187977,
1194,,87.15334,97.707306,41.260235,
1195,,87.22668,97.78082,41.332493,
1196,,87.30001,97.85434,41.40475,
1197,,87.37223,97.92674,41.475914,
1198,,87.445564,98.00026,41.548172,
1199,,87.5189,98.07378,41.62043,
1200,,87.591125,98.14618,41.691593,
1201,,87.66446,98.219696,41.76385,
1202,,87.737785,98.29321,41.83611,
1203,,87.81001,98.365616,41.907272,
1204,,87.88335,98.43913,41.97953,
1205,,87.95668,98.51265,42.05179,
1206,,88.0289,98.58505,42.12295,
1207,,88.102234,98.65857,42.19521,
1208,,88.17557,98.732086,42.267467,
1209,,88.2489,98.8056,42.339725,
1210,,88.32112,98.878006,42.41089,
1211,,88.394455,98.95152,42.483147,
1212,,88.46779,99.02504,42.555405,
1213,,88.54001,99.09744,42.626568,
1214,,88.61334,99.17096,42.698826,
1215,,88.686676,99.24448,42.771084,
1216,,88.7589,99.31688,42.842247,
1217,,88.83224,99.390396,42.914505,
1218,,88.90556,99.46391,42.986763,
1219,,88.97779,99.536316,43.057926,
1220,,89.051125,99.60983,43.130184,
1221,,89.12446,99.68335,43.202442,
1222,,89.19779,99.75687,43.2747,
1223,,89.27001,99.82927,43.345863,
1224,,89.343346,99.90279,43.418293,
1225,,89.41668,99.9763,43.490803,
1226,,89.4889,,43.562214,
1227,,89.56223,,43.634724,
1228,,89.63557,,43.707233,
1229,,89.70779,,43.778645,
1230,,89.78112,,43.851154,
1231,,89.854454,,43.923664,
1232,,89.92779,,43.996174,
1233,,90.000015,,44.067585,
1234,,90.07334,,44.140095,
1235,,90.146675,,44.212605,
1236,,90.2189,,44.284016,
1237,,90.29224,,44.356525,
1238,,90.36557,,44.429035,
1239,,90.43779,,44.500446,
1240,,90.51112,,44.572956,
1241,,90.58446,,44.645466,
1242,,90.65668,,44.716877,
1243,,90.73001,,44.789387,
1244,,90.803345,,44.861897,
1245,,90.87668,,44.934406,
1246,,90.9489,,45.005817,
1247,,91.02223,,45.078327,
1248,,91.095566,,45.150837,
1249,,91.16779,,45.222248,
1250,,91.24112,,45.294758,
1251,,91.31445,,45.367268,
1252,,91.38668,,45.43868,
1253,,91.460014,,45.51119,
1254,,91.53335,,45.5837,
1255,,91.60557,,45.65511,
1256,,91.6789,,45.72762,
1257,,91.752235,,45.80013,
1258,,91.82557,,45.87264,
1259,,91.89779,,45.94405,
1260,,91.97112,,46.01656,
1261,,92.04446,,46.08907,
1262,,92.11668,,46.16048,
1263,,92.19001,,46.23299,
1264,,92.26334,,46.3055,
1265,,92.33556,,46.37691,
1266,,92.4089,,46.44942,
1267,,92.48223,,46.522182,
1268,,92.55446,,46.59384,
1269,,92.62779,,46.666603,
1270,,92.701126,,46.739365,
1271,,92.77446,,46.812126,
1272,,92.84668,,46.883785,
1273,,92.92001,,46.956547,
1274,,92.99335,,47.02931,
1275,,93.06557,,47.100967,
1276,,93.1389,,47.17373,
1277,,93.212234,,47.24649,
1278,,93.284454,,47.31815,
1279,,93.35779,,47.39091,
1280,,93.43112,,47.463673,
1281,,93.504456,,47.536434,
1282,,93.576675,,47.608093,
1283,,93.65001,,47.680855,
1284,,93.72334,,47.753616,
1285,,93.79557,,47.825275,
1286,,93.868904,,47.898037,
1287,,93.94224,,47.9708,
1288,,94.01446,,48.042458,
1289,,94.08779,,48.11522,
1290,,94.161125,,48.18798,
1291,,94.233345,,48.25964,
1292,,94.30668,,48.3324,
1293,,94.38001,,48.405163,
1294,,94.45335,,48.477924,
1295,,94.525566,,48.549583,
1296,,94.5989,,48.622345,
1297,,94.67223,,48.695107,
1298,,94.74445,,48.766766,
1299,,94.81779,,48.839527,
1300,,94.89112,,48.91229,
1301,,94.96335,,48.983948,
1302,,95.03668,,49.05671,
1303,,95.110016,,49.12947,
1304,,95.182236,,49.20113,
1305,,95.25557,,49.27389,
1306,,95.3289,,49.346653,
1307,,95.40224,,49.419415,
1308,,95.47446,,49.491074,
1309,,95.54779,,49.563835,
1310,,95.621124,,49.636597,
1311,,95.693344,,49.708256,
1312,,95.76668,,49.781017,
1313,,95.84001,,49.85378,
1314,,95.91223,,49.925438,
1315,,95.985565,,49.9982,
1316,,96.0589,,50.07096,
1317,,96.13113,,50.14262,
1318,,96.20446,,50.21538,
1319,,96.277794,,50.288143,
1320,,96.35112,,50.360905,
1321,,96.42335,,50.432564,
1322,,96.49668,,50.505325,
1323,,96.570015,,50.578087,
1324,,96.642235,,50.649746,
1325,,96.71557,,50.722507,
1326,,96.7889,,50.79527,
1327,,96.86112,,50.86693,
1328,,96.934456,,50.939735,
1329,,97.00779,,51.01275,
1330,,97.08112,,51.085762,
1331,,97.15334,,51.15767,
1332,,97.22668,,51.230682,
1333,,97.30001,,51.303696,
1334,,97.37224,,51.375603,
1335,,97.44557,,51.448616,
1336,,97.5189,,51.52163,
1337,,97.591125,,51.593536,
1338,,97.66446,,51.66655,
1339,,97.73779,,51.739563,
1340,,97.81001,,51.81147,
1341,,97.88335,,51.884483,
1342,,97.95668,,51.957497,
1343,,98.030014,,52.03051,
1344,,98.102234,,52.102417,
1345,,98.17557,,52.17543,
1346,,98.2489,,52.248444,
1347,,98.32112,,52.32035,
1348,,98.394455,,52.393364,
1349,,98.46779,,52.466377,
1350,,98.540016,,52.538284,
1351,,98.61334,,52.611298,
1352,,98.686676,,52.68431,
1353,,98.7589,,52.756218,
1354,,98.83224,,52.82923,
1355,,98.90557,,52.902245,
1356,,98.978905,,52.975258,
1357,,99.051125,,53.047165,
1358,,99.12446,,53.12018,
1359,,99.19779,,53.19319,
1360,,99.27001,,53.2651,
1361,,99.343346,,53.33811,
1362,,99.41668,,53.411125,
1363,,99.4889,,53.483032,
1364,,99.56223,,53.556046,
1365,,99.63557,,53.62906,
1366,,99.7089,,53.702072,
1367,,99.78112,,53.77398,
1368,,99.854454,,53.846992,
1369,,99.92779,,53.920006,
1370,,,,53.991913,
1371,,,,54.064926,
1372,,,,54.13794,
1373,,,,54.209846,
1374,,,,54.28286,
1375,,,,54.355873,
1376,,,,54.42778,
1377,,,,54.500793,
1378,,,,54.573807,
1379,,,,54.64682,
1380,,,,54.718727,
1381,,,,54.79174,
1382,,,,54.864754,
1383,,,,54.93666,
1384,,,,55.009674,
1385,,,,55.082687,
1386,,,,55.154594,
1387,,,,55.227608,
1388,,,,55.30062,
1389,,,,55.372528,
1390,,,,55.44554,
1391,,,,55.518555,
1392,,,,55.591568,
1393,,,,55.663475,
1394,,,,55.73649,
1395,,,,55.8095,
1396,,,,55.88141,
1397,,,,55.954422,
1398,,,,56.027435,
1399,,,,56.099342,
1400,,,,56.172356,
1401,,,,56.24537,
1402,,,,56.317276,
1403,,,,56.39029,
1404,,,,56.463303,
1405,,,,56.536316,
1406,,,,56.608223,
1407,,,,56.681236,
1408,,,,56.75425,
1409,,,,56.826157,
1410,,,,56.89917,
1411,,,,56.972183,
1412,,,,57.04409,
1413,,,,57.117104,
1414,,,,57.190117,
1415,,,,57.26313,
1416,,,,57.335037,
1417,,,,57.40805,
1418,,,,57.481064,
1419,,,,57.55297,
1420,,,,57.625984,
1421,,,,57.698997,
1422,,,,57.770905,
1423,,,,57.843918,
1424,,,,57.91693,
1425,,,,57.98884,
1426,,,,58.06185,
1427,,,,58.134865,
1428,,,,58.20788,
1429,,,,58.279785,
1430,,,,58.3528,
1431,,,,58.42581,
1432,,,,58.49772,
1433,,,,58.570732,
1434,,,,58.643745,
1435,,,,58.715652,
1436,,,,58.788666,
1437,,,,58.86168,
1438,,,,58.933586,
1439,,,,59.0066,
1440,,,,59.079613,
1441,,,,59.152626,
1442,,,,59.224533,
1443,,,,59.297737,
1444,,,,59.371002,
1445,,,,59.443157,
1446,,,,59.516422,
1447,,,,59.589687,
1448,,,,59.661842,
1449,,,,59.735107,
1450,,,,59.808372,
1451,,,,59.880527,
1452,,,,59.953793,
1453,,,,60.027058,
1454,,,,60.100323,
1455,,,,60.172478,
1456,,,,60.245743,
1457,,,,60.319008,
1458,,,,60.391163,
1459,,,,60.464428,
1460,,,,60.537693,
1461,,,,60.609848,
1462,,,,60.683113,
1463,,,,60.75638,
1464,,,,60.829643,
1465,,,,60.9018,
1466,,,,60.975063,
1467,,,,61.04833,
1468,,,,61.120483,
1469,,,,61.19375,
1470,,,,61.267014,
1471,,,,61.33917,
1472,,,,61.412434,
1473,,,,61.4857,
1474,,,,61.557854,
1475,,,,61.63112,
1476,,,,61.704384,
1477,,,,61.77765,
1478,,,,61.849804,
1479,,,,61.92307,
1480,,,,61.996334,
1481,,,,62.06849,
1482,,,,62.141754,
1483,,,,62.21502,
1484,,,,62.287174,
1485,,,,62.36044,
1486,,,,62.433704,
1487,,,,62.50586,
1488,,,,62.579124,
1489,,,,62.65239,
1490,,,,62.725655,
1491,,,,62.79781,
1492,,,,62.871075,
1493,,,,62.94434,
1494,,,,63.016495,
1495,,,,63.08976,
1496,,,,63.163025,
1497,,,,63.23518,
1498,,,,63.308445,
1499,,,,63.38171,
1500,,,,63.454975,
1501,,,,63.52713,
1502,,,,63.600395,
1503,,,,63.67366,
1504,,,,63.745815,
1505,,,,63.81908,
1506,,,,63.892345,
1507,,,,63.9645,
1508,,,,64.037636,
1509,,,,64.11065,
1510,,,,64.182556,
1511,,,,64.25557,
1512,,,,64.32858,
1513,,,,64.401596,
1514,,,,64.4735,
1515,,,,64.54652,
1516,,,,64.61953,
1517,,,,64.69144,
1518,,,,64.76445,
1519,,,,64.83746,
1520,,,,64.90937,
1521,,,,64.98238,
1522,,,,65.0554,
1523,,,,65.127304,
1524,,,,65.20032,
1525,,,,65.27333,
1526,,,,65.346344,
1527,,,,65.41825,
1528,,,,65.491264,
1529,,,,65.56428,
1530,,,,65.636185,
1531,,,,65.7092,
1532,,,,65.78221,
1533,,,,65.85412,
1534,,,,65.92713,
1535,,,,66.000145,
1536,,,,66.07205,
1537,,,,66.145065,
1538,,,,66.21808,
1539,,,,66.29109,
1540,,,,66.363,
1541,,,,66.43601,
1542,,,,66.509026,
1543,,,,66.58093,
1544,,,,66.653946,
1545,,,,66.72696,
1546,,,,66.79887,
1547,,,,66.87188,
1548,,,,66.94489,
1549,,,,67.01791,
1550,,,,67.08981,
1551,,,,67.16283,
1552,,,,67.23584,
1553,,,,67.30775,
1554,,,,67.38076,
1555,,,,67.45377,
1556,,,,67.52568,
1557,,,,67.598694,
1558,,,,67.67171,
1559,,,,67.743614,
1560,,,,67.81663,
1561,,,,67.88964,
1562,,,,67.962654,
1563,,,,68.03456,
1564,,,,68.107574,
1565,,,,68.18059,
1566,,,,68.252495,
1567,,,,68.32551,
1568,,,,68.39852,
1569,,,,68.47043,
1570,,,,68.54344,
1571,,,,68.616455,
1572,,,,68.68836,
1573,,,,68.761375,
1574,,,,68.83439,
1575,,,,68.9074,
1576,,,,68.97931,
1577,,,,69.05232,
1578,,,,69.125336,
1579,,,,69.19724,
1580,,,,69.270256,
1581,,,,69.34327,
1582,,,,69.41518,
1583,,,,69.48819,
1584,,,,69.5612,
1585,,,,69.63311,
1586,,,,69.70621,
1587,,,,69.779724,
1588,,,,69.85324,
1589,,,,69.925644,
1590,,,,69.99916,
1591,,,,70.07268,
1592,,,,70.14508,
1593,,,,70.2186,
1594,,,,70.292114,
1595,,,,70.36452,
1596,,,,70.438034,
1597,,,,70.51155,
1598,,,,70.58507,
1599,,,,70.65747,
1600,,,,70.73099,
1601,,,,70.804504,
1602,,,,70.87691,
1603,,,,70.950424,
1604,,,,71.02394,
1605,,,,71.096344,
1606,,,,71.16986,
1607,,,,71.24338,
1608,,,,71.31578,
1609,,,,71.3893,
1610,,,,71.462814,
1611,,,,71.53633,
1612,,,,71.608734,
1613,,,,71.68225,
1614,,,,71.75577,
1615,,,,71.82817,
1616,,,,71.90169,
1617,,,,71.975204,
1618,,,,72.04761,
1619,,,,72.121124,
1620,,,,72.19464,
1621,,,,72.267044,
1622,,,,72.34056,
1623,,,,72.41408,
1624,,,,72.487595,
1625,,,,72.56,
1626,,,,72.633514,
1627,,,,72.70703,
1628,,,,72.779434,
1629,,,,72.85295,
1630,,,,72.92647,
1631,,,,72.99887,
1632,,,,73.07239,
1633,,,,73.145905,
1634,,,,73.21831,
1635,,,,73.291824,
1636,,,,73.36534,
1637,,,,73.43886,
1638,,,,73.51126,
1639,,,,73.58478,
1640,,,,73.658295,
1641,,,,73.7307,
1642,,,,73.804214,
1643,,,,73.87773,
1644,,,,73.950134,
1645,,,,74.02365,
1646,,,,74.09717,
1647,,,,74.170685,
1648,,,,74.24309,
1649,,,,74.316605,
1650,,,,74.39012,
1651,,,,74.462524,
1652,,,,74.53604,
1653,,,,74.60956,
1654,,,,74.68196,
1655,,,,74.75548,
1656,,,,74.828995,
1657,,,,74.9014,
1658,,,,74.974915,
1659,,,,75.04843,
1660,,,,75.12195,
1661,,,,75.19435,
1662,,,,75.26787,
1663,,,,75.341385,
1664,,,,75.41379,
1665,,,,75.487305,
1666,,,,75.56082,
1667,,,,75.633224,
1668,,,,75.70674,
1669,,,,75.78026,
1670,,,,75.85266,
1671,,,,75.92618,
1672,,,,75.999695,
1673,,,,76.07321,
1674,,,,76.145615,
1675,,,,76.21913,
1676,,,,76.29265,
1677,,,,76.36505,
1678,,,,76.43857,
1679,,,,76.512085,
1680,,,,76.58449,
1681,,,,76.658005,
1682,,,,76.73152,
1683,,,,76.80504,
1684,,,,76.87744,
1685,,,,76.95096,
1686,,,,77.024475,
1687,,,,77.09688,
1688,,,,77.170395,
1689,,,,77.24391,
1690,,,,77.316315,
1691,,,,77.38983,
1692,,,,77.46335,
1693,,,,77.53575,
1694,,,,77.60927,
1695,,,,77.682785,
1696,,,,77.7563,
1697,,,,77.828705,
1698,,,,77.90222,
1699,,,,77.97574,
1700,,,,78.04814,
1701,,,,78.12166,
1702,,,,78.195175,
1703,,,,78.26758,
1704,,,,78.341095,
1705,,,,78.41461,
1706,,,,78.487015,
1707,,,,78.56053,
1708,,,,78.63405,
1709,,,,78.707565,
1710,,,,78.77997,
1711,,,,78.853485,
1712,,,,78.927,
1713,,,,78.999405,
1714,,,,79.07292,
1715,,,,79.14644,
1716,,,,79.21884,
1717,,,,79.29236,
1718,,,,79.365875,
1719,,,,79.43828,
1720,,,,79.511795,
1721,,,,79.58531,
1722,,,,79.65883,
1723,,,,79.73123,
1724,,,,79.80475,
1725,,,,79.878265,
1726,,,,79.95067,
1727,,,,80.024185,
1728,,,,80.0977,
1729,,,,80.170105,
1730,,,,80.24362,
1731,,,,80.31714,
1732,,,,80.390656,
1733,,,,80.46306,
1734,,,,80.536575,
1735,,,,80.61009,
1736,,,,80.682495,
1737,,,,80.75601,
1738,,,,80.82953,
1739,,,,80.90193,
1740,,,,80.97545,
1741,,,,81.048965,
1742,,,,81.12137,
1743,,,,81.194885,
1744,,,,81.2684,
1745,,,,81.34192,
1746,,,,81.41432,
1747,,,,81.48784,
1748,,,,81.561356,
1749,,,,81.63376,
1750,,,,81.707275,
1751,,,,81.78079,
1752,,,,81.853195,
1753,,,,81.92671,
1754,,,,82.00023,
1755,,,,82.07263,
1756,,,,82.14615,
1757,,,,82.219666,
1758,,,,82.29318,
1759,,,,82.365585,
1760,,,,82.4391,
1761,,,,82.51262,
1762,,,,82.58502,
1763,,,,82.65854,
1764,,,,82.732056,
1765,,,,82.80446,
1766,,,,82.877975,
1767,,,,82.95149,
1768,,,,83.023895,
1769,,,,83.09741,
1770,,,,83.17093,
1771,,,,83.244446,
1772,,,,83.31685,
1773,,,,83.390366,
1774,,,,83.46388,
1775,,,,83.536285,
1776,,,,83.6098,
1777,,,,83.68332,
1778,,,,83.75572,
1779,,,,83.82924,
1780,,,,83.902756,
1781,,,,83.97627,
1782,,,,84.048676,
1783,,,,84.12219,
1784,,,,84.19571,
1785,,,,84.26811,
1786,,,,84.34163,
1787,,,,84.415146,
1788,,,,84.48755,
1789,,,,84.561066,
1790,,,,84.63458,
1791,,,,84.706985,
1792,,,,84.7805,
1793,,,,84.85402,
1794,,,,84.927536,
1795,,,,84.99994,
1796,,,,85.073456,
1797,,,,85.14697,
1798,,,,85.219376,
1799,,,,85.29289,
1800,,,,85.36641,
1801,,,,85.43881,
1802,,,,85.51233,
1803,,,,85.585846,
1804,,,,85.65825,
1805,,,,85.731766,
1806,,,,85.80528,
1807,,,,85.8788,
1808,,,,85.9512,
1809,,,,86.02472,
1810,,,,86.098236,
1811,,,,86.17064,
1812,,,,86.244156,
1813,,,,86.31767,
1814,,,,86.390076,
1815,,,,86.46359,
1816,,,,86.53711,
1817,,,,86.60951,
1818,,,,86.68303,
1819,,,,86.756546,
1820,,,,86.83006,
1821,,,,86.902466,
1822,,,,86.97598,
1823,,,,87.0495,
1824,,,,87.1219,
1825,,,,87.19542,
1826,,,,87.268936,
1827,,,,87.34134,
1828,,,,87.414856,
1829,,,,87.48837,
1830,,,,87.56189,
1831,,,,87.63429,
1832,,,,87.70781,
1833,,,,87.78133,
1834,,,,87.85373,
1835,,,,87.927246,
1836,,,,88.00076,
1837,,,,88.073166,
1838,,,,88.14668,
1839,,,,88.2202,
1840,,,,88.2926,
1841,,,,88.36612,
1842,,,,88.43964,
1843,,,,88.51315,
1844,,,,88.585556,
1845,,,,88.65907,
1846,,,,88.73259,
1847,,,,88.80499,
1848,,,,88.87851,
1849,,,,88.95203,
1850,,,,89.02443,
1851,,,,89.097946,
1852,,,,89.17146,
1853,,,,89.243866,
1854,,,,89.31738,
1855,,,,89.3909,
1856,,,,89.46442,
1857,,,,89.53682,
1858,,,,89.61034,
1859,,,,89.68385,
1860,,,,89.756256,
1861,,,,89.82977,
1862,,,,89.90329,
1863,,,,89.97569,
1864,,,,90.04921,
1865,,,,90.12273,
1866,,,,90.19624,
1867,,,,90.26865,
1868,,,,90.34216,
1869,,,,90.41568,
1870,,,,90.48808,
1871,,,,90.5616,
1872,,,,90.63512,
1873,,,,90.70752,
1874,,,,90.78104,
1875,,,,90.85455,
1876,,,,90.926956,
1877,,,,91.00047,
1878,,,,91.07399,
1879,,,,91.14751,
1880,,,,91.21991,
1881,,,,91.29343,
1882,,,,91.36694,
1883,,,,91.43935,
1884,,,,91.51286,
1885,,,,91.58638,
1886,,,,91.65878,
1887,,,,91.7323,
1888,,,,91.80582,
1889,,,,91.87822,
1890,,,,91.95174,
1891,,,,92.02525,
1892,,,,92.09877,
1893,,,,92.17117,
1894,,,,92.24469,
1895,,,,92.31821,
1896,,,,92.39061,
1897,,,,92.46413,
1898,,,,92.53764,
1899,,,,92.61005,
1900,,,,92.68356,
1901,,,,92.75708,
1902,,,,92.82948,
1903,,,,92.903,
1904,,,,92.97652,
1905,,,,93.05003,
1906,,,,93.12244,
1907,,,,93.19595,
1908,,,,93.26947,
1909,,,,93.34187,
1910,,,,93.41539,
1911,,,,93.48891,
1912,,,,93.56131,
1913,,,,93.63483,
1914,,,,93.70834,
1915,,,,93.78186,
1916,,,,93.85426,
1917,,,,93.92778,
1918,,,,94.0013,
1919,,,,94.0737,
1920,,,,94.14722,
1921,,,,94.22073,
1922,,,,94.29314,
1923,,,,94.36665,
1924,,,,94.44017,
1925,,,,94.51257,
1926,,,,94.58609,
1927,,,,94.65961,
1928,,,,94.73312,
1929,,,,94.80553,
1930,,,,94.87904,
1931,,,,94.95256,
1932,,,,95.02496,
1933,,,,95.09848,
1934,,,,95.172,
1935,,,,95.2444,
1936,,,,95.31792,
1937,,,,95.39143,
1938,,,,95.46384,
1939,,,,95.53735,
1940,,,,95.61087,
1941,,,,95.68439,
1942,,,,95.75679,
1943,,,,95.83031,
1944,,,,95.903824,
1945,,,,95.97623,
1946,,,,96.04974,
1947,,,,96.12326,
1948,,,,96.19566,
1949,,,,96.26918,
1950,,,,96.3427,
1951,,,,96.4151,
1952,,,,96.48862,
1953,,,,96.56213,
1954,,,,96.63565,
1955,,,,96.70805,
1956,,,,96.78157,
1957,,,,96.85509,
1958,,,,96.92749,
1959,,,,97.00101,
1960,,,,97.074524,
1961,,,,97.14693,
1962,,,,97.22044,
1963,,,,97.29396,
1964,,,,97.36748,
1965,,,,97.43988,
1966,,,,97.5134,
1967,,,,97.586914,
1968,,,,97.65932,
1969,,,,97.732834,
1970,,,,97.80635,
1971,,,,97.87875,
1972,,,,97.95227,
1973,,,,98.02579,
1974,,,,98.09819,
1975,,,,98.17171,
1976,,,,98.245224,
1977,,,,98.31874,
1978,,,,98.39114,
1979,,,,98.46466,
1980,,,,98.53818,
1981,,,,98.61058,
1982,,,,98.6841,
1983,,,,98.757614,
1984,,,,98.83002,
1985,,,,98.903534,
1986,,,,98.97705,
1987,,,,99.04945,
1988,,,,99.12297,
1989,,,,99.19649,
1990,,,,99.270004,
1991,,,,99.34241,
1992,,,,99.415924,
1993,,,,99.48944,
1994,,,,99.561844,
1995,,,,99.63536,
1996,,,,99.70888,
1997,,,,99.78128,
1998,,,,99.8548,
1999,,,,99.928314,


==> figures/gmm_2d/T_2/KL_comparison.csv <==
iter,KL_gt,ULA,dilation,tempering,diffusion,DAZ
0,0.28485307,5.865739054150051,,6.067899560928344,4.492557978630066,4.035193991661072
100,0.28583035,2.3087642192840576,,5.353050661087036,2.1024834394454954,1.9859946370124817
200,0.28535968,2.171584057807922,,5.027611780166626,1.6329052925109864,1.657268762588501
300,0.28356653,2.1512096643447878,,4.691484546661377,1.4189727187156678,1.5074245929718018
400,0.2833206,2.136832070350647,,4.331399250030517,1.2987704396247863,1.424896204471588
500,0.28764272,2.1222224950790407,20.57229471206665,3.99369957447052,1.2138860464096068,1.328148365020752
600,0.2862112,2.1186216831207276,19.889022827148438,3.6619390487670898,1.1655771255493164,1.297881007194519
700,0.28325835,2.11014244556427,18.733461570739745,3.3783844232559206,1.1108238458633424,1.2711273193359376
800,0.28607818,2.1043582916259767,17.66413516998291,3.1340078830718996,1.0813132166862487,1.2274981021881104
900,0.28598586,2.1101603507995605,17.011997032165528,2.8968077898025513,1.049700915813446,1.1674871563911438
1000,0.28111747,2.1050687789916998,16.240568923950196,2.714196300506592,1.0367836833000184,1.1534811735153199
1100,0.28515995,2.097129702568054,15.710259628295898,2.5440428972244264,1.0060803771018982,1.1365023016929627
1200,0.28564256,2.093183159828186,15.403110599517822,2.395552086830139,0.9944185614585876,1.1183416366577148
1300,0.2820924,2.0952552556991577,15.192168617248536,2.2987371683120728,0.9898258566856384,1.0890249609947205
1400,0.28329736,2.0949000120162964,14.970550632476806,2.199590492248535,0.9670187354087829,1.0790634632110596
1500,0.28323662,2.082098460197449,14.698562526702881,2.101212215423584,0.9607319295406341,1.07099392414093
1600,0.27898479,2.0887657165527345,14.437196350097656,2.0324146151542664,0.9518630743026734,1.0545991778373718
1700,0.2847435,2.0888761043548585,14.191710376739502,1.9832061052322387,0.9454826533794403,1.0599574208259583
1800,0.2784214,2.087355065345764,13.82630968093872,1.9283542394638062,0.9374981164932251,1.0494133830070496
1900,0.28285438,2.096281576156616,13.250622272491455,1.8720180988311768,0.9270361661911011,1.0384154796600342
2000,0.285169,2.082754039764404,12.791465568542481,1.8406214714050293,0.922683185338974,1.0262683629989624
2100,0.281383,2.0858461380004885,12.555603218078613,1.7968527555465699,0.91339812874794,1.022189462184906
2200,0.28348505,2.078442668914795,12.248802375793456,1.7798367261886596,0.9170173883438111,1.026375138759613
2300,0.28190345,2.0822225332260134,11.825470733642579,1.7531219482421876,0.9157814502716064,1.0054998695850372
2400,0.28249273,2.074540376663208,11.598910903930664,1.7400250673294066,0.9092977702617645,1.0128879964351654
2500,0.28628516,2.075018787384033,11.403732585906983,1.7047064304351807,0.9067324936389923,1.0084530055522918
2600,0.28311667,2.0796706438064576,11.175950145721435,1.6971654295921326,0.8989792764186859,1.0123517751693725
2700,0.2826237,2.0678016901016236,10.92669219970703,1.6700462102890015,0.9026470601558685,1.0022838354110717
2800,0.2846479,2.0695849657058716,10.609856033325196,1.6608717083930968,0.8988587558269501,1.002004361152649
2900,0.28377324,2.0667918920516968,10.329034996032714,1.6424119830131532,0.8992017984390259,0.9999944806098938
3000,0.28207916,2.077738642692566,10.073546409606934,1.6399049282073974,0.8906377911567688,0.9994822800159454
3100,0.28369975,2.0728983163833616,10.021777725219726,1.6335897564888,0.9040420770645141,0.9779097080230713
3200,0.2821424,2.072104048728943,9.758085250854492,1.611782956123352,0.8811902225017547,0.9661188542842865
3300,0.2813963,2.0647381067276003,9.395829200744629,1.6067385077476501,0.8924673557281494,0.9663264155387878
3400,0.28355986,2.074570322036743,9.304815006256103,1.6056848526000977,0.8907287180423736,0.9752779841423035
3500,0.28774607,2.067778539657593,9.26709270477295,1.5920511960983277,0.891844755411148,0.9779150485992432
3600,0.2824623,2.0652642250061035,9.069045543670654,1.594536507129669,0.8867339074611664,0.9734436690807342
3700,0.2851054,2.07322359085083,8.827459621429444,1.5912338137626647,0.8875914752483368,0.9734664142131806
3800,0.282561,2.0763809204101564,8.620622825622558,1.581335759162903,0.8743941962718964,0.9662008047103882
3900,0.28404337,2.0652191400527955,8.552995109558106,1.5796035885810853,0.877518355846405,0.9770185887813568
4000,0.2813627,2.0644322872161864,8.338382339477539,1.5789967060089112,0.8884893953800201,0.9618970870971679
4100,0.28391474,2.071197772026062,8.001219034194946,1.5709211111068726,0.8829555153846741,0.9640624046325683
4200,0.28274682,2.0626866579055787,7.85339469909668,1.5683318972587585,0.8826902031898498,0.9578247845172883
4300,0.28580004,2.067872166633606,7.582955646514892,1.5621107697486878,0.8840710341930389,0.9558310091495514
4400,0.28587586,2.0684010982513428,7.401214170455932,1.5609946250915527,0.8809366226196289,0.957296633720398
4500,0.2824222,2.061572217941284,7.339290380477905,1.5684059262275696,0.8739696025848389,0.9542946219444275
4600,0.28478485,2.0648444652557374,7.181731796264648,1.564885151386261,0.8717377424240113,0.9527790546417236
4700,0.28422838,2.063998651504517,7.0613702774047855,1.5667069554328918,0.8764804601669312,0.9555798590183258
4800,0.28570715,2.0646959066390993,6.952606964111328,1.5615634322166443,0.8757338047027587,0.9434772610664368
4900,0.2803468,2.0641427040100098,6.766422748565674,1.5547512769699097,0.8808837294578552,0.9382080852985382
5000,0.28736013,2.0564647674560548,6.575523138046265,1.5572268843650818,0.874872213602066,0.9454312324523926
5100,0.2832409,2.0595606327056886,6.495409917831421,1.555779755115509,0.8760407447814942,0.9472397923469543
5200,0.28001848,2.052709221839905,6.337429046630859,1.5561578512191772,0.8701170802116394,0.9337754726409913
5300,0.28461415,2.059424805641174,6.082189559936523,1.547693920135498,0.8735022604465484,0.930718743801117
5400,0.28258127,2.0596614837646485,5.987435722351075,1.549452781677246,0.8709299504756928,0.9347388803958893
5500,0.28199944,2.065850281715393,5.812373352050781,1.5489323139190674,0.8704319715499877,0.928093034029007
5600,0.284257,2.0605923414230345,5.680032682418823,1.5384153366088866,0.8662341713905335,0.9254702210426331
5700,0.28447944,2.0607181072235106,5.5469735622406,1.541684103012085,0.8707495093345642,0.9220666646957397
5800,0.2861327,2.0566778421401977,5.508606386184693,1.545827901363373,0.8680745124816894,0.9376258432865143
5900,0.28477117,2.0645797729492186,5.391289758682251,1.5470248699188232,0.87486172914505,0.9203546822071076
6000,0.28345814,2.061243510246277,5.26989336013794,1.5303826570510863,0.8824054896831512,0.9127005934715271
6100,0.28179306,2.059539484977722,5.184982776641846,1.5479803919792174,0.8650925636291504,0.9092607438564301
6200,0.2819322,2.053554344177246,5.092969655990601,1.5450716733932495,0.8646636009216309,0.9135349810123443
6300,0.28603,2.057039427757263,5.032860946655274,1.5362847924232483,0.8693052887916565,0.9087838888168335
6400,0.28297207,2.0497676134109497,5.042078113555908,1.5471599817276,0.8634293258190155,0.917585951089859
6500,0.28602245,2.0548537492752077,5.0142721176147464,1.5377026319503784,0.8659570932388305,0.9149993300437927
6600,0.280732,2.0545870304107665,4.929015970230102,1.5365474820137024,0.8713124454021454,0.9026928544044495
6700,0.2831454,2.060087966918945,4.852427530288696,1.5372268319129945,0.861966335773468,0.9038947761058808
6800,0.2845984,2.0506913900375365,4.8531323909759525,1.5437188863754272,0.8722362399101258,0.8983494639396667
6900,0.28216606,2.0496983766555785,4.82242226600647,1.5396324753761292,0.8654502868652344,0.8956489264965057
7000,0.28529504,2.0528363943099976,4.792890834808349,1.5385902047157287,0.8701135098934174,0.897204476594925
7100,0.2848921,2.049618649482727,4.7758949279785154,1.5443305730819703,0.8675535023212433,0.9058525323867798
7200,0.28638357,2.0547759771347045,4.761223649978637,1.5500767350196838,0.8719115912914276,0.8990287899971008
7300,0.2873946,2.0467607259750364,4.776736307144165,1.536432921886444,0.8608274817466736,0.879738700389862
7400,0.2860007,2.0514692306518554,4.755785322189331,1.552001452445984,0.8714153409004212,0.8792873978614807
7500,0.2840073,2.0539066076278685,4.713413524627685,1.5509405374526977,0.8749588549137115,0.8876710712909699
7600,0.28787267,2.048919939994812,4.674872922897339,1.539120078086853,0.8599991261959076,0.8916523575782775
7700,0.28462803,2.058457136154175,4.66116361618042,1.5400225639343261,0.8688954651355744,0.8889551639556885
7800,0.28512156,2.059588170051575,4.660071468353271,1.5433465242385864,0.8657375335693359,0.8875674724578857
7900,0.2830245,2.0475836753845216,4.611437225341797,1.5352241158485413,0.865797758102417,0.8775476038455963
8000,0.2843823,2.0556932210922243,4.583273315429688,1.5424787998199463,0.876368123292923,0.8642310500144958
8100,0.28310353,2.055962014198303,4.5718742370605465,1.545231533050537,0.8651810228824616,0.8749695062637329
8200,0.2869972,2.052247166633606,4.493447589874267,1.5358388066291808,0.8729844748973846,0.8786403417587281
8300,0.28486723,2.052333211898804,4.473616743087769,1.5420505046844482,0.8590323328971863,0.871066290140152
8400,0.28100747,2.051708149909973,4.4298890113830565,1.5452918648719787,0.8638859212398529,0.8756678760051727
8500,0.2879091,2.051424026489258,4.317664337158203,1.5443201303482055,0.8706942141056061,0.8723064541816712
8600,0.28062588,2.0540354013442994,4.2647158145904545,1.5374369263648986,0.8661900222301483,0.8733404994010925
8700,0.2827974,2.0476322174072266,4.179289150238037,1.5418553471565246,0.8657997608184814,0.8772905349731446
8800,0.28598982,2.0524887084960937,4.087563300132752,1.5413305401802062,0.8700813293457031,0.871051836013794
8900,0.2805732,2.048941230773926,3.972018504142761,1.5411488175392152,0.8684093534946442,0.8719959318637848
9000,0.28334448,2.052493524551392,3.848953199386597,1.539654541015625,0.862540191411972,0.8773615419864654
9100,0.28792813,2.0445048809051514,3.774977707862854,1.542801070213318,0.8617814838886261,0.8656226336956024
9200,0.28817356,2.0526903867721558,3.643772602081299,1.5456116318702697,0.8635847687721252,0.8663860201835633
9300,0.2815972,2.0528008937835693,3.5866067886352537,1.5418949246406555,0.8717616438865662,0.8562914729118347
9400,0.28261223,2.049093794822693,3.479683828353882,1.5470056653022766,0.867370343208313,0.866711688041687
9500,0.28348058,2.043361043930054,3.3316228866577147,1.543207573890686,0.8699968516826629,0.8564225375652313
9600,0.28530186,2.0524866580963135,3.280330038070679,1.5464603304862976,0.8601179182529449,0.8571672677993775
9700,0.2872774,2.0443883180618285,3.1658675193786623,1.5306386590003966,0.8672170639038086,0.8548456430435181
9800,0.28308934,2.04752094745636,3.0703052043914796,1.5351166486740113,0.8647711157798768,0.8579966127872467
9900,0.28509197,2.040034604072571,2.9929092645645143,1.537490713596344,0.8724197387695313,0.8606401562690735
10000,0.2847488,2.045677089691162,2.9035168409347536,1.5354152083396913,0.8598221778869629,0.8597339212894439
10100,0.28482875,2.040960192680359,2.8020604848861694,1.5464067101478576,0.8662763833999634,0.8588656961917878
10200,0.28579077,2.0558045864105225,2.7402934074401855,1.5377394795417785,0.8631291210651397,0.8612897753715515
10300,0.28952312,2.053740048408508,2.697316360473633,1.5485377430915832,0.8671882092952728,0.8640177190303803
10400,0.28362048,2.0521846771240235,2.579080867767334,1.5415272116661072,0.8638614118099213,0.8451568841934204
10500,0.28933033,2.0432129859924317,2.5088870525360107,1.5294395565986634,0.86388099193573,0.8555787384510041
10600,0.2814849,2.048565673828125,2.457256007194519,1.5384779930114747,0.8613262057304383,0.8571431040763855
10700,0.28749475,2.0469608545303344,2.4091278314590454,1.543909215927124,0.8673691511154175,0.8498225450515747
10800,0.28643423,2.043475937843323,2.3689926862716675,1.5418001174926759,0.8594810485839843,0.8630889534950257
10900,0.28506875,2.047686767578125,2.311542248725891,1.538257360458374,0.8641154050827027,0.8609009921550751
11000,0.27934998,2.049833345413208,2.266156458854675,1.5375962257385254,0.8573086380958557,0.8660711228847504
11100,0.2828824,2.0504172086715697,2.2364235162734984,1.5403549194335937,0.8614664852619172,0.8519116699695587
11200,0.2832379,2.045971703529358,2.1739514112472533,1.5408193588256835,0.8649606585502625,0.8416014015674591
11300,0.28405064,2.047542142868042,2.14773576259613,1.5386959910392761,0.8555545091629029,0.854698258638382
11400,0.2876068,2.03939151763916,2.110298991203308,1.5363884687423706,0.8662143230438233,0.8483792603015899
11500,0.28307754,2.0482500076293944,2.0903549432754516,1.5481904029846192,0.8609515964984894,0.843252956867218
11600,0.2847333,2.0466225862503054,2.0491907596588135,1.5451446056365967,0.8707629263401031,0.854899650812149
11700,0.2843687,2.0454709053039553,2.0373600721359253,1.536209261417389,0.8786373376846314,0.8515437126159668
11800,0.28450862,2.043810486793518,2.015004587173462,1.5479254484176637,0.8722681760787964,0.8460658609867096
11900,0.28753,2.0428538084030152,1.993851888179779,1.546917235851288,0.8652599275112152,0.8528578281402588
12000,0.28164798,2.0451973915100097,1.9763814806938171,1.5344534039497375,0.863652104139328,0.8417157411575318
12100,0.2827458,2.042491912841797,1.9463582277297973,1.5333367943763734,0.8648519217967987,0.8423790991306305
12200,0.2847518,2.039644384384155,1.9259083032608033,1.540262758731842,0.85684654712677,0.8508455753326416
12300,0.287407,2.0324792861938477,1.9214812636375427,1.536080288887024,0.8556209862232208,0.8598641812801361
12400,0.28794974,2.046584391593933,1.903291928768158,1.5347490429878234,0.8653165817260742,0.8520287930965423
12500,0.28597707,2.046911287307739,1.8948310256004333,1.5421574234962463,0.8630935907363891,0.8433622121810913
12600,0.28480843,2.0422506093978883,1.883305048942566,1.527142834663391,0.8599435806274414,0.85635324716568
12700,0.28118387,2.045912480354309,1.8668607711791991,1.5281963348388672,0.8599884629249572,0.8448112726211547
12800,0.28521374,2.041234588623047,1.8687994956970215,1.5299770474433898,0.8583241164684295,0.8462145566940308
12900,0.2818184,2.0465728282928466,1.849581277370453,1.542765462398529,0.8583675384521484,0.8501058638095855
13000,0.28301516,2.047361207008362,1.8363669753074645,1.5359358310699462,0.8650280416011811,0.8575087428092957
13100,0.2841341,2.047322392463684,1.8336151480674743,1.536935043334961,0.8668889939785004,0.8494184017181396
13200,0.281411,2.0370590925216674,1.832472598552704,1.5367797374725343,0.86812664270401,0.848449432849884
13300,0.2886671,2.033770489692688,1.8396018624305726,1.5226670742034911,0.8699261724948884,0.848315292596817
13400,0.2826405,2.042572283744812,1.8175447940826417,1.5284855604171752,0.8633450925350189,0.8491514921188354
13500,0.29070237,2.045415163040161,1.8156216382980346,1.538799512386322,0.8706693232059479,0.8494559109210968
13600,0.28400055,2.042284607887268,1.8010149359703065,1.5422980070114136,0.8619435787200928,0.8470971584320068
13700,0.28666478,2.0414897441864013,1.8000060439109802,1.5365419030189513,0.8657790839672088,0.8529192328453064
13800,0.2799539,2.041849207878113,1.79715256690979,1.5458701252937317,0.8610810995101928,0.8469525337219238
13900,0.28622544,2.0373841285705567,1.7992577314376832,1.5306791305541991,0.867352432012558,0.839956271648407
14000,0.27967513,2.040990471839905,1.7770120620727539,1.533212411403656,0.8582163095474243,0.8427913665771485
14100,0.27979934,2.0444060564041138,1.7760574460029601,1.5389808177948,0.87071453332901,0.8468889057636261
14200,0.28832158,2.0376916885375977,1.7753904938697815,1.5349086403846741,0.8629136979579926,0.8495499312877655
14300,0.2828738,2.04081871509552,1.7671635270118713,1.538028860092163,0.8637500405311584,0.8471354305744171
14400,0.2844382,2.0344392538070677,1.775156557559967,1.5406008124351502,0.8639593303203583,0.8487358033657074
14500,0.28579232,2.0368622064590456,1.775880265235901,1.5395634055137635,0.8633877635002136,0.8447851479053498
14600,0.2872972,2.0352757930755616,1.767565083503723,1.5382325410842896,0.8607584655284881,0.8422925114631653
14700,0.28323743,2.037296485900879,1.7591661214828491,1.5456153392791747,0.8644870579242706,0.8403071999549866
14800,0.28209603,2.0475672006607057,1.749905252456665,1.5451751470565795,0.863668805360794,0.839554613828659
14900,0.2836164,2.0396908283233643,1.7615917444229126,1.5424420475959777,0.8604856848716735,0.8469225883483886
15000,0.28489515,2.033171367645264,1.7430258631706237,1.5384819746017455,0.8654078662395477,0.8468250215053559
15100,0.28387403,2.037553858757019,1.747763168811798,1.535815167427063,0.8656165361404419,0.8451789498329163
15200,0.28313455,2.039916515350342,1.74831964969635,1.5351659417152406,0.8702718257904053,0.8463528275489807
15300,0.2873603,2.037574815750122,1.7418960452079773,1.5365654468536376,0.8666576743125916,0.8515302062034606
15400,0.2848531,2.0413850069046022,1.7426801919937134,1.5344055533409118,0.8637932538986206,0.8482914388179779
15500,0.28281897,2.0403745651245115,1.7276252388954163,1.5340811491012574,0.873289680480957,0.8477645814418793
15600,0.280643,2.041637897491455,1.725189483165741,1.5414003133773804,0.8736420452594758,0.8438863754272461
15700,0.2827743,2.0430692434310913,1.7394852042198181,1.533601427078247,0.8668315649032593,0.8393123865127563
15800,0.28362077,2.0406103849411013,1.724807119369507,1.5347809553146363,0.867477685213089,0.8386594951152802
15900,0.28409347,2.0385269641876222,1.7263528823852539,1.5364025235176086,0.8577183187007904,0.8466639816761017
16000,0.28721696,2.043733835220337,1.7339139103889465,1.528016459941864,0.8623759150505066,0.8449798047542572
16100,0.2868913,2.0369923591613768,1.7392009139060973,1.537367081642151,0.8591915667057037,0.8456774175167083
16200,0.28532308,2.031902885437012,1.72385276556015,1.5400166869163514,0.862139630317688,0.8492805540561676
16300,0.28200245,2.035417151451111,1.7261655449867248,1.5267360925674438,0.8643906116485596,0.8390388548374176
16400,0.28466782,2.0317461490631104,1.7234920978546142,1.536049199104309,0.8633630752563477,0.8436106324195862
16500,0.28061894,2.0391836643218992,1.7183735966682434,1.5386001110076903,0.8655201673507691,0.8433422982692719
16600,0.2837967,2.033785367012024,1.7143218398094178,1.5339956879615784,0.8621645033359527,0.854804915189743
16700,0.28395873,2.0419328927993776,1.7164287209510802,1.5342670321464538,0.8627079725265503,0.8524147093296051
16800,0.28757256,2.0373204231262205,1.7036203622817994,1.5279347896575928,0.8641903221607208,0.8465605556964875
16900,0.28220007,2.0385187387466432,1.7080875158309936,1.527093267440796,0.8605239391326904,0.8480639398097992
17000,0.2842898,2.0391225814819336,1.7123014450073242,1.5370773792266845,0.8587877154350281,0.8468082785606384
17100,0.28631896,2.0329978227615357,1.712940502166748,1.5263307094573975,0.8689364552497864,0.8426056563854217
17200,0.28425145,2.037371850013733,1.7129313945770264,1.528494930267334,0.8636471390724182,0.84283926486969
17300,0.28267118,2.03125479221344,1.7079487681388854,1.5307724475860596,0.8614573836326599,0.8434144198894501
17400,0.2840268,2.0430054903030395,1.7111863255500794,1.541522216796875,0.8641519963741302,0.8419569432735443
17500,0.28384236,2.036598467826843,1.7075990080833434,1.5330821514129638,0.8609365344047546,0.8461512982845306
17600,0.28245494,2.0401916980743406,1.7117733836174012,1.5362412452697753,0.8603772819042206,0.8423702120780945
17700,0.28126895,2.0395344495773315,1.7072765469551086,1.5374271631240846,0.8632363617420197,0.8379368126392365
17800,0.28222072,2.042490243911743,1.7033658981323243,1.53724867105484,0.8652589857578278,0.8501991152763366
17900,0.28543645,2.036589002609253,1.7034432649612428,1.5339848875999451,0.8657609641551971,0.8408726215362549
18000,0.2851716,2.0386701822280884,1.69044349193573,1.5431797742843627,0.8614279985427856,0.8478382170200348
18100,0.28476936,2.0385050058364866,1.7007556080818176,1.533833122253418,0.8712791323661804,0.8505661010742187
18200,0.27939504,2.0347559452056885,1.7036410450935364,1.5358661770820619,0.8693301439285278,0.8431430459022522
18300,0.28442436,2.0381561279296876,1.6997763752937316,1.5433816075325013,0.8693559110164643,0.8469174683094025
18400,0.28426352,2.041507196426392,1.699727725982666,1.5338847041130066,0.862744951248169,0.8490766882896423
18500,0.28659773,2.037507724761963,1.7019368410110474,1.5271482586860656,0.8688582360744477,0.8464638352394104
18600,0.2831534,2.037525200843811,1.692398738861084,1.5317216038703918,0.8664810955524445,0.8426439702510834
18700,0.28517622,2.0350004196166993,1.6991908192634582,1.5361899733543396,0.8599110662937164,0.8352850496768951
18800,0.28198797,2.037913966178894,1.6958067417144775,1.534531259536743,0.8623251438140869,0.8515803992748261
18900,0.28568166,2.0348627090454103,1.6801412224769592,1.5400641560554504,0.8640469551086426,0.8366600096225738
19000,0.28453705,2.0379464626312256,1.6994328022003173,1.5392717838287353,0.8620619475841522,0.8478131175041199
19100,0.28495303,2.034835171699524,1.6902520775794982,1.534293782711029,0.8635580480098725,0.8422269821166992
19200,0.2870056,2.0330955028533935,1.6980988383293152,1.5297633409500122,0.8621496498584748,0.8466681838035583
19300,0.28602615,2.0315804481506348,1.6992348432540894,1.536048948764801,0.8609375178813934,0.8410300433635711
19400,0.28428772,2.0393737316131593,1.6997057914733886,1.533624494075775,0.8604893147945404,0.83635213971138
19500,0.2836043,2.029660964012146,1.6974337816238403,1.5409777998924254,0.8673418045043946,0.8392849385738372
19600,0.28560385,2.0357797622680662,1.6917934536933898,1.5322151899337768,0.8633767247200013,0.8471061885356903
19700,0.2856425,2.033802533149719,1.6919713139533996,1.5355368614196778,0.8667419135570527,0.8469364285469055
19800,0.28336135,2.028555464744568,1.7019945502281189,1.5356234073638917,0.866301167011261,0.8423897385597229
19900,0.2828048,2.032837080955505,1.690664565563202,1.5402294516563415,0.8664085924625397,0.8431733787059784
20000,0.28087902,2.035601806640625,1.6906414389610291,1.538960373401642,0.8645479679107666,0.8441214263439178
20100,0.2788839,2.0358023405075074,1.6895203113555908,1.539823055267334,0.8594760358333587,0.8517018675804138
20200,0.28730693,2.0341631889343263,1.6847315073013305,1.5351134896278382,0.8601912379264831,0.8534346103668213
20300,0.28418973,2.0394392251968383,1.6791456937789917,1.5357876539230346,0.8605874180793762,0.8511524379253388
20400,0.28256777,2.034141707420349,1.685938584804535,1.5260201930999755,0.866857260465622,0.8458847045898438
20500,0.28181532,2.0337809562683105,1.6856815934181213,1.5348339796066284,0.8647387564182282,0.8403095006942749
20600,0.28240746,2.0345306158065797,1.6876934051513672,1.5375081539154052,0.8600880205631256,0.8459226608276367
20700,0.28595167,2.044242429733276,1.6857504367828369,1.5385953068733216,0.8680008769035339,0.8520924091339112
20800,0.28199786,2.0363300323486326,1.6765669941902162,1.528739595413208,0.8648743808269501,0.8516294300556183
20900,0.28400892,2.0332436323165894,1.6968974828720094,1.5392804980278014,0.8656665086746216,0.8381984829902649
21000,0.2863387,2.0344427585601808,1.6943565011024475,1.5276168942451478,0.8612339675426484,0.8455301940441131
21100,0.28874117,2.0304955005645753,1.6845123291015625,1.534118616580963,0.8562086343765258,0.849964839220047
21200,0.27959508,2.0297185659408568,1.6741302013397217,1.5375656008720398,0.8603126406669617,0.8481382012367249
21300,0.2832591,2.031904911994934,1.6872222900390625,1.5231040477752686,0.8610543847084046,0.8487257957458496
21400,0.28372794,2.032108950614929,1.6839174032211304,1.5392293572425841,0.8626438498497009,0.8465957403182983
21500,0.28195405,2.0349546909332275,1.6752894282341004,1.5306723833084106,0.8562682211399079,0.8448618531227112
21600,0.28519097,2.029567003250122,1.6799190521240235,1.5299387574195862,0.8611147344112396,0.8427682876586914
21700,0.28352228,2.0304523229599,1.6675067782402038,1.5424979209899903,0.8623149871826172,0.8427059829235077
21800,0.28780693,2.0310322999954225,1.6818560481071472,1.5337873935699462,0.8612522721290589,0.845703762769699
21900,0.28429672,2.03113169670105,1.680638313293457,1.5336867928504945,0.860264128446579,0.8370727658271789
22000,0.28315192,2.0286673307418823,1.6841275215148925,1.5345839619636537,0.8562768757343292,0.8453091263771058
22100,0.2828508,2.035551834106445,1.681471574306488,1.5295102000236511,0.8667738795280456,0.8482166171073914
22200,0.28531697,2.041021299362183,1.677163028717041,1.5310493111610413,0.8544223129749298,0.841726291179657
22300,0.2818657,2.0321078538894652,1.6702999711036681,1.535852599143982,0.8609878718852997,0.841197407245636
22400,0.2835086,2.0377453804016112,1.6744053959846497,1.5342453479766847,0.8599088370800019,0.8433220565319062
22500,0.2843394,2.038464379310608,1.672855544090271,1.5325808644294738,0.8566425740718842,0.845570296049118
22600,0.28833982,2.0295087099075317,1.6722036361694337,1.5325559616088866,0.8611885607242584,0.8361423313617706
22700,0.28588682,2.0384177684783937,1.6701903581619262,1.5366060614585877,0.8619986176490784,0.8532753109931945
22800,0.2853339,2.025557112693787,1.6766568899154664,1.536822545528412,0.8666996777057647,0.8467509031295777
22900,0.28067502,2.03109188079834,1.6668705582618712,1.5387971520423889,0.8655842423439026,0.8610892713069915
23000,0.2842476,2.0320098638534545,1.6731936454772949,1.5361255884170533,0.8620455205440521,0.8430628836154938
23100,0.28090015,2.038669466972351,1.6788382649421691,1.5408875465393066,0.8646095991134644,0.8386448502540589
23200,0.28575334,2.0359940052032472,1.6710147142410279,1.5344502568244933,0.8653944909572602,0.8447572350502014
23300,0.28306392,2.0365939855575563,1.682263684272766,1.5358894109725951,0.8587104022502899,0.8573387205600739
23400,0.28650448,2.030638408660889,1.6755428075790406,1.5291555166244506,0.8608401477336883,0.8464435160160064
23500,0.28695184,2.0324881792068483,1.6592225432395935,1.5385305285453796,0.866990715265274,0.8459340572357178
23600,0.28616866,2.036214733123779,1.6608091354370118,1.5434094667434692,0.8643773853778839,0.8419744074344635
23700,0.28409728,2.030649018287659,1.677243185043335,1.5343148589134217,0.8611131072044372,0.8393582582473755
23800,0.28352952,2.034246039390564,1.6688435316085815,1.5406240701675415,0.8641237795352936,0.8396443367004395
23900,0.2849236,2.035204553604126,1.668291449546814,1.540401577949524,0.8643427491188049,0.8432719290256501
24000,0.28517932,2.0280066251754763,1.6716771841049194,1.5269017100334168,0.8637221336364747,0.8434431195259094
24100,0.28132123,2.0302146434783936,1.676407814025879,1.5374147295951843,0.8655680656433106,0.8420217275619507
24200,0.28191045,2.0403429746627806,1.6687345385551453,1.5339214563369752,0.8643314898014068,0.8459306418895721
24300,0.28463817,2.0320170164108275,1.6681158661842346,1.5442263722419738,0.8667340278625488,0.8391715347766876
24400,0.28650245,2.03005428314209,1.6644397020339965,1.5396504402160645,0.8674930930137634,0.8449892222881317
24500,0.28516465,2.0319719552993774,1.6690496921539306,1.5355564832687378,0.8666915595531464,0.8456442952156067
24600,0.28475815,2.029924917221069,1.6678042531013488,1.5345494151115417,0.8601913332939148,0.8514563918113709
24700,0.2847384,2.0282824754714968,1.6604379057884215,1.5357248544692994,0.864010363817215,0.8445913672447205
24800,0.28617936,2.0291138648986817,1.6649469971656798,1.5299186944961547,0.8676669597625732,0.8475508332252503
24900,0.28488865,2.028295564651489,1.6625229597091675,1.527242112159729,0.8624772787094116,0.8456727743148804
25000,0.28124982,2.0341017484664916,1.6654829740524293,1.5379961609840394,0.8647129893302917,0.8508985757827758
25100,0.2877323,2.0333821296691896,1.6516642451286316,1.5335908889770509,0.8755069434642792,0.847578513622284
25200,0.2810614,2.0365101099014282,1.6689161777496337,1.5382768869400025,0.868143105506897,0.8441707193851471
25300,0.28340414,2.0283303260803223,1.6722317814826966,1.5315547943115235,0.8698611795902252,0.852859514951706
25400,0.28561133,2.0221653461456297,1.6639903783798218,1.533931279182434,0.8651972353458405,0.8487974643707276
25500,0.28696957,2.038090229034424,1.6628854870796204,1.5283813714981078,0.8614584863185882,0.8450223267078399
25600,0.2837619,2.030860924720764,1.6588510870933533,1.5234804630279541,0.8603283405303955,0.8392559349536896
25700,0.2826027,2.033320426940918,1.655068278312683,1.5436824321746827,0.8605215311050415,0.8363771498203277
25800,0.28639764,2.031378650665283,1.6589752078056335,1.5325974225997925,0.8666534841060638,0.8411075055599213
25900,0.2860455,2.027361273765564,1.6638225674629212,1.53849538564682,0.8653309881687165,0.8522980570793152
26000,0.282443,2.0274242639541624,1.6601210713386536,1.5373234629631043,0.8652060210704804,0.8466532170772553
26100,0.28306952,2.0274103403091432,1.6736114382743836,1.5410029530525207,0.8710820019245148,0.8538378834724426
26200,0.2870161,2.0271801471710207,1.6610127091407776,1.5320151805877686,0.8683443188667297,0.8417021453380584
26300,0.28331524,2.0373321056365965,1.6530802130699158,1.5342321276664734,0.8683470904827117,0.8541143059730529
26400,0.2824006,2.034484791755676,1.65875403881073,1.531493866443634,0.8575839757919311,0.8492781519889832
26500,0.2822725,2.035376787185669,1.6487255930900573,1.530827558040619,0.8608742177486419,0.8412381529808044
26600,0.28735334,2.039577078819275,1.67052720785141,1.5355791687965392,0.8611328184604645,0.8429520785808563
26700,0.28480586,2.0284378051757814,1.6654885768890382,1.5316056847572326,0.8620065152645111,0.8427529811859131
26800,0.2838292,2.0294692277908326,1.6580913543701172,1.5403433918952942,0.872334235906601,0.8435786187648773
26900,0.28060982,2.0288525104522703,1.6718512415885924,1.5358888745307921,0.8633752822875976,0.8437707483768463
27000,0.28283444,2.0271709680557253,1.655041790008545,1.5316062808036803,0.8724878609180451,0.8405009508132935
27100,0.28219256,2.0314406394958495,1.654968225955963,1.5344313859939576,0.8721516728401184,0.8437763214111328
27200,0.28336573,2.0319348096847536,1.6627578616142273,1.5327042937278748,0.8773599147796631,0.8503026783466339
27300,0.2817158,2.0282485723495483,1.645991027355194,1.541330349445343,0.876006942987442,0.8534449756145477
27400,0.28286657,2.030902123451233,1.6548167228698731,1.5349748611450196,0.8605627238750457,0.8494159340858459
27500,0.2813062,2.020876908302307,1.6679232597351075,1.5356184720993042,0.862206757068634,0.8459225237369538
27600,0.28418428,2.027138686180115,1.6465556502342225,1.5357519268989563,0.8630193173885345,0.8446782052516937
27700,0.28168413,2.027558994293213,1.652009117603302,1.5291099667549133,0.8605608880519867,0.8396526634693146
27800,0.28368083,2.0285346031188967,1.654646360874176,1.5389001011848449,0.8688546121120453,0.8435408174991608
27900,0.28718513,2.031486463546753,1.6415778517723083,1.5346893548965455,0.859826385974884,0.8414045810699463
28000,0.2791249,2.026119422912598,1.652262568473816,1.53308447599411,0.8713072538375854,0.8414376974105835
28100,0.28582805,2.0269948720932005,1.6442226886749267,1.5339666247367858,0.8634846568107605,0.8444601178169251
28200,0.28630427,2.029804491996765,1.653004276752472,1.5289751172065735,0.8656197488307953,0.8452410280704499
28300,0.2839251,2.0344778537750243,1.6614431619644165,1.5330939054489137,0.867433613538742,0.8468765318393707
28400,0.28478745,2.0391412496566774,1.6461330652236938,1.5266969203948975,0.8612763345241546,0.8397136092185974
28500,0.28148958,2.0353476285934446,1.6449368000030518,1.534760320186615,0.8718000888824463,0.8510561943054199
28600,0.28435424,2.035055637359619,1.6470407009124757,1.5294820308685302,0.871321302652359,0.8475153863430023
28700,0.28286535,2.026189398765564,1.6486327052116394,1.5370846271514893,0.8690087378025055,0.8400881052017212
28800,0.2857298,2.0226041793823244,1.6575933814048767,1.5385196447372436,0.861487752199173,0.8384275496006012
28900,0.28488722,2.03535737991333,1.6607131958007812,1.526034939289093,0.8546079814434051,0.8411729037761688
29000,0.27715415,2.032632923126221,1.6556050181388855,1.5310726642608643,0.8608655452728271,0.8431920051574707
29100,0.28547165,2.0353947639465333,1.6465229630470275,1.5367134809494019,0.8633282601833343,0.8406982898712159
29200,0.28739828,2.032364559173584,1.6554736733436584,1.5339113354682923,0.863605260848999,0.8447685897350311
29300,0.2831729,2.0224538803100587,1.641563928127289,1.5461966514587402,0.861315256357193,0.8468922257423401
29400,0.28814936,2.0249346017837526,1.6387322187423705,1.5402458310127258,0.8633973121643066,0.8428829193115235
29500,0.28504428,2.027049207687378,1.6429589867591858,1.5351901531219483,0.8664411962032318,0.8411127150058746
29600,0.2802893,2.024433660507202,1.649549388885498,1.535417914390564,0.8641011238098144,0.8517134070396424
29700,0.27982125,2.0331255912780763,1.6377925515174865,1.5342314124107361,0.8526765763759613,0.8427790820598602
29800,0.28388864,2.027069163322449,1.6448768854141236,1.5271489381790162,0.8585029542446136,0.8438397645950317
29900,0.28714618,2.027319812774658,1.637655770778656,1.5275642037391663,0.8536244213581086,0.8434822022914886
30000,0.2834877,2.0271127939224245,1.6496220350265502,1.5341873168945312,0.8592359900474549,0.8522839546203613
30100,0.28061068,2.02582643032074,1.6487607836723328,1.526269793510437,0.862268739938736,0.8343250513076782
30200,0.28532073,2.028986120223999,1.6489606976509095,1.5269233584403992,0.8652948617935181,0.8402305006980896
30300,0.28525382,2.029033398628235,1.645411479473114,1.539173173904419,0.861450457572937,0.838284969329834
30400,0.28181463,2.026858854293823,1.6489839911460877,1.536277985572815,0.8601052761077881,0.8478575229644776
30500,0.281615,2.026031017303467,1.6414653301239013,1.541839838027954,0.8677089869976043,0.8557352185249328
30600,0.28650644,2.0280173778533936,1.6540796160697937,1.5327706575393676,0.8601613223552704,0.8455522358417511
30700,0.2833476,2.0290490865707396,1.6403103709220885,1.5303500413894653,0.8534895002841949,0.8444893538951874
30800,0.2845763,2.027434778213501,1.638946497440338,1.5295451521873473,0.8601905465126037,0.844459742307663
30900,0.2824996,2.036258268356323,1.648823893070221,1.5339703679084777,0.856232887506485,0.8437758147716522
31000,0.28034297,2.0259936332702635,1.644144630432129,1.5252137064933777,0.8602517127990723,0.8456745922565461
31100,0.2834409,2.031260943412781,1.6355655074119568,1.5281672716140746,0.8587597668170929,0.8490040361881256
31200,0.284946,2.0315621376037596,1.646536910533905,1.5362907290458678,0.8677311301231384,0.8410594463348389
31300,0.28405815,2.021804928779602,1.6389840602874757,1.535969364643097,0.864135491847992,0.8427641987800598
31400,0.28829235,2.026454281806946,1.6410659909248353,1.5345120310783387,0.8582933008670807,0.8461467623710632
31500,0.2856945,2.0290865182876585,1.641202461719513,1.531355905532837,0.8584445476531982,0.8499600112438201
31600,0.2821626,2.0265135049819945,1.6441462755203247,1.5339622735977172,0.8519664824008941,0.8453392326831818
31700,0.28537074,2.0345935821533203,1.6444042205810547,1.5330158114433288,0.8635337829589844,0.854533976316452
31800,0.2848165,2.0305790185928343,1.6404975056648254,1.5350740432739258,0.8612858295440674,0.8408101439476013
31900,0.28368226,2.0284053325653075,1.642253005504608,1.534315013885498,0.8607036828994751,0.8468057096004487
32000,0.28640813,2.033890891075134,1.6482855677604675,1.535666048526764,0.8709368526935577,0.8463307321071625
32100,0.28413123,2.027276802062988,1.6467269778251648,1.5259774923324585,0.8681080639362335,0.8494583249092102
32200,0.28465682,2.027783727645874,1.6425985455513001,1.527132272720337,0.8569541811943054,0.8443189680576324
32300,0.28430688,2.030688428878784,1.6530994296073913,1.5270051121711732,0.8680150628089904,0.8300087809562683
32400,0.286892,2.0282603025436403,1.6449822068214417,1.5271549701690674,0.8672079265117645,0.8482216119766235
32500,0.28430492,2.0329543352127075,1.6380282282829284,1.5312610626220704,0.864437586069107,0.843371307849884
32600,0.28525847,2.0300355911254884,1.6391122817993165,1.5352713823318482,0.8660610377788543,0.8449844300746918
32700,0.28593224,2.027341055870056,1.635879600048065,1.5288227677345276,0.8644853174686432,0.8445635795593261
32800,0.28632557,2.0319764852523803,1.6486490488052368,1.528885304927826,0.862511670589447,0.8394604682922363
32900,0.28504646,2.022991156578064,1.6471313834190369,1.5302124857902526,0.8671368658542633,0.8460963845252991
33000,0.28272092,2.022656273841858,1.6436545372009277,1.5348029136657715,0.8651162445545196,0.8451513290405274
33100,0.28204164,2.0275912284851074,1.6419072270393371,1.525022292137146,0.8668492555618286,0.8493073940277099
33200,0.2845164,2.029864716529846,1.6388609647750854,1.5382255077362061,0.8676342904567719,0.841869306564331
33300,0.28135878,2.0320186376571656,1.64099942445755,1.5270240306854248,0.8554222166538239,0.8395196795463562
33400,0.286485,2.0250558376312258,1.6401543617248535,1.526155424118042,0.8626294791698456,0.8413907408714294
33500,0.28287858,2.035809779167175,1.6445482850074769,1.5356897115707397,0.860271441936493,0.8452086865901947
33600,0.2862231,2.0222660064697267,1.6454068899154664,1.5406011700630189,0.8634677410125733,0.8376991271972656
33700,0.28215057,2.023472046852112,1.6497641801834106,1.530713152885437,0.8678772568702697,0.8417145907878876
33800,0.2833157,2.032185196876526,1.635689413547516,1.5366132855415344,0.8698642969131469,0.8428546011447906
33900,0.28595656,2.02786705493927,1.637855017185211,1.5181181311607361,0.8623716533184052,0.8433992683887481
34000,0.28630725,2.0275680780410767,1.64129558801651,1.5298542261123658,0.8553185105323792,0.847474205493927
34100,0.28385228,2.028196096420288,1.6340983033180236,1.5349257349967957,0.8651595711708069,0.8453625261783599
34200,0.28598267,2.0354286670684814,1.6264277219772338,1.537846064567566,0.8643967270851135,0.843309473991394
34300,0.28070375,2.0279802322387694,1.6397434234619142,1.5358042955398559,0.8631638944149017,0.8428634405136108
34400,0.28282443,2.0281840562820435,1.6335551023483277,1.544356346130371,0.8599423706531525,0.8392691671848297
34500,0.2836487,2.026578664779663,1.6276235818862914,1.5275822877883911,0.8631895005702972,0.8433395147323608
34600,0.28575614,2.0268237590789795,1.6392367243766786,1.5280832529067994,0.8681248843669891,0.8522638976573944
34700,0.28682324,2.025981068611145,1.6408905982971191,1.532851552963257,0.856370598077774,0.8464295983314514
34800,0.28157753,2.033807635307312,1.633604609966278,1.535857915878296,0.858109849691391,0.8455708503723145
34900,0.28634688,2.030950355529785,1.643409550189972,1.5329634070396423,0.8676695227622986,0.8394712686538697
35000,0.28353414,2.023242878913879,1.6464892506599427,1.5348873257637023,0.8728577136993408,0.8411838412284851
35100,0.28432736,2.0227165699005125,1.6377907037734984,1.5321705102920533,0.8671816289424896,0.8473230004310608
35200,0.2844997,2.02747061252594,1.6335365653038025,1.5267175674438476,0.8651828408241272,0.8435114622116089
35300,0.28479987,2.0312193632125854,1.638477861881256,1.523684573173523,0.8615078568458557,0.8436899006366729
35400,0.28393504,2.0249944925308228,1.6309341430664062,1.5369223833084107,0.858856338262558,0.8472775042057037
35500,0.2794366,2.0278608322143556,1.6303399562835694,1.5328255414962768,0.8627487599849701,0.8408878028392792
35600,0.28626508,2.0343786001205446,1.6378769993782043,1.531405782699585,0.8659164071083069,0.8356912136077881
35700,0.28655976,2.0267518758773804,1.6310272812843323,1.5413315296173096,0.8666288912296295,0.8428403854370117
35800,0.28517392,2.02961950302124,1.6321480870246887,1.5282698154449463,0.8611351191997528,0.839966481924057
35900,0.2822281,2.033132767677307,1.6330946803092956,1.524496328830719,0.862235713005066,0.8485496640205383
36000,0.28453752,2.030144762992859,1.6276552200317382,1.5296099305152893,0.861160957813263,0.8529329478740693
36100,0.28578645,2.033309555053711,1.6279636025428772,1.5365349054336548,0.8615085780620575,0.845901882648468
36200,0.29057115,2.0189398288726808,1.6350666880607605,1.5306551814079286,0.8560014843940735,0.8409059107303619
36300,0.28145084,2.0228572607040407,1.6287436723709106,1.5287019729614257,0.8529939591884613,0.840897262096405
36400,0.28270596,2.0270668983459474,1.6303327560424805,1.5219374418258667,0.8648182690143585,0.8454402685165405
36500,0.28260434,2.0224972486495973,1.6354514956474304,1.542100155353546,0.877811586856842,0.840254271030426
36600,0.28387934,2.02791850566864,1.6361162066459656,1.5322301745414735,0.8635746836662292,0.8506549000740051
36700,0.28661367,2.026879358291626,1.6310341238975525,1.5239959955215454,0.8598134636878967,0.8432438194751739
36800,0.28511876,2.0307923316955567,1.634788489341736,1.537233328819275,0.8685040950775147,0.8436998128890991
36900,0.283354,2.025358557701111,1.6435266256332397,1.5339398026466369,0.8682029664516449,0.8466571211814881
37000,0.2858478,2.0195257902145385,1.631594753265381,1.534998095035553,0.8541159093379974,0.8410806834697724
37100,0.28078997,2.030075740814209,1.626897430419922,1.539402425289154,0.8659998178482056,0.8378257811069488
37200,0.2839776,2.027618646621704,1.6237288117408752,1.5328837037086487,0.8651413559913635,0.8404609501361847
37300,0.28648505,2.0271576404571534,1.6255701899528503,1.533497405052185,0.8627093136310577,0.8445841789245605
37400,0.28471977,2.0281532764434815,1.6225303053855895,1.5352504253387451,0.8655678927898407,0.843116021156311
37500,0.2847541,2.0294562101364138,1.6215710520744324,1.5327797055244445,0.8600751459598541,0.8418269693851471
37600,0.28561205,2.020404744148254,1.6337738275527953,1.536423099040985,0.8631495714187623,0.8428503692150116
37700,0.2854065,2.024548316001892,1.6330479502677917,1.5435785889625548,0.8690682232379914,0.8445570051670075
37800,0.284099,2.0223074197769164,1.6318249583244324,1.5359374046325684,0.8621894776821136,0.851851087808609
37900,0.28567842,2.027203178405762,1.6360798597335815,1.5367655992507934,0.8642918527126312,0.851693719625473
38000,0.28815395,2.0263500452041625,1.6259058833122253,1.5385506868362426,0.8683143377304077,0.8442521333694458
38100,0.28924644,2.026747703552246,1.6329293727874756,1.5405128836631774,0.8739050209522248,0.8491152465343476
38200,0.28231388,2.0331156492233275,1.6397268056869507,1.530991518497467,0.8691600024700165,0.8396392345428467
38300,0.28742182,2.034088921546936,1.6375091195106506,1.5303344011306763,0.8695148348808288,0.8483714461326599
38400,0.28277782,2.0282566070556642,1.6263480186462402,1.5277223467826844,0.8596035778522492,0.8457454562187194
38500,0.28210267,2.0229698181152345,1.622152614593506,1.5323747515678405,0.8702883124351501,0.8433621287345886
38600,0.2831977,2.02203311920166,1.621010971069336,1.5326181292533874,0.8669221818447113,0.8513393998146057
38700,0.2837928,2.0242943286895754,1.627098524570465,1.5353338360786437,0.8633004128932953,0.8578318655490875
38800,0.28111446,2.023964762687683,1.6301849246025086,1.5351365327835083,0.8637149870395661,0.8472265005111694
38900,0.2816401,2.028436374664307,1.6266737580299377,1.5296158194541931,0.8637484312057495,0.8559621632099151
39000,0.2807103,2.0298171281814574,1.622677993774414,1.5219492673873902,0.8608494877815247,0.8587290465831756
39100,0.28665978,2.020378255844116,1.6390926361083984,1.535961377620697,0.8646957099437713,0.8474989473819733
39200,0.27958176,2.020712423324585,1.633284854888916,1.5338455200195313,0.8613791406154633,0.8492665112018585
39300,0.28166056,2.0192241787910463,1.6268006563186646,1.5348647356033325,0.8663737714290619,0.8443786680698395
39400,0.2841043,2.0265892267227175,1.6281715393066407,1.5327815055847167,0.8747490525245667,0.8538048505783081
39500,0.2854911,2.033215951919556,1.626115334033966,1.5296723961830139,0.8670236825942993,0.8521582424640656
39600,0.28455955,2.0236523151397705,1.6308114409446717,1.5383822083473206,0.8693317472934723,0.8517550826072693
39700,0.2884253,2.0282562732696534,1.6200990557670594,1.539303147792816,0.8645283162593842,0.8421231031417846
39800,0.2842574,2.028177189826965,1.6284547686576842,1.5397244930267333,0.8678418576717377,0.8466995239257813
39900,0.2875021,2.0302154541015627,1.6285542726516724,1.5370832324028014,0.8614755392074585,0.8490660965442658
40000,0.2800509,2.027747106552124,1.6229860424995421,1.5330059289932252,0.8630455613136292,0.8480929076671601
40100,0.284895,2.0313289165496826,1.6231614828109742,1.5354365944862365,0.8617557287216187,0.8513618648052216
40200,0.28436622,2.0303470134735107,1.6330885410308837,1.53118736743927,0.8575490772724151,0.8384464085102081
40300,0.2881805,2.0231540203094482,1.6269278883934022,1.5392661094665527,0.8671955466270447,0.8432405591011047
40400,0.2853206,2.035138750076294,1.6270420551300049,1.5381515264511108,0.8636885046958923,0.8458741784095765
40500,0.28780818,2.0277960300445557,1.6199609160423278,1.5227941632270814,0.8687435805797576,0.8473242700099946
40600,0.28287986,2.024141049385071,1.62293701171875,1.5235745429992675,0.8669698119163514,0.8383377909660339
40700,0.28311327,2.028014087677002,1.6292304992675781,1.5371156334877014,0.8690454840660096,0.8498093068599701
40800,0.28423792,2.0323649644851685,1.6103181838989258,1.5270176172256469,0.8694552958011628,0.8386760830879212
40900,0.28552538,2.032743787765503,1.6134591817855835,1.5257437348365783,0.8719037890434265,0.8414069175720215
41000,0.283928,2.0259850025177,1.617063081264496,1.5276337146759034,0.8702263832092285,0.8432075142860412
41100,0.28520605,2.0320142030715944,1.6172085523605346,1.5334214925765992,0.8589465081691742,0.8372718095779419
41200,0.28454497,2.0281610250473023,1.6354547977447509,1.5305486798286438,0.8670994281768799,0.8449486494064331
41300,0.28543097,2.031629133224487,1.6391739964485168,1.5271292686462403,0.8629695653915406,0.8442340433597565
41400,0.28352246,2.038350534439087,1.6276969075202943,1.5277946949005128,0.8670228064060211,0.845450896024704
41500,0.28323025,2.0252425909042358,1.6155858159065246,1.5282215833663941,0.8614061117172241,0.8474066972732544
41600,0.28408533,2.022217559814453,1.6129417538642883,1.5337642192840577,0.8643844068050385,0.8447090685367584
41700,0.28390607,2.029914402961731,1.6177891969680787,1.5234970808029176,0.8599793553352356,0.8479666531085968
41800,0.28587973,2.0293702363967894,1.6261627435684205,1.5323084831237792,0.8617552101612092,0.8453535735607147
41900,0.28598693,2.0312109708786013,1.6305643320083618,1.524600124359131,0.8617763221263885,0.8452028810977936
42000,0.28314197,2.0247421979904177,1.6217260956764221,1.534585177898407,0.856942081451416,0.8480603516101837
42100,0.2840138,2.0244243860244753,1.6133580088615418,1.531318235397339,0.8513831317424774,0.8504664659500122
42200,0.28301793,2.0258601665496827,1.6225934267044066,1.5265199065208435,0.8581907033920289,0.8398246109485626
42300,0.28396353,2.0210933685302734,1.6189743638038636,1.531826663017273,0.8634207367897033,0.8463519155979157
42400,0.2846262,2.026772713661194,1.6236186861991881,1.5304123520851136,0.8645694613456726,0.8405913770198822
42500,0.28325167,2.0320250034332275,1.6193450212478637,1.53683443069458,0.8736973583698273,0.8349188506603241
42600,0.2870345,2.0277080297470094,1.6172264456748962,1.5354270100593568,0.858339911699295,0.841140615940094
42700,0.28405255,2.0260252475738527,1.6181541323661803,1.524628496170044,0.8620866179466248,0.846229201555252
42800,0.28339407,2.0212679386138914,1.6233192443847657,1.5367318272590638,0.8651496648788453,0.8411626040935516
42900,0.2829551,2.0254725933074953,1.6237082004547119,1.530155599117279,0.861985957622528,0.84214186668396
43000,0.28271532,2.025724196434021,1.6188154101371766,1.5255717039108276,0.8598339915275574,0.8417286038398742
43100,0.28434342,2.0279943227767943,1.6250987648963928,1.5313892841339112,0.8634861230850219,0.8372862637042999
43200,0.28841722,2.028287982940674,1.6138923287391662,1.5323124766349792,0.8642286121845245,0.840173316001892
43300,0.28157178,2.0251527070999145,1.6199501276016235,1.5296182513237,0.8703198194503784,0.847472482919693
43400,0.2854027,2.0277363300323485,1.6230431914329528,1.5232039213180542,0.8701615750789642,0.8430838227272034
43500,0.2891897,2.029613399505615,1.6093399405479432,1.5305951356887817,0.8641074895858765,0.8420037209987641
43600,0.28389773,2.026832103729248,1.609539544582367,1.5294849753379822,0.8652523696422577,0.8465820908546448
43700,0.2829042,2.0291085243225098,1.61836439371109,1.5253880262374877,0.8577613055706024,0.8484568059444427
43800,0.2821135,2.028144931793213,1.622258996963501,1.5191622257232666,0.8604757249355316,0.8437686204910279
43900,0.28856495,2.022255063056946,1.61778005361557,1.5389623761177063,0.8571538805961609,0.8426729381084442
44000,0.2871047,2.020927143096924,1.6254785895347594,1.5333009958267212,0.8695785343647003,0.8407641530036927
44100,0.28536415,2.027735948562622,1.6284241676330566,1.5354003667831422,0.8584726929664612,0.8500865936279297
44200,0.28381985,2.0271268844604493,1.6228967189788819,1.5320968747138977,0.8598628520965577,0.8476838171482086
44300,0.28423777,2.026232433319092,1.6156700730323792,1.5328222393989563,0.8664821028709412,0.8441416144371032
44400,0.28019565,2.025505232810974,1.6141525268554688,1.524529016017914,0.8745804727077484,0.850863915681839
44500,0.28724855,2.025359320640564,1.6192173480987548,1.525894832611084,0.8604568004608154,0.8475334048271179
44600,0.28238636,2.026306128501892,1.6024096727371215,1.5249045372009278,0.8611201822757721,0.8507510304450989
44700,0.28197962,2.0264497995376587,1.6203955054283141,1.5409356713294984,0.8664536774158478,0.8511910796165466
44800,0.28554812,2.020831561088562,1.6092280626296998,1.5265236854553224,0.8569157123565674,0.8463266730308533
44900,0.2821557,2.0310620069503784,1.6074189305305482,1.527484905719757,0.8596297621726989,0.8498058676719665
45000,0.2847082,2.0301774024963377,1.6247393250465394,1.5276879668235779,0.8659205496311188,0.8468421518802642
45100,0.2833777,2.023179793357849,1.6095304012298584,1.5319114089012147,0.8623277068138122,0.8428088366985321
45200,0.28569096,2.0218377351760863,1.6188508033752442,1.5219532132148743,0.8717706561088562,0.8415498018264771
45300,0.2830494,2.028272795677185,1.6152822375297546,1.526176643371582,0.8650001168251038,0.8442982614040375
45400,0.2869042,2.025026035308838,1.6044399738311768,1.5351277112960815,0.8711194872856141,0.8442872285842895
45500,0.2813453,2.0227816104888916,1.622396218776703,1.5281789183616639,0.8685288846492767,0.8413166761398315
45600,0.2862833,2.025591421127319,1.6162638068199158,1.5378772616386414,0.8581364095211029,0.835270619392395
45700,0.28526992,2.0272128343582154,1.6042369961738587,1.525232195854187,0.856875228881836,0.8410028874874115
45800,0.2830959,2.017933988571167,1.6155364751815795,1.527518916130066,0.8619064807891845,0.8432245075702667
45900,0.28248185,2.02740535736084,1.6055428504943847,1.54082510471344,0.8621268391609191,0.838836032152176
46000,0.28313026,2.0241125583648683,1.6097278118133544,1.5375689387321472,0.8688750982284545,0.8473090827465057
46100,0.28709033,2.0319289684295656,1.6132792115211487,1.524081027507782,0.8658928096294403,0.839981985092163
46200,0.28330868,2.0216458082199096,1.62206289768219,1.5341155648231506,0.8613911807537079,0.8489513158798218
46300,0.2822104,2.034130668640137,1.619051194190979,1.5364299058914184,0.867185091972351,0.857502919435501
46400,0.2819547,2.021062445640564,1.6147176623344421,1.5293683290481568,0.8653662085533143,0.8505594849586486
46500,0.28523636,2.0227843284606934,1.6091659784317016,1.5368044972419739,0.8709733009338378,0.8475168168544769
46600,0.28506953,2.025544857978821,1.602423894405365,1.5276682138442994,0.8600124001502991,0.8488230168819427
46700,0.28546196,2.0249876499176027,1.606859564781189,1.5301375150680543,0.8632298409938812,0.852274376153946
46800,0.28438136,2.0227535009384154,1.6184195399284362,1.525123083591461,0.8623553574085235,0.8423405885696411
46900,0.28028968,2.025062370300293,1.6125699043273927,1.5259007811546326,0.8608730971813202,0.8396573841571808
47000,0.28376853,2.0212896823883058,1.6038931012153625,1.5243642330169678,0.8645251631736756,0.8549841225147248
47100,0.28260487,2.023859405517578,1.6030665278434753,1.536346673965454,0.861693549156189,0.8436048150062561
47200,0.28613088,2.0265283584594727,1.6060457110404969,1.5391522288322448,0.8629051327705384,0.8499285757541657
47300,0.28499916,2.0270843267440797,1.5992297649383544,1.5300819873809814,0.8629136979579926,0.8498585939407348
47400,0.2801416,2.0264943122863768,1.609573209285736,1.5280637741088867,0.8722429990768432,0.8433155119419098
47500,0.2831982,2.0217824935913087,1.6079607129096984,1.5246952891349792,0.8578095197677612,0.8457128286361695
47600,0.2895694,2.022762489318848,1.6067805647850038,1.5331194996833801,0.8556806147098541,0.8423567712306976
47700,0.29049936,2.028910994529724,1.6051794052124024,1.5267242789268494,0.8702860057353974,0.8442295610904693
47800,0.2841391,2.0285953521728515,1.6136844158172607,1.5278366208076477,0.8637650787830353,0.844568282365799
47900,0.28253752,2.027444767951965,1.6053452372550965,1.5333885192871093,0.871017575263977,0.8402107357978821
48000,0.28344992,2.026176905632019,1.6117956638336182,1.5330056309700013,0.866548091173172,0.8496063590049744
48100,0.28627828,2.028098702430725,1.606461191177368,1.5254803061485291,0.8665186882019043,0.8554043591022491
48200,0.28381875,2.0240654230117796,1.6041060209274292,1.528088355064392,0.8625450372695923,0.8548110723495483
48300,0.28316182,2.0214289665222167,1.6136201739311218,1.534247624874115,0.867225855588913,0.8523465156555176
48400,0.28496188,2.0248275995254517,1.6122989773750305,1.5296672344207765,0.8686697602272033,0.8459974586963653
48500,0.2850324,2.0355378150939942,1.6137151002883912,1.5292960286140442,0.8645071923732758,0.8466919302940369
48600,0.28296775,2.027442693710327,1.6087879300117494,1.5313492298126221,0.8602276027202607,0.8476238369941711
48700,0.2857981,2.0297672748565674,1.6065388798713685,1.5381909012794495,0.8621294021606445,0.8406006038188935
48800,0.28593665,2.025215268135071,1.603600525856018,1.5373104691505433,0.8627075374126434,0.8391840279102325
48900,0.2868282,2.0276586294174193,1.6122878313064575,1.5311097741127013,0.8620670139789581,0.8427496194839478
49000,0.28505588,2.029515528678894,1.6107864737510682,1.5278234958648682,0.8631161272525787,0.847592955827713
49100,0.28280488,2.019774556159973,1.6173624992370605,1.53699449300766,0.8644373714923859,0.8463346779346466
49200,0.27980977,2.0249553680419923,1.614449954032898,1.5312224984169007,0.8654806554317475,0.8387915074825287
49300,0.2837211,2.027769899368286,1.6120054364204406,1.5290574073791503,0.8659616231918335,0.837753427028656
49400,0.2833663,2.016205406188965,1.6187400341033935,1.5367571353912353,0.8640276253223419,0.8468646347522736
49500,0.2824766,2.02144775390625,1.606337583065033,1.5367907285690308,0.8605040848255158,0.8389769852161407
49600,0.28236428,2.019445610046387,1.6032434940338134,1.5340721964836121,0.8570103049278259,0.852812898159027
49700,0.28464717,2.0205055713653564,1.6025761246681214,1.5331218719482422,0.8611266195774079,0.8431226372718811
49800,0.28631815,2.0233348846435546,1.611256206035614,1.5206125617027282,0.8610682845115661,0.8420183897018433
49900,0.28114617,2.027064490318298,1.6112197041511536,1.5316803336143494,0.8682031393051147,0.8496366083621979
50000,0.28332385,2.0166564106941225,1.6104804873466492,1.5302348494529725,0.8646028459072113,0.8427322268486023
50100,0.28844848,2.0222114086151124,1.6049758076667786,1.541607427597046,0.8570100545883179,0.8524619221687317
50200,0.28403866,2.027636480331421,1.5973442196846008,1.5323153495788575,0.8668316662311554,0.8418843924999238
50300,0.2832354,2.0240938663482666,1.6072519540786743,1.5317046284675597,0.8619225978851318,0.8434191405773163
50400,0.28207046,2.0224823474884035,1.6014245271682739,1.5301310181617738,0.8539942443370819,0.8414683520793915
50500,0.2870524,2.017797553539276,1.6098608732223512,1.5291836142539978,0.8547037422657013,0.8438297212123871
50600,0.28491685,2.019873332977295,1.614956510066986,1.5422569036483764,0.8650100409984589,0.8462470591068267
50700,0.28203553,2.0218884706497193,1.6106913208961486,1.5303504109382629,0.870352965593338,0.8447742462158203
50800,0.2855336,2.023182010650635,1.6108733892440796,1.5386284589767456,0.8681546926498414,0.8435422360897065
50900,0.2870452,2.019590067863464,1.6047572374343873,1.5369266510009765,0.8679482519626618,0.8423420250415802
51000,0.28492847,2.0235013484954836,1.6168806314468385,1.5361939787864685,0.8716973900794983,0.8495859324932098
51100,0.28476554,2.0166703701019286,1.6116796374320983,1.5239323258399964,0.8695752084255218,0.8515823721885681
51200,0.281874,2.022530221939087,1.6142050981521607,1.5310948729515075,0.8608351707458496,0.8480628669261933
51300,0.28101516,2.0257508993148803,1.604404592514038,1.5339625358581543,0.8604355812072754,0.8327175438404083
51400,0.28491372,2.022958588600159,1.6089775204658507,1.540476632118225,0.8630923688411712,0.8508564889431
51500,0.28527313,2.0196168184280396,1.6127625465393067,1.531290626525879,0.8620161473751068,0.8421861350536346
51600,0.2880706,2.0226895570755006,1.6099073529243468,1.5371358513832092,0.8706318080425263,0.8389298260211945
51700,0.28413767,2.017070484161377,1.6143856406211854,1.5299402236938477,0.8611716449260711,0.8432970404624939
51800,0.28710684,2.0265039920806887,1.6028797268867492,1.5324962854385376,0.8643693923950195,0.8440778851509094
51900,0.28494528,2.018732190132141,1.602215325832367,1.5376264333724976,0.8675756871700286,0.8467901170253753
52000,0.28263515,2.018349051475525,1.6146370053291321,1.5270104169845582,0.866415673494339,0.8435481727123261
52100,0.28064588,2.021573519706726,1.5965908288955688,1.5289871573448182,0.8652468204498291,0.8482157170772553
52200,0.28491426,2.022424340248108,1.5996289134025574,1.5313530921936036,0.869139575958252,0.8440654814243317
52300,0.28462425,2.015420377254486,1.6004945635795593,1.5312808752059937,0.8748446643352509,0.8379575908184052
52400,0.28439564,2.0232526540756224,1.5946347832679748,1.5280271291732788,0.8664508163928986,0.8360180735588074
52500,0.28708047,2.025591993331909,1.6029549717903138,1.5289808750152587,0.8649587035179138,0.8487553715705871
52600,0.2844837,2.0181597471237183,1.602247381210327,1.5220884323120116,0.8668118298053742,0.8523127257823944
52700,0.28550816,2.020112228393555,1.6047710537910462,1.5252535223960877,0.8675005853176116,0.8474995851516723
52800,0.28249544,2.0208280801773073,1.596869134902954,1.5377804517745972,0.8569648146629334,0.8394206941127778
52900,0.28389463,2.0252894878387453,1.6011289358139038,1.5304743885993957,0.857144832611084,0.8442768096923828
53000,0.28344196,2.0191288709640505,1.6064745306968689,1.5303558945655822,0.858445018529892,0.8424104928970337
53100,0.28664595,2.0256724834442137,1.5975255727767945,1.5379863858222962,0.8537412583827972,0.8495874047279358
53200,0.2820082,2.0135968923568726,1.6043926000595092,1.5306663513183594,0.8673556983470917,0.8494617402553558
53300,0.2833523,2.0211301922798155,1.5988230943679809,1.5340295791625977,0.8670816063880921,0.8530666112899781
53400,0.28480577,2.0267051458358765,1.603373610973358,1.532979381084442,0.8611295461654663,0.8513727724552155
53500,0.28401893,2.022180366516113,1.605494737625122,1.529773223400116,0.8611086785793305,0.8457069814205169
53600,0.28435734,2.019221806526184,1.5979374051094055,1.5292161107063293,0.8574163675308227,0.8438913404941559
53700,0.28526506,2.0245925903320314,1.6057953476905822,1.5387904644012451,0.8677240967750549,0.8389250993728637
53800,0.2868308,2.019122266769409,1.6101858735084533,1.5364858150482177,0.8631493389606476,0.8464541673660279
53900,0.28433335,2.0218531847000123,1.6064085364341736,1.5351774096488953,0.8565717160701751,0.840562891960144
54000,0.28511834,2.0198660373687742,1.5948360085487365,1.5370067358016968,0.8599044263362885,0.8453839898109436
54100,0.28674728,2.021757888793945,1.5968984603881835,1.5346023440361023,0.8684694528579712,0.8449247300624847
54200,0.2852557,2.02082941532135,1.60282244682312,1.5270818710327148,0.8524754106998443,0.8494235098361969
54300,0.2802903,2.014201617240906,1.6052714586257935,1.5264552712440491,0.8643610835075378,0.8508911848068237
54400,0.2837769,2.0244856119155883,1.596118414402008,1.5361066341400147,0.8603963911533355,0.8463351190090179
54500,0.2829462,2.018279480934143,1.6060402631759643,1.5285146236419678,0.8700198709964753,0.8459522366523743
54600,0.2865741,2.017385196685791,1.5999786853790283,1.5287190318107604,0.8642384529113769,0.8463301301002503
54700,0.28592727,2.0250179767608643,1.6084608078002929,1.5300822973251342,0.8596627175807953,0.8358544707298279
54800,0.27890196,2.0241259813308714,1.6016098260879517,1.5274145960807801,0.8615236520767212,0.841331946849823
54900,0.28393033,2.022367548942566,1.5982419848442078,1.5298310041427612,0.855409687757492,0.8442280650138855
55000,0.2845021,2.0278682470321656,1.5964688301086425,1.528727388381958,0.8637453556060791,0.8456550002098083
55100,0.2846079,2.019737958908081,1.6014139890670775,1.5345175743103028,0.8718280732631684,0.8451569318771363
55200,0.2826759,2.0159243822097777,1.5929959893226624,1.5339460492134094,0.8661539494991303,0.8408828914165497
55300,0.2837085,2.0227829456329345,1.6056521892547608,1.5301710367202759,0.868211567401886,0.8359286725521088
55400,0.2854951,2.0264243364334105,1.6025339603424071,1.5266650080680848,0.8585301816463471,0.8453458607196808
55500,0.28458768,2.0251922845840453,1.6006615042686463,1.5255012273788453,0.8679539024829864,0.852074944972992
55600,0.28144997,2.0229018926620483,1.5921507716178893,1.5336259603500366,0.8693613708019257,0.8544584453105927
55700,0.28779042,2.014972448348999,1.6057084202766418,1.5347541213035583,0.8744329810142517,0.8443268775939942
55800,0.28432992,2.0247722864151,1.6018625617027282,1.5276390194892884,0.8614294290542602,0.8483569622039795
55900,0.28353915,2.0154669523239135,1.6003860116004944,1.5294812083244325,0.8656494319438934,0.8502050161361694
56000,0.2836247,2.016110587120056,1.6024455785751344,1.5299657583236694,0.8538880228996277,0.8413493752479553
56100,0.2877254,2.0168573379516603,1.6029774785041808,1.5336013555526733,0.8617235779762268,0.8446802794933319
56200,0.2838044,2.023281955718994,1.5911108016967774,1.5263346672058105,0.8687535405158997,0.8393180251121521
56300,0.28392392,2.0229326725006103,1.597455668449402,1.5230514049530028,0.8681298732757569,0.838326346874237
56400,0.28276867,2.020711827278137,1.5991328835487366,1.5367213129997253,0.8607249796390534,0.8468631625175476
56500,0.28433508,2.0233894109725954,1.5909515261650085,1.52920343875885,0.8593462109565735,0.8583981156349182
56600,0.2836577,2.014368772506714,1.5947115063667296,1.5305712461471557,0.8596764624118804,0.8419403076171875
56700,0.28473657,2.0177573204040526,1.598505926132202,1.526434075832367,0.8585730612277984,0.8406871080398559
56800,0.2836462,2.0216195583343506,1.6004285216331482,1.527659821510315,0.8642002224922181,0.8430466771125793
56900,0.28310907,2.0114187240600585,1.5957754492759704,1.5303491950035095,0.8671223759651184,0.845636111497879
57000,0.28764805,2.0182575941085816,1.5909131288528442,1.5279361486434937,0.8691425025463104,0.8432321548461914
57100,0.28110868,2.0136367797851564,1.5991971731185912,1.5312376379966737,0.8629637718200683,0.8513565182685852
57200,0.2874051,2.020768141746521,1.597126841545105,1.5376490235328675,0.8649370968341827,0.8495103120803833
57300,0.28228718,2.0195714473724364,1.6006908059120177,1.5304335832595826,0.8628980576992035,0.8385432898998261
57400,0.2848118,2.0158292055130005,1.5954240083694458,1.5238378763198852,0.8570999920368194,0.8474879860877991
57500,0.27895012,2.0194169998168947,1.5983808875083922,1.534182572364807,0.8613388419151307,0.8494403243064881
57600,0.28402072,2.020096755027771,1.6010249495506286,1.5292948961257935,0.8728161334991456,0.8426351010799408
57700,0.281547,2.019896650314331,1.5919061183929444,1.5309712648391725,0.8645693898200989,0.842420119047165
57800,0.28519127,2.022034740447998,1.601579225063324,1.5337645769119264,0.8683010697364807,0.8382541298866272
57900,0.28379133,2.021510887145996,1.5962147116661072,1.5231807827949524,0.8659367084503173,0.8458162784576416
58000,0.28659678,2.0212542057037353,1.5953387141227722,1.5273961901664734,0.8585114538669586,0.8390199601650238
58100,0.28232133,2.0182597637176514,1.6013545274734498,1.5294485807418823,0.8750936150550842,0.8492822110652923
58200,0.28565407,2.018619203567505,1.583373749256134,1.5369757413864136,0.8696977138519287,0.8408686220645905
58300,0.28624907,2.019716572761536,1.602789843082428,1.5290062189102174,0.8635551512241364,0.8386233031749726
58400,0.28708902,2.0194505214691163,1.5915599107742309,1.5284995436668396,0.8684556543827057,0.8550194203853607
58500,0.28642967,2.0257599115371705,1.588140034675598,1.529069471359253,0.8715713083744049,0.8474366009235382
58600,0.28702173,2.0219198346138,1.5900672912597655,1.5242810726165772,0.8700499892234802,0.8368248760700225
58700,0.2810433,2.017224705219269,1.5934450507164002,1.5212566256523132,0.8673975527286529,0.8469105958938599
58800,0.2846892,2.011764943599701,1.6024499773979186,1.5333610653877259,0.8698936760425567,0.8438774526119233
58900,0.28223035,2.025645351409912,1.5896182537078858,1.5389371037483215,0.8642175376415253,0.8541414439678192
59000,0.28042477,2.0290854454040526,1.5900213241577148,1.5321994066238402,0.8546817779541016,0.8510487616062165
59100,0.28329474,2.0183133840560914,1.5908752799034118,1.5364767551422118,0.865318912267685,0.8477627992630005
59200,0.28120488,2.0200355052948,1.5946037650108338,1.5215739607810974,0.8619153082370759,0.8432615578174592
59300,0.2826215,2.0236086368560793,1.5895218133926392,1.5217521071434021,0.8671667516231537,0.8456184089183807
59400,0.28252548,2.0213473796844483,1.5942036628723144,1.5281840085983276,0.8662696123123169,0.8521636664867401
59500,0.2864263,2.0260115385055544,1.595701229572296,1.5289917588233948,0.862237024307251,0.8456802666187286
59600,0.28198054,2.0285741806030275,1.5965041875839234,1.5374186396598817,0.8601190447807312,0.8369896292686463
59700,0.28367066,2.0165600538253785,1.5896023511886597,1.5299874067306518,0.8596158921718597,0.8368391335010529
59800,0.28524923,2.0227168083190916,1.5895603537559508,1.5305890083312987,0.8622863233089447,0.8387920737266541
59900,0.28483635,2.018033528327942,1.6034711956977845,1.5214620113372803,0.8628385782241821,0.848523074388504
60000,0.28590798,2.0145040273666384,1.5888765096664428,1.523676347732544,0.8645823538303375,0.8517873704433441
60100,0.2896163,2.020752191543579,1.588514244556427,1.5261940956115723,0.8670109987258912,0.8421832263469696
60200,0.28462082,2.0181015729904175,1.5903685450553895,1.5277620077133178,0.8607284963130951,0.850358521938324
60300,0.28656855,2.0251243114471436,1.5906694889068604,1.5271312117576599,0.8588624477386475,0.8449381828308106
60400,0.28288144,2.021878743171692,1.599088203907013,1.5268725633621216,0.8599844098091125,0.8574298977851867
60500,0.2846876,2.0128380417823792,1.592950201034546,1.524360728263855,0.8544971883296967,0.8496441185474396
60600,0.28431058,2.017998194694519,1.5910482287406922,1.531009566783905,0.8672402918338775,0.8414528012275696
60700,0.28745562,2.023712730407715,1.5861057996749879,1.5281838297843933,0.8668933808803558,0.8430571973323822
60800,0.2842433,2.0244064569473266,1.583946442604065,1.5361584663391112,0.8617947518825531,0.8412165820598603
60900,0.28634325,2.016650605201721,1.5978740096092223,1.5252596378326415,0.8637803316116333,0.8422825336456299
61000,0.286507,2.0238455533981323,1.5923301577568054,1.525856649875641,0.8668372511863709,0.8474079430103302
61100,0.28132573,2.0165563344955446,1.598561942577362,1.5223697066307067,0.8673836529254914,0.8523209810256958
61200,0.28154814,2.0167286157608033,1.590819787979126,1.52970712184906,0.8685793101787567,0.8501961171627045
61300,0.27980962,2.0222604751586912,1.586575448513031,1.5288249135017395,0.8688643634319305,0.8562073767185211
61400,0.28294215,2.0116228580474855,1.5894504547119142,1.527173149585724,0.8642313182353973,0.8501615583896637
61500,0.28093725,2.010649824142456,1.597577154636383,1.533355951309204,0.8621068716049194,0.8475957810878754
61600,0.28448248,2.0199472188949583,1.5911589741706849,1.5257272005081177,0.8584353625774384,0.8471523284912109
61700,0.2822044,2.0192283153533936,1.5968950867652894,1.5237167954444886,0.8572068333625793,0.8552912712097168
61800,0.28596854,2.005189049243927,1.602176344394684,1.5211678743362427,0.8713419139385223,0.8508022367954254
61900,0.2831543,2.020822525024414,1.5945476174354554,1.5363126397132874,0.8664250612258911,0.8431312322616578
62000,0.2830395,2.0217748641967774,1.595118236541748,1.531430971622467,0.8646532118320465,0.8459665179252625
62100,0.28551823,2.020891571044922,1.589972686767578,1.5247544646263123,0.8680449426174164,0.8459678173065186
62200,0.28265315,2.0154267072677614,1.5970529437065124,1.5387412548065185,0.866012167930603,0.839829820394516
62300,0.28741813,2.0241581916809084,1.5761295676231384,1.5263148069381713,0.8632639527320862,0.8486228942871094
62400,0.2802514,2.0185505390167235,1.5966190695762634,1.5290355801582336,0.8594711899757386,0.8521094143390655
62500,0.28323016,2.029395055770874,1.5932649374008179,1.5300883054733276,0.8609711766242981,0.8420395195484162
62600,0.2849501,2.0142778754234314,1.580115520954132,1.5275418877601623,0.8631472408771514,0.8418035209178925
62700,0.28400734,2.017127501964569,1.6009376406669618,1.5377792358398437,0.8612511217594147,0.8454506993293762
62800,0.28211665,2.016678774356842,1.5903865456581117,1.5276644468307494,0.8732178986072541,0.8477950751781463
62900,0.2849299,2.015164828300476,1.5874115824699402,1.5265709638595581,0.86551074385643,0.8485574126243591
63000,0.285144,2.0177490234375,1.5915281414985656,1.5320911645889281,0.8648412942886352,0.8482280254364014
63100,0.2801326,2.024468016624451,1.597753894329071,1.5293035984039307,0.8632057011127472,0.8469339489936829
63200,0.28487486,2.0226290464401244,1.5929535269737243,1.5284382104873657,0.8647012174129486,0.8453609108924866
63300,0.2868423,2.0250685930252077,1.5949437141418457,1.5288225293159485,0.8606243133544922,0.8432396173477172
63400,0.28223684,2.0202699184417723,1.591996169090271,1.5256110548973083,0.8608137905597687,0.8495705008506775
63500,0.28439823,2.017870020866394,1.590063202381134,1.5293099403381347,0.8625999867916108,0.8494478166103363
63600,0.28557566,2.0199225902557374,1.5897057056427002,1.5320415019989013,0.8627620458602905,0.8470354497432708
63700,0.28230205,2.017741847038269,1.6010756373405457,1.5327688574790954,0.8622635424137115,0.8437224626541138
63800,0.28448159,2.0187325954437254,1.5924715042114257,1.5339477896690368,0.8721252918243408,0.8457657277584076
63900,0.28461176,2.016394090652466,1.5966339230537414,1.5276904225349426,0.8704534053802491,0.844548761844635
64000,0.2850415,2.015520477294922,1.5832194805145263,1.531320607662201,0.8644297480583191,0.844290417432785
64100,0.2825988,2.018800902366638,1.5890352249145507,1.536646270751953,0.8734481275081635,0.8408869087696076
64200,0.28513798,2.0187851905822756,1.5884696960449218,1.526594054698944,0.8613307237625122,0.8461564242839813
64300,0.28365794,2.0214999198913572,1.5972438097000121,1.5310575366020203,0.8622884690761566,0.8477448940277099
64400,0.28345564,2.0178064823150637,1.5897431373596191,1.5294764995574952,0.8643960416316986,0.8512217819690704
64500,0.28361648,2.017954874038696,1.5936734199523925,1.5286706686019897,0.8634237408638,0.8500319421291351
64600,0.28242275,2.0182979345321654,1.5912664771080016,1.534112024307251,0.8660648047924042,0.8469058096408844
64700,0.2873992,2.0181933999061585,1.5854192137718202,1.5337962865829469,0.8627350091934204,0.8426230728626252
64800,0.2819803,2.01520836353302,1.5748385190963745,1.531062114238739,0.8613085329532624,0.8425488352775574
64900,0.28278542,2.0160567283630373,1.5769595623016357,1.5233243227005004,0.8657881379127502,0.848055112361908
65000,0.27972192,2.013473653793335,1.5779288768768311,1.526494824886322,0.8671248197555542,0.8534505665302277
65100,0.28079852,2.0161456823349,1.5852107405662537,1.5393922686576844,0.8729488909244537,0.8460758924484253
65200,0.28645444,2.0151241064071654,1.5872867226600647,1.5289650797843932,0.8640703022480011,0.8486831426620484
65300,0.28271082,2.0134702920913696,1.5909709572792052,1.524652636051178,0.8626486778259277,0.8408841073513031
65400,0.28244752,2.014921474456787,1.5802422165870667,1.5333110451698304,0.873467743396759,0.8442009389400482
65500,0.28333488,2.0168453454971313,1.591278612613678,1.5347584247589112,0.8619977831840515,0.8475886940956116
65600,0.28355902,2.021386456489563,1.5830030679702758,1.5319998741149903,0.8617875277996063,0.8477084219455719
65700,0.28451663,2.0260676383972167,1.5894906401634217,1.5350456476211547,0.8675674200057983,0.8537917017936707
65800,0.282903,2.022181010246277,1.5832597374916078,1.5272951602935791,0.8610598683357239,0.8465083062648773
65900,0.2862466,2.017920970916748,1.582792592048645,1.5203779339790344,0.8563164055347443,0.8423950910568238
66000,0.28368968,2.0262125730514526,1.59665766954422,1.524065911769867,0.855987799167633,0.8439747154712677
66100,0.28286198,2.019354796409607,1.5885563850402833,1.525011658668518,0.8648344039916992,0.8413416385650635
66200,0.28434542,2.014958620071411,1.5964995503425599,1.5318750262260437,0.8667199492454529,0.8420566856861115
66300,0.28088707,2.019248056411743,1.5858156561851502,1.5298503756523132,0.8573133647441864,0.8435292422771454
66400,0.28657013,2.0214388370513916,1.5970582127571107,1.5244653701782227,0.8609277486801148,0.8410035669803619
66500,0.2835135,2.0109939098358156,1.5894911289215088,1.532744300365448,0.8644524574279785,0.8424435436725617
66600,0.28326553,2.0142803311347963,1.580929446220398,1.5288185358047486,0.8587473034858704,0.8543557226657867
66700,0.28218886,2.0123260021209717,1.5921240210533143,1.5308298349380494,0.8694523513317108,0.8486155152320862
66800,0.28432614,2.0193262577056883,1.5885263085365295,1.533660650253296,0.8619269371032715,0.8463429152965546
66900,0.2833661,2.0215633869171143,1.5971762776374816,1.539918100833893,0.8687453091144561,0.8479220032691955
67000,0.28379336,2.0196972131729125,1.587819015979767,1.52307847738266,0.8624559938907623,0.8446568608283996
67100,0.2830309,2.0159801244735718,1.6022690892219544,1.5341440558433532,0.8603145003318786,0.8418333649635314
67200,0.28155905,2.01469247341156,1.573812770843506,1.525203251838684,0.858141279220581,0.8534460425376892
67300,0.28247947,2.0172906875610352,1.591212224960327,1.5329854130744933,0.8661816120147705,0.8513050019741059
67400,0.2832587,2.0144917488098146,1.578512191772461,1.5307736158370973,0.8543062806129456,0.8525363504886627
67500,0.28282025,2.024292802810669,1.588547372817993,1.539439868927002,0.863485473394394,0.8498629212379456
67600,0.28189623,2.0234205961227416,1.5863510489463806,1.5331682085990905,0.8589065790176391,0.8487779557704925
67700,0.2845679,2.0188148498535154,1.5931326627731324,1.5243028163909913,0.8659331023693084,0.8404467642307282
67800,0.28725433,2.008191502094269,1.5829156279563903,1.5259882092475892,0.860921847820282,0.8528754830360412
67900,0.2811651,2.0194976329803467,1.5910758018493651,1.5282842755317687,0.8628579080104828,0.84183948636055
68000,0.2836512,2.0121678829193117,1.5756073713302612,1.5266997456550597,0.8730516254901886,0.847403609752655
68100,0.28194284,2.0156810760498045,1.5929192781448365,1.5205193281173706,0.8652582347393036,0.8352419018745423
68200,0.28819755,2.01250536441803,1.5965716600418092,1.5365280866622926,0.8699423909187317,0.8374058783054352
68300,0.28057942,2.019039535522461,1.5914256930351258,1.5301921486854553,0.8625840663909912,0.8417377471923828
68400,0.28586966,2.015547251701355,1.5865043520927429,1.5400940656661988,0.8577934861183166,0.8534357607364654
68500,0.2868036,2.0116718292236326,1.5858933925628662,1.5241129517555236,0.8720221877098083,0.8411645114421844
68600,0.28120425,2.0190515518188477,1.5851150631904602,1.5239943504333495,0.8659110367298126,0.8492510378360748
68700,0.28359297,2.011921787261963,1.589248526096344,1.5283726453781128,0.8652616083621979,0.8451697885990143
68800,0.28403726,2.006546401977539,1.5878217816352844,1.5292920470237732,0.8694512784481049,0.8487993121147156
68900,0.28317508,2.0111243724823,1.5877443194389342,1.5274454712867738,0.8523863315582275,0.8373695075511932
69000,0.2870176,2.0274104356765745,1.5940755963325501,1.5336299419403077,0.8589544594287872,0.8488657057285309
69100,0.27803105,2.025292420387268,1.5891145944595337,1.5206374287605287,0.8662219405174255,0.8463799357414246
69200,0.28365576,2.018684434890747,1.58593647480011,1.5317473649978637,0.8608214974403381,0.8403797566890716
69300,0.28578082,2.0158461332321167,1.5816247940063477,1.5221831321716308,0.862757807970047,0.8422710061073303
69400,0.28323373,2.0199665307998655,1.5816312789916993,1.5332263469696046,0.869203907251358,0.8457301914691925
69500,0.29064628,2.0185208320617676,1.5988449931144715,1.53288676738739,0.8655180692672729,0.836326539516449
69600,0.2853005,2.0221385955810547,1.584541130065918,1.5261875629425048,0.8657233834266662,0.8423949241638183
69700,0.2882191,2.0125062227249146,1.5911598205566406,1.5326109647750854,0.8597226142883301,0.8501313865184784
69800,0.28396627,2.008664774894714,1.5926607966423034,1.5352545380592346,0.8600143909454345,0.8497107267379761
69900,0.28350383,2.018891382217407,1.5881061196327209,1.5198798298835754,0.8627582490444183,0.8424881994724274
70000,0.28439644,2.0216835737228394,1.6046486616134643,1.5286494255065919,0.8557184159755706,0.8384246587753296
70100,0.2818297,2.009236919879913,1.5888253808021546,1.5298284053802491,0.8546371996402741,0.8465485215187073
70200,0.2846122,2.014835274219513,1.5824201703071594,1.533046507835388,0.8659777462482452,0.8475910067558289
70300,0.28362012,2.0153077363967897,1.591698658466339,1.5337683439254761,0.8635050475597381,0.8485815465450287
70400,0.2836956,2.0142447710037232,1.5822237133979797,1.5365536570549012,0.8678495526313782,0.8458746910095215
70500,0.2880227,2.016305112838745,1.5876798510551453,1.5257707715034485,0.8671353578567504,0.8514431416988373
70600,0.28626567,2.017899417877197,1.5803844928741455,1.5309515595436096,0.8641117751598358,0.8474859535694123
70700,0.28424153,2.0177027702331545,1.5868576884269714,1.5334274888038635,0.8633475661277771,0.8451797008514405
70800,0.28369746,2.015825366973877,1.5856066465377807,1.5280673503875732,0.8521342813968659,0.843447494506836
70900,0.28469664,2.0130471706390383,1.590206003189087,1.524086606502533,0.8537948429584503,0.8426437079906464
71000,0.2832313,2.014504337310791,1.5909270167350769,1.5318128943443299,0.8643669128417969,0.8386230230331421
71100,0.28223276,2.019657754898071,1.594152307510376,1.5340630769729615,0.8644512534141541,0.8544352531433106
71200,0.27870783,2.0131390571594237,1.585557997226715,1.5398268938064574,0.8568620204925537,0.8540728509426116
71300,0.28507668,2.0223016023635862,1.5745449900627135,1.530683434009552,0.8643110156059265,0.853246808052063
71400,0.28558415,2.017536497116089,1.5780669450759888,1.5311325907707214,0.8657495975494385,0.8533914506435394
71500,0.28297532,2.0219582319259644,1.5982845187187196,1.5271947145462037,0.8541627168655396,0.8424039781093597
71600,0.27972597,2.0231987953186037,1.5878151178359985,1.5365017533302308,0.8637271165847779,0.8466457664966583
71700,0.28375775,2.0178302049636843,1.5787495255470276,1.53168683052063,0.8683267116546631,0.8442833721637726
71800,0.28692186,2.016198444366455,1.5813571453094482,1.5344890117645265,0.8687086701393127,0.8473189115524292
71900,0.29037255,2.0209343910217283,1.5885825157165527,1.5264951467514039,0.8662388980388641,0.8469383835792541
72000,0.2894475,2.0213653564453127,1.5958421111106873,1.521488869190216,0.8711594760417938,0.8417550384998321
72100,0.28397352,2.01859028339386,1.585884428024292,1.5273552298545838,0.86167693734169,0.842407101392746
72200,0.2831797,2.0177891492843627,1.585426914691925,1.5245037436485291,0.8616282284259796,0.8577104866504669
72300,0.283369,2.009674549102783,1.5772230267524718,1.5296640396118164,0.8684823334217071,0.8421590387821197
72400,0.27879578,2.014561986923218,1.5806089878082275,1.5280190706253052,0.8650164842605591,0.844984382390976
72500,0.283852,2.015602445602417,1.5944797039031982,1.5369736194610595,0.8625221133232117,0.8399073898792266
72600,0.28187755,2.0165618658065796,1.5806085467338562,1.5221289992332458,0.8574799180030823,0.8415384650230407
72700,0.28627104,2.0220852375030516,1.5923854231834411,1.5244445204734802,0.8562146365642548,0.8426440477371215
72800,0.2851575,2.0134914398193358,1.5900915026664735,1.5271342515945434,0.858440351486206,0.8411662817001343
72900,0.2810143,2.015724551677704,1.5936724066734314,1.5311942458152772,0.8667473137378693,0.8511446952819824
73000,0.28779513,2.025720643997192,1.588796031475067,1.5315606117248535,0.8673992216587066,0.8381449162960053
73100,0.28067842,2.0183752536773683,1.5839442014694214,1.5342994809150696,0.8658483684062958,0.8479340970516205
73200,0.2792179,2.0216169118881226,1.5834903359413146,1.5303198218345642,0.8626217842102051,0.8490711033344269
73300,0.28555393,2.0174631834030152,1.578181540966034,1.5266302227973938,0.8648681402206421,0.8427101016044617
73400,0.28339773,2.0186450719833373,1.5812012791633605,1.524821138381958,0.8649107694625855,0.8424157917499542
73500,0.2913321,2.0204416275024415,1.5872305035591125,1.5311567544937135,0.8643692910671235,0.8416173040866852
73600,0.28362864,2.019025135040283,1.5810980677604676,1.5349839925765991,0.8623700618743897,0.8444657444953918
73700,0.28197885,2.011056864261627,1.585700809955597,1.5267101287841798,0.8607332587242127,0.8483017385005951
73800,0.2839656,2.0262278079986573,1.5823065280914306,1.5258094787597656,0.8690652489662171,0.839346194267273
73900,0.28587723,2.0191341638565063,1.58569393157959,1.5287393569946288,0.8655941605567932,0.8506629228591919
74000,0.2845592,2.0238781452178953,1.5905964732170106,1.524042546749115,0.8540925562381745,0.8447925925254822
74100,0.28768107,2.0203941583633425,1.5771131753921508,1.5333014726638794,0.8585799932479858,0.8439826786518096
74200,0.28573683,2.0135271549224854,1.5875237107276916,1.540320670604706,0.8611148297786713,0.8464271187782287
74300,0.28175884,2.008933591842651,1.5873628497123717,1.5366673350334168,0.8630000531673432,0.839052015542984
74400,0.28418446,2.025646615028381,1.5886159181594848,1.5188945889472962,0.8640992164611816,0.843104088306427
74500,0.2850511,2.020493245124817,1.580023193359375,1.532828152179718,0.8716408610343933,0.84865403175354
74600,0.28194255,2.0194138288497925,1.5751838326454162,1.5274606466293335,0.8715686917304992,0.8440970659255982
74700,0.28701678,2.015765929222107,1.5926920294761657,1.5251138806343079,0.8683778524398804,0.83108149766922
74800,0.28067914,2.0096401929855348,1.5794509649276733,1.5243811011314392,0.8655400216579437,0.8440372526645661
74900,0.28876516,2.019520664215088,1.595089364051819,1.530414879322052,0.861115175485611,0.8444396138191224
75000,0.28320244,2.018719267845154,1.5853400945663452,1.5259302735328675,0.8639539182186127,0.8541298925876617
75100,0.28413844,2.0101468205451964,1.568960726261139,1.529223585128784,0.8617767632007599,0.8482894778251648
75200,0.28291026,2.0180447340011596,1.579901671409607,1.5254336595535278,0.8642042577266693,0.856439620256424
75300,0.28455502,2.0217706680297853,1.5801143169403076,1.5311224579811096,0.856586217880249,0.8496228337287903
75400,0.28249663,2.024994707107544,1.5846165537834167,1.5330433249473572,0.8573078513145447,0.8553165853023529
75500,0.28262457,2.0169671058654783,1.5865879297256469,1.527132797241211,0.8542219460010528,0.8472121715545654
75600,0.2867003,2.017052173614502,1.5762240052223206,1.5307503581047057,0.8674326598644256,0.8512611031532288
75700,0.28269577,2.016025972366333,1.5797389507293702,1.533391535282135,0.8622920453548432,0.8504493653774261
75800,0.28568548,2.013628089427948,1.584834337234497,1.5326960563659668,0.859250521659851,0.8471432268619538
75900,0.28851318,2.0178388357162476,1.5796452164649963,1.5214194178581237,0.8628747045993805,0.840950870513916
76000,0.28579077,2.012578535079956,1.5803954958915711,1.5288068532943726,0.8504028618335724,0.8540088832378387
76100,0.2834676,2.023219418525696,1.5792481660842896,1.5300337672233582,0.8646346032619476,0.8427182376384735
76200,0.28366563,2.014986991882324,1.572232985496521,1.531442642211914,0.8631563365459443,0.8451616644859314
76300,0.2866633,2.009110522270203,1.5834954261779786,1.5286399602890015,0.8606290280818939,0.8406438648700714
76400,0.2847667,2.013551664352417,1.592876124382019,1.5259869813919067,0.8621429860591888,0.8414668440818787
76500,0.28886253,2.015714979171753,1.5790138483047484,1.5311352252960204,0.871934974193573,0.8445521652698517
76600,0.28592542,2.016054153442383,1.5837952375411988,1.5289172291755677,0.8703583121299744,0.8401132225990295
76700,0.28417185,2.016167330741882,1.5809532403945923,1.5315303683280945,0.8684378862380981,0.8477314233779907
76800,0.28740713,2.021336245536804,1.5768856167793275,1.5261760354042053,0.8638756036758423,0.8530112922191619
76900,0.28537324,2.0137989997863768,1.5791202425956725,1.5284050583839417,0.8624261915683746,0.8382037043571472
77000,0.2840219,2.022938060760498,1.5888249397277832,1.5289589166641235,0.8664396464824676,0.846304076910019
77100,0.2832852,2.018674111366272,1.5795000672340394,1.5303164720535278,0.8666708052158356,0.8516467392444611
77200,0.28430513,2.016572904586792,1.5837594509124755,1.5253813028335572,0.8665722250938416,0.8447630643844605
77300,0.28599793,2.0162675380706787,1.5883499741554261,1.527880609035492,0.8648313105106353,0.8395356953144073
77400,0.28590998,2.019386386871338,1.5794255495071412,1.5327583312988282,0.8588246405124664,0.8411586344242096
77500,0.2831815,2.021759605407715,1.5874313354492187,1.5328176498413086,0.8651789724826813,0.8538401961326599
77600,0.2839952,2.0133819818496703,1.590653133392334,1.5244831562042236,0.8675445556640625,0.8459925174713134
77700,0.28808883,2.0165926694869993,1.5783477425575256,1.5298905849456788,0.8645703136920929,0.8449461162090302
77800,0.28912675,2.0228925466537477,1.5802692532539369,1.5203951597213745,0.8722118258476257,0.8436704277992249
77900,0.28422052,2.017948937416077,1.5789023518562317,1.5310202240943909,0.8613959848880768,0.8441626071929932
78000,0.28650373,2.0194011449813845,1.5852976322174073,1.5276629328727722,0.8660746276378631,0.8444270670413971
78100,0.2823073,2.015144944190979,1.579905915260315,1.5255529284477234,0.8615119338035584,0.841076397895813
78200,0.28316224,2.0157174825668336,1.5874304533004762,1.5267449617385864,0.8668555200099946,0.8383064687252044
78300,0.2845521,2.020240545272827,1.5918785572052,1.5367599487304688,0.8579968690872193,0.853303074836731
78400,0.28390965,2.0193085432052613,1.5857735991477966,1.5343656063079834,0.8592984795570373,0.8322835922241211
78500,0.28615505,2.011650896072388,1.5854912042617797,1.5329771041870117,0.8627108216285706,0.8469159364700317
78600,0.27955058,2.0163430690765383,1.5875601768493652,1.5273575901985168,0.8541110396385193,0.8535587608814239
78700,0.28543982,2.011511731147766,1.585073435306549,1.5317506790161133,0.8649428725242615,0.8482994973659516
78800,0.28417867,2.0102519035339355,1.583807396888733,1.534266757965088,0.867605346441269,0.8414482235908508
78900,0.28417367,2.015545153617859,1.5796957969665528,1.5246603727340697,0.8634592950344085,0.8593266427516937
79000,0.28321815,2.0148661375045775,1.5806711077690125,1.52817542552948,0.8650863468647003,0.8538602769374848
79100,0.28439978,2.010226619243622,1.5812661170959472,1.5276915073394775,0.8697360873222351,0.8469651997089386
79200,0.2818651,2.010544180870056,1.5732982873916626,1.530147635936737,0.8713699638843536,0.8432758808135986
79300,0.2856645,2.0165575981140136,1.5786001563072205,1.5232226610183717,0.8593114197254181,0.8418162763118744
79400,0.2849428,2.013399052619934,1.5853926301002503,1.5216824412345886,0.8678041815757751,0.8362843573093415
79500,0.28389472,2.020253133773804,1.5821419954299927,1.5308114647865296,0.8540976464748382,0.8426255822181702
79600,0.28469127,2.0145445346832274,1.5781800985336303,1.5340430974960326,0.8581529676914215,0.8437558114528656
79700,0.28058052,2.0169533252716065,1.5744397163391113,1.533522939682007,0.8726019322872162,0.844370174407959
79800,0.28536052,2.0187928438186646,1.582558238506317,1.5336724758148192,0.8705443620681763,0.8447467803955078
79900,0.28415996,2.0156640291213987,1.5827398300170898,1.5346585988998414,0.8720476448535919,0.8432560861110687
80000,0.28321508,2.01373827457428,1.5819677233695983,1.5334704399108887,0.8643457123211452,0.8407535910606384
80100,0.28499323,2.015694522857666,1.5783879637718201,1.528964626789093,,0.8503826081752777
80200,0.28613153,2.020663857460022,1.5722359538078308,1.5291212797164917,,0.8397131502628327
80300,0.28470567,2.0109610080718996,1.5785264730453492,1.5292683243751526,,0.8457679331302643
80400,0.28328058,2.011638903617859,1.573898696899414,1.5271099925041198,,0.8426997303962708
80500,0.28907236,2.012457823753357,1.5777823090553285,1.5289384603500367,,0.8451488375663757
80600,0.28305683,2.021875500679016,1.5817407011985778,1.5242242336273193,,0.8436192989349365
80700,0.28344202,2.019837975502014,1.5787868261337281,1.5252999186515808,,0.8373917460441589
80800,0.286398,2.01563675403595,1.5723654866218566,1.5322073936462401,,0.8466101169586182
80900,0.28234607,2.019816851615906,1.5791731476783752,1.5290759205818176,,0.8425067245960236
81000,0.2853244,2.0182451486587523,1.5711101293563843,1.5216565489768983,,0.8435061514377594
81100,0.28241992,2.0224407434463503,1.5781760692596436,1.5250396728515625,,0.8413379192352295
81200,0.28370294,2.0217377662658693,1.5719760060310364,1.528719675540924,,0.8430225312709808
81300,0.2839549,2.0214575290679933,1.5851367712020874,1.530871617794037,,0.8440147042274475
81400,0.28342885,2.0124326944351196,1.583156681060791,1.5197989344596863,,0.8440060973167419
81500,0.282311,2.020235705375671,1.5772298216819762,1.5366070747375489,,0.8542175054550171
81600,0.28550583,2.0210343837738036,1.58007493019104,1.5251974701881408,,0.8511294782161712
81700,0.28456476,2.0190001249313356,1.571254599094391,1.5292425870895385,,0.8500892758369446
81800,0.2845096,2.0144511699676513,1.5739680647850036,1.541160488128662,,0.8471801280975342
81900,0.28203386,2.0094930052757265,1.577273666858673,1.5351173758506775,,0.8512047350406646
82000,0.2813688,2.0154080152511598,1.574096179008484,1.5328778982162476,,0.847243583202362
82100,0.28259778,2.0164172887802123,1.5821863532066345,1.534214448928833,,0.8452251434326172
82200,0.2862426,2.0127923488616943,1.5834143042564393,1.536855697631836,,0.8461446642875672
82300,0.28503206,2.0144985914230347,1.5764817476272583,1.526858639717102,,0.8419587254524231
82400,0.28657502,2.0122849464416506,1.5846694946289062,1.524857270717621,,0.8462662696838379
82500,0.2810228,2.0179673433303833,1.5751663208007813,1.5338477492332458,,0.8474210560321808
82600,0.2830389,2.0131359100341797,1.5773322820663451,1.523177981376648,,0.8445930540561676
82700,0.2823848,2.0141696453094484,1.5745556950569153,1.5264755010604858,,0.8466093242168427
82800,0.28266412,2.012954354286194,1.5706381320953369,1.5237958073616027,,0.8476071000099182
82900,0.28460515,2.0129682302474974,1.5727448344230652,1.5349485993385314,,0.8495954215526581
83000,0.28501534,2.0177198171615602,1.5847484588623046,1.5237867832183838,,0.8405255377292633
83100,0.282899,2.0190134048461914,1.573769176006317,1.524698555469513,,0.8455592811107635
83200,0.28597242,2.0084501028060915,1.578441822528839,1.522873294353485,,0.8436150193214417
83300,0.28188768,2.013616156578064,1.5820197463035583,1.5334749937057495,,0.8486602127552032
83400,0.287268,2.0146966695785524,1.5604992270469666,1.5322135448455811,,0.848059618473053
83500,0.28644472,2.007962095737457,1.574841856956482,1.5326502561569213,,0.8486249387264252
83600,0.28545013,2.016539287567139,1.5723532915115357,1.527706241607666,,0.8497470378875732
83700,0.28484353,2.0136929512023927,1.5740426659584046,1.5318971157073975,,0.8513490974903106
83800,0.28795236,2.0158691883087156,1.5725678324699401,1.5277587294578552,,0.854540365934372
83900,0.28609285,2.0069565653800963,1.5830177783966064,1.5376832962036133,,0.8495880365371704
84000,0.28191558,2.01674964427948,1.5817359328269958,1.5288710713386535,,0.8414774358272552
84100,0.2870617,2.013716721534729,1.5771179676055909,1.532033908367157,,0.843320244550705
84200,0.28118548,2.016458582878113,1.580420470237732,1.5364115118980408,,0.8495245754718781
84300,0.28847438,2.0142175197601317,1.5881206274032593,1.5327996611595154,,0.8504813313484192
84400,0.28550607,2.0123440623283386,1.5797049880027771,1.52865229845047,,0.8404050707817078
84500,0.2831567,2.0177295923233034,1.585661733150482,1.540535318851471,,0.8396543741226197
84600,0.28461125,2.0181143283843994,1.5798329830169677,1.5273911476135253,,0.8413428425788879
84700,0.28187662,2.014608359336853,1.572621238231659,1.5351776957511902,,0.8496105074882507
84800,0.28533193,2.0120279788970947,1.5739704370498657,1.5245733976364135,,0.8426242232322693
84900,0.28492078,2.016890835762024,1.590193796157837,1.5306179404258728,,0.8465586483478547
85000,0.28407294,2.01664342880249,1.5884753704071044,1.532086229324341,,0.8414934754371644
85100,0.28414607,2.017124128341675,1.5833661079406738,1.5296274185180665,,0.847680389881134
85200,0.28799167,2.012117695808411,1.5866356253623963,1.5326408863067627,,0.8491592466831207
85300,0.28663898,2.0196922540664675,1.5808504819869995,1.5250457882881165,,0.8391191840171814
85400,0.28238395,2.0191900968551635,1.5687646269798279,1.524159812927246,,0.8399789750576019
85500,0.28588384,2.0153407573699953,1.5723923802375794,1.5258030533790587,,0.8477247655391693
85600,0.2880709,2.014719271659851,1.567655873298645,1.531077229976654,,0.8503586947917938
85700,0.28319636,2.0179097414016725,1.5762308239936829,1.535361397266388,,0.8537050485610962
85800,0.28265348,2.0222576379776003,1.5814818143844604,1.5298858523368835,,0.8475088715553284
85900,0.28607684,2.0152508020401,1.5782025575637817,1.5316296219825745,,0.8483796894550324
86000,0.2847427,2.0209744215011596,1.5704664945602418,1.5225058555603028,,0.8409150063991546
86100,0.28710172,2.007701003551483,1.5864363670349122,1.5234852313995362,,0.8442625343799591
86200,0.28607315,2.0168465852737425,1.5757045030593873,1.5233496189117433,,0.8422836840152741
86300,0.2838897,2.0162097454071044,1.58081134557724,1.5261548519134522,,0.8553189694881439
86400,0.28555435,2.0145798444747927,1.5879135131835938,1.52646723985672,,0.8463430941104889
86500,0.28441116,2.0144214987754823,1.5713144183158874,1.53239004611969,,0.8394561231136322
86600,0.28231627,2.0176605939865113,1.5760587334632874,1.5293888568878173,,0.8430842876434326
86700,0.28762287,2.0151639938354493,1.5760807394981384,1.5284055590629577,,0.8351826012134552
86800,0.2843897,2.0173670649528503,1.5669697880744935,1.5259536862373353,,0.84499791264534
86900,0.2834225,2.018432688713074,1.5705655097961426,1.5284396767616273,,0.8525295436382294
87000,0.28481755,2.0145307779312134,1.569347655773163,1.5249509692192078,,0.8515918983353509
87100,0.28171405,2.011640751361847,1.5630866646766663,1.5269420981407165,,
87200,0.28345424,2.0105284094810485,1.5734229326248168,1.5249744772911071,,
87300,0.2868095,2.0150036454200744,1.572349739074707,1.5246532320976258,,
87400,0.28258282,2.0164311170578,1.5848213315010071,1.5283541560173035,,
87500,0.2872027,2.020212411880493,1.5708541512489318,1.5272873997688294,,
87600,0.28418183,2.0056078672409057,1.5602777600288391,1.5274136066436768,,
87700,0.2852273,2.0126294612884523,1.5755492329597474,1.5300847887992859,,
87800,0.28259665,2.0153252124786376,1.574071729183197,1.5287640333175658,,
87900,0.2857784,2.0147055625915526,1.5701527714729309,1.5229867577552796,,
88000,0.2808235,2.019197702407837,1.5745163679122924,1.5264767408370972,,
88100,0.28252795,2.0154475569725037,1.5712845206260682,,,
88200,0.28483817,2.013089728355408,1.5774989604949952,,,
88300,0.28461573,2.0153910160064696,1.5821693062782287,,,
88400,0.28964317,2.0140514850616453,1.5658563733100892,,,
88500,0.2840187,2.0104442715644835,1.5707835912704469,,,
88600,0.28387627,2.0190860509872435,1.575954806804657,,,
88700,0.2852062,2.013776087760925,1.5745131969451904,,,
88800,0.2829991,2.023256039619446,1.5759488821029664,,,
88900,0.28473514,2.016033041477203,1.5733190894126892,,,
89000,0.2856875,2.0162288427352903,1.578448438644409,,,
89100,0.28296393,2.020344352722168,1.577358329296112,,,
89200,0.28617612,2.015073466300964,1.5794882655143738,,,
89300,0.28272176,2.0123468160629274,1.582089900970459,,,
89400,0.2826785,2.01052348613739,1.5742261171340943,,,
89500,0.2892001,2.0131573915481566,1.573605751991272,,,
89600,0.2845707,2.0101135969161987,1.5708316922187806,,,
89700,0.28087842,2.014030694961548,1.57393981218338,,,
89800,0.2833662,2.0135212779045104,1.5693653106689454,,,
89900,0.2826915,2.0166090965270995,1.5711950421333314,,,
90000,0.28626555,,1.5779178023338318,,,
90100,0.27928722,,1.5640382647514344,,,
90200,0.2817305,,1.5597742199897766,,,
90300,0.2795402,,1.5688277721405028,,,
90400,0.2845482,,1.5760530829429626,,,
90500,0.2855156,,1.5695236563682555,,,
90600,0.28696507,,1.5657157063484193,,,
90700,0.2816175,,1.5632309079170228,,,
90800,0.2856155,,1.5682101011276246,,,
90900,0.28901067,,1.567754077911377,,,
91000,0.28083822,,1.5717508316040039,,,
91100,0.28282318,,1.570185661315918,,,
91200,0.28969738,,1.5764258623123169,,,
91300,0.28326198,,1.576038920879364,,,
91400,0.2813725,,1.5662701964378356,,,
91500,0.28540212,,1.568928301334381,,,
91600,0.28129607,,1.5740142941474915,,,
91700,0.28711107,,1.569907546043396,,,
91800,0.28250054,,1.5719122886657715,,,
91900,0.283348,,1.5793916821479796,,,
92000,0.28514892,,1.5719279646873474,,,
92100,0.28232723,,1.5654701352119447,,,
92200,0.28405944,,1.5721811413764955,,,
92300,0.28451306,,1.5693515062332153,,,
92400,0.28230602,,1.5771047353744507,,,
92500,0.28516975,,1.5696191787719727,,,
92600,0.28393006,,1.577727997303009,,,
92700,0.2804791,,1.5698342442512512,,,
92800,0.28430063,,1.5683054447174072,,,
92900,0.28760967,,1.5742253541946412,,,
93000,0.28343213,,1.5808334708213807,,,
93100,0.28086174,,1.5734467506408691,,,
93200,0.28210288,,1.5689073920249939,,,
93300,0.28767085,,1.5760406374931335,,,
93400,0.28651273,,1.5752341985702514,,,
93500,0.28231075,,1.5830578565597535,,,
93600,0.28177363,,1.5773208141326904,,,
93700,0.27883828,,1.5750848650932312,,,
93800,0.28453988,,1.563539159297943,,,
93900,0.28551632,,1.573869276046753,,,
94000,0.28758886,,1.5727350115776062,,,
94100,0.28598768,,1.574212944507599,,,
94200,0.28795964,,1.5701915502548218,,,
94300,0.2895583,,1.566511619091034,,,
94400,0.2837528,,1.569563090801239,,,
94500,0.28426868,,1.58076251745224,,,
94600,0.28477198,,1.5664378166198731,,,
94700,0.28416812,,1.5696976065635682,,,
94800,0.28346166,,1.5647908329963685,,,
94900,0.28695756,,1.5685013771057128,,,
95000,0.2858718,,1.5594780921936036,,,
95100,0.2824718,,1.5692602276802063,,,
95200,0.28580078,,1.5732930660247804,,,
95300,0.28748974,,1.5775651931762695,,,
95400,0.28120396,,1.5730928301811218,,,
95500,0.28348237,,1.5798030853271485,,,
95600,0.28377742,,1.5673003315925598,,,
95700,0.28591144,,1.5691893458366395,,,
95800,0.2814945,,1.5695888161659242,,,
95900,0.28303647,,1.5723165154457093,,,
96000,0.2819287,,1.568139660358429,,,
96100,0.2835882,,1.5684725284576415,,,
96200,0.2850319,,1.5720358610153198,,,
96300,0.28566337,,1.5744483828544618,,,
96400,0.28201398,,1.5765819787979125,,,
96500,0.2838091,,1.5726446270942689,,,
96600,0.28767174,,1.5691482663154601,,,
96700,0.2820552,,1.5814592123031617,,,
96800,0.284075,,1.58028324842453,,,
96900,0.2848406,,1.5687108874320983,,,
97000,0.28662196,,1.5745877027511597,,,
97100,0.2851522,,1.562606430053711,,,
97200,0.28208736,,1.5744696617126466,,,
97300,0.28778964,,1.5702699303627015,,,
97400,0.2844991,,1.5722751379013062,,,
97500,0.28361642,,1.5716328263282775,,,
97600,0.28686637,,1.5724749565124512,,,
97700,0.28450128,,1.5739626169204712,,,
97800,0.2822244,,1.5711942315101624,,,
97900,0.28629127,,1.5615947127342225,,,
98000,0.2861987,,1.565781021118164,,,
98100,0.28018743,,1.5707423210144043,,,
98200,0.2849957,,1.5692770779132843,,,


==> figures/gmm_2d/T_2/steps.csv <==
iter,diffusion,ULA,tempering,dilation,DAZ
0,0.0,0.0,0.0,0.0,0.0
1,4.858699,0.028888892,0.47870696,0.00029088333,5.303568
2,5.8983755,0.058888897,0.624162,0.000597388,6.214819
3,6.4861364,0.087777786,0.73773926,0.000896871,6.6666
4,6.923215,0.117777795,0.84028476,0.0012124353,6.9861007
5,7.264486,0.1477778,0.93246245,0.0015327161,7.22755
6,7.5363846,0.17666669,1.0141522,0.0018456581,7.4151807
7,7.7783318,0.2066667,1.0933647,0.0021754026,7.578621
8,7.9902654,0.2366667,1.1680187,0.0025100734,7.7190075
9,8.172767,0.2655556,1.236378,0.0028370728,7.837757
10,8.344648,0.2955556,1.3042927,0.0031816277,7.9477296
11,8.502011,0.3255556,1.3695349,0.0035313263,8.046778
12,8.642238,0.3544445,1.4301741,0.003873008,8.133684
13,8.778001,0.3844445,1.4911551,0.004233028,8.216577
14,8.90522,0.4144445,1.5503417,0.004598423,8.293114
15,9.020767,0.4433334,1.6058218,0.004955436,8.361658
16,9.134469,0.4733334,1.6620216,0.005331609,8.428182
17,9.24254,0.5033334,1.7169168,0.0057133925,8.49055
18,9.341897,0.5322223,1.768656,0.006086417,8.547136
19,9.44071,0.5622223,1.821319,0.006479457,8.6026945
20,9.53553,0.5922223,1.872982,0.0068783564,8.655326
21,9.623434,0.6211112,1.92186,0.0072681,8.703512
22,9.711514,0.6511112,1.9717795,0.0076787537,8.75121
23,9.793514,0.68000007,2.0190985,0.008079978,8.795087
24,9.875994,0.7100001,2.0675116,0.008502726,8.8386965
25,9.955969,0.74000007,2.1152315,0.008931771,8.880484
26,10.030801,0.768889,2.1605706,0.009350961,8.919134
27,10.106412,0.798889,2.207055,0.009792634,8.957748
28,10.180049,0.828889,2.2529657,0.01024088,8.99493
29,10.249218,0.8577779,2.296665,0.010678825,9.0294695
30,10.319366,0.88777786,2.3415422,0.011140254,9.0641165
31,10.387911,0.9177779,2.3859353,0.011608548,9.097603
32,10.4524975,0.9466668,2.4282498,0.012066077,9.128822
33,10.5181875,0.9766668,2.471764,0.0125481365,9.160242
34,10.582552,1.0066668,2.514864,0.013037361,9.190704
35,10.643354,1.0355557,2.555994,0.013515334,9.219186
36,10.705341,1.0655557,2.5983365,0.014018928,9.247929
37,10.766216,1.0955557,2.6403205,0.014530001,9.275867
38,10.823844,1.1244446,2.6804242,0.015029317,9.302052
39,10.882707,1.1544446,2.7217479,0.015555389,9.3285475
40,10.940625,1.1844445,2.762757,0.016089268,9.354351
41,10.995548,1.2133335,2.8019621,0.016610859,9.378584
42,11.0517435,1.2433335,2.8423915,0.0171604,9.403141
43,11.105086,1.2722224,2.8810608,0.01769729,9.426231
44,11.159719,1.3022224,2.9209547,0.018262932,9.449659
45,11.213611,1.3322223,2.9605923,0.01883696,9.4725485
46,11.264827,1.3611113,2.9985278,0.019397765,9.494106
47,11.317359,1.3911113,3.0376887,0.019988602,9.516013
48,11.36924,1.4211113,3.0766206,0.020588191,9.537448
49,11.418612,1.4500002,3.1139014,0.021173956,9.557664
50,11.469297,1.4800001,3.1524067,0.021791084,9.578235
51,11.519412,1.5100002,3.1907058,0.02241734,9.59839
52,11.567152,1.538889,3.227398,0.023029156,9.617422
53,11.61621,1.5688891,3.2653127,0.023673715,9.63681
54,11.664762,1.5988891,3.303041,0.024327807,9.655829
55,11.711054,1.6277779,3.3392022,0.024966804,9.673806
56,11.758664,1.657778,3.3765836,0.025639998,9.692141
57,11.805823,1.687778,3.413795,0.02632313,9.710144
58,11.850822,1.7166669,3.4494736,0.026990486,9.72718
59,11.8971405,1.7466669,3.486369,0.027693547,9.74457
60,11.943052,1.7766669,3.5231102,0.02840698,9.761662
61,11.986892,1.8055558,3.5583496,0.02910393,9.777849
62,12.032046,1.8355558,3.5948024,0.029838154,9.794386
63,12.075181,1.8644447,3.629772,0.0305554,9.810057
64,12.119631,1.8944447,3.6659527,0.031311,9.826074
65,12.1637335,1.9244447,3.7020009,0.03207773,9.841839
66,12.205891,1.9533336,3.7365918,0.032826725,9.856789
67,12.249352,1.9833336,3.77239,0.033615764,9.87208
68,12.292503,2.0133336,3.8080661,0.0344164,9.887143
69,12.333772,2.0422225,3.8423088,0.035198502,9.901434
70,12.37634,2.0722225,3.8777552,0.0360224,9.916061
71,12.418625,2.1022224,3.913089,0.036858395,9.930479
72,12.459084,2.1311114,3.947011,0.037675034,9.944168
73,12.500835,2.1611114,3.982133,0.038535293,9.958188
74,12.542328,2.1911113,4.017151,0.039408162,9.972014
75,12.5820465,2.2200003,4.0507774,0.040260803,9.985151
76,12.623053,2.2500002,4.0855994,0.041158978,9.998612
77,12.663822,2.2800002,4.120326,0.042070307,10.011896
78,12.702863,2.3088892,4.153677,0.042960502,10.024523
79,12.743183,2.3388891,4.1882215,0.043898236,10.037468
80,12.783285,2.368889,4.222676,0.044849653,10.050246
81,12.821701,2.397778,4.2557716,0.04577899,10.0624
82,12.861392,2.427778,4.290058,0.04675791,10.074865
83,12.899421,2.456667,4.3229966,0.047714084,10.086725
84,12.938722,2.486667,4.3571224,0.048721265,10.098893
85,12.97783,2.516667,4.3911686,0.04974315,10.110915
86,13.015315,2.5455558,4.423881,0.050741274,10.122358
87,13.054065,2.5755558,4.4577775,0.051792614,10.134106
88,13.092634,2.6055558,4.4916005,0.052859273,10.145714
89,13.129615,2.6344447,4.5241027,0.053901106,10.156767
90,13.167852,2.6644447,4.5577855,0.05499846,10.168117
91,13.205927,2.694445,4.5913997,0.056111783,10.179338
92,13.242439,2.7233336,4.6237054,0.057199202,10.190027
93,13.280203,2.7533338,4.6571894,0.058344517,10.201008
94,13.317815,2.7833338,4.6906085,0.05950646,10.211869
95,13.353893,2.8122225,4.7227306,0.060641315,10.222217
96,13.391217,2.8422227,4.756028,0.06183659,10.232851
97,13.428399,2.8722227,4.789265,0.0630492,10.243374
98,13.464072,2.9011116,4.821216,0.06423348,10.253403
99,13.500986,2.9311116,4.8543396,0.06548081,10.263712
100,13.537768,2.9611115,4.8874054,0.06674618,10.273916
101,13.573066,2.9900005,4.9191947,0.067981996,10.283646
102,13.609598,3.0200005,4.9521537,0.06928352,10.293651
103,13.646008,3.0500004,4.9850597,0.070603855,10.303556
104,13.680954,3.0788894,5.016698,0.0718933,10.313003
105,13.71713,3.1088893,5.0495024,0.073251285,10.32272
106,13.751856,3.1377783,5.081045,0.07457749,10.331985
107,13.787807,3.1677783,5.113754,0.075974174,10.34152
108,13.823649,3.1977782,5.1464143,0.077390954,10.350964
109,13.858062,3.2266672,5.1778216,0.07877452,10.359974
110,13.893695,3.2566671,5.2103906,0.08023157,10.369246
111,13.929225,3.286667,5.242916,0.08170956,10.378432
112,13.963344,3.315556,5.274194,0.08315284,10.387199
113,13.998679,3.345556,5.3066325,0.08467271,10.396224
114,14.033916,3.375556,5.3390293,0.086214386,10.405168
115,14.067759,3.404445,5.3701873,0.087719835,10.413704
116,14.102813,3.434445,5.4025035,0.08930514,10.422493
117,14.137775,3.4644449,5.4347796,0.09091311,10.431205
118,14.17136,3.4933338,5.465823,0.09248323,10.439524
119,14.206152,3.5233338,5.498023,0.09413659,10.448091
120,14.240856,3.5533338,5.530185,0.095813535,10.456584
121,14.274198,3.5822227,5.5611215,0.09745096,10.464694
122,14.308741,3.6122227,5.593212,0.09917512,10.473048
123,14.3432045,3.6422226,5.6252675,0.100923814,10.481334
124,14.376316,3.6711116,5.6561017,0.10263125,10.489246
125,14.410626,3.7011116,5.6880894,0.104429066,10.497398
126,14.443595,3.7300005,5.7188606,0.1061844,10.505186
127,14.477759,3.7600005,5.750783,0.10803261,10.51321
128,14.511851,3.7900004,5.782673,0.109906994,10.521169
129,14.544613,3.8188894,5.8133516,0.11173703,10.528775
130,14.5785675,3.8488894,5.8451796,0.1136638,10.536612
131,14.6124525,3.8788893,5.8769774,0.1156178,10.544388
132,14.64502,3.9077783,5.907569,0.11752548,10.55182
133,14.678775,3.9377782,5.939308,0.11953395,10.559479
134,14.712466,3.9677782,5.971019,0.1215707,10.56708
135,14.74485,3.9966671,6.001528,0.123559095,10.574345
136,14.7784195,4.026667,6.033183,0.12565245,10.5818615
137,14.811926,4.0566673,6.064811,0.12777519,10.589429
138,14.844135,4.085556,6.0952425,0.12984745,10.59677
139,14.877527,4.1155562,6.126818,0.132029,10.604448
140,14.910861,4.145556,6.1583676,0.13424106,10.612185
141,14.942906,4.174445,6.188724,0.13640045,10.619691
142,14.9761305,4.204445,6.220224,0.1386736,10.627543
143,15.009299,4.234445,6.251699,0.14097846,10.635453
144,15.041191,4.263334,6.2819858,0.14322829,10.643127
145,15.074257,4.293334,6.3134146,0.14559649,10.651156
146,15.1060505,4.3222227,6.3436575,0.1479082,10.658944
147,15.139018,4.352223,6.37504,0.15034148,10.66709
148,15.171936,4.3822227,6.4064,0.15280852,10.6753
149,15.203588,4.411112,6.4365788,0.15521647,10.683262
150,15.236409,4.4411116,6.4678965,0.157751,10.691591
151,15.269184,4.471112,6.499192,0.16032055,10.699984
152,15.300703,4.5000005,6.52931,0.16282842,10.708123
153,15.33339,4.5300007,6.5605645,0.16546798,10.71664
154,15.366031,4.5600004,6.5918,0.16814384,10.725219
155,15.397423,4.5888896,6.621859,0.17075533,10.733543
156,15.429981,4.6188893,6.6530557,0.1735038,10.742249
157,15.462495,4.6488895,6.684232,0.17628993,10.751021
158,15.493769,4.6777782,6.7142377,0.17900895,10.759529
159,15.526202,4.7077785,6.745377,0.1818704,10.768431
160,15.558598,4.737778,6.7764997,0.1847709,10.777396
161,15.589755,4.7666674,6.806452,0.1876013,10.786096
162,15.622075,4.796667,6.8375387,0.19057985,10.795194
163,15.654355,4.8266673,6.8686094,0.1935989,10.80436
164,15.685408,4.855556,6.898512,0.19654481,10.813252
165,15.717616,4.885556,6.929548,0.1996447,10.822554
166,15.748598,4.914445,6.9594193,0.20266941,10.831575
167,15.78074,4.944445,6.9904246,0.20585209,10.841011
168,15.812842,4.974445,7.0214124,0.20907766,10.850518
169,15.843726,5.003334,7.051238,0.21222477,10.85974
170,15.875766,5.033334,7.0821958,0.2155361,10.869386
171,15.907771,5.063334,7.1131387,0.21889184,10.879102
172,15.93856,5.0922227,7.1429214,0.2221658,10.888526
173,15.970502,5.122223,7.1738358,0.22561029,10.898384
174,16.002413,5.152223,7.2047353,0.22910078,10.908315
175,16.03311,5.181112,7.2344766,0.23250595,10.917946
176,16.064962,5.2111115,7.265348,0.23608825,10.92802
177,16.096788,5.2411118,7.2962055,0.23971812,10.938167
178,16.1274,5.2700005,7.3259077,0.24325904,10.9480095
179,16.159174,5.3000007,7.356739,0.24698393,10.958303
180,16.190903,5.330001,7.3875575,0.250758,10.968673
181,16.22145,5.3588896,7.4172225,0.2544393,10.97873
182,16.253122,5.38889,7.448016,0.2583116,10.989247
183,16.28479,5.4188895,7.4787974,0.26223472,10.999842
184,16.315239,5.4477787,7.5084276,0.26606116,11.010117
185,16.346855,5.4777784,7.539185,0.27008578,11.020863
186,16.377254,5.5066676,7.5687914,0.27401096,11.031283
187,16.408823,5.5366673,7.599525,0.27813926,11.042181
188,16.440342,5.5666676,7.6302476,0.2823213,11.053159
189,16.470692,5.5955563,7.6598215,0.28639978,11.063804
190,16.502169,5.6255565,7.6905227,0.2906888,11.074936
191,16.533634,5.655556,7.7212133,0.29503328,11.086148
192,16.563906,5.6844454,7.750757,0.29926977,11.097021
193,16.59532,5.714445,7.781425,0.30372477,11.108391
194,16.62672,5.7444453,7.812083,0.30823693,11.119842
195,16.656921,5.773334,7.841596,0.31263658,11.130945
196,16.688284,5.803334,7.872236,0.31726277,11.142554
197,16.719604,5.833334,7.9028645,0.32194793,11.154248
198,16.749756,5.862223,7.9323483,0.32651594,11.1655855
199,16.781052,5.892223,7.9629583,0.33131865,11.177441
200,16.812311,5.922223,7.99356,0.33618218,11.189379
201,16.842413,5.951112,8.023017,0.3409236,11.2009535
202,16.873638,5.981112,8.053607,0.34590828,11.213056
203,16.904846,6.0111117,8.084172,0.35095564,11.225244
204,16.934898,6.040001,8.113605,0.35587585,11.237059
205,16.966059,6.0700006,8.144169,0.36104792,11.249412
206,16.997215,6.100001,8.174708,0.36628467,11.26185
207,17.027214,6.1288896,8.204116,0.37138906,11.2739105
208,17.05832,6.15889,8.234654,0.37675413,11.286517
209,17.088272,6.1877785,8.264041,0.38198328,11.298738
210,17.119375,6.2177787,8.294554,0.38747928,11.311515
211,17.150429,6.2477784,8.325067,0.39304298,11.324378
212,17.180332,6.2766676,8.354435,0.3984651,11.336847
213,17.211386,6.3066673,8.384922,0.4041634,11.349885
214,17.242393,6.3366675,8.415409,0.40993124,11.3630085
215,17.272247,6.3655562,8.444764,0.41555178,11.37573
216,17.30325,6.3955564,8.475225,0.42145807,11.389028
217,17.334223,6.425556,8.505687,0.4274358,11.402413
218,17.364027,6.4544454,8.53502,0.43326014,11.415389
219,17.394978,6.484445,8.56547,0.43938002,11.42895
220,17.425926,6.5144453,8.595905,0.44557324,11.442603
221,17.45568,6.543334,8.625214,0.45160708,11.455834
222,17.48658,6.573334,8.655649,0.45794627,11.469663
223,17.517479,6.603334,8.6860695,0.46436074,11.483582
224,17.547218,6.632223,8.715353,0.47060937,11.497071
225,17.578066,6.662223,8.745763,0.47717354,11.511169
226,17.608913,6.692223,8.776173,0.48381492,11.525358
227,17.638618,6.721112,8.805445,0.49028394,11.539108
228,17.669449,6.751112,8.835829,0.49707884,11.553477
229,17.699104,6.7800007,8.8650875,0.5036969,11.567401
230,17.7299,6.810001,8.895472,0.5106478,11.581951
231,17.760696,6.840001,8.925855,0.51767904,11.596593
232,17.790348,6.86889,8.955089,0.5245265,11.610782
233,17.821093,6.8988895,8.985447,0.5317175,11.625606
234,17.851837,6.9288898,9.015805,0.53899074,11.640524
235,17.881443,6.9577785,9.045039,0.54607296,11.654976
236,17.912188,6.9877787,9.07539,0.55350965,11.670075
237,17.942904,7.017779,9.105722,0.5610306,11.685269
238,17.97246,7.0466676,9.134932,0.56835324,11.699987
239,18.003153,7.076668,9.165264,0.5760411,11.715365
240,18.033846,7.1066675,9.195597,0.58381575,11.730836
241,18.063402,7.1355567,9.224802,0.59138405,11.745823
242,18.09406,7.1655564,9.255109,0.5993293,11.761478
243,18.124702,7.1955566,9.285416,0.607362,11.777227
244,18.15421,7.2244453,9.3146,0.61518085,11.792484
245,18.18485,7.2544456,9.344907,0.6233878,11.808419
246,18.215492,7.2844453,9.375214,0.63168466,11.824449
247,18.24498,7.3133345,9.404383,0.63975954,11.839974
248,18.27557,7.343334,9.434664,0.6482342,11.85619
249,18.305027,7.3722234,9.463823,0.6564814,11.871895
250,18.335617,7.402223,9.494104,0.6651362,11.888296
251,18.366207,7.4322233,9.524385,0.6738836,11.904792
252,18.395664,7.461112,9.553545,0.68239516,11.920768
253,18.426222,7.491112,9.583813,0.69132614,11.93745
254,18.45676,7.521112,9.614068,0.7003514,11.954227
255,18.486168,7.550001,9.643203,0.70913213,11.970473
256,18.516706,7.580001,9.673458,0.7183443,11.987436
257,18.547245,7.610001,9.703713,0.7276525,12.004495
258,18.576653,7.63889,9.732848,0.73670715,12.021011
259,18.607176,7.66889,9.7631035,0.74620533,12.038255
260,18.637663,7.6988897,9.793338,0.75580114,12.055594
261,18.66702,7.727779,9.822448,0.76513433,12.072381
262,18.697508,7.7577786,9.852677,0.77492326,12.089906
263,18.727995,7.787779,9.882907,0.78481144,12.107527
264,18.757353,7.8166676,9.912017,0.7944276,12.124583
265,18.78784,7.846668,9.942246,0.80451185,12.142389
266,18.818312,7.8766675,9.972476,0.8146968,12.16029
267,18.84762,7.9055567,10.001577,0.8246003,12.177615
268,18.878056,7.9355564,10.031781,0.8349842,12.195702
269,18.907364,7.9644456,10.060866,0.8450799,12.213206
270,18.9378,7.9944453,10.09107,0.85566455,12.231476
271,18.968235,8.024446,10.121274,0.8663522,12.249841
272,18.997543,8.053334,10.150359,0.8767417,12.2676115
273,19.027979,8.083334,10.180563,0.88763267,12.28616
274,19.058392,8.113335,10.210767,0.8986279,12.304801
275,19.08765,8.142223,10.239852,0.9093148,12.32284
276,19.118034,8.172223,10.270032,0.9205159,12.341664
277,19.148418,8.202223,10.30021,0.9318224,12.36058
278,19.177677,8.2311125,10.32927,0.9428103,12.378885
279,19.208061,8.261112,10.359448,0.954325,12.397984
280,19.238445,8.291112,10.3896265,0.9659463,12.417175
281,19.267704,8.320001,10.418687,0.97723824,12.435741
282,19.298088,8.350001,10.448865,0.9890699,12.455113
283,19.328445,8.380001,10.479043,1.0010091,12.474576
284,19.357655,8.40889,10.508103,1.012608,12.493404
285,19.387987,8.4388895,10.538275,1.0247597,12.513046
286,19.41832,8.46889,10.568427,1.0370198,12.53278
287,19.447529,8.497779,10.597463,1.0489287,12.551867
288,19.477861,8.527779,10.627615,1.0614028,12.571778
289,19.50707,8.556667,10.656651,1.0735182,12.591036
290,19.537403,8.586668,10.686803,1.0862073,12.611123
291,19.567736,8.616668,10.716955,1.0990063,12.631299
292,19.596945,8.645556,10.745991,1.1114354,12.650812
293,19.627268,8.675557,10.776143,1.1244508,12.671164
294,19.657549,8.705557,10.806295,1.1375769,12.691603
295,19.686708,8.734446,10.835331,1.1503217,12.711369
296,19.71699,8.764445,10.865483,1.1636655,12.731981
297,19.74727,8.794446,10.895612,1.1771206,12.752682
298,19.77643,8.823335,10.924623,1.1901826,12.772698
299,19.806711,8.853334,10.954749,1.2038563,12.79357
300,19.836992,8.883334,10.984876,1.2176418,12.8145275
301,19.866152,8.912224,11.013886,1.2310224,12.834789
302,19.896433,8.942224,11.044013,1.2450274,12.855915
303,19.926714,8.972223,11.07414,1.2591445,12.877126
304,19.955873,9.001112,11.10315,1.2728447,12.897632
305,19.986155,9.031113,11.133277,1.287182,12.919009
306,20.016388,9.061112,11.1634035,1.3016317,12.940471
307,20.045498,9.090001,11.192414,1.3156523,12.961217
308,20.075727,9.120001,11.222541,1.3303225,12.9828415
309,20.105957,9.150002,11.252667,1.3451052,13.004551
310,20.135067,9.17889,11.281672,1.3594466,13.025534
311,20.165297,9.20889,11.311772,1.3744501,13.047404
312,20.194407,9.237779,11.340758,1.3890042,13.068542
313,20.224636,9.267779,11.370859,1.4042284,13.090571
314,20.254866,9.297779,11.40096,1.4195651,13.112682
315,20.283976,9.326668,11.429946,1.43444,13.13405
316,20.314205,9.3566675,11.460047,1.4499973,13.156318
317,20.344435,9.386668,11.490148,1.465667,13.178665
318,20.373545,9.415557,11.519134,1.4808623,13.20026
319,20.403774,9.445557,11.549234,1.4967521,13.222762
320,20.434004,9.475556,11.579335,1.5127538,13.245341
321,20.463072,9.504446,11.608321,1.5282689,13.267158
322,20.49325,9.534446,11.638422,1.5444905,13.289888
323,20.523428,9.5644455,11.668523,1.5608237,13.312696
324,20.552488,9.593334,11.697509,1.5766572,13.334733
325,20.582666,9.623335,11.72761,1.593209,13.357691
326,20.612844,9.653335,11.75771,1.6098721,13.380724
327,20.641905,9.682223,11.7866955,1.6260229,13.402974
328,20.672083,9.712223,11.816771,1.6429036,13.426153
329,20.702261,9.742224,11.846846,1.659895,13.449406
330,20.731321,9.771112,11.875807,1.6763613,13.471868
331,20.7615,9.801112,11.905882,1.6935691,13.495264
332,20.79056,9.830001,11.934843,1.7102436,13.517861
333,20.820738,9.860002,11.964918,1.727667,13.541398
334,20.850916,9.890001,11.994993,1.7451998,13.565007
335,20.879976,9.91889,12.023954,1.7621863,13.587809
336,20.910154,9.94889,12.054029,1.7799327,13.611555
337,20.940332,9.97889,12.084105,1.7977878,13.635372
338,20.969393,10.007779,12.113066,1.8150842,13.658373
339,20.99957,10.037779,12.143141,1.8331517,13.6823225
340,21.029734,10.06778,12.173216,1.8513268,13.706344
341,21.058744,10.096668,12.202177,1.8689302,13.729537
342,21.088871,10.126668,12.232252,1.8873156,13.753689
343,21.118998,10.156668,12.262327,1.9058075,13.777906
344,21.148008,10.185556,12.291288,1.9237149,13.80129
345,21.178135,10.215557,12.321363,1.9424149,13.825637
346,21.208261,10.245557,12.3514385,1.9612204,13.850049
347,21.237272,10.274446,12.3804,1.9794288,13.873618
348,21.267399,10.304446,12.410475,1.99844,13.898157
349,21.297525,10.334446,12.44055,2.0175557,13.922759
350,21.326536,10.363335,12.469511,2.0360613,13.94651
351,21.356663,10.393334,12.499567,2.05538,13.971233
352,21.385674,10.422223,12.528503,2.0740807,13.995101
353,21.4158,10.452224,12.558553,2.0936012,14.019947
354,21.445927,10.4822235,12.588602,2.113224,14.044852
355,21.474937,10.511112,12.617538,2.1322157,14.068893
356,21.505064,10.541113,12.647588,2.1520374,14.093918
357,21.53519,10.571113,12.677637,2.1719594,14.119
358,21.564201,10.600001,12.7065735,2.1912384,14.1432085
359,21.594328,10.630001,12.736623,2.2113569,14.168406
360,21.624454,10.660002,12.766672,2.2315743,14.193661
361,21.653465,10.68889,12.7956085,2.2511363,14.218035
362,21.683592,10.71889,12.825658,2.2715466,14.243401
363,21.713718,10.74889,12.855707,2.2920547,14.268823
364,21.74273,10.77778,12.884644,2.311895,14.293356
365,21.772856,10.807779,12.914693,2.332593,14.318888
366,21.802982,10.837779,12.944742,2.3533869,14.344474
367,21.831993,10.866668,12.973679,2.373501,14.3691635
368,21.862091,10.896668,13.003728,2.394482,14.3948555
369,21.892166,10.926668,13.033777,2.415557,14.420599
370,21.921127,10.955557,13.062714,2.43594,14.445439
371,21.951202,10.985557,13.092763,2.4571986,14.471286
372,21.980164,11.014446,13.121699,2.4777575,14.496223
373,22.010239,11.044446,13.151749,2.4991972,14.52217
374,22.040314,11.074446,13.181798,2.5207286,14.548166
375,22.069275,11.103334,13.210734,2.5415483,14.573248
376,22.09935,11.133335,13.240784,2.5632575,14.599343
377,22.129425,11.163335,13.270833,2.5850558,14.625487
378,22.158386,11.192224,13.299769,2.606132,14.650709
379,22.188461,11.222223,13.329819,2.6281042,14.676948
380,22.218536,11.252224,13.359868,2.6501663,14.703233
381,22.247498,11.281113,13.388804,2.6714935,14.728588
382,22.277573,11.311112,13.418854,2.6937263,14.754967
383,22.307648,11.341112,13.448903,2.7160432,14.781391
384,22.336609,11.370002,13.477839,2.7376153,14.806878
385,22.366684,11.400002,13.507889,2.7601,14.833389
386,22.396759,11.430001,13.537938,2.7826688,14.859947
387,22.42572,11.45889,13.5668545,2.804481,14.885563
388,22.455795,11.488891,13.596878,2.8272135,14.912205
389,22.48587,11.51889,13.626902,2.8500278,14.938892
390,22.514832,11.547779,13.655813,2.8720746,14.96463
391,22.544907,11.577779,13.685837,2.8950489,14.991399
392,22.573868,11.606668,13.714748,2.917248,15.017218
393,22.603943,11.636668,13.744772,2.9403794,15.044067
394,22.634018,11.666668,13.774796,2.9635901,15.07096
395,22.66298,11.695557,13.803707,2.986015,15.096893
396,22.693054,11.725557,13.833731,3.009379,15.123865
397,22.72313,11.755557,13.863754,3.03282,15.150875
398,22.75209,11.784446,13.892666,3.0554655,15.176922
399,22.782166,11.8144455,13.922689,3.079056,15.204008
400,22.81224,11.844446,13.952713,3.1027224,15.231133
401,22.841202,11.873335,13.981625,3.1255825,15.257288
402,22.871277,11.903335,14.011648,3.1493945,15.284489
403,22.901352,11.933335,14.041672,3.1732795,15.311723
404,22.930313,11.962224,14.070583,3.1963487,15.337986
405,22.960388,11.992224,14.100607,3.220376,15.365293
406,22.990463,12.022223,14.1306305,3.244475,15.392633
407,23.019424,12.051113,14.159542,3.2677479,15.418999
408,23.0495,12.081113,14.189566,3.291985,15.44641
409,23.079575,12.111113,14.219589,3.3162918,15.473855
410,23.108536,12.140001,14.248501,3.3397632,15.500319
411,23.13861,12.170002,14.278524,3.3642042,15.527831
412,23.168686,12.200002,14.308548,3.388713,15.555375
413,23.197647,12.22889,14.33746,3.412377,15.581932
414,23.227722,12.25889,14.367483,3.4370167,15.609543
415,23.256683,12.28778,14.396395,3.4608057,15.636161
416,23.286737,12.31778,14.426418,3.4855735,15.663833
417,23.316761,12.347779,14.456442,3.510406,15.691535
418,23.345673,12.376668,14.485353,3.5343792,15.718244
419,23.375696,12.406669,14.515377,3.5593367,15.746009
420,23.40572,12.436668,14.545401,3.5843563,15.773804
421,23.434631,12.465557,14.574312,3.608508,15.800597
422,23.464655,12.495557,14.604336,3.633649,15.828449
423,23.494678,12.5255575,14.634359,3.6588507,15.856331
424,23.52359,12.554446,14.663271,3.6831758,15.883207
425,23.553614,12.584446,14.693295,3.7084951,15.911146
426,23.583637,12.614446,14.723318,3.7338731,15.939114
427,23.612549,12.643335,14.75223,3.7583659,15.966071
428,23.642572,12.673335,14.782253,3.7838576,15.994092
429,23.672596,12.703335,14.812277,3.8094072,16.02215
430,23.701508,12.7322235,14.841188,3.8340635,16.049177
431,23.731531,12.762224,14.871212,3.859723,16.077284
432,23.761555,12.792224,14.901236,3.8854382,16.105402
433,23.790466,12.821113,14.930147,3.9102526,16.132519
434,23.82049,12.851112,14.960171,3.9360745,16.160688
435,23.849401,12.880002,14.989082,3.960991,16.18785
436,23.879425,12.910002,15.019106,3.986918,16.216072
437,23.909449,12.9400015,15.0491295,4.012897,16.244326
438,23.93836,12.96889,15.078041,4.0379634,16.271551
439,23.968384,12.998891,15.108065,4.064044,16.299847
440,23.998407,13.028891,15.138088,4.0901756,16.32817
441,24.027319,13.057779,15.167,4.1153865,16.355457
442,24.057343,13.087779,15.197023,4.141616,16.383833
443,24.087366,13.11778,15.227047,4.167895,16.412209
444,24.116278,13.146668,15.255959,4.1932464,16.439579
445,24.146301,13.176668,15.285982,4.21962,16.468006
446,24.176325,13.206668,15.316006,4.246042,16.496462
447,24.205236,13.235558,15.344917,4.2715287,16.523886
448,24.23526,13.265557,15.374941,4.2980423,16.55237
449,24.265284,13.295557,15.404964,4.324601,16.5809
450,24.294195,13.324446,15.433876,4.3502197,16.608374
451,24.324219,13.354446,15.4639,4.3768673,16.636934
452,24.354242,13.384446,15.493923,4.4035597,16.665516
453,24.383154,13.413335,15.522835,4.429305,16.693039
454,24.413177,13.443336,15.552858,4.4560833,16.721672
455,24.44209,13.472224,15.58177,4.4819098,16.749245
456,24.472113,13.502224,15.6117935,4.5087714,16.777893
457,24.502136,13.532224,15.641817,4.5356746,16.806578
458,24.531048,13.561112,15.670729,4.5616207,16.8342
459,24.561071,13.591113,15.700752,4.588605,16.86291
460,24.591095,13.621113,15.730776,4.6156297,16.891645
461,24.620007,13.650002,15.759687,4.641691,16.919317
462,24.65003,13.680002,15.789711,4.6687937,16.948084
463,24.680054,13.710002,15.819735,4.695935,16.976871
464,24.708965,13.738891,15.848646,4.722107,17.004593
465,24.738989,13.76889,15.87867,4.749324,17.03341
466,24.769012,13.798891,15.908693,4.7765784,17.062248
467,24.797924,13.82778,15.937605,4.802859,17.09002
468,24.827948,13.8577795,15.9676285,4.8301864,17.11888
469,24.857971,13.887779,15.997649,4.8575497,17.14777
470,24.886883,13.916669,16.026558,4.883933,17.17559
471,24.916906,13.946669,16.056581,4.911367,17.204489
472,24.94693,13.976668,16.086605,4.9388356,17.23343
473,24.975842,14.005557,16.115517,4.965319,17.261301
474,25.005865,14.035558,16.14554,4.992855,17.290243
475,25.034777,14.064446,16.174452,5.0194025,17.318148
476,25.0648,14.094446,16.204475,5.047004,17.347141
477,25.094824,14.124446,16.234499,5.0746384,17.376135
478,25.123735,14.153336,16.26341,5.10128,17.404058
479,25.153759,14.183335,16.293434,5.128978,17.433104
480,25.183783,14.213335,16.323458,5.156708,17.462149
481,25.212694,14.242224,16.35237,5.1834397,17.490118
482,25.242718,14.272224,16.382393,5.2112303,17.519178
483,25.272741,14.302224,16.412416,5.2390513,17.548275
484,25.301653,14.331113,16.441328,5.26587,17.576294
485,25.331676,14.361113,16.471352,5.29375,17.60539
486,25.3617,14.391113,16.501375,5.3216596,17.634502
487,25.390612,14.420002,16.530287,5.3485627,17.66257
488,25.420635,14.450002,16.56031,5.3765283,17.69172
489,25.450659,14.480001,16.590334,5.404522,17.720867
490,25.47957,14.508891,16.619246,5.431505,17.748938
491,25.509594,14.538891,16.64927,5.459554,17.778137
492,25.539618,14.568891,16.679293,5.48763,17.807337
493,25.56853,14.597779,16.708204,5.514691,17.835455
494,25.598553,14.62778,16.738228,5.542819,17.864655
495,25.627464,14.656669,16.76714,5.5699296,17.8928
496,25.657488,14.686668,16.797163,5.598109,17.92205
497,25.687511,14.716668,16.827187,5.626313,17.951302
498,25.716423,14.745558,16.856098,5.6534967,17.97947
499,25.746447,14.7755575,16.886122,5.6817503,18.00872
500,25.77647,14.805557,16.916145,5.7100286,18.038012
501,25.805382,14.834446,16.945057,5.7372828,18.066229
502,25.835405,14.864447,16.97508,5.765608,18.095531
503,25.865429,14.894446,17.005104,5.7939568,18.124834
504,25.89434,14.923335,17.034016,5.821277,18.153051
505,25.924364,14.953335,17.06404,5.849672,18.182386
506,25.954388,14.9833355,17.094063,5.878089,18.21174
507,25.9833,15.012224,17.122974,5.905474,18.240007
508,26.013323,15.042224,17.152998,5.933934,18.269361
509,26.043346,15.072225,17.183022,5.962417,18.298716
510,26.072258,15.101113,17.211933,5.9898643,18.326986
511,26.102282,15.131113,17.241957,6.0183883,18.356392
512,26.132305,15.161113,17.27198,6.0469337,18.385798
513,26.161217,15.1900015,17.300892,6.07444,18.414114
514,26.19124,15.220002,17.330915,6.1030264,18.44352
515,26.221264,15.250002,17.360939,6.131631,18.472925
516,26.250175,15.278891,17.38985,6.159196,18.501245
517,26.2802,15.308891,17.419874,6.187839,18.530703
518,26.30911,15.33778,17.448786,6.2154408,18.559069
519,26.339134,15.36778,17.47881,6.244121,18.588526
520,26.369158,15.397779,17.508833,6.2728224,18.617983
521,26.39807,15.426669,17.537745,6.3004766,18.646349
522,26.428093,15.456669,17.567768,6.3292127,18.675806
523,26.458117,15.486669,17.597792,6.3579674,18.70529
524,26.487028,15.515557,17.626703,6.3856726,18.733706
525,26.517052,15.545558,17.656727,6.4144626,18.763214
526,26.547075,15.575558,17.68675,6.4432693,18.792723
527,26.575987,15.604446,17.715662,6.471024,18.821138
528,26.60601,15.634446,17.745686,6.499864,18.850647
529,26.636034,15.664447,17.77571,6.528721,18.880156
530,26.664946,15.693336,17.80462,6.556524,18.908587
531,26.69497,15.723335,17.834644,6.585411,18.938147
532,26.724993,15.753335,17.864668,6.614316,18.967707
533,26.753904,15.782225,17.89358,6.642165,18.996172
534,26.783928,15.812224,17.923603,6.6711,19.025732
535,26.813951,15.842224,17.953627,6.70005,19.055292
536,26.842863,15.871113,17.982538,6.7279415,19.083757
537,26.872887,15.9011135,18.012562,6.7569203,19.113317
538,26.901798,15.930002,18.041473,6.784841,19.141794
539,26.931822,15.960002,18.071497,6.81385,19.171406
540,26.961845,15.990002,18.10152,6.8428726,19.201017
541,26.990757,16.01889,18.130432,6.8708334,19.229532
542,27.02078,16.048891,18.160456,6.8998833,19.259144
543,27.050804,16.078892,18.19048,6.928947,19.288755
544,27.079716,16.10778,18.21939,6.956947,19.31727
545,27.10974,16.13778,18.249414,6.986037,19.346882
546,27.139763,16.16778,18.279438,7.01514,19.376493
547,27.168674,16.196669,18.30835,7.0431776,19.405014
548,27.198698,16.22667,18.338373,7.072306,19.434677
549,27.228722,16.256668,18.368397,7.101447,19.46434
550,27.257633,16.285557,18.397308,7.1295204,19.492905
551,27.287657,16.315557,18.427332,7.1586857,19.522568
552,27.31768,16.345558,18.457355,7.187863,19.55223
553,27.346592,16.374447,18.486267,7.2159705,19.580795
554,27.376616,16.404446,18.51629,7.2451706,19.610458
555,27.40664,16.434446,18.546314,7.274383,19.640121
556,27.43555,16.463335,18.575226,7.302525,19.668686
557,27.465574,16.493336,18.60525,7.33176,19.698349
558,27.494486,16.522224,18.634161,7.3599224,19.726944
559,27.52451,16.552225,18.664185,7.3891783,19.756659
560,27.554533,16.582224,18.694208,7.4184446,19.786373
561,27.583445,16.611113,18.72312,7.446637,19.814987
562,27.613468,16.641113,18.753143,7.475926,19.844702
563,27.643492,16.671114,18.783167,7.505224,19.874416
564,27.672403,16.700003,18.812078,7.5334463,19.90303
565,27.702427,16.730001,18.842102,7.562763,19.932745
566,27.73245,16.760002,18.872126,7.5920916,19.96246
567,27.761362,16.78889,18.901037,7.620343,19.991074
568,27.791386,16.818892,18.93106,7.6496897,20.020788
569,27.82141,16.84889,18.961084,7.6790447,20.050503
570,27.85032,16.877779,18.989996,7.707324,20.07913
571,27.880344,16.90778,19.02002,7.736699,20.108896
572,27.910368,16.93778,19.050043,7.766082,20.138662
573,27.93928,16.96667,19.078955,7.794386,20.167326
574,27.969303,16.99667,19.108978,7.823788,20.197092
575,27.999327,17.026669,19.139002,7.8531976,20.226858
576,28.028238,17.055557,19.167913,7.8815265,20.255522
577,28.058262,17.085558,19.197937,7.9109545,20.285288
578,28.087173,17.114447,19.226849,7.9392977,20.313951
579,28.117197,17.144447,19.256872,7.968742,20.343718
580,28.14722,17.174446,19.286896,7.9981937,20.373484
581,28.176132,17.203335,19.315807,8.02656,20.402147
582,28.206156,17.233335,19.34583,8.05602,20.431913
583,28.23618,17.263336,19.375854,8.085503,20.46168
584,28.26509,17.292225,19.404766,8.1138935,20.490343
585,28.295115,17.322224,19.43479,8.143376,20.520119
586,28.325138,17.352224,19.464813,8.172877,20.549936
587,28.35405,17.381113,19.493725,8.201293,20.57865
588,28.384073,17.411114,19.523748,8.230802,20.608467
589,28.414097,17.441113,19.553772,8.260313,20.638285
590,28.443008,17.470003,19.582684,8.2887535,20.666998
591,28.473032,17.500002,19.612707,8.318288,20.696815
592,28.503056,17.530003,19.64273,8.347822,20.726633
593,28.531967,17.558891,19.671642,8.37627,20.755346
594,28.56199,17.588892,19.701666,8.40583,20.785164
595,28.592014,17.61889,19.73169,8.43539,20.814981
596,28.620926,17.64778,19.760601,8.463856,20.843695
597,28.65095,17.67778,19.790625,8.493423,20.873512
598,28.679861,17.706669,19.819536,8.521914,20.902225
599,28.709885,17.73667,19.84956,8.551499,20.932043
600,28.739908,17.766668,19.879583,8.581085,20.96186
601,28.76882,17.795557,19.908495,8.609576,20.990574
602,28.798843,17.825558,19.938519,8.639188,21.020391
603,28.828867,17.855558,19.968542,8.668799,21.050209
604,28.857779,17.884447,19.997454,8.697314,21.078922
605,28.887802,17.914446,20.027477,8.726926,21.108782
606,28.917826,17.944447,20.0575,8.756551,21.13865
607,28.946737,17.973335,20.086412,8.78509,21.167414
608,28.97676,18.003336,20.116436,8.814728,21.197283
609,29.006784,18.033335,20.14646,8.844365,21.227152
610,29.035696,18.062225,20.175371,8.872905,21.255915
611,29.06572,18.092224,20.205395,8.902558,21.285784
612,29.095743,18.122225,20.235418,8.932221,21.315653
613,29.124655,18.151114,20.26433,8.960786,21.344416
614,29.154678,18.181114,20.294353,8.990449,21.374285
615,29.184702,18.211113,20.324377,9.020112,21.404154
616,29.213614,18.240002,20.353289,9.048687,21.432917
617,29.243637,18.270002,20.383312,9.078376,21.462786
618,29.27366,18.300003,20.413336,9.108065,21.492655
619,29.302572,18.328892,20.442247,9.136654,21.521418
620,29.332596,18.35889,20.472271,9.166343,21.551287
621,29.361507,18.38778,20.501183,9.194932,21.58005
622,29.391531,18.41778,20.531206,9.22464,21.609919
623,29.421555,18.44778,20.56123,9.2543545,21.639788
624,29.450466,18.47667,20.590141,9.2829685,21.66855
625,29.48049,18.50667,20.620165,9.312683,21.69842
626,29.510513,18.536669,20.650188,9.342398,21.728289
627,29.539425,18.565557,20.6791,9.371012,21.757051
628,29.569448,18.595558,20.709124,9.400742,21.78692
629,29.599472,18.625559,20.739147,9.430482,21.81679
630,29.628384,18.654448,20.768059,9.459121,21.845552
631,29.658407,18.684446,20.798082,9.488861,21.875422
632,29.68843,18.714447,20.828106,9.518601,21.90533
633,29.717342,18.743336,20.857018,9.54724,21.934143
634,29.747366,18.773336,20.887041,9.576981,21.964064
635,29.77739,18.803335,20.917065,9.606743,21.993984
636,29.806301,18.832224,20.945976,9.6354065,22.022797
637,29.836325,18.862225,20.976,9.665173,22.052717
638,29.866348,18.892225,21.006023,9.694939,22.082638
639,29.89526,18.921114,21.034935,9.723602,22.11145
640,29.925283,18.951113,21.064959,9.753368,22.14137
641,29.954195,18.980003,21.09387,9.782032,22.170183
642,29.984219,19.010002,21.123894,9.811807,22.200104
643,30.014242,19.040003,21.153917,9.8415985,22.230024
644,30.043154,19.068892,21.182829,9.870287,22.258837
645,30.073177,19.098892,21.212852,9.900079,22.288757
646,30.1032,19.128891,21.242876,9.929871,22.318678
647,30.132113,19.15778,21.271788,9.958559,22.34749
648,30.162136,19.18778,21.301811,9.988351,22.37741
649,30.19216,19.217781,21.331835,10.018143,22.407331
650,30.221071,19.24667,21.360746,10.046831,22.436144
651,30.251095,19.276669,21.39077,10.076647,22.466064
652,30.281118,19.30667,21.420794,10.106464,22.495985
653,30.31003,19.335558,21.449705,10.135178,22.524797
654,30.340054,19.365559,21.479729,10.164995,22.554718
655,30.370077,19.395557,21.509752,10.194813,22.584639
656,30.398989,19.424446,21.538664,10.223526,22.613451
657,30.429012,19.454447,21.568687,10.253344,22.643372
658,30.459036,19.484447,21.598711,10.283161,22.673292
659,30.487947,19.513336,21.627623,10.311874,22.702105
660,30.517971,19.543335,21.657646,10.341701,22.732025
661,30.546883,19.572226,21.686558,10.370439,22.760838
662,30.576906,19.602224,21.716581,10.400282,22.790758
663,30.60693,19.632225,21.746605,10.430125,22.820679
664,30.635841,19.661114,21.775517,10.458863,22.849491
665,30.665865,19.691114,21.80554,10.488707,22.879412
666,30.695889,19.721113,21.835564,10.51855,22.909332
667,30.7248,19.750002,21.864475,10.547288,22.938145
668,30.754824,19.780003,21.894499,10.577131,22.968065
669,30.784847,19.810003,21.924522,10.606975,22.997986
670,30.813759,19.838892,21.953434,10.635713,23.026798
671,30.843782,19.86889,21.983458,10.66556,23.056719
672,30.873806,19.898891,22.013481,10.695429,23.08664
673,30.902718,19.92778,22.042393,10.724192,23.115452
674,30.932741,19.95778,22.072416,10.754061,23.145372
675,30.962765,19.98778,22.10244,10.78393,23.175293
676,30.991676,20.016668,22.131351,10.812693,23.204105
677,31.0217,20.046669,22.161375,10.842562,23.234035
678,31.051723,20.07667,22.191399,10.872431,23.264008
679,31.080635,20.105558,22.22031,10.901194,23.29287
680,31.110659,20.13556,22.250334,10.931063,23.322842
681,31.13957,20.164448,22.279245,10.9598255,23.351704
682,31.169594,20.194447,22.309269,10.989695,23.381676
683,31.199617,20.224447,22.339293,11.019564,23.411648
684,31.228529,20.253336,22.368204,11.0483265,23.44051
685,31.258553,20.283337,22.398228,11.078215,23.470482
686,31.288576,20.313335,22.428251,11.108109,23.500454
687,31.317488,20.342224,22.457163,11.136897,23.529316
688,31.347511,20.372225,22.487186,11.166792,23.559288
689,31.377535,20.402225,22.51721,11.196687,23.58926
690,31.406446,20.431114,22.546122,11.225474,23.618122
691,31.43647,20.461113,22.576145,11.255369,23.648094
692,31.466494,20.491114,22.606169,11.285264,23.678066
693,31.495405,20.520002,22.63508,11.314052,23.706928
694,31.525429,20.550003,22.665104,11.343946,23.7369
695,31.555452,20.580002,22.695127,11.373841,23.766872
696,31.584364,20.608892,22.72404,11.402629,23.795734
697,31.614388,20.638891,22.754063,11.432524,23.825706
698,31.644411,20.668892,22.784086,11.462419,23.855679
699,31.673323,20.69778,22.812998,11.491206,23.88454
700,31.703346,20.727781,22.843021,11.521101,23.914513
701,31.73337,20.75778,22.873045,11.550998,23.944485
702,31.762281,20.786669,22.901957,11.57981,23.973347
703,31.792305,20.81667,22.93198,11.609731,24.003319
704,31.821217,20.845558,22.960892,11.638543,24.03218
705,31.85124,20.875559,22.990915,11.668464,24.062153
706,31.881264,20.905558,23.020939,11.698384,24.092125
707,31.910175,20.934446,23.04985,11.727197,24.120987
708,31.940199,20.964447,23.079874,11.757117,24.150959
709,31.970222,20.994448,23.109898,11.787038,24.180931
710,31.999134,21.023336,23.13881,11.81585,24.209793
711,32.029106,21.053335,23.168833,11.845771,24.239765
712,32.05908,21.083336,23.198856,11.875691,24.269737
713,32.08794,21.112225,23.227768,11.904504,24.2986
714,32.117912,21.142225,23.257792,11.934424,24.328571
715,32.147884,21.172224,23.287815,11.964345,24.358543
716,32.176746,21.201115,23.316727,11.993157,24.387405
717,32.20672,21.231113,23.34675,12.023078,24.417377
718,32.23669,21.261114,23.376774,12.052999,24.44735
719,32.265553,21.290003,23.405685,12.081811,24.476212
720,32.295525,21.320004,23.435709,12.111732,24.506184
721,32.325497,21.350002,23.465733,12.141652,24.536156
722,32.35436,21.378891,23.494644,12.1704645,24.565018
723,32.38433,21.408892,23.524668,12.200385,24.59499
724,32.413193,21.43778,23.55358,12.22922,24.623852
725,32.443165,21.467781,23.583603,12.259167,24.653824
726,32.473137,21.49778,23.613626,12.289113,24.683796
727,32.502,21.526669,23.642538,12.31795,24.712658
728,32.53197,21.55667,23.672562,12.347897,24.74263
729,32.561943,21.58667,23.702585,12.377843,24.772602
730,32.590805,21.615559,23.731497,12.40668,24.801464
731,32.620777,21.645557,23.76152,12.436626,24.831436
732,32.65075,21.675558,23.791544,12.466573,24.861408
733,32.67961,21.704447,23.820456,12.49541,24.89027
734,32.709583,21.734447,23.85048,12.525356,24.920242
735,32.739555,21.764448,23.880503,12.555303,24.950214
736,32.768417,21.793337,23.909414,12.58414,24.979076
737,32.79839,21.823336,23.939438,12.614086,25.009048
738,32.82836,21.853336,23.969461,12.6440325,25.03902
739,32.857224,21.882225,23.998373,12.67287,25.067883
740,32.887196,21.912226,24.028397,12.702816,25.097855
741,32.917168,21.942225,24.05842,12.732762,25.127827
742,32.94603,21.971113,24.087332,12.7616,25.156689
743,32.976,22.001114,24.117355,12.791546,25.18666
744,33.004864,22.030003,24.146267,12.820383,25.215523
745,33.034836,22.060003,24.17629,12.850329,25.245495
746,33.064808,22.090002,24.206314,12.880276,25.275467
747,33.09367,22.118893,24.235226,12.909113,25.304329
748,33.123642,22.148891,24.26525,12.939059,25.334301
749,33.153614,22.178892,24.295273,12.969006,25.364273
750,33.182476,22.20778,24.324184,12.997843,25.393135
751,33.21245,22.237782,24.354208,13.027789,25.423107
752,33.24242,22.26778,24.384232,13.057735,25.45308
753,33.271282,22.296669,24.413143,13.086573,25.481941
754,33.301254,22.32667,24.443167,13.116519,25.511913
755,33.331226,22.35667,24.47319,13.146465,25.541885
756,33.36009,22.38556,24.502102,13.1753025,25.570747
757,33.39006,22.415558,24.532125,13.20527,25.60072
758,33.420033,22.445559,24.56215,13.235242,25.630692
759,33.448895,22.474447,24.59106,13.264104,25.659554
760,33.478867,22.504448,24.621084,13.294076,25.689526
761,33.50884,22.534447,24.651108,13.324048,25.719498
762,33.5377,22.563335,24.68002,13.35291,25.74836
763,33.567673,22.593336,24.710043,13.382882,25.778332
764,33.596535,22.622225,24.738955,13.411744,25.807194
765,33.626507,22.652225,24.768978,13.441716,25.837166
766,33.65648,22.682224,24.799002,13.471688,25.867138
767,33.68534,22.711115,24.827913,13.50055,25.896
768,33.715313,22.741114,24.857937,13.530522,25.925972
769,33.745285,22.771114,24.88796,13.560494,25.955944
770,33.774147,22.800003,24.916872,13.589356,25.984806
771,33.80412,22.830004,24.946896,13.6193285,26.014778
772,33.83409,22.860003,24.97692,13.649301,26.04475
773,33.862953,22.888891,25.00583,13.678163,26.073612
774,33.892925,22.918892,25.035854,13.708135,26.103584
775,33.922897,22.948893,25.065878,13.738107,26.133556
776,33.95176,22.977781,25.09479,13.766969,26.162418
777,33.98173,23.00778,25.124813,13.796941,26.19239
778,34.011703,23.03778,25.154837,13.826913,26.222363
779,34.040565,23.06667,25.183748,13.855775,26.251225
780,34.070538,23.09667,25.213772,13.885747,26.281197
781,34.10051,23.126669,25.243795,13.915719,26.311169
782,34.12937,23.155558,25.272707,13.944581,26.34003
783,34.159344,23.185558,25.30273,13.974553,26.370003
784,34.188206,23.214447,25.331642,14.003415,26.398865
785,34.218178,23.244448,25.361666,14.033387,26.428837
786,34.24815,23.274448,25.39169,14.063359,26.458809
787,34.27701,23.303337,25.4206,14.092221,26.48767
788,34.306984,23.333336,25.450624,14.122193,26.517643
789,34.336956,23.363337,25.480648,14.152165,26.547615
790,34.365818,23.392225,25.50956,14.181027,26.576477
791,34.39579,23.422226,25.539583,14.2109995,26.60645
792,34.425762,23.452225,25.569607,14.240972,26.636421
793,34.454624,23.481113,25.598518,14.269834,26.665283
794,34.484596,23.511114,25.628542,14.299806,26.695255
795,34.51457,23.541115,25.658566,14.329778,26.725227
796,34.54343,23.570004,25.687477,14.35864,26.75409
797,34.573402,23.600002,25.7175,14.388612,26.784061
798,34.603374,23.630003,25.747524,14.418584,26.814034
799,34.632236,23.658892,25.776436,14.447446,26.842896
800,34.66221,23.688892,25.80646,14.477418,26.872868
801,34.69218,23.718891,25.836483,14.50739,26.90284
802,34.721043,23.747782,25.865395,14.536252,26.931702
803,34.751015,23.77778,25.895418,14.566224,26.961674
804,34.780987,23.807781,25.925442,14.596196,26.991646
805,34.80985,23.83667,25.954353,14.625058,27.020508
806,34.83982,23.86667,25.984377,14.65503,27.05048
807,34.868683,23.89556,26.013288,14.683892,27.079342
808,34.898655,23.925558,26.043312,14.713864,27.109314
809,34.928627,23.955559,26.073336,14.743836,27.139286
810,34.95749,23.984447,26.102247,14.772698,27.168148
811,34.98746,24.014448,26.13227,14.8026705,27.19812
812,35.017433,24.044447,26.162294,14.832643,27.228092
813,35.046295,24.073336,26.191206,14.861505,27.256954
814,35.076267,24.103336,26.22123,14.891477,27.286926
815,35.10624,24.133337,26.251253,14.921449,27.316898
816,35.1351,24.162226,26.280165,14.950311,27.34576
817,35.165073,24.192225,26.310188,14.980283,27.375732
818,35.195045,24.222225,26.340212,15.010255,27.405704
819,35.223907,24.251114,26.369123,15.039117,27.434566
820,35.25388,24.281115,26.399147,15.069089,27.464539
821,35.28385,24.311113,26.42917,15.099061,27.49451
822,35.312714,24.340004,26.458082,15.127923,27.523373
823,35.342686,24.370003,26.488106,15.157895,27.553345
824,35.372658,24.400003,26.51813,15.187878,27.583317
825,35.40152,24.428892,26.54704,15.216764,27.612179
826,35.43149,24.458893,26.577065,15.246762,27.64215
827,35.460354,24.487782,26.605976,15.275649,27.671013
828,35.490326,24.51778,26.636,15.305647,27.700985
829,35.520298,24.547781,26.666023,15.335645,27.730957
830,35.54916,24.57667,26.694935,15.3645315,27.759819
831,35.579132,24.60667,26.724958,15.394529,27.789791
832,35.609104,24.63667,26.754982,15.424527,27.819763
833,35.637966,24.665558,26.783894,15.453414,27.848625
834,35.66794,24.695559,26.813917,15.483412,27.878597
835,35.69791,24.72556,26.84394,15.51341,27.90857
836,35.726772,24.754448,26.872852,15.542296,27.937431
837,35.756744,24.784447,26.902876,15.572294,27.967403
838,35.786716,24.814447,26.9329,15.602292,27.997375
839,35.81558,24.843336,26.961811,15.631179,28.026237
840,35.84555,24.873337,26.991835,15.661177,28.05621
841,35.875523,24.903337,27.021858,15.6911745,28.086182
842,35.904385,24.932226,27.05077,15.720061,28.115044
843,35.934357,24.962225,27.080793,15.750059,28.145016
844,35.96433,24.992226,27.110817,15.780057,28.174988
845,35.99319,25.021114,27.139729,15.808944,28.20385
846,36.023163,25.051115,27.169752,15.838942,28.233822
847,36.052025,25.080004,27.198664,15.867828,28.262684
848,36.081997,25.110003,27.228687,15.897826,28.292656
849,36.11197,25.140003,27.25871,15.927824,28.322628
850,36.14083,25.168892,27.287622,15.956711,28.35149
851,36.170803,25.198893,27.317646,15.986709,28.381462
852,36.200775,25.228891,27.34767,16.016691,28.411434
853,36.229637,25.257782,27.376581,16.045553,28.440296
854,36.25961,25.28778,27.406605,16.075525,28.470268
855,36.28958,25.317781,27.436628,16.105497,28.50024
856,36.318443,25.34667,27.46554,16.13436,28.529102
857,36.348415,25.37667,27.495564,16.164331,28.559074
858,36.378387,25.40667,27.525587,16.194304,28.589046
859,36.40725,25.435558,27.554499,16.223166,28.617908
860,36.43722,25.465559,27.584522,16.253138,28.64788
861,36.467194,25.49556,27.614546,16.28311,28.677853
862,36.496056,25.524448,27.643457,16.311972,28.706715
863,36.526028,25.554447,27.673481,16.341944,28.736687
864,36.556,25.584448,27.703505,16.371916,28.766659
865,36.58486,25.613337,27.732416,16.400778,28.79552
866,36.614834,25.643337,27.76244,16.43075,28.825493
867,36.643696,25.672226,27.791351,16.459612,28.854355
868,36.673668,25.702225,27.821375,16.489584,28.884327
869,36.70364,25.732225,27.851398,16.519556,28.914299
870,36.732502,25.761114,27.88031,16.548418,28.943161
871,36.762474,25.791115,27.910334,16.57839,28.973133
872,36.792446,25.821114,27.940357,16.608362,29.003105
873,36.82131,25.850004,27.969269,16.637224,29.031967
874,36.85128,25.880003,27.999292,16.667196,29.06194
875,36.881252,25.910004,28.029316,16.697168,29.091911
876,36.910114,25.938892,28.058228,16.72603,29.120773
877,36.940086,25.968893,28.088251,16.756002,29.150745
878,36.97006,25.998892,28.118275,16.785975,29.180717
879,36.99892,26.02778,28.147186,16.814837,29.20958
880,37.028893,26.057781,28.17721,16.844809,29.239552
881,37.058865,26.087782,28.207233,16.87478,29.269524
882,37.087727,26.11667,28.236145,16.903643,29.298386
883,37.1177,26.14667,28.266169,16.933615,29.328358
884,37.14767,26.17667,28.296192,16.963587,29.35833
885,37.176533,26.205559,28.325104,16.992449,29.387192
886,37.206505,26.23556,28.355127,17.02242,29.417164
887,37.235367,26.264448,28.384039,17.051283,29.446026
888,37.26534,26.294447,28.414062,17.081255,29.475998
889,37.29531,26.324448,28.444086,17.111227,29.50597
890,37.324173,26.353336,28.472998,17.140089,29.534832
891,37.354145,26.383337,28.503021,17.170061,29.564804
892,37.384117,26.413336,28.533045,17.200033,29.594776
893,37.41298,26.442226,28.561956,17.228895,29.623638
894,37.44295,26.472225,28.59198,17.258867,29.653633
895,37.472923,26.502226,28.622004,17.28884,29.683657
896,37.501785,26.531115,28.650915,17.317701,29.712568
897,37.531757,26.561115,28.680939,17.347673,29.742592
898,37.56173,26.591114,28.710962,17.377645,29.772615
899,37.59059,26.620003,28.739874,17.406507,29.801527
900,37.620564,26.650003,28.769897,17.43648,29.83155
901,37.650536,26.680004,28.799921,17.466452,29.861574
902,37.679398,26.708893,28.828833,17.495314,29.890486
903,37.70937,26.738892,28.858856,17.525286,29.92051
904,37.73934,26.768892,28.88888,17.555258,29.950533
905,37.768204,26.797781,28.917791,17.58412,29.979445
906,37.798176,26.827782,28.947815,17.614092,30.009468
907,37.828148,26.85778,28.977839,17.644064,30.039492
908,37.85701,26.886671,29.00675,17.672926,30.068403
909,37.886982,26.91667,29.036774,17.702898,30.098427
910,37.915844,26.945559,29.065685,17.73176,30.127338
911,37.945816,26.97556,29.095709,17.761732,30.157362
912,37.97579,27.00556,29.125732,17.791704,30.187386
913,38.00465,27.034449,29.154644,17.820566,30.216297
914,38.034622,27.064447,29.184668,17.850538,30.24632
915,38.064594,27.094448,29.214691,17.88051,30.276344
916,38.093456,27.123337,29.243603,17.909372,30.305256
917,38.12343,27.153337,29.273626,17.939344,30.33528
918,38.1534,27.183336,29.30365,17.969316,30.365303
919,38.182262,27.212225,29.332561,17.998178,30.394215
920,38.212234,27.242226,29.362585,18.02815,30.424238
921,38.242207,27.272226,29.392609,18.058123,30.454262
922,38.27107,27.301115,29.42152,18.086985,30.483173
923,38.30104,27.331114,29.451544,18.116957,30.513197
924,38.331013,27.361115,29.481567,18.146929,30.54322
925,38.359875,27.390003,29.510479,18.17579,30.572132
926,38.389847,27.420004,29.540503,18.205763,30.602156
927,38.41982,27.450003,29.570526,18.235735,30.63218
928,38.44868,27.478893,29.599438,18.264597,30.66109
929,38.478653,27.508892,29.629461,18.294569,30.691114
930,38.507515,27.53778,29.658373,18.323431,30.720026
931,38.537487,27.567781,29.688396,18.353403,30.75005
932,38.56746,27.597782,29.71842,18.383375,30.780073
933,38.59632,27.62667,29.747332,18.412237,30.808985
934,38.626293,27.65667,29.777355,18.44221,30.839008
935,38.656265,27.68667,29.807379,18.472181,30.869032
936,38.685127,27.715559,29.83629,18.501043,30.897943
937,38.7151,27.74556,29.866314,18.531015,30.927967
938,38.74507,27.775558,29.896338,18.560987,30.95799
939,38.773933,27.804447,29.92525,18.58985,30.986902
940,38.803905,27.834448,29.955273,18.619822,31.016926
941,38.833878,27.864449,29.985296,18.649794,31.04695
942,38.86274,27.893337,30.014208,18.678656,31.075861
943,38.89271,27.923336,30.044231,18.708628,31.105885
944,38.922684,27.953337,30.074255,18.7386,31.135908
945,38.951546,27.982225,30.103167,18.767462,31.16482
946,38.981518,28.012226,30.13319,18.797434,31.194843
947,39.01149,28.042227,30.163214,18.827406,31.224867
948,39.04035,28.071115,30.192125,18.856268,31.253778
949,39.070324,28.101114,30.222149,18.88624,31.283802
950,39.099186,28.130003,30.25106,18.915102,31.312714
951,39.129158,28.160004,30.281084,18.945074,31.342737
952,39.15913,28.190004,30.311108,18.975046,31.37276
953,39.187992,28.218893,30.34002,19.003908,31.401672
954,39.217964,28.248892,30.370043,19.03388,31.431696
955,39.247936,28.278893,30.400066,19.06389,31.46172
956,39.2768,28.307781,30.428978,19.092802,31.490631
957,39.30677,28.337782,30.459002,19.122826,31.520655
958,39.336742,28.36778,30.489025,19.15285,31.550678
959,39.365604,28.39667,30.517937,19.18176,31.57959
960,39.395576,28.42667,30.54796,19.211784,31.609613
961,39.42555,28.45667,30.577984,19.241808,31.639637
962,39.45441,28.48556,30.606895,19.27072,31.668549
963,39.484383,28.51556,30.636919,19.300743,31.698572
964,39.514355,28.545559,30.666943,19.330767,31.728596
965,39.543217,28.574448,30.695854,19.359678,31.757507
966,39.57319,28.604448,30.725878,19.389702,31.78753
967,39.60316,28.634449,30.755901,19.419725,31.817554
968,39.632023,28.663338,30.784813,19.448637,31.846466
969,39.661995,28.693336,30.814837,19.47866,31.87649
970,39.690857,28.722225,30.843748,19.507572,31.905401
971,39.72083,28.752226,30.873772,19.537596,31.935425
972,39.7508,28.782227,30.903795,19.56762,31.965448
973,39.779663,28.811115,30.932707,19.59653,31.99436
974,39.809635,28.841114,30.96273,19.626554,32.02434
975,39.839607,28.871115,30.992754,19.656578,32.054314
976,39.86847,28.900003,31.021666,19.68549,32.083176
977,39.89844,28.930004,31.05169,19.715513,32.113148
978,39.928413,28.960003,31.081713,19.745537,32.14312
979,39.957275,28.988894,31.110624,19.774448,32.17198
980,39.987247,29.018892,31.140648,19.804472,32.201954
981,40.01722,29.048893,31.170671,19.834496,32.231926
982,40.04608,29.077782,31.199583,19.863407,32.260788
983,40.076054,29.107782,31.229607,19.89343,32.29076
984,40.106026,29.137781,31.25963,19.923454,32.320732
985,40.134888,29.16667,31.288542,19.952366,32.349594
986,40.16486,29.19667,31.318565,19.98239,32.379566
987,40.19483,29.226671,31.348589,20.012413,32.40954
988,40.223694,29.25556,31.3775,20.041325,32.4384
989,40.253666,29.285559,31.407524,20.071348,32.468372
990,40.282528,29.314447,31.436436,20.10026,32.497234
991,40.3125,29.344448,31.46646,20.130283,32.527206
992,40.342472,29.374449,31.496483,20.160307,32.55718
993,40.371334,29.403337,31.525394,20.189219,32.58604
994,40.401306,29.433336,31.555418,20.219242,32.616013
995,40.43128,29.463337,31.585442,20.249266,32.645985
996,40.46014,29.492226,31.614353,20.278177,32.674847
997,40.490112,29.522226,31.644377,20.3082,32.70482
998,40.520084,29.552225,31.6744,20.338224,32.73479
999,40.548946,29.581116,31.703312,20.367136,32.763653
1000,40.57892,29.611115,31.733335,20.39716,32.793625
1001,40.60889,29.641115,31.76336,20.427183,32.823597
1002,40.637753,29.670004,31.79227,20.456095,32.85246
1003,40.667725,29.700005,31.822294,20.486118,32.88243
1004,40.697697,29.730003,31.852318,20.516142,32.912403
1005,40.72656,29.758892,31.88123,20.545053,32.941265
1006,40.75653,29.788893,31.911253,20.575077,32.971237
1007,40.786503,29.818893,31.941277,20.6051,33.00121
1008,40.815365,29.847782,31.970188,20.634012,33.03007
1009,40.845337,29.87778,32.00021,20.664036,33.060043
1010,40.87531,29.907782,32.03018,20.69406,33.090015
1011,40.90417,29.93667,32.059044,20.722971,33.118877
1012,40.934143,29.966671,32.089016,20.752995,33.14885
1013,40.963005,29.99556,32.117878,20.781906,33.17771
1014,40.992977,30.02556,32.14785,20.81193,33.207684
1015,41.02295,30.05556,32.177822,20.841953,33.237656
1016,41.05181,30.084448,32.206684,20.870865,33.266518
1017,41.081783,30.114449,32.236656,20.900888,33.29649
1018,41.111755,30.14445,32.26663,20.930912,33.32646
1019,41.140617,30.173338,32.29549,20.959824,33.355324
1020,41.17059,30.203337,32.325462,20.989847,33.385296
1021,41.20056,30.233337,32.355434,21.01987,33.415268
1022,41.229424,30.262226,32.384296,21.048782,33.44413
1023,41.259396,30.292227,32.41427,21.078806,33.474102
1024,41.289368,30.322226,32.44424,21.10883,33.504074
1025,41.31823,30.351114,32.473103,21.137741,33.532936
1026,41.3482,30.381115,32.503075,21.167765,33.56291
1027,41.378174,30.411116,32.533047,21.197788,33.59288
1028,41.407036,30.440004,32.56191,21.2267,33.621742
1029,41.437008,30.470003,32.59188,21.256723,33.651714
1030,41.46698,30.500004,32.621853,21.286747,33.681686
1031,41.495842,30.528893,32.650715,21.315659,33.71055
1032,41.525814,30.558893,32.680687,21.345682,33.74052
1033,41.554676,30.587782,32.70955,21.374594,33.769382
1034,41.58465,30.617783,32.73952,21.404617,33.799355
1035,41.61462,30.647781,32.769493,21.43464,33.829327
1036,41.643482,30.67667,32.798355,21.463552,33.85819
1037,41.673454,30.70667,32.828327,21.493576,33.88816
1038,41.703426,30.736671,32.8583,21.5236,33.918133
1039,41.73229,30.76556,32.88716,21.552511,33.946995
1040,41.76226,30.795559,32.917133,21.582535,33.976967
1041,41.792233,30.82556,32.947105,21.612558,34.00694
1042,41.821095,30.854448,32.975967,21.64147,34.0358
1043,41.851067,30.884449,33.00594,21.671494,34.065773
1044,41.88104,30.914448,33.03591,21.701517,34.095745
1045,41.9099,30.943336,33.064774,21.730429,34.124607
1046,41.939873,30.973337,33.094746,21.760452,34.15458
1047,41.969845,31.003338,33.124718,21.790476,34.18455
1048,41.998707,31.032227,33.15358,21.819387,34.213413
1049,42.02868,31.062225,33.18355,21.849411,34.243385
1050,42.05865,31.092226,33.213524,21.879435,34.273357
1051,42.087513,31.121115,33.242386,21.908346,34.30222
1052,42.117485,31.151115,33.272358,21.93837,34.33219
1053,42.146347,31.180004,33.30122,21.967281,34.361053
1054,42.17632,31.210005,33.331192,21.997305,34.391026
1055,42.20629,31.240004,33.361164,22.027328,34.420998
1056,42.235153,31.268892,33.390026,22.05624,34.44986
1057,42.265125,31.298893,33.42,22.086264,34.47983
1058,42.295097,31.328894,33.44997,22.116287,34.509804
1059,42.32396,31.357782,33.478832,22.145199,34.538666
1060,42.35393,31.387781,33.508804,22.175222,34.568638
1061,42.383904,31.417782,33.538776,22.205246,34.59861
1062,42.412766,31.44667,33.56764,22.234158,34.627472
1063,42.442738,31.476671,33.59761,22.264181,34.657444
1064,42.47271,31.50667,33.627583,22.294205,34.687416
1065,42.50157,31.535559,33.656445,22.323116,34.716278
1066,42.531544,31.56556,33.686417,22.35314,34.74625
1067,42.561516,31.59556,33.71639,22.383163,34.776222
1068,42.590378,31.624449,33.74525,22.412075,34.805084
1069,42.62035,31.65445,33.775223,22.442099,34.835056
1070,42.650322,31.684448,33.805195,22.472122,34.86503
1071,42.679184,31.713337,33.834057,22.501034,34.89389
1072,42.709156,31.743338,33.86403,22.531057,34.923862
1073,42.738018,31.772226,33.89289,22.559969,34.952724
1074,42.76799,31.802227,33.922863,22.589993,34.982697
1075,42.797962,31.832226,33.952835,22.620016,35.01267
1076,42.826824,31.861115,33.981697,22.648928,35.04153
1077,42.856796,31.891115,34.01167,22.678951,35.071503
1078,42.88677,31.921116,34.04164,22.708975,35.101475
1079,42.91563,31.950005,34.070503,22.737886,35.130337
1080,42.945602,31.980003,34.100475,22.76791,35.16031
1081,42.975574,32.010006,34.130447,22.797934,35.19028
1082,43.004436,32.038895,34.15931,22.826845,35.219143
1083,43.03441,32.068893,34.18928,22.856869,35.249115
1084,43.06438,32.098892,34.219254,22.886892,35.279087
1085,43.093243,32.12778,34.248116,22.915804,35.30795
1086,43.123215,32.157784,34.278088,22.945827,35.33792
1087,43.153187,32.187782,34.30806,22.975851,35.367893
1088,43.18205,32.21667,34.33692,23.004763,35.396755
1089,43.21202,32.24667,34.366894,23.034786,35.426727
1090,43.241993,32.276672,34.396866,23.06481,35.4567
1091,43.270855,32.30556,34.425728,23.093721,35.48556
1092,43.300827,32.33556,34.4557,23.123745,35.515533
1093,43.32969,32.36445,34.484562,23.152657,35.544395
1094,43.35966,32.394447,34.514534,23.18268,35.574368
1095,43.389633,32.42445,34.544506,23.212704,35.60434
1096,43.418495,32.45334,34.573368,23.241615,35.6332
1097,43.448467,32.483337,34.60334,23.271639,35.663174
1098,43.47844,32.513336,34.633312,23.301662,35.693146
1099,43.5073,32.542225,34.662174,23.330574,35.722008
1100,43.537273,32.572227,34.692146,23.360598,35.75198
1101,43.567245,32.602226,34.72212,23.390621,35.78195
1102,43.596107,32.631115,34.75098,23.419533,35.810814
1103,43.62608,32.661114,34.780952,23.449556,35.840786
1104,43.65605,32.691116,34.810925,23.47958,35.870758
1105,43.684914,32.720005,34.839787,23.508492,35.89962
1106,43.714886,32.750004,34.86976,23.538515,35.929592
1107,43.744858,32.780003,34.89973,23.568539,35.959564
1108,43.77372,32.80889,34.928593,23.59745,35.988426
1109,43.80369,32.838894,34.958565,23.627474,36.0184
1110,43.833664,32.868893,34.988537,23.657497,36.04837
1111,43.862526,32.89778,35.0174,23.686409,36.077232
1112,43.892498,32.92778,35.04737,23.716433,36.107204
1113,43.92247,32.957783,35.077343,23.746456,36.137177
1114,43.951332,32.98667,35.106205,23.775368,36.16604
1115,43.981304,33.01667,35.136177,23.805391,36.19601
1116,44.010166,33.04556,35.16504,23.834303,36.224873
1117,44.04014,33.07556,35.19501,23.864326,36.254845
1118,44.07011,33.10556,35.224983,23.89435,36.284817
1119,44.098972,33.13445,35.253845,23.923262,36.31368
1120,44.128944,33.164448,35.283817,23.953285,36.34365
1121,44.158916,33.19445,35.31379,23.983309,36.373623
1122,44.18778,33.22334,35.34265,24.01222,36.402485
1123,44.21775,33.253338,35.372623,24.042244,36.432457
1124,44.247723,33.283337,35.402596,24.072268,36.46243
1125,44.276585,33.312225,35.431458,24.10118,36.49129
1126,44.306557,33.342228,35.46143,24.131203,36.521263
1127,44.33653,33.372227,35.4914,24.161226,36.551235
1128,44.36539,33.401115,35.520264,24.190138,36.580097
1129,44.395363,33.431114,35.550236,24.220161,36.61007
1130,44.425335,33.461117,35.580208,24.250185,36.64004
1131,44.454197,33.490005,35.60907,24.279097,36.668903
1132,44.48417,33.520004,35.63904,24.30912,36.698875
1133,44.51414,33.550003,35.669014,24.339144,36.728848
1134,44.543003,33.57889,35.697876,24.368055,36.75771
1135,44.572975,33.608894,35.727848,24.398079,36.78768
1136,44.601837,33.637783,35.75671,24.42699,36.816544
1137,44.63181,33.66778,35.786682,24.457014,36.846516
1138,44.66178,33.69778,35.816654,24.487038,36.876488
1139,44.690643,33.72667,35.845516,24.51595,36.90535
1140,44.720615,33.75667,35.87549,24.545973,36.93532
1141,44.750587,33.78667,35.90546,24.575996,36.965294
1142,44.77945,33.81556,35.934322,24.604908,36.994156
1143,44.80942,33.84556,35.964294,24.634932,37.024128
1144,44.839394,33.87556,35.994267,24.664955,37.0541
1145,44.868256,33.90445,36.02313,24.693867,37.082962
1146,44.898228,33.93445,36.0531,24.72389,37.112934
1147,44.9282,33.964447,36.083073,24.753914,37.142906
1148,44.95706,33.99334,36.111935,24.782825,37.17177
1149,44.987034,34.02334,36.141907,24.812849,37.20174
1150,45.017006,34.053337,36.17188,24.842873,37.231712
1151,45.045868,34.082226,36.20074,24.871784,37.260574
1152,45.07584,34.11223,36.230713,24.901808,37.290546
1153,45.105812,34.142227,36.260685,24.931831,37.32052
1154,45.134674,34.171116,36.289547,24.960743,37.34938
1155,45.164646,34.201115,36.31952,24.990767,37.379353
1156,45.19351,34.230003,36.34838,25.019678,37.408215
1157,45.22348,34.260006,36.378353,25.049702,37.438187
1158,45.253452,34.290005,36.408325,25.079725,37.46816
1159,45.282314,34.318893,36.437187,25.108637,37.49702
1160,45.312286,34.348892,36.46716,25.13866,37.526993
1161,45.34226,34.378895,36.49713,25.168684,37.556965
1162,45.37112,34.407784,36.525993,25.197596,37.585827
1163,45.401093,34.437782,36.555965,25.22762,37.6158
1164,45.431065,34.46778,36.585938,25.257643,37.64577
1165,45.459927,34.49667,36.6148,25.286554,37.674633
1166,45.4899,34.526672,36.64477,25.316578,37.704605
1167,45.51987,34.55667,36.674744,25.346601,37.734577
1168,45.548733,34.58556,36.703606,25.375513,37.76344
1169,45.578705,34.61556,36.733578,25.405537,37.79341
1170,45.608677,34.64556,36.76355,25.43556,37.823383
1171,45.63754,34.67445,36.79241,25.464472,37.852245
1172,45.66751,34.70445,36.822384,25.494495,37.882217
1173,45.697483,34.734447,36.852356,25.524519,37.91219
1174,45.726345,34.763336,36.881218,25.55343,37.94105
1175,45.756317,34.79334,36.91119,25.583454,37.971024
1176,45.78518,34.822227,36.940052,25.612366,37.999886
1177,45.81515,34.852226,36.970024,25.64239,38.029858
1178,45.845123,34.882225,36.999996,25.672413,38.05983
1179,45.873985,34.911114,37.02886,25.701324,38.08869
1180,45.903957,34.941116,37.05883,25.731348,38.118664
1181,45.93393,34.971115,37.088802,25.761372,38.148636
1182,45.96279,35.000004,37.117664,25.790283,38.177498
1183,45.992764,35.030006,37.147636,25.820307,38.20747
1184,46.022736,35.060005,37.17761,25.85033,38.237442
1185,46.051598,35.088894,37.20647,25.879242,38.266304
1186,46.08157,35.118893,37.236443,25.909266,38.296276
1187,46.11154,35.148895,37.266415,25.93929,38.32625
1188,46.140404,35.177784,37.295277,25.9682,38.35511
1189,46.170376,35.207783,37.32525,25.998224,38.385082
1190,46.200348,35.23778,37.35522,26.028248,38.415054
1191,46.22921,35.26667,37.384083,26.05716,38.443916
1192,46.259182,35.296673,37.414055,26.087183,38.47389
1193,46.289154,35.32667,37.444027,26.117207,38.50386
1194,46.318016,35.35556,37.47289,26.146118,38.532722
1195,46.34799,35.38556,37.50286,26.176142,38.562695
1196,46.37685,35.414448,37.531723,26.205053,38.591557
1197,46.406822,35.44445,37.561695,26.235077,38.62153
1198,46.436794,35.47445,37.591667,26.2651,38.6515
1199,46.465656,35.503338,37.62053,26.294012,38.680363
1200,46.49563,35.533337,37.6505,26.324036,38.710335
1201,46.5256,35.56334,37.680473,26.35406,38.740307
1202,46.554462,35.592228,37.709335,26.38297,38.76917
1203,46.584435,35.622227,37.739307,26.412994,38.79914
1204,46.614407,35.652225,37.76928,26.443018,38.829113
1205,46.64327,35.681114,37.79814,26.47193,38.857975
1206,46.67324,35.711117,37.828114,26.501953,38.887947
1207,46.703213,35.741116,37.858086,26.531977,38.91792
1208,46.732075,35.770004,37.886948,26.560888,38.94678
1209,46.762047,35.800003,37.91692,26.590912,38.976753
1210,46.79202,35.830006,37.94689,26.620935,39.006725
1211,46.82088,35.858894,37.975754,26.649847,39.035587
1212,46.850853,35.888893,38.005726,26.67987,39.06556
1213,46.880825,35.91889,38.035698,26.709894,39.09553
1214,46.909687,35.94778,38.06456,26.738806,39.124393
1215,46.93966,35.977783,38.094532,26.76883,39.154366
1216,46.96963,36.007782,38.124504,26.798853,39.184338
1217,46.998493,36.03667,38.153366,26.827765,39.2132
1218,47.028465,36.06667,38.18334,26.857788,39.24317
1219,47.057327,36.095562,38.2122,26.8867,39.272034
1220,47.0873,36.12556,38.242172,26.916723,39.302006
1221,47.11727,36.15556,38.272144,26.946747,39.331978
1222,47.146133,36.18445,38.301006,26.975658,39.36084
1223,47.176105,36.21445,38.33098,27.005682,39.390812
1224,47.206078,36.24445,38.36095,27.035706,39.420784
1225,47.23494,36.27334,38.389812,27.064617,39.449646
1226,47.26491,36.303337,38.419785,27.09464,39.479618
1227,47.294884,36.33334,38.449757,27.124664,39.50959
1228,47.323746,36.36223,38.47862,27.153576,39.538452
1229,47.353718,36.392227,38.50859,27.1836,39.568424
1230,47.38369,36.422226,38.538563,27.213623,39.598396
1231,47.41255,36.451115,38.567425,27.242535,39.62726
1232,47.442524,36.481117,38.597397,27.272558,39.65723
1233,47.472496,36.511116,38.62737,27.302582,39.687202
1234,47.501358,36.540005,38.65623,27.331493,39.716064
1235,47.53133,36.570004,38.686203,27.361517,39.746037
1236,47.561302,36.600006,38.716175,27.39154,39.77601
1237,47.590164,36.628895,38.745037,27.420452,39.80487
1238,47.620136,36.658894,38.77501,27.450476,39.834843
1239,47.649,36.687782,38.80387,27.479387,39.863705
1240,47.67897,36.71778,38.833843,27.50941,39.893677
1241,47.708942,36.747784,38.863815,27.539434,39.92365
1242,47.737804,36.776672,38.892677,27.568346,39.95251
1243,47.767776,36.80667,38.92265,27.59837,39.982483
1244,47.79775,36.83667,38.95262,27.628393,40.012455
1245,47.82661,36.86556,38.981483,27.657305,40.041317
1246,47.856583,36.89556,39.011456,27.687328,40.07129
1247,47.886555,36.92556,39.041428,27.717352,40.10126
1248,47.915417,36.95445,39.07029,27.746264,40.130123
1249,47.94539,36.984447,39.10026,27.776287,40.160095
1250,47.97536,37.01445,39.130234,27.80631,40.190067
1251,48.004223,37.04334,39.159096,27.835222,40.21893
1252,48.034195,37.073338,39.189068,27.865246,40.2489
1253,48.064167,37.103336,39.21904,27.89527,40.278873
1254,48.09303,37.13223,39.247902,27.924181,40.307735
1255,48.123,37.162228,39.277874,27.954205,40.337708
1256,48.152973,37.192226,39.307846,27.984228,40.36768
1257,48.181835,37.221115,39.336708,28.01314,40.39654
1258,48.211807,37.251118,39.36668,28.043163,40.426514
1259,48.24067,37.280006,39.395542,28.072075,40.455376
1260,48.27064,37.310005,39.425514,28.102098,40.485348
1261,48.300613,37.340004,39.455486,28.132122,40.51532
1262,48.329475,37.368893,39.48435,28.161034,40.54418
1263,48.359447,37.398895,39.51432,28.191057,40.574154
1264,48.38942,37.428894,39.544292,28.22108,40.604126
1265,48.41828,37.457783,39.573154,28.249992,40.632988
1266,48.448254,37.48778,39.603127,28.280016,40.66296
1267,48.478226,37.517784,39.6331,28.31004,40.692932
1268,48.507088,37.546673,39.66196,28.338951,40.721794
1269,48.53706,37.57667,39.691933,28.368975,40.751766
1270,48.56703,37.60667,39.721905,28.398998,40.78174
1271,48.595894,37.63556,39.750767,28.42791,40.8106
1272,48.625866,37.66556,39.78074,28.457933,40.840572
1273,48.655838,37.69556,39.81071,28.487957,40.870544
1274,48.6847,37.72445,39.839573,28.516869,40.899406
1275,48.714672,37.754448,39.869545,28.546892,40.92938
1276,48.744644,37.78445,39.899517,28.576916,40.95935
1277,48.773506,37.81334,39.92838,28.605827,40.988213
1278,48.80348,37.843338,39.95835,28.63585,41.018185
1279,48.83234,37.872227,39.987213,28.664762,41.047047
1280,48.862312,37.902225,40.017185,28.694786,41.07702
1281,48.892284,37.932228,40.047157,28.72481,41.10699
1282,48.921146,37.961117,40.07602,28.753721,41.135853
1283,48.95112,37.991116,40.10599,28.783745,41.165825
1284,48.98109,38.021114,40.135963,28.813768,41.195797
1285,49.009953,38.050003,40.164825,28.84268,41.22466
1286,49.039925,38.080006,40.194798,28.872704,41.25463
1287,49.069897,38.110004,40.22477,28.902727,41.284603
1288,49.09876,38.138893,40.25363,28.931639,41.313465
1289,49.12873,38.16889,40.283604,28.961662,41.343437
1290,49.158703,38.198895,40.313576,28.991686,41.37341
1291,49.187565,38.227783,40.342438,29.020597,41.40227
1292,49.217537,38.257782,40.37241,29.050621,41.432243
1293,49.24751,38.287785,40.40238,29.080645,41.462215
1294,49.27637,38.316673,40.431244,29.109556,41.491077
1295,49.306343,38.346672,40.461216,29.13958,41.52105
1296,49.336315,38.37667,40.491188,29.169603,41.55102
1297,49.365177,38.40556,40.52005,29.198515,41.579884
1298,49.39515,38.435562,40.550022,29.228539,41.609856
1299,49.42401,38.46445,40.578884,29.25745,41.638718
1300,49.453983,38.49445,40.608856,29.287474,41.66869
1301,49.483955,38.52445,40.63883,29.317497,41.69866
1302,49.512817,38.553337,40.66769,29.346409,41.727524
1303,49.54279,38.58334,40.697662,29.376432,41.757496
1304,49.57276,38.61334,40.727634,29.406456,41.787468
1305,49.601624,38.642227,40.756496,29.435368,41.81633
1306,49.631596,38.672226,40.78647,29.465391,41.846302
1307,49.661568,38.70223,40.81644,29.495415,41.876274
1308,49.69043,38.731117,40.845303,29.524326,41.905136
1309,49.7204,38.761116,40.875275,29.55435,41.93511
1310,49.750374,38.791115,40.905247,29.584373,41.96508
1311,49.779236,38.820004,40.93411,29.613285,41.993942
1312,49.809208,38.850006,40.96408,29.643309,42.023914
1313,49.83918,38.880005,40.994053,29.673332,42.053886
1314,49.868042,38.908894,41.022915,29.702244,42.08275
1315,49.898014,38.938892,41.052887,29.732267,42.11272
1316,49.927986,38.968895,41.08286,29.762291,42.142693
1317,49.95685,38.997784,41.11172,29.791203,42.171555
1318,49.98682,39.027782,41.141693,29.821226,42.201527
1319,,39.05778,41.171665,29.85125,42.2315
1320,,39.08667,41.200527,29.880161,42.26036
1321,,39.116673,41.2305,29.910185,42.290333
1322,,39.14556,41.25936,29.939096,42.319195
1323,,39.17556,41.289333,29.96912,42.349167
1324,,39.20556,41.319305,29.999144,42.37914
1325,,39.23445,41.348167,30.028055,42.408
1326,,39.26445,41.37814,30.058079,42.437973
1327,,39.29445,41.40811,30.088102,42.467945
1328,,39.323338,41.436974,30.117014,42.496807
1329,,39.35334,41.466946,30.147038,42.52678
1330,,39.38334,41.496918,30.177061,42.55675
1331,,39.412228,41.52578,30.205973,42.585613
1332,,39.442226,41.55575,30.235996,42.615585
1333,,39.47223,41.585724,30.26602,42.645557
1334,,39.501118,41.614586,30.294931,42.67442
1335,,39.531116,41.644558,30.324955,42.70439
1336,,39.561115,41.67453,30.354979,42.734364
1337,,39.590004,41.703392,30.38389,42.763226
1338,,39.620007,41.733364,30.413914,42.793198
1339,,39.650005,41.763336,30.443937,42.82317
1340,,39.678894,41.7922,30.472849,42.85203
1341,,39.708893,41.82217,30.502872,42.882004
1342,,39.73778,41.851032,30.531784,42.910866
1343,,39.767784,41.881004,30.561808,42.940838
1344,,39.797783,41.910976,30.591831,42.97081
1345,,39.82667,41.93984,30.620743,42.999672
1346,,39.85667,41.96981,30.650766,43.029644
1347,,39.886673,41.999783,30.68079,43.059616
1348,,39.91556,42.028645,30.709702,43.088478
1349,,39.94556,42.058617,30.739725,43.11845
1350,,39.97556,42.08859,30.769749,43.148422
1351,,40.004448,42.11745,30.79866,43.177284
1352,,40.03445,42.147423,30.828684,43.207256
1353,,40.06445,42.177395,30.858707,43.23723
1354,,40.093338,42.206257,30.887619,43.26609
1355,,40.123337,42.23623,30.917643,43.296062
1356,,40.15334,42.2662,30.947666,43.326035
1357,,40.182228,42.295063,30.976578,43.354897
1358,,40.212227,42.325035,31.006601,43.38487
1359,,40.242226,42.355007,31.036625,43.41484
1360,,40.27112,42.38387,31.065536,43.443703
1361,,40.301117,42.41384,31.09556,43.473675
1362,,40.330006,42.442703,31.124472,43.502537
1363,,40.360004,42.472675,31.154495,43.53251
1364,,40.390007,42.502647,31.184519,43.56248
1365,,40.418896,42.53151,31.21343,43.591343
1366,,40.448895,42.56148,31.243454,43.621315
1367,,40.478893,42.591454,31.273478,43.651287
1368,,40.507782,42.620316,31.30239,43.68015
1369,,40.537785,42.650288,31.332413,43.71012
1370,,40.567783,42.68026,31.362436,43.740093
1371,,40.596672,42.70912,31.391348,43.768955
1372,,40.62667,42.739094,31.421371,43.798927
1373,,40.656673,42.769066,31.451395,43.8289
1374,,40.685562,42.797928,31.480307,43.85776
1375,,40.71556,42.8279,31.51033,43.887733
1376,,40.74556,42.857872,31.540354,43.917706
1377,,40.77445,42.886734,31.569265,43.946568
1378,,40.80445,42.916706,31.599289,43.97654
1379,,40.83445,42.94668,31.629313,44.00651
1380,,40.86334,42.97554,31.658224,44.035374
1381,,40.893337,43.005512,31.688248,44.065346
1382,,40.922226,43.034374,31.71716,44.094208
1383,,40.95223,43.064346,31.747183,44.12418
1384,,40.982227,43.09432,31.777206,44.154152
1385,,41.011116,43.12318,31.806118,44.183014
1386,,41.041115,43.153152,31.836142,44.212986
1387,,41.071117,43.183125,31.866165,44.242958
1388,,41.100006,43.211987,31.895077,44.27182
1389,,41.130005,43.24196,31.9251,44.301792
1390,,41.160004,43.27193,31.955124,44.331764
1391,,41.188892,43.300793,31.984035,44.360626
1392,,41.218895,43.330765,32.014034,44.3906
1393,,41.248894,43.360737,32.044006,44.42057
1394,,41.277782,43.3896,32.07287,44.449432
1395,,41.30778,43.41957,32.10284,44.479404
1396,,41.337784,43.449543,32.132812,44.509377
1397,,41.366673,43.478405,32.161674,44.53824
1398,,41.39667,43.508377,32.191647,44.56821
1399,,41.426674,43.53835,32.22162,44.598183
1400,,41.455563,43.56721,32.25048,44.627045
1401,,41.48556,43.597183,32.280453,44.657017
1402,,41.51556,43.627155,32.310425,44.68699
1403,,41.54445,43.656017,32.339287,44.71585
1404,,41.57445,43.68599,32.36926,44.745823
1405,,41.60334,43.71485,32.39812,44.774685
1406,,41.63334,43.744823,32.428093,44.804657
1407,,41.663338,43.774796,32.458065,44.83463
1408,,41.692226,43.803658,32.486927,44.86349
1409,,41.72223,43.83363,32.5169,44.893463
1410,,41.752228,43.8636,32.54687,44.923435
1411,,41.781116,43.892464,32.575733,44.952297
1412,,41.811115,43.922436,32.605705,44.98227
1413,,41.841118,43.952408,32.635677,45.01224
1414,,41.870007,43.98127,32.66454,45.041103
1415,,41.900005,44.011242,32.69451,45.071075
1416,,41.930004,44.041214,32.724483,45.101048
1417,,41.958893,44.070076,32.753345,45.12991
1418,,41.988895,44.100048,32.783318,45.15988
1419,,42.018894,44.13002,32.81329,45.189854
1420,,42.047783,44.158882,32.84215,45.218716
1421,,42.07778,44.188854,32.872124,45.248688
1422,,42.107784,44.218826,32.902096,45.27866
1423,,42.136673,44.24769,32.930958,45.30752
1424,,42.16667,44.27766,32.96093,45.337494
1425,,42.19556,44.306522,32.98979,45.366356
1426,,42.22556,44.336494,33.019764,45.396328
1427,,42.25556,44.366467,33.049736,45.4263
1428,,42.28445,44.39533,33.078598,45.455162
1429,,42.31445,44.4253,33.10857,45.485134
1430,,42.344448,44.455273,33.138542,45.515106
1431,,42.37334,44.484135,33.167404,45.54397
1432,,42.40334,44.514107,33.197376,45.57394
1433,,42.43334,44.54408,33.22735,45.603912
1434,,42.462227,44.57294,33.25621,45.632774
1435,,42.49223,44.602913,33.286182,45.662746
1436,,42.52223,44.632885,33.316154,45.69272
1437,,42.551117,44.661747,33.345016,45.72158
1438,,42.581116,44.69172,33.37499,45.751553
1439,,42.61112,44.72169,33.40496,45.781525
1440,,42.640007,44.750553,33.433823,45.810387
1441,,42.670006,44.780525,33.463795,45.84036
1442,,42.700005,44.810497,33.493767,45.87033
1443,,42.728893,44.83936,33.52263,45.899193
1444,,42.758896,44.86933,33.5526,45.929165
1445,,42.787785,44.898193,33.581463,45.958027
1446,,42.817783,44.928165,33.611435,45.988
1447,,42.847782,44.958138,33.641407,46.01797
1448,,42.87667,44.987,33.67027,46.046833
1449,,42.906673,45.01697,33.70024,46.076805
1450,,42.936672,45.046944,33.730213,46.106777
1451,,42.96556,45.075806,33.759075,46.13564
1452,,42.99556,45.105778,33.789047,46.16561
1453,,43.025562,45.13575,33.81902,46.195583
1454,,43.05445,45.16461,33.84788,46.224445
1455,,43.08445,45.194584,33.877853,46.254417
1456,,43.11445,45.224556,33.907825,46.28439
1457,,43.143337,45.253418,33.936687,46.31325
1458,,43.17334,45.28339,33.96666,46.343224
1459,,43.20334,45.313362,33.99663,46.373196
1460,,43.232227,45.342224,34.025494,46.402058
1461,,43.262226,45.372196,34.055466,46.43203
1462,,43.29223,45.40217,34.085438,46.462
1463,,43.321117,45.43103,34.1143,46.490864
1464,,43.351116,45.461002,34.14427,46.520836
1465,,43.380005,45.489864,34.173134,46.549698
1466,,43.410007,45.519836,34.203106,46.57967
1467,,43.440006,45.54981,34.233078,46.609642
1468,,43.468895,45.57867,34.26194,46.638504
1469,,43.498894,45.608643,34.291912,46.668476
1470,,43.528896,45.638615,34.321884,46.69845
1471,,43.557785,45.667477,34.350746,46.72731
1472,,43.587784,45.69745,34.38072,46.757282
1473,,43.617783,45.72742,34.41069,46.787254
1474,,43.64667,45.756283,34.439552,46.816116
1475,,43.676674,45.786255,34.469524,46.84609
1476,,43.706673,45.816227,34.499496,46.87606
1477,,43.73556,45.84509,34.52836,46.904922
1478,,43.76556,45.87506,34.55833,46.934895
1479,,43.795563,45.905033,34.588303,46.964867
1480,,43.82445,45.933895,34.617165,46.99373
1481,,43.85445,45.963867,34.647137,47.0237
1482,,43.88445,45.99384,34.67711,47.053673
1483,,43.913338,46.0227,34.70597,47.082535
1484,,43.94334,46.052673,34.735943,47.112507
1485,,43.97223,46.081535,34.764805,47.14137
1486,,44.002228,46.111507,34.794777,47.17134
1487,,44.032227,46.14148,34.82475,47.201313
1488,,44.061115,46.17034,34.85361,47.230175
1489,,44.091118,46.200314,34.883583,47.260147
1490,,44.121117,46.230286,34.913555,47.29012
1491,,44.150005,46.259148,34.942417,47.31898
1492,,44.180004,46.28912,34.97239,47.348953
1493,,44.210007,46.31909,35.00236,47.378925
1494,,44.238895,46.347954,35.031223,47.407787
1495,,44.268894,46.377926,35.061195,47.43776
1496,,44.298893,46.407898,35.091167,47.46773
1497,,44.32778,46.43676,35.12003,47.496593
1498,,44.357784,46.466732,35.15,47.526566
1499,,44.387783,46.496704,35.179974,47.556538
1500,,44.41667,46.525566,35.208836,47.5854
1501,,44.44667,46.55554,35.238808,47.61537
1502,,44.476673,46.58551,35.26878,47.645344
1503,,44.50556,46.614372,35.29764,47.674206
1504,,44.53556,46.644344,35.327614,47.704178
1505,,44.565563,46.674316,35.357586,47.73415
1506,,44.59445,46.70318,35.386448,47.763012
1507,,44.62445,46.73315,35.41642,47.792984
1508,,44.65334,46.762012,35.445282,47.821846
1509,,44.68334,46.791985,35.475254,47.851818
1510,,44.71334,46.821957,35.505226,47.88179
1511,,44.74223,46.85082,35.53409,47.910652
1512,,44.77223,46.88079,35.56406,47.940624
1513,,44.802227,46.910763,35.594032,47.970596
1514,,44.831116,46.939625,35.622894,47.99946
1515,,44.86112,46.969597,35.652866,48.02943
1516,,44.891117,46.99957,35.68284,48.059402
1517,,44.920006,47.02843,35.7117,48.088264
1518,,44.950005,47.058403,35.741673,48.118237
1519,,44.980007,47.088375,35.771645,48.14821
1520,,45.008896,47.117237,35.800507,48.17707
1521,,45.038895,47.14721,35.83048,48.207043
1522,,45.068893,47.17718,35.86045,48.237015
1523,,45.097782,47.206043,35.889313,48.265877
1524,,45.127785,47.236015,35.919285,48.29585
1525,,45.157784,47.265987,35.949257,48.32582
1526,,45.186672,47.29485,35.97812,48.354683
1527,,45.21667,47.32482,36.00809,48.384655
1528,,45.24556,47.353683,36.036953,48.413517
1529,,45.275562,47.383656,36.066925,48.44349
1530,,45.30556,47.413628,36.096897,48.47346
1531,,45.33445,47.44249,36.12576,48.502323
1532,,45.36445,47.47246,36.15573,48.532295
1533,,45.39445,47.502434,36.185703,48.562267
1534,,45.42334,47.531296,36.214565,48.59113
1535,,45.45334,47.561268,36.244537,48.6211
1536,,45.483337,47.59124,36.27451,48.651073
1537,,45.51223,47.620102,36.30337,48.679935
1538,,45.54223,47.650074,36.333344,48.709908
1539,,45.572227,47.680046,36.363316,48.73988
1540,,45.601116,47.708908,36.392178,48.76874
1541,,45.63112,47.73888,36.42215,48.798714
1542,,45.661118,47.768852,36.45212,48.828686
1543,,45.690006,47.797714,36.480984,48.857548
1544,,45.720005,47.827686,36.510956,48.88752
1545,,45.750008,47.85766,36.540928,48.917492
1546,,45.778896,47.88652,36.56979,48.946354
1547,,45.808895,47.916492,36.599762,48.976326
1548,,45.837784,47.945354,36.628624,49.005188
1549,,45.867783,47.975327,36.658596,49.03516
1550,,45.897785,48.0053,36.68857,49.065132
1551,,45.926674,48.03416,36.71743,49.093994
1552,,45.956673,48.064133,36.747402,49.123966
1553,,45.98667,48.094105,36.777374,49.15394
1554,,46.01556,48.122967,36.806236,49.1828
1555,,46.045563,48.15294,36.83621,49.212772
1556,,46.07556,48.18291,36.86618,49.242744
1557,,46.10445,48.211773,36.895042,49.271606
1558,,46.13445,48.241745,36.925014,49.30158
1559,,46.16445,48.271717,36.954987,49.33155
1560,,46.19334,48.30058,36.98385,49.360413
1561,,46.22334,48.33055,37.01382,49.390385
1562,,46.253338,48.360523,37.043793,49.420357
1563,,46.282227,48.389385,37.072655,49.44922
1564,,46.31223,48.419357,37.102627,49.47919
1565,,46.342228,48.44933,37.1326,49.509163
1566,,46.371117,48.47819,37.16146,49.538025
1567,,46.401115,48.508163,37.191433,49.567997
1568,,46.430004,48.537025,37.220295,49.59686
1569,,46.460007,48.566998,37.250267,49.62683
1570,,46.490005,48.59697,37.28024,49.656803
1571,,46.518894,48.62583,37.3091,49.685665
1572,,46.548897,48.655804,37.339073,49.715637
1573,,46.578896,48.685776,37.369045,49.74561
1574,,46.607784,48.714638,37.397907,49.77447
1575,,46.637783,48.74461,37.42788,49.804443
1576,,46.667786,48.774582,37.45785,49.834415
1577,,46.696674,48.803444,37.486713,49.863277
1578,,46.726673,48.833416,37.516685,49.89325
1579,,46.75667,48.863388,37.546658,49.92322
1580,,46.78556,48.89225,37.57552,49.952084
1581,,46.815563,48.922222,37.60549,49.982056
1582,,46.845562,48.952194,37.635464,
1583,,46.87445,48.981056,37.664326,
1584,,46.90445,49.01103,37.694298,
1585,,46.934452,49.041,37.72427,
1586,,46.96334,49.069862,37.75313,
1587,,46.99334,49.099834,37.783104,
1588,,47.02223,49.128696,37.811966,
1589,,47.052227,49.15867,37.841938,
1590,,47.08223,49.18864,37.87191,
1591,,47.11112,49.217503,37.900772,
1592,,47.141117,49.247475,37.930744,
1593,,47.171116,49.277447,37.960716,
1594,,47.200005,49.30631,37.98958,
1595,,47.230007,49.33628,38.01955,
1596,,47.260006,49.366253,38.049522,
1597,,47.288895,49.395115,38.078384,
1598,,47.318893,49.425087,38.108356,
1599,,47.348896,49.45506,38.13833,
1600,,47.377785,49.48392,38.16719,
1601,,47.407784,49.513893,38.197163,
1602,,47.437782,49.543865,38.227135,
1603,,47.46667,49.572727,38.255997,
1604,,47.496674,49.6027,38.28597,
1605,,47.526672,49.63267,38.31594,
1606,,47.55556,49.661533,38.344803,
1607,,47.58556,49.691505,38.374775,
1608,,47.615562,49.721478,38.404747,
1609,,47.64445,49.75034,38.43361,
1610,,47.67445,49.78031,38.46358,
1611,,47.70334,49.809174,38.492443,
1612,,47.73334,49.839146,38.522415,
1613,,47.76334,49.869118,38.552387,
1614,,47.79223,49.89798,38.58125,
1615,,47.822227,49.92795,38.61122,
1616,,47.85223,49.957924,38.641193,
1617,,47.88112,49.986786,38.670055,
1618,,47.911118,,38.700027,
1619,,47.941116,,38.73,
1620,,47.970005,,38.75886,
1621,,48.000008,,38.788834,
1622,,48.030006,,38.818806,
1623,,48.058895,,38.847668,
1624,,48.088894,,38.87764,
1625,,48.118896,,38.90761,
1626,,48.147785,,38.936474,
1627,,48.177784,,38.966446,
1628,,48.207783,,38.996418,
1629,,48.23667,,39.02528,
1630,,48.266674,,39.055252,
1631,,48.295563,,39.084114,
1632,,48.32556,,39.114086,
1633,,48.35556,,39.14406,
1634,,48.38445,,39.17292,
1635,,48.41445,,39.202892,
1636,,48.44445,,39.232864,
1637,,48.47334,,39.261726,
1638,,48.503338,,39.2917,
1639,,48.53334,,39.32167,
1640,,48.56223,,39.350533,
1641,,48.592228,,39.380505,
1642,,48.622227,,39.410477,
1643,,48.65112,,39.43934,
1644,,48.681118,,39.46931,
1645,,48.711117,,39.499283,
1646,,48.740005,,39.528145,
1647,,48.770008,,39.558117,
1648,,48.800007,,39.58809,
1649,,48.828896,,39.61695,
1650,,48.858894,,39.646923,
1651,,48.887783,,39.675785,
1652,,48.917786,,39.705757,
1653,,48.947784,,39.73573,
1654,,48.976673,,39.76459,
1655,,49.00667,,39.794563,
1656,,49.036674,,39.824535,
1657,,49.065563,,39.853397,
1658,,49.095562,,39.88337,
1659,,49.12556,,39.91334,
1660,,49.15445,,39.942204,
1661,,49.184452,,39.972176,
1662,,49.21445,,40.002148,
1663,,49.24334,,40.03101,
1664,,49.27334,,40.06098,
1665,,49.30334,,40.090954,
1666,,49.33223,,40.119816,
1667,,49.36223,,40.149788,
1668,,49.392227,,40.17976,
1669,,49.421116,,40.208622,
1670,,49.45112,,40.238594,
1671,,49.480007,,40.267456,
1672,,49.510006,,40.29743,
1673,,49.540005,,40.3274,
1674,,49.568893,,40.356262,
1675,,49.598896,,40.386234,
1676,,49.628895,,40.416206,
1677,,49.657784,,40.44507,
1678,,49.687782,,40.47504,
1679,,49.717785,,40.505013,
1680,,49.746674,,40.533875,
1681,,49.776672,,40.563847,
1682,,49.806675,,40.59382,
1683,,49.835564,,40.62268,
1684,,49.865562,,40.652653,
1685,,49.89556,,40.682625,
1686,,49.92445,,40.711487,
1687,,49.954453,,40.74146,
1688,,49.98445,,40.77143,
1689,,,,40.800293,
1690,,,,40.830265,
1691,,,,40.859127,
1692,,,,40.8891,
1693,,,,40.91907,
1694,,,,40.947933,
1695,,,,40.977905,
1696,,,,41.007877,
1697,,,,41.03674,
1698,,,,41.06671,
1699,,,,41.096684,
1700,,,,41.125546,
1701,,,,41.155518,
1702,,,,41.18549,
1703,,,,41.21435,
1704,,,,41.244324,
1705,,,,41.274296,
1706,,,,41.303158,
1707,,,,41.33313,
1708,,,,41.363102,
1709,,,,41.391964,
1710,,,,41.421936,
1711,,,,41.45191,
1712,,,,41.48077,
1713,,,,41.510742,
1714,,,,41.539604,
1715,,,,41.569576,
1716,,,,41.59955,
1717,,,,41.62841,
1718,,,,41.658382,
1719,,,,41.688354,
1720,,,,41.717216,
1721,,,,41.74719,
1722,,,,41.77716,
1723,,,,41.806023,
1724,,,,41.835995,
1725,,,,41.865967,
1726,,,,41.89483,
1727,,,,41.9248,
1728,,,,41.954773,
1729,,,,41.983635,
1730,,,,42.013607,
1731,,,,42.04358,
1732,,,,42.07244,
1733,,,,42.102413,
1734,,,,42.131275,
1735,,,,42.161247,
1736,,,,42.19122,
1737,,,,42.22008,
1738,,,,42.250053,
1739,,,,42.280025,
1740,,,,42.308887,
1741,,,,42.33886,
1742,,,,42.36883,
1743,,,,42.397694,
1744,,,,42.427666,
1745,,,,42.457638,
1746,,,,42.4865,
1747,,,,42.51647,
1748,,,,42.546444,
1749,,,,42.575306,
1750,,,,42.605278,
1751,,,,42.63525,
1752,,,,42.664112,
1753,,,,42.694084,
1754,,,,42.722946,
1755,,,,42.75292,
1756,,,,42.78289,
1757,,,,42.811752,
1758,,,,42.841724,
1759,,,,42.871696,
1760,,,,42.90056,
1761,,,,42.93053,
1762,,,,42.960503,
1763,,,,42.989365,
1764,,,,43.019337,
1765,,,,43.04931,
1766,,,,43.07817,
1767,,,,43.108143,
1768,,,,43.138115,
1769,,,,43.166977,
1770,,,,43.19695,
1771,,,,43.22692,
1772,,,,43.255783,
1773,,,,43.285755,
1774,,,,43.314617,
1775,,,,43.34459,
1776,,,,43.37456,
1777,,,,43.403423,
1778,,,,43.433395,
1779,,,,43.463367,
1780,,,,43.49223,
1781,,,,43.5222,
1782,,,,43.552174,
1783,,,,43.581036,
1784,,,,43.611008,
1785,,,,43.64098,
1786,,,,43.66984,
1787,,,,43.699814,
1788,,,,43.729786,
1789,,,,43.758648,
1790,,,,43.78862,
1791,,,,43.818592,
1792,,,,43.847454,
1793,,,,43.877426,
1794,,,,43.90629,
1795,,,,43.93626,
1796,,,,43.966232,
1797,,,,43.995094,
1798,,,,44.025066,
1799,,,,44.05504,
1800,,,,44.0839,
1801,,,,44.113873,
1802,,,,44.143845,
1803,,,,44.172707,
1804,,,,44.20268,
1805,,,,44.23265,
1806,,,,44.261513,
1807,,,,44.291485,
1808,,,,44.321457,
1809,,,,44.35032,
1810,,,,44.38029,
1811,,,,44.410263,
1812,,,,44.439125,
1813,,,,44.469097,
1814,,,,44.49907,
1815,,,,44.52793,
1816,,,,44.557903,
1817,,,,44.586765,
1818,,,,44.616737,
1819,,,,44.64671,
1820,,,,44.67557,
1821,,,,44.705544,
1822,,,,44.735516,
1823,,,,44.764378,
1824,,,,44.79435,
1825,,,,44.82432,
1826,,,,44.853184,
1827,,,,44.883156,
1828,,,,44.913128,
1829,,,,44.94199,
1830,,,,44.971962,
1831,,,,45.001934,
1832,,,,45.030796,
1833,,,,45.06077,
1834,,,,45.09074,
1835,,,,45.119602,
1836,,,,45.149574,
1837,,,,45.178436,
1838,,,,45.20841,
1839,,,,45.23838,
1840,,,,45.267242,
1841,,,,45.297215,
1842,,,,45.327187,
1843,,,,45.35605,
1844,,,,45.38602,
1845,,,,45.415993,
1846,,,,45.444855,
1847,,,,45.474827,
1848,,,,45.5048,
1849,,,,45.53366,
1850,,,,45.563633,
1851,,,,45.593605,
1852,,,,45.622467,
1853,,,,45.65244,
1854,,,,45.68241,
1855,,,,45.711273,
1856,,,,45.741245,
1857,,,,45.770107,
1858,,,,45.80008,
1859,,,,45.83005,
1860,,,,45.858913,
1861,,,,45.888885,
1862,,,,45.918858,
1863,,,,45.94772,
1864,,,,45.97769,
1865,,,,46.007664,
1866,,,,46.036526,
1867,,,,46.066498,
1868,,,,46.09647,
1869,,,,46.12533,
1870,,,,46.155304,
1871,,,,46.185276,
1872,,,,46.214138,
1873,,,,46.24411,
1874,,,,46.274082,
1875,,,,46.302944,
1876,,,,46.332916,
1877,,,,46.36178,
1878,,,,46.39175,
1879,,,,46.421722,
1880,,,,46.450584,
1881,,,,46.480556,
1882,,,,46.51053,
1883,,,,46.53939,
1884,,,,46.569363,
1885,,,,46.599335,
1886,,,,46.628197,
1887,,,,46.65817,
1888,,,,46.68814,
1889,,,,46.717003,
1890,,,,46.746975,
1891,,,,46.776947,
1892,,,,46.80581,
1893,,,,46.83578,
1894,,,,46.865753,
1895,,,,46.894615,
1896,,,,46.924587,
1897,,,,46.95345,
1898,,,,46.98342,
1899,,,,47.013393,
1900,,,,47.042255,
1901,,,,47.072227,
1902,,,,47.1022,
1903,,,,47.13106,
1904,,,,47.161034,
1905,,,,47.191006,
1906,,,,47.219868,
1907,,,,47.24984,
1908,,,,47.27981,
1909,,,,47.308674,
1910,,,,47.338646,
1911,,,,47.368618,
1912,,,,47.39748,
1913,,,,47.427452,
1914,,,,47.457424,
1915,,,,47.486286,
1916,,,,47.51626,
1917,,,,47.54623,
1918,,,,47.575092,
1919,,,,47.605064,
1920,,,,47.633926,
1921,,,,47.6639,
1922,,,,47.69387,
1923,,,,47.722733,
1924,,,,47.752705,
1925,,,,47.782677,
1926,,,,47.81154,
1927,,,,47.84151,
1928,,,,47.871483,
1929,,,,47.900345,
1930,,,,47.930317,
1931,,,,47.96029,
1932,,,,47.98915,
1933,,,,48.019123,
1934,,,,48.049095,
1935,,,,48.077957,
1936,,,,48.10793,
1937,,,,48.1379,
1938,,,,48.166763,
1939,,,,48.196735,
1940,,,,48.225597,
1941,,,,48.25557,
1942,,,,48.28554,
1943,,,,48.314404,
1944,,,,48.344376,
1945,,,,48.374348,
1946,,,,48.40321,
1947,,,,48.43318,
1948,,,,48.463154,
1949,,,,48.492016,
1950,,,,48.521988,
1951,,,,48.55196,
1952,,,,48.580822,
1953,,,,48.610794,
1954,,,,48.640766,
1955,,,,48.66963,
1956,,,,48.6996,
1957,,,,48.729572,
1958,,,,48.758434,
1959,,,,48.788406,
1960,,,,48.81727,
1961,,,,48.84724,
1962,,,,48.877213,
1963,,,,48.906075,
1964,,,,48.936047,
1965,,,,48.96602,
1966,,,,48.99488,
1967,,,,49.024853,
1968,,,,49.054825,
1969,,,,49.083687,
1970,,,,49.11366,
1971,,,,49.14363,
1972,,,,49.172493,
1973,,,,49.202465,
1974,,,,49.232437,
1975,,,,49.2613,
1976,,,,49.29127,
1977,,,,49.321243,
1978,,,,49.350105,
1979,,,,49.380077,
1980,,,,49.40894,
1981,,,,49.43891,
1982,,,,49.468884,
1983,,,,49.497746,
1984,,,,49.527718,
1985,,,,49.55769,
1986,,,,49.58655,
1987,,,,49.616524,
1988,,,,49.646496,
1989,,,,49.675358,
1990,,,,49.70533,
1991,,,,49.735302,
1992,,,,49.764164,
1993,,,,49.794136,
1994,,,,49.82411,
1995,,,,49.85297,
1996,,,,49.882942,
1997,,,,49.912914,
1998,,,,49.941776,
1999,,,,49.97175,


==> figures/gmm_nd/T01_KLmarginal0.csv <==
iter,KL_0_ULA,KL_0_dilation,KL_0_tempering,KL_0_diffusion,KL_0_daz_scale1
0,1.9787236595153808,3.892590923309326,1.4587708854675292,1.3372013187408447,1.4562083673477173
50,1.773152072429657,3.2438681745529174,1.4364180421829225,1.3848838448524474,1.4356918621063233
100,1.8443858790397645,2.919489550590515,1.4516583156585694,1.3323850798606873,1.4500401353836059
150,1.9003034663200378,2.667399778366089,1.4924548888206481,1.3884505486488343,1.454707396030426
200,1.928080871105194,2.4567025995254514,1.4725158095359803,1.3912994647026062,1.4502406644821166
250,1.9116116237640381,2.260464038848877,1.419269483089447,1.3655638551712037,1.4640543270111084
300,1.8997650361061096,2.0892535781860353,1.4079512548446655,1.416372048854828,1.4941499400138856
350,1.8896383547782898,1.9549155640602112,1.4176083564758302,1.4424682116508485,1.4974474596977234
400,1.8331387901306153,1.856612865924835,1.4492970132827758,1.4446731853485106,1.495983304977417
450,1.8056631374359131,1.7833128190040588,1.4513782000541686,1.4306874227523805,1.561176450252533
500,1.7821259999275207,1.7573552274703979,1.440167076587677,1.4329209542274475,1.49686199426651
550,1.7118421268463135,1.7676651000976562,1.4292170238494872,1.4810227942466736,1.5325892615318297
600,1.7026308131217958,1.792244281768799,1.4272161412239075,1.5082845878601074,1.5538754725456239
650,1.7225647115707396,1.8254977583885192,1.4295701217651366,1.5332078075408935,1.5759528017044067
700,1.7090478491783143,1.8767226243019104,1.4418494343757629,1.5265647506713866,1.5903248143196107
750,1.6716039609909057,1.8888106036186219,1.485009129047394,1.472226119041443,1.5561896109580993
800,1.650132520198822,1.921173403263092,1.46297137260437,1.4796441221237182,1.5647930598258972
850,1.6199168181419372,1.9010603070259093,1.464375069141388,1.5326270127296449,1.559038896560669
900,1.6787136054039002,1.900924062728882,1.463514919281006,1.5404352474212646,1.5448749470710754
950,1.6494354104995728,1.8875193047523497,1.459083218574524,1.5437523627281189,1.5918046188354493
1000,1.648742105960846,1.8732380771636963,1.4866867136955262,1.5303713726997374,1.5135925674438477
1050,1.6429147934913635,1.817190046310425,1.5288201808929442,1.5015425419807433,1.5380078315734864
1100,1.6335383677482604,1.7903264999389648,1.5349386429786682,1.517800281047821,1.5045081925392152
1150,1.642454550266266,1.755258972644806,1.49539089679718,1.5649609923362733,1.560155849456787
1200,1.6224521279335022,1.7249155235290528,1.4576675534248351,1.4955849814414979,1.6100917720794679
1250,1.6113292098045349,1.7059825921058656,1.4994486498832702,1.529563729763031,1.6399521803855897
1300,1.5880997037887574,1.7113048386573793,1.5270817303657531,1.5386136651039124,1.6403424119949341
1350,1.6122729420661925,1.674043483734131,1.4830804061889649,1.5924269556999207,1.6462501192092895
1400,1.6154099678993226,1.7067322421073914,1.5380515098571776,1.572871823310852,1.715502028465271
1450,1.5619205570220946,1.6563915371894837,1.5646873545646667,1.574490885734558,1.6945678305625915
1500,1.5654551434516906,1.6243583488464355,1.4985200929641724,1.5393939542770385,1.6436101484298706
1550,1.5847685742378235,1.65983726978302,1.5304701161384582,1.4992439603805543,1.6417372417449951
1600,1.5964078640937804,1.6506753993034362,1.5751863503456116,1.5025347089767456,1.6509154272079467
1650,1.5914470601081847,1.662145299911499,1.6087295460700988,1.4889257788658141,1.6731048011779786
1700,1.587558352947235,1.6385875153541565,1.5801407885551453,1.577452700138092,1.7254652047157288
1750,1.6575321197509765,1.6121421265602112,1.5479024863243103,1.6212252950668335,1.7224281167984008
1800,1.6155757808685303,1.5999433898925781,1.5376969766616821,1.554302909374237,1.7614410734176635
1850,1.661589195728302,1.6103447914123534,1.5160640048980714,1.5486123418807984,1.6903182721138001
1900,1.6312966203689576,1.6101079273223877,1.5228188276290893,1.5621553254127503,1.6888858437538148
1950,1.6215556645393372,1.6340829968452453,1.5464267349243164,1.6081707191467285,1.7103907895088195
2000,1.5831259965896607,1.6610071897506713,1.4941796517372132,1.607783603668213,1.719260377883911
2050,1.577666037082672,1.6667934322357179,1.4751865029335023,1.5984121537208558,1.6737647199630736
2100,1.6464713072776795,1.6585591983795167,1.4813129997253418,1.6177389788627625,1.755677421092987
2150,1.6785986042022705,1.6982116198539734,1.4460751032829284,1.614772810935974,1.6927474975585937
2200,1.6758929347991944,1.7209595608711243,1.4558587169647217,1.6813325738906861,1.685712344646454
2250,1.644719548225403,1.7002968454360963,1.5144113183021546,1.7056923604011536,1.7356142735481261
2300,1.665820405483246,1.7309154176712036,1.5491543507575989,1.653837673664093,1.6979112648963928
2350,1.7307696676254272,1.6714409470558167,1.5681383800506592,1.610701894760132,1.7921394252777099
2400,1.7222654223442078,1.6743283772468567,1.5840687680244445,1.6055842661857604,1.8082282543182373
2450,1.6799085521697998,1.6368502044677735,1.6607412123680114,1.6263499641418457,1.8029234862327577
2500,1.6371329808235169,1.6703925371170043,1.635308997631073,1.6243895387649536,1.7915649700164795
2550,1.6265796184539796,1.6194901609420775,1.5565822434425354,1.6222955679893494,1.7927183747291564
2600,1.6317981266975403,1.6588596391677857,1.573048667907715,1.6006387400627136,1.7268675231933595
2650,1.6288729977607728,1.6364087891578674,1.619452018737793,1.6971248388290405,1.8215777277946472
2700,1.621283414363861,1.6260761380195619,1.6030157947540282,1.6328972315788268,1.7667962670326234
2750,1.653311104774475,1.666101529598236,1.5974875259399415,1.6114009475708009,1.7676200246810914
2800,1.6017920064926148,1.6648438000679016,1.6179809498786926,1.6629763078689574,1.7682445549964905
2850,1.6032268571853638,1.6344893264770508,1.5955648589134217,1.6258437609672547,1.7706782150268554
2900,1.6556650614738464,1.6446383833885192,1.569301118850708,1.637456603050232,1.8153676104545593
2950,1.6308571290969849,1.6543550348281861,1.6169799208641051,1.6340674901008605,1.8283254504203796
3000,1.6460411858558655,1.5985617661476135,1.6621986794471741,1.6358250784873962,1.8735437655448914
3050,1.6797179985046387,1.6044768404960632,1.6551133942604066,1.7000393533706666,1.7943958592414857
3100,1.6781213569641114,1.6106099104881286,1.692862343788147,1.6901660633087159,1.7932106494903564
3150,1.7058393478393554,1.5851409339904785,1.7278510928153992,1.6878153014183044,1.7752693104743957
3200,1.657368185520172,1.6178684997558594,1.7127900505065918,1.681035852432251,1.7365679740905762
3250,1.6844114303588866,1.650756061077118,1.6487073755264283,1.6486405277252196,1.7428519749641418
3300,1.7087396121025085,1.6806554865837098,1.64854877948761,1.6324183344841003,1.7673214817047118
3350,1.7353754758834838,1.7188260436058045,1.6341568779945375,1.6244225120544433,1.8045957851409913
3400,1.722909655570984,1.7150590634346008,1.626008174419403,1.6655850100517273,1.753808102607727
3450,1.757660505771637,1.679055037498474,1.650995900630951,1.6397176718711852,1.777070825099945
3500,1.7728110766410827,1.7075339245796204,1.5887507462501527,1.6510398197174072,1.787158100605011
3550,1.7947165870666504,1.761528148651123,1.5786113119125367,1.645701184272766,1.7515666484832764
3600,1.8047891092300414,1.7928007125854493,1.5908111476898192,1.668144109249115,1.7702962517738343
3650,1.7553238105773925,1.7395083427429199,1.5488550925254823,1.7075312519073487,1.8646932697296144
3700,1.7241487550735473,1.7207983708381653,1.5860920143127442,1.7230711197853088,1.8302485489845275
3750,1.737253348827362,1.681354432106018,1.6343408560752868,1.7481644582748412,1.8462248492240905
3800,1.7525328087806702,1.707663698196411,1.6706499862670898,1.6727031397819518,1.8290067076683045
3850,1.707708375453949,1.5948121213912965,1.6486688899993895,1.681796362400055,1.8304181599617004
3900,1.7596837234497071,1.5899487876892089,1.6805565190315246,1.6192206406593324,1.7657237887382506
3950,1.7789433217048645,1.5788754272460936,1.6632809925079346,1.6852793288230896,1.8070837450027466
4000,1.7200570130348205,1.5976495957374572,1.6408267092704774,1.6602430129051209,1.7761607027053834
4050,1.7091055631637573,1.6044946885108948,1.6669750213623047,1.7225840282440186,1.805200765132904
4100,1.7452526497840881,1.5941603302955627,1.6965691041946411,1.7175890064239503,1.8057021808624267
4150,1.7556410431861877,1.5659337472915649,1.6699891948699952,1.7615088820457458,1.7991241240501403
4200,1.7594279408454896,1.6203447008132934,1.6234835577011109,1.6721429109573365,1.7761174941062927
4250,1.6958669805526734,1.6466091966629028,1.6029875469207764,1.6834327578544617,1.7755609059333801
4300,1.6778634405136108,1.6401048731803893,1.6290674376487733,1.6436237835884093,1.8226730132102966
4350,1.7333967971801758,1.6451463437080383,1.629328887462616,1.6946303582191466,1.8242453670501708
4400,1.7786749029159545,1.6519467329978943,1.6492670154571534,1.7003265690803528,1.8208886575698853
4450,1.8039378070831298,1.6678628826141357,1.6071911072731018,1.6715263628959656,1.9178212881088257
4500,1.8667814707756043,1.7045404601097107,1.66266277551651,1.7336945343017578,1.9047259831428527
4550,1.865786590576172,1.7575599002838134,1.6279660964012146,1.8096456289291383,1.867371497154236
4600,1.7813207054138183,1.7740318250656129,1.6905967664718629,1.8424194383621215,1.8425559854507447
4650,1.8120614337921142,1.6991998505592347,1.6807401847839356,1.8378926849365234,1.79609393119812
4700,1.8094827699661256,1.6586584186553954,1.6706982779502868,1.8056792855262755,1.7661578011512757
4750,1.8361893177032471,1.7370037984848024,1.6676497673988342,1.774290487766266,1.759903950691223
4800,1.7940958499908448,1.7450714135169982,1.6778096437454224,1.8125455498695373,1.9062772846221925
4850,1.797068145275116,1.7519419813156127,1.6657020616531373,1.754680335521698,1.8435382437705994
4900,1.7566621041297912,1.7413635349273682,1.7361384272575378,1.7613017606735228,1.7912484431266784
4950,1.7911787343025207,1.7379629516601562,1.6876887249946595,1.7821748685836791,1.864399151802063
5000,1.8252213430404662,1.6788847017288209,1.784581615924835,1.8109206008911132,1.9018542528152467
5050,1.7935225653648377,1.686891050338745,1.7342489552497864,1.8037820553779602,1.8894636011123658
5100,1.803048207759857,1.7635041642189027,1.6839822149276733,1.7863255333900452,1.8332307124137879
5150,1.8430820202827454,1.7588813781738282,1.7322630882263184,1.7840973830223084,1.82906063079834
5200,1.7872072339057923,1.709644615650177,1.827741801738739,1.8019767832756042,1.8211633157730103
5250,1.7605769562721252,1.718097369670868,1.8101542377471924,1.80126877784729,1.7245777082443237
5300,1.7748171257972718,1.733180251121521,1.7523542404174806,1.822410922050476,1.7558942604064942
5350,1.7648333859443666,1.7138204503059387,1.7903672909736634,1.808568801879883,1.748239243030548
5400,1.748820312023163,1.7119587326049805,1.7358459115028382,1.913397068977356,1.7811097383499146
5450,1.693694121837616,1.6937505149841308,1.7225895404815674,1.8908982467651367,1.8425102186203004
5500,1.6720689344406128,1.6903566765785216,1.7647149538993836,1.7936954593658447,1.8280915451049804
5550,1.7395111870765687,1.743351182937622,1.8059501099586486,1.691074709892273,1.7973511409759522
5600,1.7997319936752318,1.8124730396270752,1.777215039730072,1.701474905014038,1.7899231123924255
5650,1.809160442352295,1.7786787128448487,1.8257981109619141,1.7356711554527282,1.8228887677192689
5700,1.8008604454994201,1.77558664560318,1.7999804782867432,1.7748928999900817,1.8408944582939148
5750,1.7487449145317078,1.8528704142570496,1.7885264706611634,1.779165005683899,1.841249873638153
5800,1.796643602848053,1.8248726201057435,1.8021105432510376,1.7766436696052552,1.8881323075294494
5850,1.763310112953186,1.8130638241767882,1.7929750394821167,1.7686709356307984,1.8344940042495728
5900,1.7864220905303956,1.7872898077964783,1.8593772482872009,1.8013537740707397,1.7831954836845398
5950,1.8131984233856202,1.7768484258651733,1.8784201192855834,1.6743727564811706,1.8694121861457824
6000,1.876668589115143,1.7779841780662538,1.8505353593826295,1.7344590353965759,1.8229579377174376
6050,1.8415526556968689,1.764377932548523,1.843527410030365,1.7027943968772887,1.8499592518806458
6100,1.7479241800308227,1.7951864147186278,1.8384765529632567,1.7341695928573608,1.781274781227112
6150,1.7967971110343932,1.7559103488922119,1.845437457561493,1.7171998453140258,1.874247477054596
6200,1.7736312198638915,1.7395270943641663,1.7663921093940735,1.7438162064552307,1.9028852367401123
6250,1.7464194130897521,1.7749563980102538,1.7048376989364624,1.810348961353302,1.8483989453315735
6300,1.7765602493286132,1.7255645823478698,1.7299449110031129,1.7761014580726624,1.7975453901290894
6350,1.7836667227745056,1.7919163131713867,1.6764290308952332,1.8383702731132507,1.8071944284439088
6400,1.856770966053009,1.7784082889556885,1.7335146045684815,1.843411729335785,1.767128014564514
6450,1.7984650874137877,1.7578395533561706,1.7721758127212524,1.8864863967895509,1.7324301314353943
6500,1.7477040481567383,1.7728962802886963,1.7769010114669799,1.8763944029808044,1.7247885036468507
6550,1.6601475501060485,1.7301826977729797,1.8070312571525573,1.8944436812400818,1.782278172969818
6600,1.7176085257530211,1.7903201079368591,1.7206814503669738,1.857474865913391,1.7996111989021302
6650,1.7627191972732543,1.7812151145935058,1.7128554773330689,1.8428991270065307,1.8598411798477172
6700,1.764721224308014,1.7510189366340638,1.7434100699424744,1.881344084739685,1.8443995642662048
6750,1.7899971175193787,1.7918311715126038,1.7033340525627136,1.8638963651657106,1.8243383622169496
6800,1.7430554246902465,1.7661406421661376,1.7971451473236084,1.8177139449119568,1.8179157233238221
6850,1.6721567606925964,1.7253586387634277,1.819584035873413,1.8695746850967407,1.8301693606376648
6900,1.715338134765625,1.7848508715629579,1.8108868670463563,1.8658215045928954,1.772667977809906
6950,1.6668159651756287,1.8273508596420287,1.7880195808410644,1.8448074984550475,1.7591195321083068
7000,1.7097502660751343,1.8188487195968628,1.743876142501831,1.8817596292495729,1.7034573316574098
7050,1.7428051137924194,1.8699422121047973,1.748992702960968,1.874152114391327,1.7279015827178954
7100,1.722431995868683,1.8216211080551148,1.8042511796951295,1.9387742900848388,1.7350370955467225
7150,1.6770642352104188,1.7496706748008728,1.7740333557128907,1.9680712604522705,1.7651289439201354
7200,1.6626232719421388,1.7594767093658448,1.7707245874404907,1.9204805159568787,1.742711775302887
7250,1.7385883688926698,1.8269684648513793,1.7753959584236145,1.925955183506012,1.7263599586486817
7300,1.8071489715576172,1.8494557166099548,1.8765901255607604,1.936397545337677,1.746045527458191
7350,1.8016244220733642,1.8555977511405946,1.7547082901000977,1.8715731310844421,1.763482949733734
7400,1.8048026466369629,1.7674151134490967,1.7303074479103089,1.850953793525696,1.6313313913345338
7450,1.781211130619049,1.7711375617980958,1.8081755876541137,1.7901573371887207,1.7306529259681702
7500,1.7366384601593017,1.731694347858429,1.855927426815033,1.7305669069290162,1.747947313785553
7550,1.8101395273208618,1.7571679139137268,1.8318281745910645,1.7589175081253052,1.719798471927643
7600,1.805334906578064,1.8081264638900756,1.7788353013992309,1.7752318024635314,1.7021876430511476
7650,1.89470538854599,1.9036150193214416,1.7595736598968506,1.8186893081665039,1.6856469488143921
7700,1.8830856227874755,1.8434809684753417,1.7562522864341736,1.9415082454681396,1.703291654586792
7750,1.8723724150657655,1.7796769905090333,1.7168821668624878,1.757721393108368,1.7729169249534606
7800,1.7904532146453858,1.818744990825653,1.7202452254295348,1.7889760041236877,1.845497694015503
7850,1.8493626403808594,1.7843042850494384,1.6448320269584655,1.7929463911056518,1.8556178665161134
7900,1.8981034755706787,1.7165914487838745,1.6213443684577942,1.857565221786499,1.8451893401145936
7950,1.7976795768737792,1.70899649143219,1.6960109519958495,1.8420704460144044,1.8940762639045716
8000,1.770122036933899,1.6846337771415711,1.729498782157898,1.7586551785469056,1.859475965499878
8050,1.8174551105499268,1.6578325963020324,1.7636145853996277,1.7209232926368714,1.8706443524360656
8100,1.874172534942627,1.6532145023345948,1.8310961365699767,1.7456345224380494,1.817685878276825
8150,1.7949795651435851,1.692959222793579,1.762287347316742,1.7478830909729004,1.9050435781478883
8200,1.8194067454338074,1.6451260471343994,1.7488468050956727,1.7501179361343384,1.837360498905182
8250,1.7723987340927123,1.6528230667114259,1.7144866132736205,1.6661831974983214,1.7823656153678895
8300,1.787356026172638,1.7366205716133118,1.729893774986267,1.704504704475403,1.843726794719696
8350,1.7875479078292846,1.712481758594513,1.77345685005188,1.6407050251960755,1.7356949472427368
8400,1.783819282054901,1.7076078414916993,1.7975592756271361,1.6911578965187073,1.8713272571563722
8450,1.8424761199951172,1.714582986831665,1.7202808046340943,1.7145277428627015,1.8885915422439574
8500,1.8826987528800965,1.7630981779098511,1.739940276145935,1.6757074737548827,1.9076599431037904
8550,1.8223693990707397,1.8596087002754211,1.7147444915771484,1.6413014650344848,1.8588244223594665
8600,1.8426880574226379,1.8517175650596618,1.7520905971527099,1.7417379093170167,1.8829313611984253
8650,1.908560345172882,1.8566125774383544,1.7061361074447632,1.7128113651275634,1.85380508184433
8700,1.8848852944374084,1.9063208866119385,1.6763772988319396,1.722768497467041,1.8182734441757202
8750,1.8929792523384095,1.845131413936615,1.681820321083069,1.6699970626831055,1.7951976370811462
8800,1.8877903056144714,1.7682476878166198,1.6993424344062804,1.7407079243659973,1.8204309368133544
8850,1.8613643312454224,1.709078040122986,1.6913897442817687,1.7609222888946534,1.8011728930473327
8900,1.889016308784485,1.781580264568329,1.6680449342727661,1.7132220029830934,1.7925108313560485
8950,1.98503830909729,1.770871844291687,1.6285922503471375,1.721044054031372,1.7906415033340455
9000,1.9409900307655334,1.7927396869659424,1.588385558128357,1.7895866966247558,1.861290192604065
9050,1.8955391263961792,1.7531129145622253,1.674081690311432,1.800826222896576,1.8117085909843444
9100,1.8827538013458252,1.7714640593528748,1.7117596983909606,1.7526533579826356,1.809592056274414
9150,1.8827063965797424,1.798801143169403,1.6747810459136963,1.710744607448578,1.8741517305374145
9200,1.9067400121688842,1.8246797657012939,1.7559640383720398,1.7399874567985534,1.904050762653351
9250,1.893719072341919,1.8061714696884155,1.794433720111847,1.7785885262489318,1.9922423791885375
9300,1.9221136951446534,1.797865879535675,1.8271902513504028,1.7372715735435487,1.942882421016693
9350,1.8972118210792541,1.7952842497825623,1.7896569609642028,1.726777732372284,1.921640272140503
9400,1.8586985754966736,1.826211428642273,1.8405882954597472,1.724396023750305,1.8954925084114074
9450,1.916005072593689,1.8804882502555846,1.7977158427238464,1.7488906598091125,1.7600639486312866
9500,1.9683728289604188,1.8472887659072876,1.812877197265625,1.7734159660339355,1.8446739840507507
9550,1.9445412850379944,1.8511023688316346,1.73080139875412,1.8247822642326355,1.8121866726875304
9600,1.7968285036087037,1.8784591102600097,1.7593347644805908,1.8181763911247253,1.8292593812942506
9650,1.8591180348396301,1.9003698086738587,1.7972884464263916,1.712352955341339,1.8212266302108764
9700,1.8417796754837037,1.8649937057495116,1.7415733814239502,1.7117283606529237,1.8771996235847472
9750,1.8709152126312256,1.9044313025474549,1.7759997963905334,1.7705759334564208,1.8980635356903077
9800,1.8525770545005797,1.8646556377410888,1.7915633964538573,1.8123857975006104,1.868298785686493
9850,1.756984851360321,1.748316445350647,1.8194219446182252,1.7749230122566224,1.8273812413215638
9900,1.7484938430786132,1.7429336214065552,1.7912136673927308,1.8627310729026794,1.8131142711639405
9950,1.8153596448898315,1.818224139213562,1.8350465679168702,1.800405523777008,1.8248674249649048
10000,1.8353462719917297,1.82839262008667,1.7923762822151184,1.738206536769867,1.8815458464622496
10050,1.8670496821403504,1.8267558097839356,1.8195285820960998,1.82138934135437,1.8619226694107056
10100,1.895527720451355,1.752060375213623,1.8163969111442566,1.8550677585601807,1.924516568183899
10150,1.8725124192237854,1.8084419751167298,1.7921177887916564,1.7809167003631592,1.9141410732269286
10200,1.8424304604530335,1.7376575016975402,1.807497615814209,1.7877162432670592,1.8530228972434997
10250,1.8489896321296693,1.7403803825378419,1.8049756431579589,1.7193460392951965,1.915404179096222
10300,1.8731395626068115,1.6995462107658386,1.8701493811607361,1.7925768542289733,1.910492286682129
10350,1.8633326721191406,1.8221864485740662,1.7788134050369262,1.7537989974021913,1.8169079756736755
10400,1.8862906217575073,1.817911720275879,1.8115079283714295,1.8011929678916931,1.7653701567649842
10450,1.9287835335731507,1.877773597240448,1.871739821434021,1.8170546436309813,1.8115682816505432
10500,1.857570824623108,1.8820076847076417,1.8175974154472352,1.7691357851028442,1.7125718736648559
10550,1.8323108077049255,1.949515128135681,1.8038396739959717,1.7866591453552245,1.7290457534790038
10600,1.7941123414039613,1.9242240858078004,1.8249277400970458,1.756024239063263,1.7376876330375672
10650,1.7804992604255676,1.909362108707428,1.8032034063339233,1.81295902967453,1.7366931772232055
10700,1.8653329920768738,1.8552925276756287,1.7815547370910645,1.855552716255188,1.7909471416473388
10750,1.8977398705482482,1.7526219654083253,1.7781320977211,1.7946522188186647,1.8764351940155028
10800,1.7824539232254029,1.7347975945472718,1.7797247338294984,1.7167896938323974,1.8128604173660279
10850,1.8794288063049316,1.7653756093978883,1.7289235925674438,1.8183344793319702,1.88048757314682
10900,1.85601806640625,1.7550220823287963,1.7363273239135741,1.7430306911468505,1.8861795687675476
10950,1.9623215794563293,1.7555227398872375,1.7765360498428344,1.7174030804634095,1.785547661781311
11000,1.9116670441627504,1.7748034977912903,1.8445954132080078,1.6785987210273743,1.864100317955017
11050,1.8716438460350036,1.7119440245628357,1.776751983165741,1.6684839057922363,1.8458735370635986
11100,1.8087166213989259,1.713209979534149,1.8438858890533447,1.693227503299713,1.8992511081695556
11150,1.851399962902069,1.6878594636917115,1.7845724391937257,1.7190474581718445,1.8321873331069947
11200,1.8817710280418396,1.8152006220817567,1.790243136882782,1.8370993781089782,1.8187402820587157
11250,1.8597472238540649,1.9253028535842895,1.7276200652122498,1.7410199761390686,1.8278476667404175
11300,1.9134315657615661,1.953375415802002,1.744094386100769,1.7214471817016601,1.8963155341148377
11350,1.8094770765304566,1.938292634487152,1.7581010556221008,1.8310908269882202,1.9170456862449645
11400,1.8025301885604859,2.0056622195243836,1.7351047849655152,1.8051572155952453,1.807035562992096
11450,1.7925626134872437,1.9332079410552978,1.714589900970459,1.8787160468101503,1.8256600069999696
11500,1.8669159603118897,1.9186449313163758,1.7677481818199157,1.8782968258857726,1.7995149517059326
11550,1.8237437462806703,1.8431132435798645,1.6925442481040955,1.806076741218567,1.804584605693817
11600,1.8403845405578614,1.8355961918830872,1.7124614143371581,1.7638532042503356,1.808943099975586
11650,1.826531457901001,1.89990807056427,1.7059857249259949,1.7408808851242066,1.8606275773048402
11700,1.8046528029441833,1.8159450721740722,1.7366815185546876,1.7383379435539246,1.8582343721389771
11750,1.7988968372344971,1.7867793917655945,1.7415906381607056,1.8195816230773927,1.8181684947013854
11800,1.8377020716667176,1.8341260194778441,1.7694259333610534,1.8096903491020202,1.9488962411880493
11850,1.8524005246162414,1.8578172135353088,1.7044365310668945,1.772206199169159,1.892718906402588
11900,1.8409013271331787,1.8352362489700318,1.7506981563568116,1.8275110054016113,1.9089151525497436
11950,1.8842354798316956,1.866597900390625,1.7827698969841004,1.7918366003036499,1.8694588780403136
12000,1.9022028541564941,1.8593079113960267,1.8260470414161682,1.8318457293510437,1.76088490486145
12050,1.8679852819442748,1.8986697149276734,1.9214780688285829,1.8761278247833253,1.8237630391120911
12100,1.8506630492210387,1.8900373673439026,1.9061171460151671,1.9058478045463563,1.825301775932312
12150,1.8226684951782226,1.8964233922958373,1.866383454799652,1.9087050580978393,1.8637454867362977
12200,1.8259629487991333,1.8348077273368835,1.9101610016822814,1.8200236105918883,1.947812898159027
12250,1.9122412490844727,1.8006101655960083,1.7983675622940063,1.8620019793510436,1.9131164956092834
12300,1.8924755072593689,1.7665149903297424,1.790179557800293,1.817642080783844,1.924412853717804
12350,1.8548044347763062,1.8140339303016662,1.8550636100769042,1.8261768007278443,1.8518918132781983
12400,1.8239334654808044,1.7764445376396178,1.7597088885307313,1.7637554121017456,1.8287707495689391
12450,1.7608806991577148,1.7538600707054137,1.8007341456413268,1.7304426908493042,1.9058490705490112
12500,1.7134447026252746,1.7318231415748597,1.7767505741119385,1.7385734462738036,1.8911908888816833
12550,1.7928789162635803,1.752018826007843,1.7934760856628418,1.7765391373634338,1.8725608062744141
12600,1.8057086610794066,1.770109887123108,1.77132976770401,1.7611959528923036,1.8821576809883118
12650,1.825369837284088,1.7772095060348512,1.874504029750824,1.8620612001419068,1.900714168548584
12700,1.8134416151046753,1.739097728729248,1.8784365129470826,1.8864502644538879,1.8180647206306457
12750,1.8114894914627075,1.7280395483970643,1.836963608264923,1.9035937666893006,1.838048734664917
12800,1.9747727966308595,1.7348742747306825,1.7650296521186828,1.8358373618125916,1.8227345252037048
12850,2.0139317178726195,1.9149400544166566,1.7436656546592713,1.796166558265686,1.8114077496528624
12900,1.9381834006309508,1.8397019934654235,1.7636752915382385,1.7930022859573365,1.8285143423080443
12950,1.8696561193466186,1.8072435450553894,1.7080086588859558,1.785139284133911,1.8448652625083923
13000,1.9479309511184693,1.8679069781303406,1.7588114094734193,1.808007125854492,1.9213023638725282
13050,1.8519634079933167,1.8700678515434266,1.8145672583580017,1.865136535167694,1.879956018924713
13100,1.891549861431122,1.9107308459281922,1.7512436509132385,1.8514566397666932,1.871401505470276
13150,1.8501723146438598,1.9315223169326783,1.740450882911682,1.8274117064476014,1.8075129055976868
13200,1.8075474333763122,1.919710578918457,1.7751749157905579,1.9853709530830383,1.8163378858566284
13250,1.8519220876693725,1.888294394016266,1.730249423980713,1.9026307916641236,1.7112339615821839
13300,1.9356332087516785,1.9304368615150451,1.6484844923019408,1.956715018749237,1.7127258396148681
13350,2.0506740522384646,1.9539165425300598,1.7396227383613587,1.8880169367790223,1.7595158100128174
13400,1.973287615776062,2.027089958190918,1.821270205974579,1.8745054626464843,1.8117634320259095
13450,1.9000468945503235,1.9228567004203796,1.7309453749656678,1.85745543718338,1.8536302375793456
13500,1.8399229550361633,1.8501452088356019,1.7663702845573426,1.840572714805603,1.9104830956459045
13550,1.811650047302246,1.846529517173767,1.7639018774032593,1.9555597805976868,1.9318353366851806
13600,1.7985127925872804,1.7943550157546997,1.7719729232788086,1.9094818830490112,1.9126116108894349
13650,1.8035473585128785,1.8319133281707765,1.7185376286506653,1.8487229752540588,1.8278555393218994
13700,1.832580029964447,1.8259766817092895,1.754218955039978,1.9159395980834961,1.8556231713294984
13750,1.7824945998191835,1.8671793222427369,1.7370531845092774,1.8698801112174988,1.9102739691734314
13800,1.7504136562347412,1.8325351810455321,1.7445904397964478,1.8223772883415221,1.8546320414543152
13850,1.7001244330406189,1.8273907470703126,1.733058557510376,1.8403612184524536,1.86874370098114
13900,1.7584087371826171,1.8528645610809327,1.7524188613891603,1.855508623123169,1.8522429513931273
13950,1.8358121156692504,1.8287585544586182,1.7602227973937987,1.8925110840797423,1.7032995057106017
14000,1.8740619611740112,1.8350901865959168,1.8136010885238647,1.8365932941436767,1.7300884962081908
14050,1.8161178612709046,1.8727490878105164,1.8183880639076233,1.7848334550857543,1.7068775749206544
14100,1.7785915303230286,1.923044707775116,1.7714662981033324,1.7649629306793213,1.8080793333053589
14150,1.8221504187583923,1.8452082824707032,1.8199564123153686,1.7690108299255372,1.773162088394165
14200,1.8615802216529846,1.8373480248451233,1.8397342872619629,1.7849159717559815,1.7364272809028625
14250,1.9049666213989258,1.8346010851860046,1.7737061190605163,1.8218577647209167,1.730169689655304
14300,1.9701943683624268,1.7925837278366088,1.7702216386795044,1.8074148845672608,1.7300573945045472
14350,1.883315873146057,1.7720713591575623,1.7123261284828186,1.8182216215133666,1.742374267578125
14400,1.837268271446228,1.7017741537094115,1.7315556240081786,1.802574441432953,1.7518700981140136
14450,1.7982373213768006,1.7006824254989623,1.7613725471496582,1.8222388052940368,1.8196394371986389
14500,1.7381630969047546,1.740661039352417,1.8146607708930969,1.8531280779838561,1.8008172512054443
14550,1.8314662647247315,1.7484762501716613,1.862819902896881,1.8915026450157166,1.8337813758850097
14600,1.895871341228485,1.7620192742347718,1.824614062309265,1.876226396560669,1.7497657442092895
14650,1.7986260342597962,1.8847254395484925,1.6668510031700134,1.8305159831047058,1.6832999968528748
14700,1.7973846006393432,1.8179497337341308,1.7528453803062438,1.7969499850273132,1.7071979141235352
14750,1.7492982530593872,1.767978458404541,1.7753186917304993,1.7408343148231507,1.776155297756195
14800,1.761496593952179,1.714399733543396,1.6908439874649048,1.7921304941177367,1.770944209098816
14850,1.8382533812522888,1.7791538500785828,1.7164462542533874,1.8528056120872498,1.8441002917289735
14900,1.8400805759429932,1.9496297001838685,1.8230687689781189,1.8338568162918092,1.7916947793960571
14950,1.9441871881484984,1.9147671461105347,1.7826956295967102,1.8514137291908264,1.8437085795402526
15000,1.8250212001800536,1.8766442775726317,1.7419957542419433,1.8948412132263184,1.9686150527000428
15050,1.7677642726898193,1.8107270431518554,1.715048806667328,1.868638048171997,1.9735748648643494
15100,1.7781350350379943,1.8300171351432801,1.7716791868209838,1.8156766819953918,1.917829337120056
15150,1.8045264434814454,1.8160127377510071,1.7580837869644166,1.7632606220245362,1.896247091293335
15200,1.7438841986656188,1.8127000379562377,1.7422455215454102,1.812052001953125,1.8657593107223511
15250,1.7818827795982362,1.752730026245117,1.7914152288436889,1.8847736382484437,1.9233340573310853
15300,1.7657660937309265,1.7144332766532897,1.7936201190948486,1.8646148324012757,1.8640072178840636
15350,1.7756873846054078,1.772020092010498,1.7870621466636658,1.7684005117416381,1.963069200515747
15400,1.8130243349075317,1.7468514752388,1.7092579507827759,1.7877637290954589,1.8462606430053712
15450,1.7468011927604676,1.7398026275634766,1.7834758710861207,1.8165754389762878,1.9001305985450745
15500,1.905894286632538,1.7736663937568664,1.6815609288215638,1.7582553267478942,1.843291630744934
15550,1.941141219139099,1.807008638381958,1.6611519384384155,1.7342146801948548,1.931693344116211
15600,1.817655348777771,1.8307823967933654,1.7128538990020752,1.796140673160553,2.00504998922348
15650,1.7087639498710632,1.8778890299797057,1.7680561280250549,1.6929421424865723,1.8686692142486572
15700,1.6766559433937074,1.912185046672821,1.6588787007331849,1.7172504687309265,1.8027601480484008
15750,1.813010003566742,1.8405879616737366,1.7067108702659608,1.7905217003822327,1.8857045555114746
15800,1.884272847175598,1.8946559476852416,1.7656079983711244,1.7938453602790831,1.8742225885391235
15850,1.862253954410553,1.8381115698814392,1.8543773579597473,1.7406893730163575,1.926473741531372
15900,1.7269234776496887,1.9119372534751893,1.8497465133666993,1.7454171800613403,1.9532026481628417
15950,1.7594772791862487,1.8705107498168945,1.8844250416755677,1.7963070893287658,1.9521180272102356
16000,1.7885348391532898,1.8755410432815551,1.900139422416687,1.8127640724182128,1.928122181892395
16050,1.7946306991577148,1.8490782499313354,1.800531163215637,1.7409208965301515,1.9484657478332519
16100,1.8028621435165406,1.8307061791419983,1.8268187212944031,1.7277171635627746,1.9645166444778441
16150,1.8061654782295227,1.8420868802070618,1.8401604437828063,1.780472264289856,1.9144447207450868
16200,1.7594415640830994,1.8431988048553467,1.8492974281311034,1.7875795197486877,1.8200276613235473
16250,1.8180863785743713,1.8730876445770264,1.8561393475532533,1.8508227372169495,1.8006338834762574
16300,1.7348362636566161,1.981100549697876,1.917720274925232,1.821628291606903,1.8415511679649352
16350,1.7205923080444336,1.9105861377716065,1.9208075189590454,1.8369961094856262,1.8670602560043335
16400,1.6814432168006896,1.9876160192489625,1.8544042253494262,1.7426795649528504,1.8545596313476562
16450,1.7079039025306701,1.9646675848960877,1.8707858586311341,1.8043779444694519,1.8695438313484192
16500,1.6911799383163453,2.0196348595619202,1.8189679861068726,1.8242644906044005,1.9262361478805543
16550,1.7097303009033202,1.9807928371429444,1.8166067695617676,1.763134891986847,1.8512943553924561
16600,1.7378904366493224,1.9767467260360718,1.8229079127311707,1.8474143362045288,1.7561842966079713
16650,1.6745352721214295,2.0219742035865784,1.844293019771576,1.9355808639526366,1.8732214331626893
16700,1.6943631529808045,2.087697322368622,1.8072895526885986,1.909807515144348,1.8650785541534425
16750,1.7331728672981261,2.073291597366333,1.7383783602714538,1.889715974330902,1.9034062385559083
16800,1.7132056307792665,2.03987149477005,1.7126997375488282,1.9440944957733155,1.9139201307296754
16850,1.772442181110382,1.995433931350708,1.8214073872566223,1.8675105166435242,1.9051936197280883
16900,1.8728649306297303,1.9898633003234862,1.7334387516975402,1.8733649253845215,1.9706143188476561
16950,1.881110098361969,1.9239064431190491,1.7736801052093505,1.7699136137962341,1.849829318523407
17000,1.8666806864738463,1.9261690711975097,1.6809334802627562,1.741833007335663,1.9017429113388062
17050,1.7745969915390014,1.8889093375205994,1.6783651208877564,1.7444344234466553,1.8797991704940795
17100,1.7001911401748657,1.8516052627563477,1.6548448061943055,1.869257516860962,1.801773295402527
17150,1.6921155118942262,1.9380624651908875,1.6650033283233643,1.8900785756111145,1.7570408987998962
17200,1.7019192552566529,1.9620114946365357,1.6264663982391356,1.8628805375099182,1.8875785565376282
17250,1.7074905776977538,1.900893096923828,1.639274775981903,1.8637683200836181,1.8738347601890564
17300,1.7106247115135194,1.8577006840705872,1.6581558442115785,1.8236233043670653,1.9179316878318786
17350,1.7457036828994752,1.8839300107955932,1.6880244421958923,1.9003136658668518,1.869663529396057
17400,1.7569931721687317,1.8206597208976745,1.627642948627472,1.9608838725090028,1.807133765220642
17450,1.7651935529708862,1.7245197105407715,1.6272884440422057,1.9487765264511108,1.7633144521713258
17500,1.710447850227356,1.7347367310523987,1.6591852617263794,1.878700864315033,1.7366298174858092
17550,1.710638027191162,1.778271951675415,1.6618759799003602,1.8376831674575806,1.7871528220176698
17600,1.745997862815857,1.8682018542289733,1.7184422969818116,1.8230217838287353,1.7192316126823426
17650,1.7263013005256653,1.8064414691925048,1.6592063760757447,1.8421202731132507,1.765780258178711
17700,1.7233714413642884,1.7657347059249877,1.7223654747009278,1.8602908420562745,1.8066958951950074
17750,1.7388985776901245,1.7295519018173218,1.7607599592208862,1.9043775272369385,1.7963054275512695
17800,1.7680667734146118,1.7799608087539673,1.7960227560997009,1.8737978386878966,1.8281981897354127
17850,1.8394058632850647,1.7870386719703675,1.8166008472442627,1.8250082564353942,1.9015820169448852
17900,1.773494143486023,1.8961220145225526,1.7875821638107299,1.7648072504997254,1.8234280633926392
17950,1.723226923942566,1.8953179001808167,1.8049697303771972,1.7232070422172547,1.8473470211029053
18000,1.7825609683990478,1.9394766449928285,1.8387486219406128,1.7722257685661316,1.905321364402771
18050,1.7163007140159607,1.9411077857017518,1.8406635689735413,1.7172541666030883,1.798602442741394
18100,1.717366533279419,1.882324230670929,1.8293581628799438,1.7559127640724181,1.6929316854476928
18150,1.71049423456192,1.9384381556510926,1.79647540807724,1.799074306488037,1.70893479347229
18200,1.765986087322235,1.9002960681915284,1.7617566919326781,1.7172817254066468,1.725651888847351
18250,1.8149784517288208,1.8831442928314208,1.7714212131500244,1.852545759677887,1.7676809072494506
18300,1.8063989353179932,1.846566276550293,1.858118007183075,1.867489824295044,1.851141173839569
18350,1.7703226017951965,1.8330868887901306,1.7498099827766418,1.877740921974182,1.7592937493324279
18400,1.885042519569397,1.8196347999572753,1.7941599321365356,1.9288260626792908,1.8707959675788879
18450,1.8268700170516967,1.756490888595581,1.8289444255828857,1.947916715145111,1.847183437347412
18500,1.8046307849884033,1.8048964190483092,1.8123694396018981,1.8894226241111756,1.8194452285766602
18550,1.8396504187583924,1.8405509305000305,1.783639793395996,1.8792612743377686,1.8373819446563722
18600,1.8177689504623413,1.8359837985038758,1.7796380925178528,1.7754157662391663,1.8516324710845948
18650,1.8270555353164672,1.8572929167747498,1.7865194511413574,1.7797836351394654,1.916732168197632
18700,1.897686471939087,1.9297265601158142,1.7375653338432313,1.7644546151161193,1.8065013480186463
18750,1.9099857187271119,1.9334589910507203,1.7857297778129577,1.8203710532188415,1.8616770553588866
18800,1.7644072103500366,1.8764591121673584,1.7566514110565186,1.8476638627052306,1.907437686920166
18850,1.7664293193817138,1.8597418308258056,1.7683352184295655,1.9151103138923644,1.8520629024505615
18900,1.8898906874656678,1.8878069424629211,1.7799472093582154,2.003971128463745,1.8987593102455138
18950,1.8357708215713502,1.9606833815574647,1.8466178202629089,1.9809558629989623,1.9481238341331482
19000,1.8247278070449828,1.878830337524414,1.9241362929344177,2.031451795101166,1.755368459224701
19050,1.8184121465682983,1.8735744118690492,1.9168815851211547,1.9986457514762879,1.8074264192581178
19100,1.9301545190811158,1.854963743686676,1.8576477885246276,1.8921918773651123,1.8150172638893127
19150,1.892768507003784,1.7876154851913453,1.7868340826034546,1.8862899732589722,1.9577780151367188
19200,2.0079445886611937,1.777292459011078,1.8032424712181092,2.0019147181510926,1.9109104752540589
19250,1.8690688490867615,1.8221398377418518,1.8343193793296815,1.9801432847976685,1.9254446363449096
19300,1.9269440031051637,1.8025478267669677,1.7620736265182495,1.978526909351349,1.9534733819961547
19350,1.877146728038788,1.847975995540619,1.7389322900772095,1.8771973538398743,1.9417925930023194
19400,1.8368136477470398,1.7856899666786195,1.8305864310264588,1.9643625593185425,1.9251366639137268
19450,1.7549985361099243,1.8087203049659728,1.7701471185684203,1.95295307636261,1.8415228247642517
19500,1.8180156779289245,1.8697574210166932,1.8155048632621764,1.9440274357795715,1.7947806072235108
19550,1.7942156934738158,1.8706315970420837,1.8153693056106568,1.9009881711006165,1.7713886833190917
19600,1.813530650138855,1.8308009481430054,1.7895007610321045,1.9463806986808776,1.8366644048690797
19650,1.8662499403953552,1.866290180683136,1.8075121974945068,1.8957876777648925,1.842948682308197
19700,1.813492295742035,1.7687269997596742,1.9014573979377747,1.9561663269996643,1.8362759447097778
19750,1.8264267826080323,1.8352333974838257,1.7808848810195923,1.9563089323043823,1.8846837592124939
19800,1.7589847397804261,1.8367104530334473,1.7186072516441344,1.8682446908950805,2.023551299571991
19850,1.7367973113059998,1.8829604959487916,1.7980476117134094,1.8065866994857789,1.9725200724601746
19900,1.7588095450401307,1.8902857494354248,1.769600100517273,1.8401698303222656,1.8566291999816895
19950,1.7832162117958068,1.809985966682434,1.8781161379814149,1.7700004577636719,1.8226129484176636
20000,1.7893810534477235,1.892857084274292,1.8625841522216797,1.8084096336364746,1.8950961780548097
20050,1.7819234561920165,1.848076615333557,1.8082254362106323,1.8783728408813476,1.9505196118354797
20100,1.7732136058807373,1.823020544052124,1.7423064637184142,1.858206751346588,1.856033387184143
20150,1.865010290145874,1.8416787981987,1.7611065077781678,1.9154611921310425,1.7926185393333436
20200,1.871563413143158,1.759781608581543,1.6511311388015748,1.880463638305664,1.6911980628967285
20250,1.886463568210602,1.8287113666534425,1.6301283288002013,1.863329348564148,1.8080216193199157
20300,1.8795033359527589,1.8064601755142211,1.727924554347992,1.9212581062316894,1.898002049922943
20350,1.9022636556625365,1.7779429841041565,1.6774910378456116,1.8727956342697143,1.8403570985794067
20400,1.8745557951927185,1.8556806015968323,1.7496803903579712,1.8182636642456054,1.8543289971351624
20450,1.8484176445007323,1.91770751953125,1.7165286087989806,1.8139400863647461,1.8104505014419556
20500,1.883888602256775,1.8811626029014588,1.76831289768219,1.864187114238739,1.7787956094741821
20550,1.8759649538993834,1.876572847366333,1.763110888004303,1.9119898080825806,1.7614723420143128
20600,1.7982811689376832,1.8926652836799622,1.7391957116127015,1.8939909410476685,1.7934404993057251
20650,1.7800380086898804,1.880643675327301,1.8875800156593323,1.8889661049842834,1.6907395005226136
20700,1.9295371437072755,1.8823440551757813,1.8978073930740356,2.0018474292755126,1.733134787082672
20750,1.9592659068107605,1.9662684965133668,1.8632827186584473,1.8885460424423217,1.7294127678871154
20800,1.925872609615326,2.0144403076171873,1.8373467421531677,1.845743136405945,1.7894858074188233
20850,1.8896959900856019,1.9214987206459044,1.7997230434417724,1.936433537006378,1.7923505806922913
20900,1.7948569798469542,1.8731670045852662,1.7236441850662232,1.8966634798049926,1.692396719455719
20950,1.9317379069328309,1.8006809902191163,1.675931351184845,1.956304006576538,1.7780460596084595
21000,1.960006923675537,1.8857279419898987,1.7030891156196595,1.9145974278450013,1.7124152779579163
21050,1.838816044330597,1.8155859351158141,1.657813925743103,1.9217383360862732,1.7695969414711
21100,1.8261555624008179,1.852700788974762,1.5898378992080688,1.9724306130409242,1.7809559679031373
21150,1.9880493879318237,1.770114734172821,1.7395954990386964,1.9622060561180115,1.8169418168067932
21200,2.0156865906715393,1.8499806904792786,1.80920663356781,1.9810765099525451,1.8029319643974304
21250,1.979816074371338,1.8078859639167786,1.7270223522186279,1.8930126953125,1.835752604007721
21300,1.8561353731155394,1.755404462814331,1.680732138156891,1.8386125183105468,1.8051250290870666
21350,1.8906406712532045,1.7461657977104188,1.739473533630371,1.938697302341461,1.8286353826522828
21400,1.8969427919387818,1.7192442727088928,1.794418251514435,2.007238941192627,1.7791051435470582
21450,1.853857054710388,1.7814508867263794,1.7257411479949951,2.0267917704582215,1.7997720170021057
21500,1.8808899760246276,1.8372139883041383,1.6785491943359374,2.011480507850647,1.8504625391960143
21550,1.9021989965438844,1.8936264777183534,1.7200996041297913,1.9527495694160462,1.8417790460586547
21600,1.8442066431045532,1.8724070715904235,1.6965988683700561,1.9438905382156373,1.7867483878135682
21650,1.7818162274360656,1.8430450820922852,1.7531962037086486,1.9275906705856323,1.776206431388855
21700,1.795414695739746,1.9087405824661254,1.6978471994400024,1.9196503376960754,1.8126041269302369
21750,1.8751078486442565,1.9509120273590088,1.713693208694458,1.8442676973342895,1.9393671464920044
21800,1.8515824890136718,1.9496117091178895,1.658015160560608,1.887622022628784,1.824187195301056
21850,1.7545625519752504,1.983035249710083,1.7028856730461122,1.9417133283615113,1.8133844494819642
21900,1.78348251581192,1.9867854833602905,1.7633030319213867,1.857177860736847,1.7295929455757142
21950,1.6987050795555114,1.9668241047859192,1.7045520806312562,1.8527320837974548,1.6802504444122315
22000,1.783206169605255,2.0251693892478944,1.7890438008308411,1.8246371698379518,1.7362137985229493
22050,1.8554059529304505,2.01738157749176,1.845429902076721,1.8259394288063049,1.7821063327789306
22100,1.8332538151741027,1.9995463013648986,1.7953541350364686,1.8669498038291932,1.7880845260620117
22150,1.74509170293808,1.9830831289291382,1.7724290013313293,1.8237347555160524,1.8337300539016723
22200,1.892304437160492,2.068037016391754,1.8487502884864808,1.8559107375144959,1.7422011184692383
22250,1.9062610030174256,2.096482124328613,1.837169098854065,1.8785257577896117,1.7667273545265199
22300,1.9723276591300964,2.079367139339447,1.8821929669380189,1.920421965122223,1.8162597107887268
22350,1.867678451538086,2.008295910358429,1.7889258718490602,1.8555060338973999,1.7922330713272094
22400,1.8401422595977783,2.093877956867218,1.881250410079956,1.899551935195923,1.8143132185935975
22450,1.8218006920814513,1.9923241877555846,1.877209827899933,2.0134901237487792,1.866795837879181
22500,1.771700897216797,1.9344143462181091,1.9276274609565736,1.9769269680976869,1.9111571431159973
22550,1.8058090496063233,1.8989871454238891,1.8931801843643188,1.9112864780426024,1.869372808933258
22600,1.772154116630554,1.9280841302871705,1.8792506265640259,1.8830528330802918,1.8534206342697144
22650,1.7509047436714171,1.9958253049850463,1.855747423171997,1.8177432084083558,1.7994034004211426
22700,1.7242062258720399,1.9239238166809083,1.8341039419174194,1.7384381532669066,1.8474485397338867
22750,1.7302950191497803,1.8585911035537719,1.7309868955612182,1.8112926959991456,1.9058085775375366
22800,1.72100905418396,1.8453424882888794,1.821533453464508,1.8427634811401368,1.8168029379844666
22850,1.7924872255325317,1.8675401258468627,1.878577766418457,1.8232075214385985,1.845216488838196
22900,1.7931495094299317,1.933329918384552,1.8716927933692933,1.9473994326591493,1.7811473155021667
22950,1.7486547613143921,2.0027487301826477,1.8068927240371704,1.9708850717544555,1.7560197234153747
23000,1.8096140694618226,1.9745031762123109,1.8605387210845947,1.838312838077545,1.7309734773635865
23050,1.8603420758247375,1.9592980813980103,1.8125104928016662,1.8232645726203918,1.7941645097732544
23100,1.8418227791786195,1.8923929524421692,1.8858677911758424,1.885273687839508,1.8718605971336364
23150,1.9135138964653016,1.8725308871269226,1.9039794397354126,1.9687522268295288,1.8100792980194091
23200,1.837291009426117,2.044140889644623,1.8903212213516236,2.007854187488556,1.902264461517334
23250,1.8067242836952209,1.9248735857009889,1.9068508172035217,1.9100865721702576,1.771012349128723
23300,1.8714675879478455,2.0038600540161133,1.9559780597686767,1.9151514887809753,1.7175087976455687
23350,1.8219850754737854,2.033514814376831,1.9566573977470398,1.8765097784996032,1.7862557363510132
23400,1.8443261671066284,1.9774236679077148,2.0227488899230956,1.7628765654563905,1.7504080200195313
23450,1.8612213134765625,2.0593577933311464,1.9634965991973876,1.7809837722778321,1.7835287880897521
23500,1.8518388056755066,1.9656712341308593,1.9300357627868652,1.6802526879310609,1.812090241909027
23550,1.908450791835785,1.983976628780365,1.9991836524009705,1.6755024099349975,1.8519451713562012
23600,1.7994095230102538,1.9347040486335754,1.9669053053855896,1.748195517063141,1.9581838846206665
23650,1.8570977830886841,1.98504487991333,1.9564216351509094,1.7796929860115052,1.967353241443634
23700,1.8656233525276185,1.949801073074341,1.9433846473693848,1.8615145874023438,1.7570924687385558
23750,1.8210062551498414,1.9371619749069213,1.8463171577453614,1.840276300907135,1.7442244100570679
23800,1.7489759254455566,1.8628584909439088,1.9433728623390198,1.830831527709961,1.8707802295684814
23850,1.7773268175125123,1.879344093799591,1.9824399256706238,1.7841247272491456,1.7910732579231263
23900,1.8397514247894287,1.9193502640724183,1.9874144744873048,1.7055384159088134,1.9195158767700196
23950,1.8214588022232057,1.9231646394729613,1.895813419818878,1.702419707775116,1.9033326721191406
24000,1.8433367824554443,1.8632568955421447,1.872324275970459,1.7701952433586121,1.9772142481803894
24050,1.8487417793273926,1.9673677468299866,1.8841961765289306,1.7997843217849732,1.9457021951675415
24100,1.855041229724884,1.8479014587402345,1.9214104652404784,1.7195774340629577,1.9151014828681945
24150,1.911474792957306,1.9012542390823364,1.8566169095039369,1.7711174917221069,1.8131097722053529
24200,1.8368736362457276,1.8888276100158692,1.8941392803192139,1.7402974438667298,1.8191945815086366
24250,1.8407431483268737,1.9290558290481568,1.896294195652008,1.7884370326995849,1.808859450817108
24300,1.7875749397277831,1.8075352573394776,1.885050630569458,1.7910787057876587,1.8701520085334777
24350,1.787071418762207,1.8213992643356323,1.862039725780487,1.679102759361267,1.8189473891258239
24400,1.8620152401924133,1.759477562904358,1.9782852983474732,1.6869002175331116,1.8679708433151245
24450,1.9014745616912843,1.893424663543701,1.9277954983711243,1.6710274195671082,1.8286990022659302
24500,1.872842411994934,1.9015006613731384,1.8814274525642396,1.7558833146095276,1.842411046028137
24550,1.9257519149780273,1.8472917008399963,1.9501953363418578,1.761224181652069,1.9531743788719178
24600,1.980170454978943,1.826789836883545,1.949711570739746,1.749389660358429,2.1099308466911317
24650,1.9320729660987854,1.8756485247612,1.9463123893737793,1.8266242790222167,2.06457156419754
24700,1.9384705543518066,1.8657927346229553,1.8910158896446227,1.9075406622886657,2.0225069165229796
24750,1.816353726387024,1.9262020421028136,1.8415239787101745,1.9963509941101074,2.0005262875556946
24800,1.8242572665214538,1.9632550954818726,1.7848781204223634,2.004326424598694,1.9349294662475587
24850,1.8625224781036378,1.911944375038147,1.801050295829773,2.0101647996902465,1.8402493977546692
24900,1.8634775066375733,1.8234632778167725,1.7552006077766418,2.0729373264312745,1.8457914066314698
24950,1.8919922137260436,1.982303638458252,1.8583014345169067,2.002915666103363,1.9416122508049012
25000,1.7962780690193176,2.0111185264587403,1.9193344163894652,1.9103783416748046,1.897158327102661
25050,1.8981483030319213,1.9345972967147826,1.8230585432052613,1.960917091369629,1.9313684391975403
25100,1.8637880492210388,1.8425097012519835,1.8592305922508239,1.9376702523231506,1.8446632766723632
25150,1.810857536792755,1.8349089670181273,1.8780820202827453,1.925359969139099,1.7838757634162903
25200,1.90787663936615,1.8389199566841126,1.8084860849380493,1.8481514263153076,1.787033874988556
25250,1.8687858724594115,1.834689848423004,1.8142589378356933,1.9201328420639039,1.7966201710700989
25300,1.8751094579696654,1.953031349182129,1.743060975074768,1.9609786367416382,1.8072580981254578
25350,1.809595537185669,1.9013062882423402,1.7129378604888916,1.9243637681007386,1.7967706775665284
25400,1.8616271257400512,1.8600973463058472,1.816796669960022,1.91816908121109,1.8614425134658814
25450,1.9506326532363891,1.8630352091789246,1.8012139415740966,1.9100713109970093,1.8286673951148986
25500,1.8667193245887757,1.8813162684440612,1.8562417769432067,1.957847032546997,1.7797595524787904
25550,1.8178007864952088,2.030778336524963,1.7487166500091553,2.009095232486725,1.814664249420166
25600,1.8753216433525086,1.9763201832771302,1.6994381475448608,1.9699988794326782,1.7366775751113892
25650,1.948515019416809,1.941320149898529,1.7698556470870972,1.9039527368545532,1.725473370552063
25700,2.0285338377952575,1.8750674510002137,1.8336175060272217,1.843165466785431,1.8920182514190673
25750,2.050596215724945,1.9827515268325806,1.838747124671936,1.7911858296394347,1.8613568758964538
25800,2.010739731788635,2.030771539211273,1.8720684027671814,1.7615900993347169,1.8094881677627563
25850,2.089087269306183,1.9667622542381287,1.8702541780471802,1.7972539377212524,1.8621633219718934
25900,1.9372918653488158,1.911879403591156,1.8874822568893432,1.8967610788345337,1.975291259288788
25950,1.9743282532691955,1.9412830924987794,1.7798610162734985,2.003253381252289,1.9710833168029784
26000,1.8612853407859802,1.877312150001526,1.8240521335601807,1.8936486053466797,1.9295737981796264
26050,1.932680971622467,1.9302434945106506,1.8145630741119385,1.9439395308494567,1.8764662885665893
26100,1.8579008436203004,1.8845699691772462,1.8127537369728088,1.8810175681114196,1.9792233157157897
26150,1.810549614429474,1.8067935419082641,1.7610356974601746,1.8691665315628052,2.002096164226532
26200,1.8246079635620118,1.8732957410812379,1.7831827044486999,1.9010279512405395,2.057425901889801
26250,1.8678489637374878,1.879550359249115,1.776712989807129,1.838186843395233,2.0339513516426084
26300,1.9328068733215331,1.95120995759964,1.889228253364563,1.9214528512954712,1.9690266203880311
26350,1.859935600757599,1.8463360643386841,1.7242962837219238,1.7874428987503053,2.0252363085746765
26400,1.8195496273040772,1.8074430298805237,1.6361054253578187,1.88078542470932,1.9850122952461242
26450,1.7787611746788026,1.8331283593177796,1.708322012424469,1.9595446252822877,1.941325671672821
26500,1.7741467094421386,1.8615272545814514,1.734912919998169,1.941640510559082,2.0025389266014098
26550,1.8750807070732116,1.9184584140777587,1.7170127058029174,1.8819998717308044,2.0489846539497374
26600,1.8633413577079774,1.9339976525306701,1.7730713057518006,1.887730884552002,2.041968939304352
26650,1.8905595421791077,1.8473176550865174,1.7939545679092408,1.8744955706596373,1.9431225490570068
26700,1.8974928593635558,1.855749614238739,1.7802807569503785,1.740895493030548,1.8684211230278016
26750,1.825315661430359,1.9280047845840453,1.7581532979011536,1.7636428785324096,1.9202831053733826
26800,1.8032335448265076,1.8795923137664794,1.8499019503593446,1.8394933676719665,1.8856793165206909
26850,1.8534900522232056,1.8823806238174439,1.7551985740661622,1.896215364933014,1.923372633457184
26900,1.8773627591133117,1.9150793862342834,1.8396806120872498,1.9253236413002015,1.9480341577529907
26950,1.9063424062728882,1.85433021068573,1.8359841918945312,1.9166584062576293,1.8617738366127015
27000,1.869428288936615,1.9170904397964477,1.7877334618568421,1.8733834910392761,1.8756309390068053
27050,1.821530351638794,1.9447642374038696,1.7377440190315248,1.8761206817626954,1.8169811582565307
27100,1.8117095470428466,1.8030543971061705,1.684083948135376,1.8995519804954528,1.8865690183639527
27150,1.8387294459342955,1.8507367324829103,1.6487824535369873,1.8305726408958436,1.83347341299057
27200,1.8216905474662781,1.970664827823639,1.7595571422576903,1.895693552494049,1.9966011500358583
27250,1.836885712146759,2.0274791622161867,1.7143365168571472,1.8482882165908814,1.891073980331421
27300,1.787008321285248,1.9626024746894837,1.7188480591773987,1.8839707708358764,1.7910477423667908
27350,1.8228530669212342,2.0881079268455505,1.7083016657829284,1.890647578239441,1.7319022631645202
27400,1.8359068036079407,2.0473944401741027,1.7938444805145264,1.8447541093826294,1.6570341300964355
27450,1.8662690925598144,2.1191028881073,1.8404003071784973,1.8425545740127562,1.773883638381958
27500,1.8298464131355285,2.051457934379578,1.753812198638916,1.8463332295417785,1.7685996580123902
27550,1.8577759051322937,2.011845393180847,1.82677588224411,1.8858034873008729,1.7277496576309204
27600,1.9268829131126404,2.102785394191742,1.850689582824707,1.9140383315086364,1.6493637132644654
27650,1.9752677130699157,2.065715823173523,1.8636352181434632,1.8072801542282104,1.6629550886154174
27700,1.9974481344223023,2.13939804315567,1.9010405945777893,1.7934450030326843,1.7949255084991456
27750,2.0621600794792174,2.138899164199829,1.8515744161605836,1.7770402646064758,1.7233938336372376
27800,1.9510601663589477,2.0820623898506163,1.7715115785598754,1.771819043159485,1.7863682842254638
27850,1.9669198060035706,2.011216242313385,1.7062291955947877,1.8491393542289734,1.7912594747543336
27900,1.998724868297577,2.0357344150543213,1.7994373965263366,1.7973631024360657,1.806529233455658
27950,1.93616149187088,2.1499620985984804,1.8477806591987609,1.6952570152282715,1.9024161863327027
28000,1.843055818080902,2.155964388847351,1.8445452308654786,1.734624710083008,1.8591426134109497
28050,1.875381829738617,2.1936383962631227,1.7895553612709045,1.778901617527008,1.8842690539360047
28100,1.8998845362663268,2.055305562019348,1.8999117612838745,1.7471429204940796,1.8992049193382263
28150,1.8346829652786254,1.979163339138031,1.8294234251976014,1.7889950013160705,1.8522374320030213
28200,1.7693013906478883,2.0639856457710266,1.8105742812156678,1.8764746284484863,1.7857770204544068
28250,1.716513466835022,2.0088547897338866,1.8538708233833312,1.815811002254486,1.7911356568336487
28300,1.7472096753120423,1.9986452102661132,1.8006207990646361,1.7749489784240722,1.7879770278930665
28350,1.8129121303558349,2.0503476524353026,1.8375524163246155,1.7674265170097352,1.8755887794494628
28400,1.8628698182106018,2.003226327896118,1.788407711982727,1.796521873474121,1.853791081905365
28450,1.9555077576637268,2.0218980956077575,1.8104822373390197,1.9317946028709412,1.9568273091316224
28500,1.953433063030243,1.9185685801506043,1.8225504708290101,1.9085828900337218,1.9665847849845886
28550,1.9196969628334046,1.967021701335907,1.8691415858268738,1.9720124316215515,1.986242299079895
28600,1.9612566637992859,1.9734596991539002,2.0145795822143553,1.8647018361091614,1.8875943660736083
28650,2.0121695399284363,1.9129220676422118,1.9432512640953064,1.820890679359436,1.8759313201904297
28700,2.0001576423645018,1.894543309211731,1.9757938528060912,1.892521893978119,1.8397458696365356
28750,2.026799855232239,1.845212824344635,1.928685519695282,1.8602872204780578,1.946862177848816
28800,1.8996447205543519,2.033541347980499,1.9038536524772645,1.8666510033607482,1.9954130887985229
28850,1.835709538459778,1.9283644318580628,1.7723267436027528,1.8751438450813294,1.9853455424308777
28900,1.8006984901428222,1.9417296266555786,1.8609474086761475,1.9155872678756714,1.9361690998077392
28950,1.827662718296051,1.865308711528778,1.8426401281356812,1.89618488073349,1.9117594599723815
29000,1.885531063079834,1.8262094449996948,1.9054689288139344,1.8540333032608032,1.8729850554466247
29050,1.9576073598861694,1.7573476791381837,1.9026775169372558,1.8936865639686584,1.972705171108246
29100,1.988672194480896,1.749156620502472,1.8783412051200867,1.8289192986488343,1.992522692680359
29150,1.9286010432243348,1.7063904738426208,1.8693599772453309,1.8338170838356018,1.8995598530769349
29200,1.8514412331581116,1.7302688407897948,1.8397226667404174,1.823374435901642,1.87061847448349
29250,1.8224993777275085,1.8410861134529113,1.795699279308319,1.881446249485016,1.8866204833984375
29300,1.8544118309020996,1.8999683690071105,1.8594148135185242,1.830735263824463,1.8475922346115112
29350,1.8893678092956543,1.9878933358192443,1.878650209903717,1.807147846221924,1.8729491353034973
29400,1.8389012217521667,1.9632129955291748,1.887383189201355,1.8142555165290832,1.8646221375465393
29450,1.8944191551208496,1.9594631695747375,1.7570054483413697,1.7263364267349244,1.8637028646469116
29500,1.8482111191749573,2.041551265716553,1.7790769743919372,1.827925546169281,1.8576258063316344
29550,1.7463201022148132,1.997751305103302,1.7489108300209046,1.8835689735412597,1.7862782096862793
29600,1.6995071053504944,1.9779905915260314,1.7635357618331908,1.8790349769592285,1.826424744129181
29650,1.8240349721908569,1.866772062778473,1.8669994974136352,1.7932904148101807,1.8766025185585022
29700,1.867817165851593,1.8583694219589233,1.826961669921875,1.6247317504882812,2.0884389519691466
29750,1.8828119206428529,1.9748297834396362,1.8651132345199586,1.7061703848838805,2.019308474063873
29800,1.7876684999465942,1.8381295108795166,1.8250761008262635,1.7401415586471558,2.0278273034095764
29850,1.8727187848091125,1.8317819952964782,1.8105000448226929,1.8360927414894104,1.8933313655853272
29900,1.9649807500839234,1.8739795470237732,1.705505335330963,1.760517439842224,1.8352984714508056
29950,1.8753901648521423,1.8546732330322266,1.7504682397842408,1.776072745323181,1.7615167236328124
30000,1.89646071434021,1.75303053855896,1.7507933592796325,1.769691400527954,1.868768446445465
30050,1.8712821507453918,1.6769421529769897,1.6828794407844543,1.7582441306114196,1.85056453704834
30100,1.7872379064559936,1.7381059527397156,1.66833598613739,1.8179268956184387,1.842525553703308
30150,1.835350306034088,1.7907409524917604,1.664545226097107,1.7274094748497009,1.837811403274536
30200,1.9104749369621277,1.8110535264015197,1.7503635859489441,1.8784330677986145,1.8268795013427734
30250,1.8778998708724977,1.7808005428314209,1.7499417901039123,1.86371399641037,1.8608279204368592
30300,1.8331313920021057,1.8806404757499695,1.7167617964744568,1.764261829853058,1.9752504634857178
30350,1.9051189422607422,1.7973341417312623,1.7716703200340271,1.70329993724823,1.9040918850898743
30400,1.9338516044616698,1.8871781373023986,1.7731808066368102,1.7840356230735779,2.038164963722229
30450,1.9099409675598145,1.8431962370872497,1.799853949546814,1.6277095866203308,2.0029250526428224
30500,1.9104657769203186,1.8862273144721984,1.79449054479599,1.810249032974243,2.0660086131095885
30550,1.8040680885314941,1.9978214645385741,1.7964241528511047,1.823264136314392,2.054504554271698
30600,1.7832593703269959,2.0215885639190674,1.8693013620376586,1.862755892276764,2.0502765822410582
30650,1.9167934560775757,2.039704122543335,1.8182854294776916,1.7990222668647766,2.0566467881202697
30700,1.8015884780883789,1.992523283958435,1.852096107006073,1.8604043078422547,1.9056673336029053
30750,1.8214333486557006,1.900595679283142,1.7543938040733338,1.8543850088119507,1.9628542065620422
30800,1.7134390473365784,1.8503659915924073,1.869237654209137,1.7492991518974303,1.9753542733192444
30850,1.8073754739761352,1.8569118356704712,1.9219611668586731,1.8216549348831177,1.9986147379875183
30900,1.8942269611358642,1.817718436717987,1.8127611088752746,1.769396619796753,1.993780951499939
30950,1.814035656452179,1.8512494111061095,1.8069533443450927,1.6943539190292358,1.9495944833755494
31000,1.782035253047943,1.7851075887680055,1.825522768497467,1.6446743249893188,1.9294862842559815
31050,1.9670237493515015,1.8189939093589782,1.7787154626846313,1.6156466317176819,1.9162366271018982
31100,1.8678223562240601,1.8250089716911315,1.7503661632537841,1.6930447459220885,1.8745399808883667
31150,1.84382395029068,1.9145317721366881,1.7064713764190673,1.8054741978645326,1.915160093307495
31200,1.8737988996505737,1.9161852312088012,1.6530977010726928,1.7979130220413209,1.9842299151420593
31250,1.920694921016693,1.9428093504905701,1.7371892404556275,1.9308378791809082,1.9601570820808412
31300,1.8441790533065796,1.8545026278495789,1.7045702481269835,1.8136144113540649,2.0784257435798645
31350,1.8536600494384765,1.829355432987213,1.7283957505226135,1.7731321835517884,2.1072105741500855
31400,1.8713871765136718,1.9297381138801575,1.655665078163147,1.7817551875114441,2.1486122369766236
31450,1.7625779700279236,1.8999478840827941,1.6585614800453186,1.8482607555389405,2.1534474802017214
31500,1.8087781572341919,1.9566299200057984,1.6933324646949768,1.837754602432251,2.15840646982193
31550,1.8915187788009644,1.9283248209953308,1.7149737310409545,1.8568427634239197,2.107788655757904
31600,1.893494017124176,1.9440174889564514,1.7864555883407593,1.8278284692764282,2.00969651222229
31650,1.7763727593421936,1.898828101158142,1.726635024547577,1.8493443083763124,2.0773506474494936
31700,1.7427293968200683,1.981328535079956,1.7289013409614562,1.8151762008666992,2.1622512412071226
31750,1.8703426337242126,1.9219654154777528,1.8139457535743713,1.8912046194076537,2.0370081615448
31800,1.8404404282569886,1.9457819771766662,1.8161419486999513,1.8516847681999207,2.0261037707328797
31850,1.7953223037719725,1.9192464399337767,1.7924016761779784,1.8432262277603149,1.9724224710464477
31900,1.862020058631897,1.8815810775756836,1.8982019448280334,1.8885598802566528,1.9857049036026
31950,1.8521344542503357,1.854713625907898,1.8316889905929565,1.9028899765014649,2.034316649436951
32000,1.7682268118858337,1.8848927807807923,1.8115752339363098,1.8323954010009766,1.8961190795898437
32050,1.7839095544815065,1.8947819757461548,1.6777263164520264,1.8215816402435303,1.9212742686271667
32100,1.8639574933052063,1.9572748374938964,1.800381908416748,1.857873010635376,1.9383612990379333
32150,1.8619406366348266,1.8539774084091187,1.759679217338562,1.8222562956809998,1.979702684879303
32200,1.898450653553009,1.9026350164413453,1.8125111413002015,1.8206784200668336,1.989264748096466
32250,1.884929609298706,1.8999219918251038,1.8755894541740417,1.8364109659194947,1.9721060729026794
32300,1.8874699950218201,1.8733423948287964,1.8968280124664307,1.8565819907188414,1.8701898217201234
32350,1.842743353843689,1.9532513737678527,1.8233612775802612,1.9229852533340455,1.8699301266670227
32400,1.8031942653656006,2.030171022415161,1.8679057121276856,1.9450530743598937,1.9033596730232238
32450,1.8840716218948363,1.9390123558044434,1.7996428632736206,1.8944906663894654,1.9087297129631042
32500,1.848362364768982,1.8998857092857362,1.677529492378235,1.930757336616516,1.8767931151390076
32550,1.7776163268089293,1.8504222559928893,1.6341397547721863,1.9175979566574097,1.9243401718139648
32600,1.7447574830055237,1.8063916063308716,1.7102007699012756,1.7963879084587098,1.944156539440155
32650,1.7122978258132935,1.8151142501831055,1.710794403553009,1.788277485370636,1.88846116065979
32700,1.7295670580863953,1.7903772711753845,1.7691140365600586,1.902233636379242,1.972486174106598
32750,1.7306640648841858,1.7793453073501586,1.7765820384025575,1.9047113823890687,1.958952476978302
32800,1.7781006479263306,1.8408282566070557,1.8268648171424866,1.9260501265525818,1.9475750732421875
32850,1.7123292565345765,1.8403166294097901,1.8433881616592407,1.949057514667511,1.9649021291732789
32900,1.8157266473770142,1.7699110102653504,1.7557839727401734,1.8534970355033875,1.8738048887252807
32950,1.774465367794037,1.7609504127502442,1.7662173891067505,1.8599317288398742,1.854370515346527
33000,1.8629492163658141,1.7229545712471008,1.776437952518463,1.873443102836609,1.8820100617408753
33050,1.9096843910217285,1.7529454517364502,1.8248044514656068,1.9013438105583191,1.8546723079681398
33100,1.9897949504852295,1.767473704814911,1.790277795791626,1.798335418701172,1.8953737902641297
33150,1.918805603981018,1.7221486020088195,1.7738767457008362,1.806819155216217,1.8652255058288574
33200,1.8727691054344178,1.8123690271377564,1.8168805384635924,1.7663656306266784,1.8904236698150634
33250,1.8700076007843018,1.7448418235778809,1.7916139006614684,1.8946616554260254,1.8619073343276977
33300,1.7827777862548828,1.7436445617675782,1.819202561378479,1.8452204990386962,1.781971173286438
33350,1.7758897423744202,1.7599370622634887,1.8095326972007753,1.763655002117157,1.8189485096931457
33400,1.865921196937561,1.7444820952415467,1.7078249645233154,1.8706267070770264,1.8812144780158997
33450,1.8628549337387086,1.8138219499588013,1.695527265071869,1.7692457699775697,1.8586662077903748
33500,1.9714002418518066,1.8910030341148376,1.6751488184928893,1.7790564036369323,1.8042511200904847
33550,2.016025722026825,1.955314462184906,1.660504994392395,1.750986795425415,1.7846609139442444
33600,1.9978878951072694,1.9576089429855346,1.7443175721168518,1.7975828838348389,1.8039094376564027
33650,1.963334105014801,1.9142779755592345,1.741910870075226,1.839726185798645,1.7920546770095824
33700,1.9349158883094788,1.902770438194275,1.6650207734107971,1.7333081459999085,1.8474359488487244
33750,1.8284597635269164,1.8761590218544006,1.7516413831710815,1.7451551532745362,1.9217988300323485
33800,1.9121682524681092,1.7799426412582398,1.8555676651000976,1.770693519115448,1.839116597175598
33850,1.9744421529769898,1.8124900817871095,1.8578765869140625,1.788353922367096,1.8023315143585206
33900,1.9516988396644592,1.8477097010612489,1.7758150219917297,1.7230702066421508,1.8720521306991578
33950,1.9011275267601013,1.8905165696144104,1.7569439554214477,1.6763586950302125,1.8790567660331725
34000,1.9326177620887757,1.8225873470306397,1.8256369805336,1.6703866863250731,1.9312783145904542
34050,1.9044255232810974,1.8782064938545227,1.8148418641090394,1.682095251083374,1.8835317254066468
34100,1.9688087868690491,1.8545835185050965,1.8745258688926696,1.683077766895294,1.8655798768997192
34150,2.0383074498176574,1.9073562788963319,1.7285391116142272,1.8155670070648193,1.907244427204132
34200,2.036841044425964,1.9077980637550354,1.748537962436676,1.8264994621276855,1.8527985429763794
34250,2.0155579376220705,1.8573872065544128,1.6892211604118348,1.7885864472389221,1.96920095205307
34300,1.9993131756782532,1.9928064107894898,1.7077948570251464,1.8166511631011963,2.042142252922058
34350,2.0119873785972597,1.9567895197868348,1.8299318909645081,1.8122382926940919,1.9836092257499696
34400,2.059816596508026,1.85368173122406,1.802361137866974,1.8505135083198547,1.8997161984443665
34450,2.1428099989891054,1.8997346568107605,1.803087043762207,1.7251214742660523,1.9354431056976318
34500,2.0823705649375914,1.7952455258369446,1.7988449430465698,1.7812130928039551,2.0093053340911866
34550,2.0631054782867433,1.7000093269348144,1.9253820872306824,1.9041600322723389,1.8908334469795227
34600,2.0471733617782593,1.7781934022903443,1.8845188188552857,1.86035320520401,1.9723314785957335
34650,1.9626041269302368,1.8440300416946411,1.8076111745834351,1.7041519498825073,1.9580743908882141
34700,2.0316211581230164,1.897566361427307,1.727953817844391,1.7566934108734131,2.0153548526763916
34750,2.018180615901947,1.9054733729362487,1.7506690955162048,1.771347165107727,1.97617928981781
34800,2.0473876285552977,1.957431890964508,1.7055624794960023,1.7199927401542663,1.9265572428703308
34850,1.9305857586860657,1.9518594789505004,1.7769630217552186,1.7518889570236207,1.9026995730400085
34900,1.8897097182273865,1.9481254863739013,1.8328167247772216,1.7014590287208557,1.9138057923316956
34950,1.83711492061615,1.9256543254852294,1.8135664415359498,1.7324462246894836,1.9992986607551575
35000,1.804295036792755,1.9261920070648193,1.823524932861328,1.8474920725822448,1.8393414616584778
35050,1.8005609703063965,1.9903788661956787,1.8296873044967652,1.846944181919098,1.7448000812530517
35100,1.7542370748519898,1.9074967098236084,1.8869234466552733,1.8048128271102906,1.796054151058197
35150,1.9014072513580322,1.8759668707847594,1.8381179451942444,1.795831139087677,1.7953042006492614
35200,1.9575983262062073,1.8789550232887269,1.7839875936508178,1.8391502475738526,1.7547975158691407
35250,1.9091016173362731,1.8771629691123963,1.7870187163352966,1.8856987047195435,1.806080014705658
35300,1.8456455659866333,1.9167466521263123,1.7825899720191956,1.8622920942306518,1.983280143737793
35350,1.8542619347572327,1.900090057849884,1.6666793346405029,1.8533757615089417,2.0358126068115237
35400,1.8604141783714294,1.837582323551178,1.794796199798584,1.8486461710929871,2.1595927357673643
35450,1.886944706439972,1.946496205329895,1.8332317924499513,1.9018503904342652,2.0580540084838868
35500,1.9412221336364746,1.9520349502563477,1.842087118625641,1.7690805959701539,1.953907401561737
35550,2.052542552947998,2.0016055417060854,1.8060083293914795,1.7572705626487732,1.8710343885421752
35600,1.9656213021278381,2.025593755245209,1.7533439660072327,1.8666764974594117,1.8299071669578553
35650,1.9324070644378661,1.9981253886222838,1.7125313067436219,1.7951208472251892,1.8862582159042358
35700,1.713258020877838,1.986213207244873,1.7377862548828125,1.8367336726188659,1.8787655210494996
35750,1.742815089225769,1.9849208331108092,1.7096073317527771,1.8052625250816345,1.8847318983078003
35800,1.8198510885238648,2.0840188312530517,1.7630621361732484,1.832233831882477,1.9796635341644286
35850,1.7719105529785155,1.9727293825149537,1.7733255577087403,1.9425210762023926,2.0665591049194334
35900,1.7612726163864136,1.8773667001724244,1.8161800289154053,1.8601383757591248,2.038841805458069
35950,1.8042647123336792,1.9175772190093994,1.7979758143424989,1.8495561480522156,2.0985329127311707
36000,1.8291129565238953,1.832243263721466,1.8347576427459718,1.8999526143074035,2.1943706941604613
36050,1.9315463829040527,1.8844796752929687,1.8240133833885193,1.8972558736801148,2.1329469513893127
36100,1.9359586238861084,1.9937618494033813,1.7121559262275696,1.9282930517196655,2.040298132896423
36150,1.9072083020210266,1.9864466023445129,1.7938569688796997,2.0275964975357055,2.0262339758872985
36200,1.894862413406372,1.9960785818099975,1.9631537294387817,1.9538191294670104,1.975300259590149
36250,1.8786955928802491,2.014299054145813,1.8789377236366271,1.9643401217460632,1.892672185897827
36300,1.9803085064888,2.003000419139862,1.8095730662345886,1.9513388204574584,1.9457356595993043
36350,1.8847151803970337,1.983057496547699,1.8810125970840454,1.9133333897590636,1.9036667799949647
36400,1.860002167224884,1.9459581303596496,1.8320761299133301,1.9164910507202149,1.8531452918052673
36450,1.8344045495986938,1.9534146666526795,1.7685553574562072,1.9118089699745178,1.9708571124076844
36500,1.8955746841430665,2.0506481289863587,1.7738934183120727,2.0280236196517945,1.890045850276947
36550,1.743788948059082,1.975166494846344,1.8725285029411316,1.9328776693344116,2.016727530956268
36600,1.7397396516799928,1.927465989589691,1.8221373796463012,1.9572623252868653,2.0518946552276613
36650,1.7810447359085082,1.9770287895202636,1.869671015739441,1.9340863156318664,1.9647901487350463
36700,1.8076571893692017,1.892538206577301,1.8121814680099488,1.940396945476532,1.9680689406394958
36750,1.7289350414276123,1.9939730787277221,1.8131289505958557,1.8459633326530456,1.930687162876129
36800,1.8054823994636535,2.149948718547821,1.851640260219574,1.969849672317505,1.8909199023246765
36850,1.8560926032066345,2.026703498363495,1.8920664477348328,2.0224770426750185,1.893235011100769
36900,1.8788879466056825,2.117719895839691,1.8805613136291504,1.972876296043396,1.9119758892059326
36950,1.9768622183799744,2.064478256702423,1.9580271363258361,1.9766143774986267,1.8999310564994811
37000,1.8525027656555175,2.1725964999198912,1.8834473657608033,1.8509627079963684,1.9240450000762939
37050,1.8152728009223937,2.068337843418121,1.8203393626213074,1.8355330181121827,1.9631634998321532
37100,1.7868653440475464,2.043838791847229,1.817606544494629,1.8110525178909302,1.9709224247932433
37150,1.831564438343048,2.0069720458984377,1.8756715774536132,1.8881569290161133,1.9777581572532654
37200,1.763011384010315,1.9517782139778137,1.954174439907074,1.9209040713310241,2.0217931294441223
37250,1.716428174972534,2.0461099314689637,1.8866444182395936,1.9067315077781677,1.9537074279785156
37300,1.7408882474899292,2.0613975882530213,1.8841049647331238,1.885776994228363,1.9262255311012269
37350,1.946332106590271,1.836015717983246,1.8359952878952026,1.8913473224639892,1.9650683569908143
37400,2.0187403655052183,1.878541934490204,1.8437044763565062,1.8277106380462647,2.115641827583313
37450,1.9926665592193604,1.913077940940857,1.938792369365692,1.7394808506965638,1.9590140604972839
37500,1.8594626235961913,1.8209828567504882,1.8249011301994325,1.7079299545288087,1.896947512626648
37550,1.812791757583618,1.7952467751502992,1.773835413455963,1.796308732032776,1.9926909375190736
37600,1.8169577527046203,1.8262827682495117,1.878785412311554,1.7925252771377564,1.9981374216079713
37650,1.8486984419822692,1.8513158202171325,1.868129518032074,1.7217536854743958,1.9516193628311158
37700,1.8662473392486572,1.9702361369132995,1.9087792682647704,1.7802907872200011,2.0265528893470766
37750,1.930955114364624,1.8967715406417847,1.8754582333564758,1.8915954780578614,1.846897416114807
37800,1.9589702081680298,1.917929346561432,1.7862214922904969,1.8819614672660827,1.8437661576271056
37850,1.8976380324363709,1.9313838791847229,1.7357605648040773,1.8495137906074524,1.9252278065681458
37900,1.8944460654258728,1.893391261100769,1.7659266185760498,1.887889542579651,1.9716801309585572
37950,1.8726806735992432,1.8603105449676514,1.6719502019882202,1.9343086862564087,1.9814569520950318
38000,1.887850320339203,1.8410719513893128,1.7623818349838256,1.9207178163528442,1.9050006914138793
38050,1.833217191696167,1.904058973789215,1.7456925535202026,2.036675555706024,1.8552283716201783
38100,1.8327986764907838,1.8736155676841735,1.7142900705337525,1.8852542304992677,1.9426602578163148
38150,1.7460859942436218,1.8179518127441405,1.7367622685432433,1.7945022177696228,1.8395320081710815
38200,1.845427498817444,1.7798659014701843,1.7753719305992126,1.84570285320282,1.8296305489540101
38250,1.8240506625175477,1.8440902137756348,1.7390521669387817,1.892624487876892,1.8168565440177917
38300,1.8831969356536866,1.8545884490013123,1.8064948058128356,1.9342582893371583,1.774197587966919
38350,1.8716275048255921,1.8973578214645386,1.716574993133545,1.9275795125961304,1.7511979365348815
38400,1.98508202791214,2.0332446670532227,1.7570913100242616,1.9261092853546142,1.8145067358016969
38450,1.9658386325836181,2.007026252746582,1.7016970324516296,1.876687264442444,1.8865659642219543
38500,1.9613839530944823,2.0013012433052064,1.7122172117233276,1.894785144329071,1.9050677061080932
38550,1.973267822265625,1.9195895504951477,1.6310448098182677,1.9120781826972961,1.9321703672409059
38600,1.928353705406189,1.9255703234672545,1.7011994171142577,1.9854464983940125,2.03141108751297
38650,1.9297787857055664,1.9588706183433533,1.6804820680618286,1.9945377564430238,2.034067370891571
38700,1.9131787729263305,1.9145331573486328,1.767461771965027,2.102304458618164,2.044848237037659
38750,1.9475389504432679,1.9484792232513428,1.7136964559555055,2.012055974006653,2.0587806725502014
38800,1.9090490579605102,1.8917592549324036,1.7642122149467467,1.8862021017074584,2.0112559747695924
38850,1.8972948718070983,1.9562829875946044,1.722498426437378,1.9640146446228028,2.026578376293182
38900,1.8018121433258056,1.8254936456680297,1.7749721169471742,1.912550163269043,2.1558027625083924
38950,1.7216094279289245,1.9082631802558898,1.8049182295799255,1.807728488445282,2.111054277420044
39000,1.8334510612487793,1.9879816699028015,1.745698745250702,1.7912936687469483,2.038363025188446
39050,1.8195528030395507,1.964324402809143,1.7684532833099365,1.7737807512283326,2.0070448398590086
39100,1.7906915950775146,1.9887593293190002,1.7470775747299194,1.9047439098358154,1.9423580503463744
39150,1.8074049973487853,1.9848524045944214,1.799814417362213,1.970344352722168,2.025986795425415
39200,1.8523322653770447,2.0130403447151184,1.7958265876770019,2.072281656265259,1.9028587388992309
39250,1.886454656124115,2.2015180206298828,1.7245035815238952,1.9819119834899903,1.8132422065734863
39300,1.8083764123916626,2.016280882358551,1.6751276969909668,1.9122608709335327,1.8351440382003785
39350,1.7389115571975708,1.8441981148719788,1.7156835651397706,1.9173121094703673,1.7832503151893615
39400,1.8706876516342164,1.9527425503730773,1.6636922883987426,2.070669469833374,1.7644258761405944
39450,1.9118249750137328,1.9548454308509826,1.698710753917694,2.1025631546974184,1.7933173561096192
39500,1.8203995323181152,1.988112943172455,1.6626692748069762,1.992349979877472,1.7185341143608093
39550,1.8886381101608276,1.9282430338859557,1.6634712862968444,1.8998826932907105,1.8171794128417968
39600,1.9135930347442627,1.8958396601676941,1.6876667523384095,1.9755934023857116,1.8808962988853455
39650,1.8783224034309387,1.9320965099334717,1.6302809190750123,2.0422779965400695,1.894346821308136
39700,1.8022567963600158,1.8635812306404114,1.6788840699195862,1.998433985710144,1.7575489091873169
39750,1.7553524327278138,1.7679601287841797,1.758362889289856,1.9199275517463683,1.9029358577728273
39800,1.707919111251831,1.9019380903244019,1.746474027633667,1.8996172785758971,1.8573422884941102
39850,1.8061091160774232,1.8982565951347352,1.8121183824539184,1.8530285215377809,1.85239413022995
39900,1.913908100128174,1.825605719089508,1.7499922275543214,1.78187166929245,1.9848407196998596
39950,1.7944486260414123,2.0128837776184083,1.67694979429245,1.8668903517723083,1.9483627247810364
40000,1.8023873257637024,2.015837600231171,1.661489827632904,1.907564067840576,1.957813289165497
40050,1.712257673740387,1.9911544513702393,1.6299911165237426,1.8741776323318482,1.8635159707069398
40100,1.8400491166114807,1.9563091063499451,1.5887499284744262,1.9282517504692078,1.9533633399009704
40150,1.7886690425872802,1.999530484676361,1.6992352461814881,1.8814692187309265,1.9230313277244568
40200,1.7252917718887328,2.024052836894989,1.6668075656890868,1.8795233011245727,1.9909194016456604
40250,1.7730525588989259,1.9226069951057434,1.7142325401306153,1.8761893463134767,1.9531805944442748
40300,1.7572743248939515,1.8606613349914551,1.7430507254600525,1.9791131949424743,1.8959681272506714
40350,1.7766078639030456,1.8597529435157776,1.7454039454460144,1.9503236293792725,1.8706234431266784
40400,1.7156782937049866,1.9261745452880858,1.7232768940925598,1.9777041530609132,2.0304731822013853
40450,1.7641095662117003,1.8942870903015137,1.7886955189704894,1.9521450400352478,2.022043480873108
40500,1.7915697813034057,1.8658606672286988,1.7034387135505675,1.9559095454216004,2.024990429878235
40550,1.8849436831474304,1.8929942226409913,1.7864534831047059,1.9970481872558594,1.9491739964485169
40600,1.837663812637329,1.8787707114219665,1.7913663244247438,1.9960396242141725,2.0613153839111327
40650,1.8519176602363587,1.8259038853645324,1.8177559471130371,2.025869281291962,2.115608630180359
40700,1.8769384789466859,1.916922836303711,1.7532982110977173,2.0254111242294313,2.093582561016083
40750,1.8617466282844544,2.013008975982666,1.824592182636261,1.9618880462646484,1.9894300842285155
40800,1.8291480612754822,1.850262875556946,1.7922080445289612,1.9468715500831604,1.9821482729911803
40850,1.844219388961792,1.7504482316970824,1.8626560163497925,1.8707893443107606,1.919395763874054
40900,1.6757891082763672,1.762693965435028,1.7449295735359192,1.8307233619689942,1.8728235173225403
40950,1.7179389572143555,1.7678987073898316,1.752396411895752,1.918812153339386,2.0150934624671937
41000,1.6793480229377746,1.7756609988212586,1.8104034662246704,1.844801573753357,2.0468978476524353
41050,1.7530541849136352,1.8289102554321288,1.9071940851211548,1.9805974531173707,2.1133367586135865
41100,1.7770836281776428,1.7647822022438049,1.8396452379226684,1.8418729901313782,1.8939314341545106
41150,1.8136709833145142,1.8036674785614013,1.882190728187561,1.849583876132965,1.91271413564682
41200,1.8498834085464477,1.868199167251587,1.9992374873161316,1.8118631744384766,2.0082887291908262
41250,1.8432128357887267,1.856192717552185,1.9168326759338379,1.797831346988678,1.9221603488922119
41300,1.8807250738143921,1.9708547592163086,1.8917778515815735,1.8015154957771302,1.90999267578125
41350,1.8274284410476684,1.8342323398590088,1.9557777166366577,1.7998528647422791,1.9243051958084108
41400,1.7505830192565919,1.9123729491233825,1.939020140171051,1.8643665647506713,2.0295254945755006
41450,1.9294842791557312,1.9202048707008361,1.8708078455924988,1.9096166491508484,1.8817394876480102
41500,2.0214523887634277,1.798561065196991,1.8234921050071717,1.9270922541618347,1.834969356060028
41550,2.0252938961982725,1.7594914269447326,1.8867930507659911,1.8715810132026673,1.9063640522956848
41600,1.9546273732185364,1.8529876422882081,1.9320131492614747,1.8375136375427246,1.964620792865753
41650,1.922303466796875,1.8410109353065491,1.9800437474250794,1.8731679821014404,1.8552617597579957
41700,1.8882524609565734,1.8097247099876403,1.9617638659477235,1.9039957642555236,1.995683686733246
41750,1.7522275805473329,1.9587076091766358,1.9820911121368407,1.9087673258781432,2.0339124393463135
41800,1.674825565814972,1.9262299060821533,1.9553742003440857,1.95256649017334,2.013936984539032
41850,1.7344055581092834,1.9570677495002746,1.9220742321014403,1.8386696624755858,2.057468388080597
41900,1.7537254977226258,1.8537630128860474,1.9980190181732178,1.7630424904823303,2.0759346723556518
41950,1.851368896961212,1.9160378384590149,1.8684499049186707,1.691551797389984,2.117971110343933
42000,1.8056487607955933,1.8377560472488403,1.8091686606407165,1.7487722516059876,2.0969834208488463
42050,1.7289879202842713,1.942058403491974,1.8310798978805543,1.8636454582214355,2.124569058418274
42100,1.6526097440719605,2.063497383594513,1.8391247868537903,1.752129044532776,2.0845627045631407
42150,1.7128822803497314,2.1257979607582094,1.866653597354889,1.7961605620384216,2.0328920030593873
42200,1.7416177821159362,2.0281565284729,1.8637987232208253,1.9753136920928955,2.076775290966034
42250,1.8345772075653075,1.9126594495773315,1.848257977962494,1.7949943947792053,2.0879501056671144
42300,1.8777717494964599,1.8295514845848084,1.8868201541900635,1.6739956951141357,2.037340724468231
42350,1.6729096388816833,1.908488507270813,1.9082992911338805,1.7771815490722656,2.0223391103744506
42400,1.6107583212852479,1.8640988373756409,1.916570680141449,1.7791981840133666,1.9753253889083862
42450,1.6447454857826234,1.9009395670890807,1.8173937249183654,1.8007828664779664,1.9592321825027466
42500,1.755462396144867,1.9210101795196532,1.8160504794120789,1.8357628965377808,1.939924340248108
42550,1.8795140171051026,1.9142536449432372,1.7390186524391174,1.9187098264694213,2.018453907966614
42600,1.8761183404922486,1.964674301147461,1.745204725265503,1.8219866514205934,1.8414440512657166
42650,1.8572939443588257,1.9670707154273988,1.7290475869178772,1.7810466265678406,1.866562864780426
42700,2.0204937839508057,2.0153753185272216,1.7859985446929931,1.7020031476020814,1.91007661819458
42750,1.946946976184845,2.0974199104309084,1.8017251110076904,1.7117547297477722,1.937447316646576
42800,1.9532153058052062,2.0370838594436647,1.7773742485046387,1.7682730603218078,1.9055007338523864
42850,1.9158406090736388,1.9921746706962586,1.8115281391143798,1.7767378854751588,1.9220535612106324
42900,1.8579838132858277,2.039968957901001,1.8902920079231262,1.8542860341072083,1.8593798279762268
42950,1.855760898590088,2.0419712352752684,1.7655924367904663,1.8604497122764587,1.7680050921440125
43000,2.025855395793915,2.0744847559928896,1.7133586645126342,1.7578475642204285,1.9063409566879272
43050,1.9551459121704102,2.0095902252197266,1.710091643333435,1.7708731341361998,1.850600736141205
43100,1.8969865489006041,1.891586992740631,1.622442262172699,1.801510021686554,1.8119933414459228
43150,1.8672816109657289,1.8750313687324525,1.607075309753418,1.698574242591858,1.753098454475403
43200,1.6792325496673584,1.929069654941559,1.72661235332489,1.753088617324829,1.8455933713912964
43250,1.7464686298370362,1.9623084020614625,1.730983190536499,1.8089690828323364,1.9146916627883912
43300,1.7807353854179382,1.943149538040161,1.728231258392334,1.8556616806983948,1.9562297797203063
43350,1.8712502241134643,1.899884066581726,1.8781437540054322,1.9441854739189148,2.075065886974335
43400,1.8701467037200927,1.8633287048339844,1.8393309831619262,1.8918441700935364,1.930126256942749
43450,1.88714293718338,1.9172968292236328,1.8319322490692138,1.8944779300689698,1.811226327419281
43500,2.025179777145386,1.938234465122223,1.7062502193450928,1.7979307126998902,1.8015579795837402
43550,1.9236399793624879,1.9492164516448975,1.7710627317428589,1.8484223175048828,1.7772759842872619
43600,1.86086745262146,1.911646339893341,1.7878860688209535,1.8189053869247436,1.7825219011306763
43650,1.9013640594482422,1.9157480382919312,1.7061349821090699,1.8099406385421752,2.0108434104919435
43700,1.9314678692817688,1.9016992855072021,1.7636344051361084,1.8891179800033568,1.949722821712494
43750,1.9219305801391602,1.8235645747184754,1.7076648831367494,1.8501201844215394,1.9275784611701965
43800,1.892794885635376,1.9538991498947142,1.867536346912384,1.8462731647491455,1.9611520528793336
43850,1.9034753370285034,1.8576137971878053,1.7744981384277343,1.8972257351875306,2.046079993247986
43900,1.85982932806015,1.7478159189224243,1.6569614958763124,1.8251854014396667,1.877222580909729
43950,1.917819528579712,1.8161582255363464,1.7400728583335876,1.765436441898346,1.8818152451515198
44000,1.9486692643165588,1.835055878162384,1.7935997009277345,1.9178040575981141,1.9504115915298461
44050,1.9936744928359986,1.91659006357193,1.7647045636177063,1.831006817817688,1.8313021659851074
44100,1.9460470461845398,1.9287550115585328,1.7165178203582763,1.9342580723762512,1.9127625370025634
44150,1.9400572085380554,1.8960616707801818,1.730710096359253,1.9433985877037048,2.0583467721939086
44200,1.8876322269439698,1.8978978395462036,1.7478525590896608,1.8911505341529846,2.028833692073822
44250,1.9208030581474305,1.9192741870880128,1.7329847621917724,1.838645646572113,1.8662781739234924
44300,1.8264257073402406,1.8573899722099305,1.757981538772583,2.017629942893982,2.0269741868972777
44350,1.8962847638130187,1.9028350377082826,1.7832390189170837,1.9947352123260498,2.0234753918647765
44400,1.8432961511611938,1.9121776723861694,1.6901531672477723,1.86735431432724,1.9737632250785828
44450,1.8626663041114808,1.8998310112953185,1.636076521873474,1.8701623702049255,1.953125500679016
44500,1.9670265865325929,1.8513069319725037,1.7282048153877259,1.7777120614051818,2.0674118995666504
44550,1.8906827473640442,1.9587562894821167,1.7955369472503662,1.8125760054588318,1.8859213948249818
44600,1.9958932900428772,2.01953950881958,1.7888066387176513,1.796662745475769,1.9687280392646789
44650,2.0816285037994384,1.9055485606193543,1.763748631477356,1.8024636721611023,1.8965140604972839
44700,2.1019869232177735,1.9322922492027284,1.8445101022720336,1.8609085035324098,1.86856760263443
44750,2.100796899795532,1.9463396644592286,1.840434582233429,1.7314293599128723,1.9437770795822145
44800,2.051334435939789,1.8362731313705445,1.7854175353050232,1.8257208275794983,1.9481443428993226
44850,1.9883006930351257,1.8335153245925904,1.8228156852722168,1.8849094700813294,1.945037863254547
44900,2.0866077852249147,1.871450433731079,1.9122410678863526,1.9305297780036925,1.9935969305038452
44950,2.0062251043319703,1.9459090638160705,1.9145321464538574,2.0251854825019837,1.9316070699691772
45000,1.9322000026702881,1.8846147227287293,1.936254892349243,1.9583020997047424,1.89745201587677
45050,1.9254711437225343,1.8384241127967835,1.8329632830619813,1.8502600479125977,1.9489160561561585
45100,1.923456518650055,1.8535862493515014,1.8142611765861512,1.7880173444747924,1.9071339511871337
45150,2.006247832775116,1.8829793810844422,1.8721917653083802,1.7785155439376832,1.952623221874237
45200,1.9044748449325561,1.9494625186920167,1.8316383481025695,1.8080725836753846,1.8925541043281555
45250,1.8957309865951537,1.927973086833954,1.7425779175758362,1.8019525766372682,1.9535812687873841
45300,2.0115416049957275,1.9499120354652404,1.747350115776062,1.7380064582824708,2.002053699493408
45350,2.0115313792228697,1.9421883726119995,1.6766915655136108,1.784437699317932,1.8948713541030884
45400,1.9413588118553162,2.018131127357483,1.6163711643218994,1.7762073111534118,1.962262086868286
45450,1.8150011610984802,1.9955036306381226,1.6305150198936462,1.712127673625946,1.9592178654670716
45500,1.8358374309539796,1.9601345682144165,1.7568042516708373,1.820003204345703,2.104552381038666
45550,1.812825572490692,1.932946376800537,1.777388014793396,1.8331820607185363,2.0064334416389467
45600,1.8657967114448548,1.9770340132713318,1.7679832577705383,1.8000415587425231,1.973967707157135
45650,1.7771765685081482,1.9000244855880737,1.8555966663360595,1.8127971291542053,1.9172495913505554
45700,1.7891331815719604,1.7907812809944152,1.796091043949127,1.8987490677833556,1.8661640000343322
45750,1.7955879020690917,1.732449493408203,1.7415946435928344,1.8287227821350098,1.830013313293457
45800,1.8461509609222413,1.771725594997406,1.7912045955657958,1.7094172263145446,1.799398250579834
45850,1.9063699221611023,1.9107199573516847,1.7779140710830688,1.671951551437378,1.691441423892975
45900,1.8616628050804138,1.9705238080024718,1.7997864007949829,1.733583619594574,1.8505648612976073
45950,1.8654050946235656,2.0115838265419006,1.8111296606063843,1.7484877109527588,1.874738585948944
46000,1.9766007041931153,1.9610160565376282,1.8828076553344726,1.8225593852996826,1.7835991811752319
46050,1.8938135933876037,1.8586177229881287,1.8486222839355468,1.7401254725456239,1.8660075497627258
46100,2.005501539707184,1.8101682043075562,1.8446018862724305,1.7218831777572632,1.8988713240623474
46150,2.0276194763183595,1.9145821738243103,1.8684208726882934,1.7466936016082764,1.7748001718521118
46200,1.9492858815193177,1.937513337135315,1.7770213603973388,1.7641136956214905,1.8059133768081665
46250,1.9263998508453368,1.964046676158905,1.7252590084075927,1.7481721568107604,1.9061486577987672
46300,1.9378295707702637,2.0622664999961855,1.7407409358024597,1.8654264616966247,1.9401736927032471
46350,1.937345781326294,1.9771295475959778,1.8231499481201172,1.8932053995132447,1.8312173867225647
46400,1.7621458745002747,1.8619591641426085,1.8992238092422484,1.919611394405365,1.7472003865242005
46450,1.685817015171051,1.8039485430717468,1.8510447669029235,1.9498830914497376,1.7683499145507813
46500,1.6853448629379273,1.9068125295639038,1.7746107172966004,1.9701855564117432,1.9414215970039368
46550,1.7298043775558472,1.842595901489258,1.7742443704605102,1.8397598457336426,1.9466340661048889
46600,1.6959879040718078,1.8731513738632202,1.8223402738571166,1.902160141468048,2.02819970369339
46650,1.8057313561439514,1.7585964035987853,1.7995039558410644,1.8347050762176513,1.8765919399261475
46700,1.8061035704612731,1.736713945865631,1.7091967582702636,1.788439621925354,1.861221776008606
46750,1.7604298210144043,1.6809764075279237,1.660876874923706,1.816608293056488,1.911743268966675
46800,1.8550861024856566,1.6837844896316527,1.656874852180481,1.8348952054977417,1.7439642119407655
46850,1.7529430532455443,1.773276038169861,1.7314778614044188,1.8415767288208007,1.7930374479293822
46900,1.8654702806472778,1.8781545376777649,1.7532773590087891,1.77611013174057,1.8528686332702637
46950,1.8270906734466552,1.9479838585853577,1.7214609622955321,1.7955694365501405,1.8685063099861146
47000,1.7433687782287597,1.8022084546089172,1.7795481967926026,1.6831096076965333,1.8049791383743286
47050,1.8321315574645995,1.8474314904212952,1.8047786498069762,1.7450629734992982,1.8799156141281128
47100,1.879892683029175,1.7778931403160094,1.8765869569778442,1.7662977004051208,1.9153640532493592
47150,1.8973212504386903,1.809812572002411,1.9273748636245727,1.785948429107666,1.9098503160476685
47200,1.9310063481330872,1.7795819711685181,1.7953652143478394,1.813431866168976,1.9731913113594055
47250,1.860352349281311,1.7873648476600648,1.920884783267975,1.9579556751251221,1.983989942073822
47300,2.0284280514717103,1.8553450846672057,1.9877503204345703,1.9042146944999694,2.062386076450348
47350,2.0545088267326355,1.8125647878646851,1.8609530854225158,1.8193765664100647,2.001299653053284
47400,1.9274877405166626,1.8875033354759216,1.9895984435081482,1.8513443398475646,1.9622662615776063
47450,1.9181607890129089,1.8721258425712586,1.8135152339935303,1.84494624376297,1.8606323504447937
47500,1.9542718195915223,1.7613746762275695,1.8251832151412963,1.8023541617393493,1.7474780797958374
47550,1.8894774293899537,1.812497546672821,1.8024826860427856,1.8572076320648194,1.8157573866844177
47600,1.9350988507270812,1.808185932636261,1.754530553817749,1.9099736762046815,1.9031298971176147
47650,1.9701906752586364,1.876060676574707,1.7830565166473389,1.84225506067276,1.9371897721290587
47700,1.9664114761352538,1.8354251313209533,1.8431643772125244,1.912207431793213,1.9820985078811646
47750,1.869544506072998,1.784568998813629,1.818446934223175,2.0694714856147765,1.9496141815185546
47800,1.9199347448349,1.7743871593475342,1.8759134435653686,1.999559669494629,1.9220703172683715
47850,1.9034611868858338,1.7494545006752014,1.83364111661911,1.9381203246116638,1.9640688800811767
47900,1.748749120235443,1.7551667404174804,1.760480535030365,1.8847341465950012,1.9320994853973388
47950,1.8023394632339478,1.791786630153656,1.7435499215126038,1.9392557382583617,1.9668092727661133
48000,1.8343916893005372,1.7529395270347594,1.8977451992034913,1.9779722905158996,1.8528460454940796
48050,1.769280002117157,1.761852240562439,1.8906533336639404,1.937341570854187,1.7395460486412049
48100,1.9083507609367372,1.75684894323349,1.9001732683181762,1.9128800845146179,1.7527934217453003
48150,1.9175167989730835,1.7116791820526123,1.846595778465271,1.9854992961883544,1.9183880615234374
48200,1.9650682497024536,1.7726019096374512,1.8775429272651671,2.000640892982483,1.8851686215400696
48250,1.9426645302772523,1.6839844059944153,1.9213426566123963,1.9507111597061157,1.9378384399414061
48300,2.1280329632759094,1.7318676137924194,1.8267326831817627,1.9457542705535888,1.9500528168678284
48350,2.006603088378906,1.6417614579200746,1.9287715101242064,1.9775276827812194,1.97174081325531
48400,2.0768858885765074,1.6811149144172668,1.8701208567619323,1.8904425358772279,1.9275025081634523
48450,1.9815203666687011,1.7287667751312257,1.9246184921264649,1.8268184328079224,1.8851859021186828
48500,1.9467688274383546,1.785307171344757,1.8998142027854918,1.8225345826148986,1.9522342300415039
48550,1.8705356049537658,1.7637532448768616,1.808646972179413,1.8202284717559813,2.0154166531562807
48600,1.9209045886993408,1.8141339802742005,1.8403427600860596,1.748351993560791,2.1434097266197205
48650,1.8828346633911133,1.827143771648407,1.8821756625175476,1.7745413732528688,1.9870263862609863
48700,1.8953805160522461,1.8573460912704467,1.9703930711746216,1.884412512779236,2.031787815093994
48750,1.977362072467804,1.7697408628463744,2.0314248919487,1.892378101348877,2.1447791910171508
48800,1.9025555109977723,1.799548225402832,2.0568554186820984,1.9052831411361695,2.0171652579307557
48850,1.9042589092254638,1.729376859664917,2.0369510769844057,1.8437980699539185,2.07345187664032
48900,1.7909172105789184,1.818834388256073,1.9228263640403747,1.9212354969978334,2.136225113868713
48950,1.746916003227234,1.7473986506462098,1.7863985514640808,1.8773501181602479,2.2171332740783694
49000,1.8044854807853699,1.7971653413772584,1.8116584086418153,1.8295880246162415,2.172236530780792
49050,1.7099733662605285,1.8132268929481505,1.898033890724182,1.8603997898101807,2.2133241748809813
49100,1.7839467167854308,1.871823856830597,1.9885446119308472,1.7576483583450317,2.0651454019546507
49150,1.8177998089790344,1.793259379863739,1.9207796835899353,1.7681052803993225,2.0563899803161623
49200,1.8352671885490417,1.821807804107666,1.9528560709953309,1.774430387020111,1.9120307087898254
49250,1.8608620357513428,1.837381534576416,2.0347898268699645,1.771259183883667,1.832505464553833
49300,1.9261989498138428,1.8931705093383788,1.9248478627204895,1.8522263288497924,1.9237666702270508
49350,1.953846471309662,1.8654693341255189,1.925091314315796,1.7216760778427125,2.0398317885398867
49400,1.9233042359352113,1.8614662170410157,2.028153645992279,1.6995784974098205,2.104562339782715
49450,1.961700644493103,2.005733621120453,1.9324292826652527,1.8636778044700621,2.1719473934173585
49500,1.9739830017089843,2.0241042518615724,2.0815060186386107,1.893714156150818,2.079520835876465
49550,1.9590080928802491,1.9999223065376281,2.0031242394447326,1.9778542256355285,1.9834751605987548
49600,2.033979516029358,1.9689317440986633,1.9688529944419861,1.8925108695030213,1.9860484838485717
49650,2.122868249416351,1.9412588310241699,1.8741062116622924,1.8751834011077881,2.051071534156799
49700,1.966473207473755,1.888800551891327,1.8137386202812196,2.000985724925995,2.0186564254760744
49750,1.9782090711593627,1.869410927295685,1.942604694366455,1.898916380405426,2.0482052898406984
49800,1.9344917559623718,1.940559253692627,1.9397033500671386,1.8903948283195495,1.9836555886268616
49850,1.9942343616485596,1.946792061328888,1.8692329001426697,1.9630393958091736,1.9453586077690124
49900,1.9228451132774353,1.863477623462677,1.8108547163009643,2.015500786304474,1.904872441291809
49950,1.8489666128158568,1.799879195690155,1.8224100875854492,2.0884625053405763,1.9302632570266725
50000,1.8887463331222534,1.7860062718391418,1.8695317029953002,2.0410345816612243,1.9349632239341736
50050,1.964179708957672,1.8869581389427186,1.8128201007843017,1.91394761800766,1.9769984841346742
50100,2.0474009704589844,1.8702471780776977,1.781426362991333,1.9027942442893981,1.9869516921043395
50150,2.013637616634369,1.8461623620986938,1.820263376235962,1.8689782691001893,1.930150945186615
50200,1.988773820400238,1.845104124546051,1.786956388950348,1.8252852296829223,1.914646396636963
50250,1.7989952707290648,1.8694472289085389,1.8207452297210693,1.7659783053398133,1.9328245759010314
50300,1.7537189626693725,1.8863635158538818,1.8114244747161865,1.8434468913078308,1.946558847427368
50350,1.8691104745864868,1.8500170040130615,1.8601138877868653,1.8136602210998536,2.0835990715026855
50400,1.8731711053848266,1.8357806611061096,1.8539979267120361,1.8814015507698059,2.0155170559883118
50450,1.905412323474884,1.8780809760093689,1.7987020182609559,1.898493962287903,1.957651982307434
50500,1.9347294783592224,1.8344453167915344,1.776620829105377,1.8165677618980407,1.9926534986495972
50550,1.9096719908714295,1.8972923612594605,1.748459906578064,1.7079677057266236,2.0749454951286315
50600,1.9304886507987975,1.906136496067047,1.7451698207855224,1.8287442183494569,2.04388023853302
50650,1.9020152831077575,1.8266567444801332,1.827962338924408,1.8247433805465698,2.0342747807502746
50700,1.947568290233612,1.8685265064239502,1.9169995832443236,1.6510420417785645,1.9299176716804505
50750,1.9843972396850587,1.8838242840766908,1.8718140053749084,1.7663059473037719,1.8654855680465698
50800,1.7987166333198548,1.8817909789085387,1.8294204020500182,1.803788068294525,2.001580231189728
50850,1.8621551918983459,1.9314379739761351,1.8647313165664672,1.7984033393859864,1.8793077445030213
50900,1.808426079750061,1.8432355904579163,1.8458576798439026,1.851018145084381,1.7815840864181518
50950,1.7593752646446228,1.867370400428772,1.87119464635849,1.8838317847251893,1.789462308883667
51000,1.741480016708374,1.9390659737586975,1.7865384650230407,1.8561300659179687,1.8007033705711364
51050,1.7345963025093079,1.9898005652427673,1.916676299571991,1.89155433177948,1.7790598011016845
51100,1.8166152358055114,1.9317449164390563,1.8658149003982545,1.8571149897575379,1.773596031665802
51150,1.777696702480316,1.8333977437019349,1.9005059480667115,1.9202953720092772,1.8534657073020935
51200,1.7924793004989623,1.8734613847732544,1.8465724778175354,2.0453353929519653,1.9269407439231871
51250,1.7580651330947876,1.8561140704154968,1.7985552263259887,1.9397616600990295,1.9224643325805664
51300,1.7818776297569274,1.9544809460639954,1.9486501097679139,1.771368625164032,1.8916665887832642
51350,1.6907862091064454,1.9796298718452454,2.061400809288025,1.7429271841049194,1.9438067626953126
51400,1.7354729294776916,1.962732844352722,2.0587133526802064,1.689836356639862,1.8218161582946777
51450,1.8520736479759217,1.8685284423828126,2.019679799079895,1.7403293538093567,1.806107110977173
51500,1.8111911249160766,1.8358830451965331,1.8713913702964782,1.7836318588256836,1.7912854194641112
51550,1.833918023109436,1.8434122896194458,1.8268019080162048,1.8649919486045838,1.9364768862724304
51600,1.8287488150596618,1.81567298412323,1.7995491242408752,1.9134206533432008,1.8817261862754822
51650,1.8710185766220093,1.9322422003746034,1.7754064226150512,1.9091615247726441,1.8804680824279785
51700,1.817603542804718,1.7729608964920045,1.803723464012146,1.81312664270401,1.9009302568435669
51750,1.7902800393104554,1.7710209679603577,1.8036413168907166,1.8785006189346314,1.9187623858451843
51800,1.84926194190979,1.848628158569336,1.8407489633560181,1.914400691986084,1.9329790186882019
51850,1.853620994091034,1.843963656425476,1.8661128973960877,1.872569169998169,1.827276918888092
51900,1.9847059917449952,1.8380354619026185,1.780285482406616,1.8522372126579285,1.9211154890060425
51950,1.939478051662445,2.0659640216827393,1.8038852572441102,1.858142158985138,2.015416579246521
52000,2.125560348033905,1.9574937176704408,1.7608331322669983,1.849185631275177,1.9414513063430787
52050,1.9977061605453492,1.9306163239479064,1.6744460558891296,1.875915892124176,1.9377428245544435
52100,1.9537917828559876,1.8978806924819946,1.7342379689216614,1.8112868165969849,2.0244583773612974
52150,1.9144780826568604,1.8220581221580505,1.8186942672729491,1.8179095411300659,2.090614597797394
52200,1.8678916525840759,1.7759514570236206,1.8233786773681642,1.6788860750198364,2.080849485397339
52250,1.9652651977539062,1.81150847196579,1.879097216129303,1.7190783786773682,2.0211091566085817
52300,2.0425240635871886,1.7928622937202454,1.8843250226974488,1.7509604454040528,2.1563163018226623
52350,2.07582724571228,1.8003711819648742,1.9296399307250978,1.7181893873214722,2.037880837917328
52400,2.0357793045043944,1.7737049555778504,1.9267376852035523,1.865010802745819,2.0404332447052003
52450,1.9377009463310242,1.6806210112571716,1.8982077884674071,1.95915851354599,2.082359585762024
52500,1.9958239960670472,1.6932791018486022,1.8478045296669006,1.9733736777305604,1.9873946261405946
52550,1.795608479976654,1.725741639137268,1.9017633175849915,1.9201969957351686,1.9935520005226135
52600,1.8189050793647765,1.7893215370178224,1.9732295036315919,1.86059312582016,1.995281820297241
52650,1.9106027793884277,1.815652413368225,1.8075907015800476,1.9053440928459167,1.9096472406387328
52700,1.8756887578964234,1.7431755661964417,1.8404628944396972,1.9569928121566773,1.8052426528930665
52750,1.9391618061065674,1.7618629288673402,1.8732328200340271,1.834390847682953,1.8083208870887757
52800,1.865639066696167,1.7087474107742309,1.8595290136337281,1.9084272837638856,1.7674069952964784
52850,1.772140188217163,1.7396838283538818,1.8481009697914124,1.9269597697257996,1.762070152759552
52900,1.7611577486991883,1.8523882627487183,1.8537204146385193,1.9005668663978577,1.6999913191795348
52950,1.775274760723114,1.8367355465888977,1.8673018836975097,1.8188470196723938,1.79442334651947
53000,1.840163996219635,1.8097834634780883,1.7711557793617247,1.862466015815735,1.8650152492523193
53050,1.7972093081474305,1.8330166172981261,1.712409996986389,1.8651882410049438,1.8770127773284913
53100,1.775011532306671,1.851978018283844,1.7792207622528076,1.9738152050971984,1.8109944152832032
53150,1.7188619828224183,1.9625399446487426,1.8029610681533814,1.9652996754646301,1.8034875321388244
53200,1.6399220061302184,1.839143741130829,1.7638252902030944,1.907930042743683,1.8377962112426758
53250,1.672535901069641,1.8561834192276,1.811163263320923,1.9174148011207581,1.8444261479377746
53300,1.6668668627738952,1.8850909662246704,1.883618984222412,1.972538208961487,1.9400128769874572
53350,1.7149403738975524,1.9578936219215393,1.716404845714569,1.9419587850570679,1.7779157638549805
53400,1.620184075832367,1.9302536964416503,1.6916114473342896,1.9251901149749755,1.7670712900161742
53450,1.7577759885787965,1.8853661966323854,1.7546497201919555,1.8090975165367127,1.8265021133422852
53500,1.7221878623962403,1.8596271753311158,1.7650477886199951,1.8995770001411438,1.9333567810058594
53550,1.6064764618873597,1.948654294013977,1.8493691205978393,1.8443815565109254,2.0164743661880493
53600,1.6743014240264893,1.9518059277534485,1.8261217761039734,1.9131674671173096,1.9876550650596618
53650,1.709527473449707,1.8805409669876099,1.6524532127380371,2.0138204526901244,1.9556884288787841
53700,1.7677517318725586,1.891972463130951,1.7080298089981079,1.9505481505393982,1.985119698047638
53750,1.7639643502235414,1.8931709551811218,1.760725932121277,1.9272511839866637,1.958264124393463
53800,1.7272522020339967,1.9119713687896729,1.6694728636741638,1.8482459712028503,1.9179113221168518
53850,1.7508168745040893,1.8631619429588318,1.7005589175224305,1.8301188921928406,1.8994141721725464
53900,1.758608410358429,1.8431226754188537,1.7175919485092164,1.862450201511383,1.8774800729751586
53950,1.8630967116355897,1.8922989916801454,1.805168740749359,1.9523486518859863,1.9071596360206604
54000,1.7851592683792115,1.8754258704185487,1.772782781124115,1.9505221152305603,1.7984404158592224
54050,1.817767789363861,1.8042023110389709,1.770746304988861,1.9686653995513916,1.853988401889801
54100,1.7392806506156921,1.8752530217170715,1.705267572402954,1.9282035803794861,1.9014465165138246
54150,1.7598723220825194,1.9449959754943849,1.8191043519973755,1.84484712600708,1.74115957736969
54200,1.7969318795204163,1.999034311771393,1.8139345955848694,1.9133396887779235,1.8356972002983094
54250,1.8536616277694702,1.9414032411575317,1.8517900466918946,1.8905113649368286,1.9016516518592834
54300,1.958050673007965,1.8820867562294006,1.8597441029548645,2.0235560750961303,1.8316073942184448
54350,1.9010165119171143,1.9173777770996094,1.9225099658966065,2.067126386165619,1.9596267461776733
54400,1.9217424130439758,1.9931280565261842,1.823550639152527,1.9731193447113038,1.9990395784378052
54450,2.0343027782440184,1.9872417974472045,1.8187812733650208,1.9212087273597718,1.9497127723693848
54500,1.9828197073936462,1.9384766292572022,1.7717277765274049,2.053178520202637,1.773370761871338
54550,2.0113575434684754,1.893333730697632,1.7676346564292909,1.948590407371521,1.8437398123741149
54600,1.9448820018768311,2.045653405189514,1.8175546407699585,1.973459904193878,1.8408617329597474
54650,1.8541667461395264,2.040061013698578,1.8818427777290345,2.049243972301483,1.802592041492462
54700,1.8105257773399352,2.012427258491516,1.8041663980484008,1.881749494075775,1.7654027152061462
54750,1.9335463118553162,1.9816182899475097,1.9007710933685302,1.8788554310798644,1.8673283767700195
54800,1.974265420436859,1.910300362110138,1.9123971271514892,1.8413806915283204,1.9594353127479553
54850,1.9217093086242676,1.925651319026947,1.8179920315742493,1.9336767387390137,2.018791370391846
54900,1.7387423062324523,1.909431552886963,1.812012357711792,1.9549233770370484,2.061045846939087
54950,1.8267614698410035,2.0347654843330383,1.9156908464431763,1.9065648674964906,2.0336224818229676
55000,1.7995768547058106,1.9569330406188965,1.8623042607307434,1.7851093602180481,1.909874312877655
55050,1.7309860515594482,1.9060087656974793,1.909975173473358,1.8082415080070495,1.9442506790161134
55100,1.7796134901046754,1.859572377204895,1.959449326992035,1.7676045536994933,1.9609386920928955
55150,1.8262060046195985,1.8115686106681823,1.9540246653556823,1.8084701466560364,1.925626766681671
55200,1.8131335186958313,1.9508159708976747,1.920200719833374,1.9073138046264648,1.8410998606681823
55250,1.8183730220794678,1.9424381041526795,1.8605869698524475,1.9866961717605591,1.8110614848136901
55300,1.8006708669662475,1.9338387179374694,1.8689426112174987,1.9482320261001587,1.8513240885734559
55350,1.8760456204414369,1.9626826095581054,1.8270435619354248,1.8841686844825745,2.0165214228630064
55400,1.861560471057892,1.8984516835212708,1.732373094558716,1.9119487047195434,1.9343308925628662
55450,1.8957133221626281,1.9199291825294496,1.8232031393051147,1.9331773805618286,1.8901668000221252
55500,1.792582519054413,1.965597493648529,1.7406730008125306,2.008032491207123,1.9201844358444213
55550,1.7892470097541808,1.8728342509269715,1.6717396974563599,2.0124916529655454,2.0294257497787473
55600,1.757337245941162,1.714484441280365,1.6425430464744568,1.9144011425971985,1.975110468864441
55650,1.8065656638145446,1.8516123723983764,1.7184010291099547,1.8934333944320678,1.971781814098358
55700,1.8119773221015931,1.8446560287475586,1.7805441069602965,1.7807738709449767,2.0595013761520384
55750,1.7466673469543457,1.823738374710083,1.7570568752288818,1.7813391041755677,1.9612967801094054
55800,1.7093988299369811,1.9169508624076843,1.8118285822868347,1.8797816014289856,1.9188621473312377
55850,1.6769620895385742,1.865948450565338,1.8687663912773131,1.9429250264167786,1.9370219087600709
55900,1.759097363948822,1.8182448077201843,1.7887116169929504,1.8664805674552918,1.9635542273521422
55950,1.7102451205253602,1.8527699494361878,1.8611881232261658,1.8290546131134033,2.048143937587738
56000,1.6640957880020142,1.830769238471985,1.9300821256637573,1.9113552951812744,2.006494076251984
56050,1.7282619380950928,1.8516664457321168,2.010619683265686,1.9957514262199403,1.9682153964042663
56100,1.792347640991211,1.828063154220581,2.0010082793235777,2.0433168172836305,1.9410121607780457
56150,1.7430473899841308,1.8973967027664185,1.9049551367759705,2.0297484517097475,1.8413374757766723
56200,1.7069339203834533,1.7985358023643494,1.8687366247177124,2.0401139950752256,1.9415087270736695
56250,1.7632014060020447,1.8480084466934203,1.83774249792099,1.9526451754570007,1.9790204548835755
56300,1.8061055946350097,2.036123414039612,1.7887295413017272,1.8840559315681458,1.8431916117668152
56350,1.8064751839637756,2.000958981513977,1.840916736125946,1.8380214595794677,1.8666707634925843
56400,1.8049596643447876,2.049979124069214,1.8073675537109375,1.846494164466858,1.9001945281028747
56450,1.6489085412025453,1.9799324798583984,1.8312876081466676,1.869968056678772,1.826499707698822
56500,1.7582144832611084,1.9961000990867614,1.853836419582367,1.8511131596565247,1.7128303384780883
56550,1.9024087071418763,1.9218827486038208,1.9296357035636902,1.8783814406394959,1.890706298351288
56600,1.748796808719635,2.0282870292663575,1.8663877272605895,1.8230630946159363,1.9383454656600951
56650,1.7773043608665466,2.043477454185486,1.7282348155975342,1.807556471824646,1.9990935134887695
56700,1.7446262049674988,1.9889934134483338,1.6880240106582642,1.8955623149871825,1.9227213764190674
56750,1.8920767664909364,1.9226981449127196,1.7890605998039246,1.8139846801757813,1.883856954574585
56800,1.9112369203567505,1.9393449234962463,1.6947605609893799,1.8423125457763672,1.9659474730491637
56850,1.748139934539795,1.9662490606307983,1.7698847913742066,1.7310437178611755,1.9537723135948182
56900,1.7513513588905334,1.9705219125747682,1.8116328382492066,1.7680616211891174,1.8846898198127746
56950,1.8970478081703186,1.9571659469604492,1.7049907970428466,1.8363947820663453,1.9616667604446412
57000,1.9340155124664307,1.9107941889762878,1.702791690826416,1.8300336980819703,1.8511279702186585
57050,1.794640564918518,1.7366778397560119,1.718164827823639,1.7846989560127258,1.8102486300468446
57100,1.8692666053771974,1.7101881337165832,1.6815528988838195,1.8212482118606568,1.9615883111953736
57150,1.9921777176856994,1.9030583596229553,1.600570638179779,1.8662262082099914,2.0068962359428406
57200,2.0532100677490233,1.9418187141418457,1.6096841025352477,1.814863271713257,2.0010772442817686
57250,1.935274658203125,1.9598450040817261,1.6245240712165832,1.7853590178489684,1.9069398331642151
57300,1.8343229913711547,2.0652568340301514,1.6813695955276489,1.7572173357009888,1.8947112250328064
57350,1.7927824139595032,1.9703086948394775,1.656878273487091,1.9114367699623107,1.8643713426589965
57400,1.7823539829254151,1.8891060066223144,1.7663642382621765,1.8799110746383667,1.8617372179031373
57450,1.6780530762672425,1.9644522356987,1.772221760749817,1.6626914167404174,1.9565967798233033
57500,1.899595606327057,2.0872059798240663,1.7584518194198608,1.8430904960632324,2.0650160241127016
57550,1.9192114782333374,2.0759391045570372,1.6449588418006897,1.856115345954895,1.9871793627738952
57600,1.8728263449668885,2.0537340259552,1.6455309772491455,1.7807396030426026,2.0896152901649474
57650,1.878589301109314,2.0155254888534544,1.7054288864135743,1.766591489315033,2.0126528000831603
57700,1.9833415794372558,1.9539341735839844,1.7738060212135316,1.632996220588684,1.9684039425849915
57750,1.8961055588722229,1.9147520542144776,1.7970028591156006,1.5793872308731078,2.0634965753555297
57800,1.755327274799347,1.9002583408355713,1.78702486038208,1.6258308434486388,2.0135508251190184
57850,1.7179448318481445,1.8377781796455384,1.7820308876037598,1.7412207627296448,1.9795867204666138
57900,1.842167365550995,1.8414118218421935,1.7117752432823181,1.8850254821777344,1.9537282824516295
57950,1.9075989651679992,1.8021715211868286,1.8007486820220948,1.8220947480201721,1.9531719064712525
58000,1.9094016885757445,1.8691878724098205,1.8592192149162292,1.8859422349929809,1.9845713663101197
58050,1.9413133835792542,1.9315873050689698,1.8124495077133178,1.822249732017517,1.9432758164405823
58100,1.8529150390625,1.9394771718978883,1.748950560092926,1.733729898929596,2.0420982456207275
58150,1.8373473143577577,2.0194045758247374,1.7611934018135071,1.6826547002792358,2.0305194950103758
58200,1.8458735609054566,2.0144765830039977,1.815480887889862,1.6757234835624695,1.9154132008552551
58250,1.8612704372406006,1.9804920029640198,1.880461070537567,1.564734272956848,1.869634349346161
58300,1.8238098621368408,1.9619233727455139,1.7988256096839905,1.607127161026001,1.796528172492981
58350,1.8778084897994995,2.0297049403190615,1.8921159601211548,1.6379486441612243,1.7103915190696717
58400,1.7922724032402038,1.9255043768882751,1.8852843379974364,1.670492889881134,1.7498437118530275
58450,1.9064764976501465,2.129731152057648,1.7801151704788207,1.7682197499275207,1.8150299572944641
58500,1.7601127958297729,2.011546392440796,1.666843786239624,1.6977383446693421,1.8258863472938538
58550,1.762643415927887,2.0598692870140076,1.7170113372802733,1.5666710686683656,1.8941642498970033
58600,1.8423035383224486,2.0565465807914736,1.8497157645225526,1.6270295453071595,1.8478089809417724
58650,1.7530258297920227,1.9571573328971863,1.8024662733078003,1.653372941017151,1.8550940084457397
58700,1.8299908137321472,1.9646955347061157,1.7676925945281983,1.7416090440750123,1.9354606175422668
58750,1.8341871619224548,1.893195128440857,1.8569116401672363,1.7331854057312013,2.0010478377342222
58800,1.938029329776764,1.945327389240265,1.8813642954826355,1.787720537185669,2.027731628417969
58850,1.9685945200920105,1.8165732645988464,1.837279007434845,1.6987075757980348,2.0182134747505187
58900,1.9325511169433593,1.8642461180686951,1.796807668209076,1.583605568408966,1.929784619808197
58950,1.8585608625411987,1.9411696338653563,1.7111373567581176,1.7343755435943604,1.9790256690979005
59000,1.8401212358474732,1.9033670401573182,1.7719447469711305,1.8487269520759582,2.012140510082245
59050,1.8580388283729554,2.00437579870224,1.7040980553627014,1.9001074934005737,1.9352355289459229
59100,1.8630219721794128,2.023540506362915,1.7804796957969666,1.8458432030677796,1.8294613194465636
59150,1.9150939345359803,1.951602385044098,1.7823455786705018,1.8156051659584045,1.8577929210662842
59200,1.9003463172912598,2.008153672218323,1.7148804378509521,1.7714215540885925,1.8528107810020447
59250,1.9327587699890136,2.0001962757110596,1.710947141647339,1.8303196144104004,2.1181274580955507
59300,1.8634437584877015,1.8598417448997497,1.8773898601531982,1.9413479161262512,2.1491825008392333
59350,1.7549680709838866,1.8428345227241516,1.8892475366592407,1.8369775915145874,2.169924585819244
59400,1.8748517227172852,1.8762113380432128,1.8586528730392455,1.938198754787445,2.169914345741272
59450,1.9808085346221924,1.889540548324585,1.845458562374115,1.8146975255012512,2.0176002955436707
59500,1.8844658517837525,1.927372407913208,1.8875054693222046,1.8805880212783814,2.084073464870453
59550,1.7886902165412903,1.9248395109176635,1.891989290714264,1.806068527698517,2.118152170181274
59600,1.853073537349701,1.9407578921318054,1.8700098776817322,1.748655400276184,1.8969876050949097
59650,1.7954393029212952,1.9489864611625671,1.854308979511261,1.9247780895233155,1.8924599266052247
59700,1.7950846004486083,2.057337875366211,1.891706931591034,1.8985521125793456,1.9676090121269225
59750,1.7960421419143677,2.037194616794586,1.8437925720214843,1.9202945494651795,2.060555889606476
59800,1.884759931564331,1.9113902997970582,1.884185609817505,1.9138976979255675,2.042392144203186
59850,1.9654712557792664,2.044701454639435,1.7806743884086609,1.9715710377693176,2.0830117869377136
59900,1.8333032369613647,1.9593073749542236,1.7459805011749268,1.8976771211624146,2.0496804523468017
59950,1.8526773595809936,1.9874016785621642,1.715469868183136,1.8634860730171203,1.9796609234809877
60000,1.9811674046516419,1.8898938035964965,1.7227284026145935,1.7980229806900025,1.9152306914329529
60050,1.9861481547355653,1.7957503080368042,1.7266201066970825,1.8276724743843078,1.9453474712371825
60100,2.0414622449874877,1.8251866793632507,1.658034324645996,1.9177505826950074,2.0842650175094604
60150,2.0275124287605286,1.8649840688705444,1.7664010429382324,1.8464920711517334,1.9581381702423095
60200,2.0184898281097414,1.9946781182289124,1.8149756813049316,1.819325361251831,2.0163227796554564
60250,1.9728134989738464,2.0219420790672302,1.7726553535461427,1.8302761030197143,2.0015704655647277
60300,1.9525503778457642,1.9685108733177186,1.7119013738632203,1.8665277194976806,1.7473721122741699
60350,1.9079285454750061,2.030034689903259,1.6742949342727662,1.898617947101593,1.8554273653030395
60400,1.9618358540534973,1.9554657626152039,1.6568514251708983,1.8599091577529907,2.049363925457001
60450,1.8525220251083374,1.8522681164741517,1.7419635629653931,1.888761022090912,1.9122894310951233
60500,1.8483637166023255,1.8451297283172607,1.8059044647216798,1.8357022905349731,1.952391448020935
60550,1.8031613802909852,1.872024221420288,1.909986479282379,1.8956656265258789,1.8668894219398497
60600,1.786518931388855,1.8874942564964294,1.9212147617340087,1.8862471985816955,1.8884002876281738
60650,1.8024629855155945,1.7567346358299256,1.9447169232368469,1.779823558330536,1.8728875541687011
60700,1.8349400448799134,1.8667758655548097,1.8440429162979126,1.7983165216445922,1.9166687774658202
60750,1.9771965646743774,1.9368422889709473,1.8213217282295227,1.8502921915054322,1.8376600527763367
60800,1.946886782646179,1.8251331114768983,1.790275011062622,1.7744298958778382,1.8004195833206176
60850,1.9561619782447814,1.6277846384048462,1.7995030069351197,1.8450722074508668,1.8753546667099
60900,1.9153448295593263,1.7798600172996522,1.8076633858680724,1.8080219435691833,1.997437708377838
60950,1.9288876867294311,1.8494695401191712,1.7943041133880615,1.7025309014320373,2.0300684857368467
61000,1.9595759439468383,1.9057978725433349,1.8461716628074647,1.7866104340553284,1.999613242149353
61050,1.9459598064422607,1.9942022442817688,1.8541203832626343,1.9077227997779846,1.890612418651581
61100,1.8319360494613648,2.0115682029724122,1.8857453727722169,1.8823505997657777,1.881925356388092
61150,1.9046050143241882,1.8388962316513062,1.9246044754981995,1.9388130021095276,1.9168811178207397
61200,1.8884393882751465,1.9383584237098694,1.890239224433899,1.9032718300819398,1.8132354354858398
61250,1.925651686191559,1.9595968580245973,1.8770934796333314,1.8236337947845458,1.762438666820526
61300,1.8383699250221253,1.844687943458557,1.8980265879631042,1.7568024373054505,1.8992364025115966
61350,1.951195182800293,1.795766704082489,1.8407543253898622,1.893687882423401,1.8271510410308838
61400,1.964823808670044,1.798143482208252,1.8171858859062195,1.889244248867035,1.9310272598266602
61450,1.930170819759369,1.8562075996398926,1.8038110685348512,1.944827926158905,2.07097042798996
61500,1.9396329975128175,1.7871672773361207,1.8260224199295043,1.9647242856025695,2.021792516708374
61550,1.7216818857192993,1.8632278966903686,1.8308927154541015,1.8785902857780457,1.9025289273262025
61600,1.783011782169342,1.9320995497703553,1.8081799340248108,1.8289118194580078,1.9598025393486023
61650,1.8605491518974304,1.8649909257888795,1.7424844121932983,1.6778674411773682,1.9947605776786803
61700,1.8949802207946778,1.7982147073745727,1.820523054599762,1.8390336632728577,1.9633179640769958
61750,1.9892582488059998,1.8868439245223998,1.8759642267227172,1.9036349701881408,1.8718611764907838
61800,1.8679986023902893,1.827682957649231,1.9023574852943421,1.9171276450157166,1.99896959066391
61850,1.9222328090667724,1.8958611702919006,1.9011719942092895,1.8722594594955444,2.0906942224502565
61900,1.838345193862915,1.9100994610786437,1.8568637728691102,1.9666759729385377,2.1215656542778016
61950,1.793669092655182,1.9278198647499085,1.8434428119659423,1.9923839831352235,1.9824680757522584
62000,1.767610261440277,1.8182465815544129,1.837575738430023,1.980396683216095,2.1105929803848267
62050,1.7888287663459779,1.7780103254318238,1.8447285079956055,2.0318979907035826,2.0405862712860108
62100,1.9360184979438781,1.6744398260116578,1.915229284763336,1.9857554697990418,2.1276516127586365
62150,1.7798570585250855,1.7010134959220886,1.8430116558074952,1.95273672580719,2.074005002975464
62200,1.8395723056793214,1.8898129200935363,1.92924339056015,1.9439897441864014,2.1280572772026063
62250,1.9453534054756165,1.902251319885254,2.019537856578827,1.966608190536499,2.044956796169281
62300,1.927993574142456,1.8679157614707946,1.935616672039032,1.9708365154266358,1.8912121772766113
62350,1.826102888584137,1.9113232922554015,1.8947695541381835,1.8678390312194824,1.8417567539215087
62400,1.8708065462112426,1.8664392137527466,2.0053242468833923,1.883494918346405,1.943172240257263
62450,1.7503461313247681,1.8936599326133727,1.9691607117652894,1.89805819272995,2.0335824966430662
62500,1.7429551124572753,1.9271079683303833,1.8685233759880067,1.8692320942878724,2.055237557888031
62550,1.7918909096717834,1.9821126914024354,1.9850688219070434,1.8665604424476623,2.0009929513931275
62600,1.8097599506378175,1.9279723620414735,1.9056403040885925,1.8562342166900634,2.096178729534149
62650,1.911098301410675,1.8855767703056336,1.869307315349579,1.8608911728858948,1.9542361092567444
62700,2.014475934505463,1.892396867275238,2.037514617443085,1.9760617566108705,1.9813776016235352
62750,1.9628514957427978,1.879749858379364,1.9699213242530822,1.9351097273826598,2.013150272369385
62800,2.022904860973358,1.9248846054077149,1.9602840995788575,1.9367246007919312,2.079310426712036
62850,1.8914763307571412,1.8987560987472534,1.911898317337036,1.8855697202682495,2.060653009414673
62900,1.8880235767364502,2.036523549556732,1.9024322080612182,2.004052846431732,1.9784511756896972
62950,1.86935138463974,1.9136440014839173,1.8333268332481385,1.9189906930923462,1.9120394277572632
63000,1.7777060389518737,1.9319578838348388,1.8721307277679444,1.8950411343574525,1.8280151724815368
63050,1.8648105549812317,1.8508365607261659,1.8402055621147155,1.8052390551567077,1.9072053027153015
63100,1.7993670868873597,1.9895663380622863,1.8502498769760132,1.8124313306808473,2.000928237438202
63150,1.7485007238388062,1.915817964076996,1.8796807837486267,1.87638295173645,1.86422767162323
63200,1.6327114510536194,2.0256498312950133,1.756370825767517,1.9245175099372864,1.9288901591300964
63250,1.7658188796043397,1.9382772207260133,1.8163447666168213,1.9831345677375793,1.9871834874153138
63300,1.8677590847015382,1.998576009273529,1.8085147666931152,2.026862633228302,1.955439066886902
63350,1.900297725200653,1.9282392072677612,1.841463475227356,1.9623645544052124,1.9338867449760437
63400,1.9862675452232361,1.810482647418976,1.8225645804405213,2.0914146494865418,2.022148175239563
63450,2.0233826303482054,1.7411280107498168,1.7403709983825684,2.0267750668525695,1.960745108127594
63500,2.0377766346931456,1.795769693851471,1.8212227606773377,1.8506458878517151,1.8823541951179505
63550,1.9056023144721985,1.856229317188263,1.8712491703033447,1.9142011404037476,1.7533201551437378
63600,1.783523485660553,1.9668456315994263,1.8019400787353517,1.880444941520691,1.877481849193573
63650,1.875806589126587,1.9372044754028321,1.8923712706565856,1.9088003420829773,2.001619050502777
63700,1.8988050889968873,2.041151022911072,1.8629048490524291,1.889808988571167,1.9804561638832092
63750,2.0128859949111937,2.010658845901489,1.862040765285492,1.872217755317688,1.9010278153419495
63800,2.0213216447830202,1.992345790863037,1.8788928055763245,1.9584381103515625,1.914704270362854
63850,1.9806400680541991,2.062992446422577,1.9274064707756042,2.123261830806732,1.9653139877319337
63900,1.9778947520256043,2.0888390588760375,1.9366585612297058,2.2132602310180665,1.8968835496902465
63950,1.77519832611084,2.0677497506141664,1.87500474691391,2.092297947406769,1.900559902191162
64000,1.8127189254760743,1.9768133544921875,1.8136941909790039,1.96832852602005,1.9062714767456055
64050,1.8048056149482727,1.9648924016952514,1.7634138536453248,1.9453087496757506,1.8356462383270264
64100,1.9005157375335693,1.8959026980400084,1.8488400530815126,2.017246837615967,1.9119458031654357
64150,1.721228039264679,1.90896253824234,1.9152908158302306,2.0508203983306883,1.9575657296180724
64200,1.6778419494628907,1.9098260974884034,1.831727647781372,1.9457880234718323,1.960874102115631
64250,1.7646232724189759,1.8882723832130432,1.9217707633972168,1.9756834864616395,2.005130708217621
64300,1.8218509721755982,1.901853539943695,1.9397419285774231,2.144158399105072,2.00366140127182
64350,1.8686765933036804,2.0472161078453066,1.9935597681999206,2.0626831746101377,2.094554216861725
64400,1.7878522443771363,1.9747522592544555,1.8997693014144899,2.1034509325027466,2.0488899540901184
64450,1.763588297367096,1.9486923480033875,1.9162427234649657,2.1006956815719606,2.000786600112915
64500,1.800641279220581,2.025366208553314,1.9488404774665833,1.9411809420585633,2.0054158997535705
64550,1.8255369877815246,2.051556878089905,1.8116652989387512,2.0007160115242004,1.8389768528938293
64600,1.9020530891418457,2.1257580280303956,1.756301600933075,1.8767462539672852,1.8647134971618653
64650,1.884052700996399,2.073036801815033,1.6184767818450927,1.900077509880066,1.9734247016906739
64700,1.7116921758651733,1.9781638336181642,1.6735679483413697,1.979787449836731,2.0568981623649596
64750,1.7518445873260498,1.9781288743019103,1.8759518957138062,2.0249089002609253,2.1023711252212522
64800,1.8618128132820129,2.0530096745491027,1.9076627683639527,2.03924241065979,2.063230574131012
64850,1.7581521892547607,2.041476519107819,1.7081544041633605,1.9989497995376586,2.0248894739151
64900,1.8291760969161988,2.0266979694366456,1.7280769443511963,2.1200365686416625,2.0453186297416686
64950,1.847925124168396,1.9600698304176332,1.694758563041687,2.0262682104110716,1.9827322149276734
65000,1.8600154113769531,1.890671555995941,1.7843251872062682,1.9797853803634644,1.9638974261283875
65050,1.9896751928329468,2.0064042162895204,1.8631668281555176,1.8004692554473878,2.0248251366615295
65100,1.870440502166748,2.01218768119812,1.767060902118683,1.7636069250106812,1.9491602563858033
65150,1.9025256204605103,2.1483518743515013,1.8033399319648742,1.8932646703720093,2.084239275455475
65200,1.898774721622467,1.9793498635292053,1.8210091280937195,1.9024476504325867,1.9851358222961426
65250,1.7671525025367736,2.1584049248695374,1.756349287033081,1.9016174054145814,2.0241132974624634
65300,1.7843728637695313,2.089192798137665,1.8049235916137696,1.9019453310966492,1.9201862215995789
65350,1.7140962648391724,2.124269230365753,1.8250730872154235,1.8667611145973206,1.941719295978546
65400,1.8069822669029236,2.1782577347755434,1.8171430230140686,1.8651750659942627,1.9796958231925965
65450,1.831205701828003,2.0759456515312196,1.8003632068634032,1.940604224205017,1.915138189792633
65500,1.8338638877868652,1.9100426864624023,1.7549548935890198,1.8253270053863526,1.8418770456314086
65550,1.8901281833648682,1.9655255937576295,1.733394980430603,1.7904632043838502,1.7957643127441407
65600,2.0260637164115907,2.024642512798309,1.7370357012748718,1.8590287208557128,1.8904659175872802
65650,1.9813886713981628,2.084141499996185,1.7224109411239623,1.9890693783760072,1.900219578742981
65700,2.0333289241790773,2.077929720878601,1.8407612442970276,1.9625567936897277,1.8130420708656312
65750,1.9196157193183898,2.054269399642944,1.9114486074447632,1.8808620691299438,1.787623770236969
65800,1.9693882799148559,2.0214472579956055,1.8138382577896117,1.8914707541465758,1.8313089799880982
65850,1.9758678436279298,1.9444625306129455,1.8001693320274352,1.9427172422409058,1.8594696617126465
65900,1.9540569043159486,1.859528238773346,1.8586578583717346,1.986035134792328,1.904453616142273
65950,1.9889283347129822,1.9280600070953369,1.8447404289245606,1.9685658407211304,1.9027154517173768
66000,1.8976218867301942,1.9536481833457946,1.7848977041244507,2.067464733123779,1.8257455492019654
66050,1.965891432762146,1.9627633666992188,1.7353703498840332,2.1105612468719483,1.8923100113868714
66100,1.8903786444664001,1.9911292862892152,1.727587320804596,1.9825925326347351,1.932648229598999
66150,2.0220274758338928,2.082175052165985,1.7157338809967042,1.9123816967010498,1.9248927164077758
66200,1.8512822365760804,2.0793446469306947,1.7458505964279174,1.7878931045532227,1.8145979475975036
66250,1.9049352884292603,2.0445156598091128,1.7828375172615052,1.8187180304527282,1.7378656339645386
66300,1.9688904285430908,1.9658213639259339,1.7607892322540284,1.83301899433136,1.7672578763961793
66350,2.0568817400932313,1.991590690612793,1.7907371234893799,1.852933268547058,1.7530510854721069
66400,2.017077851295471,1.9971585273742676,1.7753353428840637,1.9206478214263916,1.8637062692642212
66450,1.9095737361907958,2.0153152990341185,1.7094872832298278,1.8875465655326844,1.7341614842414856
66500,1.9282510471343994,1.8840124559402467,1.7080903935432434,1.8735054445266723,1.766632719039917
66550,1.9312774753570556,1.888005826473236,1.667896749973297,1.8498383903503417,1.737446253299713
66600,1.7938807201385498,1.8001474595069886,1.759669108390808,1.843056435585022,1.8142830204963685
66650,1.8968913221359254,1.858800847530365,1.789429099559784,1.8266952157020568,2.0128770756721495
66700,2.008246009349823,1.875694487094879,1.7514617896080018,1.8709084677696228,1.9469149255752562
66750,1.9737207651138307,1.9011710262298585,1.6996201157569886,1.9144092774391175,1.783231987953186
66800,1.9340230989456177,1.8702403497695923,1.6590059685707093,1.873152506351471,1.819441328048706
66850,1.9902648878097535,1.8675466561317444,1.7024459981918334,1.9007804799079895,1.9673810076713563
66900,1.84192218542099,1.9167687916755676,1.7705729079246522,1.8572664523124696,1.9357582330703735
66950,1.8733068752288817,1.8046573209762573,1.7331570744514466,1.7892678189277649,1.9414665126800537
67000,1.812149739265442,1.8605172085762023,1.7243337941169739,1.686282184123993,1.8473963522911072
67050,1.8884535026550293,1.8469484734535218,1.6367633104324342,1.7213501286506654,1.8752414035797118
67100,1.9307868409156799,1.9901758050918579,1.749426863193512,1.7805188155174256,1.9682757949829102
67150,1.9758695888519286,1.8592504477500915,1.7393136262893676,1.710927004814148,2.007519927024841
67200,1.954620237350464,1.7681218075752259,1.7314753389358521,1.5798564434051514,1.9608590388298035
67250,1.9285055375099183,1.9132991313934327,1.7250657176971436,1.63808753490448,2.004973554611206
67300,1.9364189767837525,1.887528715133667,1.7001990747451783,1.728457155227661,2.0649317264556886
67350,1.9207351589202881,2.019421660900116,1.800112156867981,1.7594076991081238,2.029891753196716
67400,1.8868820238113404,1.9945782709121704,1.8245321798324585,1.8484013056755066,2.0687802815437317
67450,1.989578263759613,2.0086370635032655,1.7651096534729005,1.8975806307792664,2.0118757271766663
67500,1.9686213946342468,2.0227074432373047,1.7772347736358642,1.8623757864299573,2.1141281962394713
67550,1.9429807019233705,1.9821224641799926,1.9030834889411927,,
67600,1.872587308883667,1.9199460196495055,1.859987416267395,,
67650,1.923350110054016,1.9753712701797486,1.810652551651001,,
67700,1.9480301356315612,1.9948765778541564,1.806319501399994,,
67750,1.8728828811645508,2.022457842826843,1.8337025499343873,,
67800,1.822054512500763,1.9280587148666382,1.8311119532585145,,
67850,1.7975873947143555,1.8315620970726014,1.7830652046203612,,
67900,1.942569179534912,1.9785245656967163,1.7422914218902588,,
67950,1.9268696761131288,1.9787318062782289,1.759017415046692,,
68000,1.8646554732322693,2.0172752046585085,1.7710417747497558,,
68050,1.6826438236236572,2.038175024986267,1.8698738765716554,,
68100,1.7472151017189026,2.0337837600708006,1.83894052028656,,
68150,1.8562906098365783,2.094062659740448,1.766458044052124,,
68200,1.8139405608177186,1.966331388950348,1.8578940987586976,,
68250,1.876958465576172,2.030659635066986,1.9459573316574097,,
68300,1.8668242025375366,2.0436348605155943,1.9976752853393556,,
68350,1.8705184626579285,2.0838608622550963,1.985350034236908,,
68400,1.8509987783432007,2.11020366191864,1.9042613410949707,,
68450,2.004115929603577,2.0645430660247803,1.977947633266449,,
68500,1.9726078534126281,2.024009268283844,1.8673923611640928,,
68550,2.0048072791099547,2.054283022880554,,,
68600,2.019634099006653,1.956984248161316,,,
68650,1.938244299888611,2.00532648563385,,,
68700,2.0019489121437073,1.9809895801544188,,,
68750,2.0872799229621886,1.9953125500679016,,,
68800,1.9953511311457708,2.043976533412933,,,
68850,,2.0420176911354067,,,
68900,,2.0365645718574523,,,
68950,,2.029036512374878,,,
69000,,1.937048397064209,,,
69050,,2.016892628669739,,,
69100,,1.9888528752326966,,,
69150,,1.9447167372703553,,,
69200,,1.8528148245811462,,,
69250,,2.0352649235725404,,,
69300,,1.9355852818489074,,,
69350,,1.949729051589966,,,
69400,,1.947781846523285,,,
69450,,1.9368616247177124,,,
69500,,1.883142814040184,,,


==> figures/gmm_nd/T01_KLmarginal1.csv <==
iter,KL_1_ULA,KL_1_dilation,KL_1_tempering,KL_1_diffusion,KL_1_daz_scale1
0,3.5835565328598022,3.7030281019210816,3.461448521614075,3.042352976799011,2.7908208179473877
50,4.294802150726318,3.0640016698837282,3.34298647403717,3.1168143701553346,2.7760077285766602
100,4.1834800243377686,2.757949962615967,3.249738564491272,3.157995734214783,2.7004945373535154
150,3.9314854383468627,2.6220894145965574,3.090485191345215,3.2251166772842406,2.8493251180648804
200,3.804898772239685,2.6365479946136476,3.117205834388733,3.173031792640686,2.778445224761963
250,3.720626087188721,2.7621040391921996,3.1692244529724123,3.154305310249329,2.7646472311019896
300,3.561793928146362,3.0031863117218016,3.090395550727844,3.1495026206970214,2.8283089637756347
350,3.425111799240112,3.36737952709198,3.1092089653015136,3.2234668731689453,2.907186598777771
400,3.321068277359009,3.693195285797119,3.0504948711395263,3.1979235935211183,2.922389740943909
450,3.2031457901000975,4.020460796356201,3.0270902252197267,3.1666656494140626,2.761324768066406
500,3.044865846633911,4.202966861724853,3.0070044660568236,3.164753403663635,2.8456049251556395
550,2.962893395423889,4.224139337539673,3.0691399717330934,3.091353030204773,2.8623549842834475
600,2.8672172260284423,4.20764835357666,2.9291848659515383,3.2517530012130735,2.860283818244934
650,2.9389395999908445,4.108028755187989,2.925746603012085,3.279489989280701,2.8813619804382324
700,2.946488409042358,4.058729038238526,2.830842890739441,3.2082302141189576,3.011012063026428
750,2.8485691499710084,3.9487087726593018,2.864473052024841,3.1578860759735106,2.8999697160720825
800,2.907265696525574,3.836629629135132,2.870838875770569,3.1116007661819456,2.921606407165527
850,2.9766840314865113,3.7933674383163454,3.008402900695801,3.1633608150482178,2.8890754795074463
900,2.918693490028381,3.668725872039795,3.0110343313217163,3.138203182220459,2.8676339483261106
950,2.8341115379333495,3.531434664726257,2.912225561141968,3.164786295890808,2.8700103187561035
1000,2.8589667081832886,3.4591359090805054,2.991516890525818,3.096050329208374,2.926723766326904
1050,2.81958637714386,3.2623154640197756,2.86233172416687,3.069835481643677,2.9511345529556277
1100,2.8029823398590086,3.239920525550842,2.8824536323547365,3.051714596748352,2.87425274848938
1150,2.81896782875061,3.150870852470398,2.926454119682312,3.091144347190857,2.809833331108093
1200,2.776306700706482,3.0861125421524047,2.9414599180221557,3.1424503469467164,2.832214341163635
1250,2.712647404670715,2.9940299367904664,2.8313959980010988,3.134342632293701,2.831574387550354
1300,2.8275571775436403,2.9286143302917482,2.8270639419555663,3.0388195943832397,2.97375433921814
1350,2.8784183502197265,2.952073030471802,2.874907922744751,2.976090307235718,2.9364120817184447
1400,2.8678718852996825,2.922467818260193,2.9999024486541748,2.9753511333465577,2.910165910720825
1450,2.8411550188064574,2.9413180494308473,3.015465021133423,3.0141024589538574,2.8796784257888794
1500,2.814814920425415,2.9053959369659426,2.8632903718948364,3.094945983886719,2.8617610692977906
1550,2.7857991075515747,2.9278369474411012,2.8137294387817384,3.0765096759796142,2.7253499031066895
1600,2.789669313430786,2.913808283805847,2.8920024394989015,3.1924100875854493,2.8578877115249632
1650,2.8500772666931153,2.874630765914917,2.7393594455718993,3.0844216918945313,2.849018931388855
1700,2.8206402683258056,2.9199073696136475,2.7847256803512574,3.1099291801452638,2.911556811332703
1750,2.837206654548645,2.8879792976379393,2.8953601837158205,3.095324645042419,2.8120927810668945
1800,2.8252754545211793,2.964635443687439,2.885757303237915,3.2066035985946657,2.819711890220642
1850,2.771492428779602,2.9408265495300294,2.8405251026153566,3.108356156349182,2.907245945930481
1900,2.8464912748336793,2.853416557312012,2.824904956817627,3.12346390247345,2.8882475519180297
1950,2.9528279209136965,2.874868211746216,2.877114896774292,2.9753845882415773,2.9181240606307983
2000,3.0065214824676514,2.9626785564422606,2.8170116424560545,2.9884161520004273,2.943984203338623
2050,2.9618681335449217,3.044448914527893,2.9689404439926146,3.024308829307556,2.9453970289230345
2100,3.010264458656311,3.062463040351868,2.9112757205963136,3.082488622665405,2.9177809858322146
2150,3.006334133148193,3.0953386878967284,2.8382126617431642,3.1322658824920655,2.8612120056152346
2200,2.9675253295898436,2.9484237098693846,2.8807329511642457,3.149337034225464,2.8843729066848756
2250,2.895021834373474,2.9694784832000733,2.9584584522247312,2.99047287940979,3.00187801361084
2300,2.9384376049041747,3.0352471828460694,2.994136390686035,3.1129781150817872,2.971150417327881
2350,2.9562962675094604,2.9893791770935056,3.0033765602111817,3.1792999696731568,2.8540702199935915
2400,2.9584583234786987,3.0008472633361816,2.973420615196228,3.1208606910705567,2.8493719244003297
2450,2.9183812665939333,3.013020215034485,3.0128442525863646,3.163522653579712,2.7185971689224244
2500,2.791005239486694,3.043673806190491,3.067673192024231,3.228482403755188,2.768332715034485
2550,2.70174391746521,2.970547971725464,3.0184115266799925,3.3201136493682863,2.903559908866882
2600,2.81680371761322,2.928903274536133,2.992388253211975,3.159389238357544,2.7258280992507933
2650,2.97395592212677,2.890709171295166,3.039850492477417,3.1676785945892334,2.7394214487075805
2700,3.00025062084198,2.867201733589172,3.009123501777649,3.214452886581421,2.84839017868042
2750,3.002103886604309,2.889586615562439,2.9724059104919434,3.1987080812454223,2.919138240814209
2800,3.0243730545043945,2.858203616142273,2.921263279914856,3.149746322631836,2.8161173677444458
2850,3.0640700387954714,2.8518509578704836,2.8812004804611204,2.9587591886520386,2.8162326526641848
2900,2.970790023803711,3.0107519483566283,2.7461624813079832,3.026372890472412,2.8082051277160645
2950,2.8958756256103517,2.989444947242737,2.772984881401062,3.2329358005523683,2.8167285776138304
3000,2.8296789264678956,3.048491678237915,2.8686993455886842,3.148169584274292,2.817972111701965
3050,2.813621120452881,3.0398737001419067,2.9184159946441652,3.1379365301132203,2.8745165824890138
3100,2.9649657344818117,2.994834108352661,2.911348567008972,3.042208685874939,2.867746925354004
3150,2.8954481887817383,2.938402795791626,2.8673578262329102,2.9096389484405516,2.860751886367798
3200,2.9369213342666627,2.8491140699386595,3.01241042137146,2.9554757022857667,2.9833122444152833
3250,2.9970245599746703,2.9376639842987062,3.013131284713745,2.9251328468322755,2.912474341392517
3300,3.0565682888031005,2.9901968240737915,3.0342746067047117,2.9681079721450807,2.7659311532974242
3350,2.986711220741272,2.9064041709899904,3.02313955783844,3.0798137903213503,2.740562582015991
3400,3.0281686353683472,2.8670047330856323,3.0058103799819946,3.17268648147583,2.8931865978240965
3450,3.0670142936706544,2.82202552318573,2.954379982948303,3.215688257217407,2.865536322593689
3500,3.1721957111358643,2.870115694999695,3.126886024475098,3.086395335197449,2.7731074857711793
3550,3.1392996597290037,2.925779972076416,3.030252985954285,3.1956482887268067,2.854976649284363
3600,2.9737012434005736,2.8482921648025514,2.8744185829162596,3.3014354038238527,2.9334148263931272
3650,2.9141441917419435,2.888306584358215,2.915140323638916,3.2008748197555543,2.9714502620697023
3700,2.982106475830078,2.902377200126648,2.889495015144348,3.1860803031921385,2.906477060317993
3750,2.9487954139709474,2.9417543506622312,2.893592662811279,3.059600009918213,2.940748243331909
3800,2.915759162902832,3.014474391937256,2.9436384344100954,3.1384746742248537,2.937590003013611
3850,2.9024851179122924,2.8155060243606567,2.9172466564178468,2.974656009674072,2.9422372341156007
3900,2.8408531188964843,2.967681436538696,3.016636781692505,3.1203773498535154,2.8066563320159914
3950,2.8023060750961304,2.9653070878982546,2.816259436607361,3.115914807319641,2.872977137565613
4000,2.82675509929657,2.950237259864807,2.8327470302581785,3.046615328788757,2.9070823764801026
4050,2.9039707708358766,2.978897361755371,2.8202630996704103,3.047983989715576,2.8131258344650267
4100,2.9541644716262816,2.949186577796936,2.9309427404403685,2.964357461929321,2.7694783115386965
4150,3.0059407138824463,2.8124425554275514,2.919276309013367,3.075705814361572,2.8956063175201416
4200,3.001738405227661,2.8141704416275024,2.8674130725860594,2.9894117975234984,2.9309379053115845
4250,3.0545665311813353,2.834191951751709,2.896437578201294,2.9530504369735717,2.9973931550979613
4300,3.056360945701599,2.945375671386719,2.9059165477752686,3.1387378931045533,3.0498564195632936
4350,3.031932621002197,2.90237633228302,2.967485408782959,3.1246601486206056,3.0436125087738035
4400,2.9849600076675413,2.994253282546997,2.816344690322876,3.0927003955841066,2.894442138671875
4450,2.9203482389450075,3.0000395727157594,2.83084903717041,3.086961097717285,2.9693676948547365
4500,2.982945747375488,2.972467470169067,2.901469578742981,3.0309354734420775,2.953584098815918
4550,3.0118376779556275,2.9497109699249267,2.9686242008209227,3.1741436243057253,2.9967526483535765
4600,2.959873356819153,3.0277245378494264,2.9828275442123413,3.209534010887146,2.9047155714035036
4650,2.951388111114502,3.1599203395843505,2.8410437536239623,3.180211033821106,2.8981663179397583
4700,2.971512198448181,3.140901498794556,2.9378839683532716,3.2664681386947634,2.9872075366973876
4750,2.89576313495636,3.097259497642517,2.969144458770752,3.2182016134262086,3.0329144382476807
4800,2.8427866649627687,3.0406505632400513,3.0552999448776244,3.3738338804244994,3.097869219779968
4850,2.9814452171325683,2.8241269397735596,3.1195277881622316,3.192201085090637,2.9673358964920045
4900,3.0578364372253417,2.896275072097778,2.9626869583129882,3.165304880142212,2.878438277244568
4950,3.0341801977157594,2.997493462562561,2.9822887325286866,3.247539553642273,3.026537184715271
5000,3.02301682472229,3.0095054054260255,2.848785104751587,3.2218927574157714,2.9520782327651975
5050,2.9843212270736696,2.9795910596847532,2.8562025594711304,3.2964715003967284,2.9417360162734987
5100,2.924131865501404,2.964249153137207,2.995232048034668,3.312890815734863,2.9511037731170653
5150,2.937191014289856,2.9401118993759154,3.1045064544677734,3.2824998664855958,2.8664359283447265
5200,2.911699709892273,3.0439857816696168,3.038458814620972,3.3621001625061036,2.9358132791519167
5250,2.9868628787994385,3.064937558174133,3.008006978034973,3.3927190256118775,2.9716035509109497
5300,3.041805558204651,3.092049970626831,2.963994655609131,3.3200678920745847,2.930913333892822
5350,2.9632096004486086,3.173237543106079,3.0176315832138063,3.261431264877319,2.9378865146636963
5400,2.8521480131149293,3.0085577821731566,3.037404165267944,3.2433641719818116,3.0227678537368776
5450,2.8658836603164675,3.019581689834595,2.9416753005981446,3.2243025159835814,3.043036451339722
5500,2.8307214689254763,3.039104895591736,3.105074653625488,3.214359369277954,3.12092866897583
5550,2.8420892333984376,3.1024355506896972,3.0972191381454466,3.181541304588318,3.136512713432312
5600,2.9487314319610594,3.107668204307556,3.079865427017212,3.2334174871444703,3.0243579244613645
5650,3.0191719913482666,3.020408844947815,2.997668437957764,3.234249482154846,2.970140700340271
5700,3.017449951171875,3.1217460298538207,3.086885242462158,3.2016588973999025,2.9412121629714965
5750,3.0578625059127806,3.136967868804932,3.0342553567886354,3.2113080739974977,3.052183632850647
5800,3.1401393222808838,3.069413414001465,2.8877956533432005,3.192478156089783,3.122881894111633
5850,3.1727575778961183,2.986713466644287,2.9815413331985474,3.1723071193695067,2.8782733488082886
5900,3.1289901876449586,3.0646352672576906,2.9361929750442504,3.027580213546753,2.8866312503814697
5950,3.098366355895996,3.0441970014572144,2.9452338886260985,3.0334607362747192,2.9142490816116333
6000,3.062349066734314,3.0425308752059936,2.8518915700912477,3.0055851840972903,2.9223134231567385
6050,2.980967307090759,3.10726113319397,2.890725736618042,2.9510523080825806,3.005482277870178
6100,3.0166256189346314,3.137575616836548,2.857629532814026,3.0342392349243164,2.9651691484451295
6150,2.982151412963867,3.1232145738601687,2.917244544029236,3.1197035789489744,2.9466136264801026
6200,2.970675845146179,3.1673777437210084,2.922211766242981,3.109373517036438,2.9737886333465577
6250,3.0395289039611817,3.0649977207183836,2.974607591629028,3.1458209323883057,3.0565285730361937
6300,2.9872727537155153,2.864643654823303,3.010022716522217,3.117482051849365,3.0584695816040037
6350,3.003256025314331,3.0204857349395753,2.9034732389450073,3.2205074548721315,3.148850750923157
6400,3.035353865623474,3.0908522462844847,2.977724905014038,3.2129519414901733,3.2508295822143554
6450,2.9765282344818114,3.049896993637085,3.0525485181808474,3.1591570520401,2.9990972328186034
6500,3.0022369384765626,3.095653853416443,3.08719931602478,3.1867688417434694,2.9745763683319093
6550,3.0796387290954588,3.071458868980408,2.874688382148743,3.1162994050979616,2.966137771606445
6600,3.0618282985687255,3.0015634727478027,2.9180594301223755,3.0610702896118163,2.8697513151168823
6650,3.1635939359664915,2.9822821760177614,2.90400116443634,3.0062307834625246,2.984820775985718
6700,3.08717396736145,3.019463887214661,2.901269669532776,3.0577186155319214,2.998056688308716
6750,3.081363072395325,3.088426866531372,3.0220444583892823,3.04636474609375,2.9762824296951296
6800,3.0527277517318727,2.982988910675049,3.019505748748779,3.183321394920349,3.083622388839722
6850,2.9813735246658326,2.966809325218201,2.942138590812683,3.041442699432373,3.064653401374817
6900,3.0390055894851686,3.1386836194992065,3.138803300857544,2.97033971786499,2.9934257793426515
6950,3.0024568891525267,3.0783072233200075,3.1326557540893556,3.148109302520752,3.242008619308472
7000,3.1614793872833253,2.911081619262695,3.0643868684768676,3.1598156547546385,3.050689444541931
7050,3.144531798362732,2.80300630569458,2.913446936607361,3.148223023414612,2.92646454334259
7100,2.990963349342346,2.9198558473587037,2.9883360958099363,3.1029608154296877,2.823141989707947
7150,3.046837773323059,2.938051929473877,3.0101886129379274,3.090771861076355,2.867128472328186
7200,2.915520181655884,3.0215711402893066,3.0052982902526857,3.0846840238571165,3.0017353868484498
7250,3.0768639039993286,2.9489918661117556,3.1103218364715577,3.088681354522705,2.991827073097229
7300,3.1084416246414186,2.931283211708069,3.0130005931854247,2.984588704109192,3.0160469150543214
7350,3.1592313146591184,3.120229425430298,2.90017698764801,2.955749373435974,2.9765105056762695
7400,3.0583236742019655,2.948806281089783,2.8179075717926025,3.0140426111221315,3.0957768154144287
7450,3.0178666353225707,2.925784730911255,2.970942454338074,3.0512464094161986,3.121603503227234
7500,2.9566490507125853,2.928476405143738,3.005542507171631,2.9463300609588625,3.2831285905838015
7550,3.085634717941284,2.8986860275268556,2.969940810203552,3.115685806274414,3.224196171760559
7600,3.0333086681365966,2.8890137004852297,3.0950800943374634,3.1267630577087404,3.134122142791748
7650,3.0165386152267457,2.869269833564758,3.0604483890533447,3.058477816581726,2.9963287210464475
7700,3.0251836252212523,2.929767355918884,3.0366428184509275,3.0736789178848265,2.8006181478500367
7750,3.0489013814926147,2.9893391227722166,3.0856646633148195,3.14590838432312,2.8545691680908205
7800,3.1588384532928466,2.9619178485870363,3.116134457588196,3.1212110710144043,3.001453957557678
7850,3.1725276422500612,3.061583013534546,2.9424681806564332,3.0786932516098022,3.018318872451782
7900,3.080914011001587,3.004847984313965,2.9360950326919557,2.9249749183654785,2.9295758771896363
7950,3.0985229635238647,2.9242370080947877,2.9600069761276244,2.982440905570984,3.107669997215271
8000,3.151859750747681,2.872027931213379,3.047287950515747,2.9967117214202883,3.059119076728821
8050,3.1936105585098264,2.959775700569153,3.0263293409347534,3.1132368183135988,3.0652197313308718
8100,3.23676558971405,2.955091199874878,3.1476904010772704,3.1647287607192993,3.0216360235214235
8150,3.1596956729888914,2.9390198183059693,3.0893313550949095,3.098286256790161,3.0810452032089235
8200,3.0957136011123656,2.8928848457336427,2.953442068099976,3.0468625164031984,3.071834726333618
8250,3.0948927927017214,2.8535613107681272,2.8961368465423583,2.989682412147522,3.0917272090911867
8300,2.9713062286376952,2.8992741107940674,2.8177688837051393,2.9089109468460084,3.085509572029114
8350,3.0803717231750487,2.9748891496658327,2.8938121795654297,3.084179196357727,3.099393949508667
8400,3.1156217098236083,2.7913372468948365,2.961386775970459,3.027290244102478,3.1884874296188355
8450,2.960876479148865,2.74390260219574,3.0287321281433104,2.8921741676330566,3.091732549667358
8500,3.048423285484314,2.842789454460144,3.173521022796631,2.9206600046157836,3.1004689931869507
8550,2.8919586420059202,2.9585243034362794,3.1436232995986937,3.070975728034973,3.1041373682022093
8600,2.794740285873413,2.924987959861755,3.039115128517151,3.080739574432373,3.0416615486145018
8650,2.829043917655945,3.0129228115081785,3.164916071891785,3.111680498123169,3.067593035697937
8700,2.8393946170806883,3.0275003147125243,3.2511636781692506,3.147609901428223,3.1913627099990847
8750,2.802858624458313,3.0621179485321046,3.1593397951126097,3.1569959497451783,3.1046147966384887
8800,2.8689930915832518,2.9900049448013304,3.0076028013229372,3.1038760995864867,3.013629689216614
8850,3.0011152172088624,3.0748518466949464,3.105942826271057,3.0059472846984865,3.043183836936951
8900,2.987954707145691,3.041730351448059,3.0943018198013306,3.0139094018936157,3.031524796485901
8950,2.9736758279800415,3.127205767631531,3.0881149768829346,3.1640056657791136,3.0574868011474607
9000,2.8969706678390503,3.179741153717041,2.985237021446228,3.0200093269348143,3.0253403329849244
9050,3.04348210811615,3.079887657165527,3.0700811910629273,3.1116100406646727,3.1276826429367066
9100,3.05039137840271,2.8991974496841433,3.0498944330215454,3.0184902334213257,2.923488807678223
9150,3.030631103515625,2.865442452430725,2.9863998174667357,2.951957902908325,3.02577805519104
9200,2.9965701580047606,3.0205637407302857,3.072912559509277,3.031472749710083,2.962766990661621
9250,2.9962824153900147,3.1692173147201537,3.1733728361129763,3.027055277824402,2.9159148836135866
9300,3.1920207786560058,3.173553047180176,3.182779908180237,3.0441212892532348,2.9203834533691406
9350,3.083928256034851,3.1117365026473998,3.1265215349197386,3.193703851699829,2.9498779726028443
9400,3.0913325929641724,3.210602488517761,3.0540162420272825,3.2292560529708862,2.9969794511795045
9450,3.012760639190674,3.0288730669021606,2.9507542085647582,3.3045042753219604,3.0339270353317263
9500,2.978432927131653,3.0868508577346803,2.9668719816207885,3.1785438442230225,3.0825699949264527
9550,3.0257763290405273,3.0293966722488403,3.035364279747009,3.1337284946441653,3.1752556276321413
9600,2.955318055152893,2.940542039871216,3.0741472339630125,3.0635016202926635,3.105406322479248
9650,2.9337379121780396,2.9306109285354616,3.0394288301467896,3.2807339000701905,3.054937648773193
9700,2.9551576566696167,2.821406116485596,3.0766940355300902,3.071937394142151,3.1208903408050537
9750,2.9587944555282593,2.7820949840545652,3.006792678833008,2.947587776184082,3.2680162239074706
9800,2.9264149951934812,2.7926213550567627,3.140521516799927,2.947855052947998,3.038836889266968
9850,2.892859468460083,2.6883069705963134,3.096446361541748,3.192550611495972,2.8795630598068236
9900,2.8881245183944704,2.7970230388641357,3.1168032360076903,3.1034629058837893,2.882151165008545
9950,3.0751075983047484,2.9138387870788574,3.09472466468811,2.8943026161193846,2.9976549434661863
10000,2.997285943031311,2.998377718925476,3.1348322153091432,2.861809740066528,3.0144114971160887
10050,2.940772876739502,2.975773606300354,3.1280380153656004,2.9445864582061767,3.05470947265625
10100,2.8400921487808226,3.044235167503357,3.1183454465866087,3.0471542263031006,3.0849950408935545
10150,2.9375108766555784,2.956256041526794,3.2543456983566283,2.969382433891296,3.001364412307739
10200,2.9246444368362425,2.866336951255798,3.1390282487869263,3.1507813501358033,3.208278970718384
10250,2.8379365158081056,3.0990273475646974,2.919204339981079,3.0255782222747802,3.1780442428588866
10300,2.8090835094451903,3.1640279197692873,2.947743921279907,2.906420822143555,3.2298677587509155
10350,2.8057896947860717,3.1446452951431274,3.0458818101882934,2.8960470247268675,3.345712909698486
10400,2.976062455177307,3.074867596626282,3.0157185316085817,3.104917492866516,3.2702741956710817
10450,2.944465661048889,3.156440758705139,3.0622787618637086,3.088661389350891,2.9734312009811403
10500,3.03655686378479,3.051437883377075,3.057672004699707,2.9875431632995606,3.0318145895004274
10550,2.9791555500030515,3.1553893661499024,3.0334498405456545,3.0708969926834104,2.9411225605010984
10600,3.146266374588013,3.2250908422470093,3.05403657913208,3.0302177906036376,2.9071914291381837
10650,3.0196658325195314,3.1387138748168946,3.1122023963928225,2.999863224029541,2.9404272174835206
10700,3.1335896635055542,3.0659082412719725,3.0278725624084473,3.153965849876404,2.9116334104537964
10750,3.176893982887268,2.9567396306991576,2.931504654884338,3.109424204826355,3.0540022087097167
10800,3.027949628829956,3.0154886627197266,2.9492825651168824,3.293075041770935,3.099493293762207
10850,3.067713499069214,3.080552682876587,2.9768470478057862,3.2068824481964113,3.0372383785247803
10900,3.0928419733047487,3.1615685653686523,3.109730830192566,3.099297924041748,3.072771596908569
10950,3.116552863121033,2.992477388381958,3.203754982948303,3.075378837585449,3.050388145446777
11000,3.146922001838684,2.937913703918457,3.196194596290588,3.1597252082824707,3.0321661043167114
11050,3.239695734977722,2.971426258087158,3.156429386138916,3.21699294090271,3.0147902965545654
11100,3.171907105445862,3.0659480571746824,3.156578469276428,3.1032984113693236,3.047388877868652
11150,3.12044340133667,3.122556962966919,3.1399901342391967,3.007037353515625,2.9462854051589966
11200,2.8688727760314943,3.053143424987793,3.088258113861084,3.0558195543289184,3.0435591077804567
11250,2.8656992530822754,3.0129156827926638,3.00022479057312,3.014886136054993,3.0270434999465943
11300,3.058692135810852,3.0821869707107545,3.1487701177597045,3.097381467819214,2.995511145591736
11350,3.1014507961273194,3.0577019739151,2.978036575317383,2.9813682794570924,2.8936105966567993
11400,3.0787996673583984,3.0924570512771608,3.042328715324402,3.1386165189743043,3.0049109506607055
11450,3.116888575553894,3.15986524105072,2.9568246269226073,3.2790279722213747,2.9115918922424315
11500,2.9661650896072387,3.225342507362366,2.774056477546692,3.1551642370224,2.9217707252502443
11550,2.8890841102600096,3.2399075508117674,2.829325318336487,3.18927453994751,3.0353768825531007
11600,2.909101266860962,3.109483280181885,2.8252088260650634,3.157683072090149,3.028628611564636
11650,3.0877403593063355,3.3047351169586183,2.963278040885925,3.068920569419861,3.096259050369263
11700,3.02904266834259,3.2114121961593627,3.0533745098114013,3.0394040822982786,3.02663046836853
11750,2.89032244682312,3.184956474304199,2.93930326461792,2.996765079498291,3.145680046081543
11800,2.9328548812866213,3.188645238876343,3.0006442260742188,3.0915353107452392,3.187445487976074
11850,2.943905668258667,3.1918078565597536,2.971524271965027,3.2062409687042237,3.302371411323547
11900,3.0081712913513186,3.161699595451355,3.0521103954315185,3.2203673267364503,3.5126642560958863
11950,3.05179096698761,3.182567625045776,2.8501821517944337,3.2037370109558108,3.306521649360657
12000,2.942930121421814,3.096669487953186,3.0586983346939087,3.264060378074646,3.2391488981246948
12050,3.0248751068115234,3.1033098983764646,3.0963549327850344,3.288460626602173,3.1631072616577147
12100,3.0010747003555296,3.0014312791824342,3.0653318309783937,3.212775626182556,3.047922582626343
12150,2.9848881149291993,2.876647868156433,3.0182231569290163,3.1983508396148683,3.0909809255599976
12200,2.97264356136322,2.8684616136550902,2.9572587251663207,3.116252689361572,2.9514766693115235
12250,3.0104365730285645,2.9010836410522463,2.987417402267456,3.205229711532593,2.979714274406433
12300,3.0554793882369995,3.024888243675232,3.154930634498596,3.0472145080566406,3.0888688278198244
12350,2.975848522186279,3.036202836036682,3.109958486557007,2.989007978439331,3.1118870162963868
12400,3.016110372543335,3.1628180503845216,3.1147968912124635,3.004128894805908,3.2461428594589234
12450,2.9422929096221924,3.218678913116455,3.0841241550445555,2.88951979637146,3.341382884979248
12500,2.934036679267883,3.1016990756988525,3.097444968223572,3.045712184906006,3.2037742471694948
12550,3.0055907440185545,3.09063054561615,3.1428384256362913,3.089740629196167,3.1285373878479006
12600,3.1375580263137817,3.138833360671997,3.059423828125,3.100215435028076,2.9553087902069093
12650,3.1696106958389283,3.107919988632202,3.053772044181824,3.2015897274017333,2.993722314834595
12700,3.1671586894989012,3.095208377838135,2.8907261753082274,3.21603750705719,3.0460751342773436
12750,3.1875006437301634,3.038356056213379,2.9142570066452027,3.131613311767578,3.0496335363388063
12800,3.241423053741455,3.194356555938721,2.9310697889328003,3.0276325941085815,3.1481567335128786
12850,3.199061222076416,3.2967783498764036,2.8814286518096925,3.0528059816360473,3.1833428812026976
12900,3.135273423194885,3.099153962135315,3.074121255874634,3.1786936569213866,3.16914186000824
12950,3.1177987337112425,3.132873158454895,3.1831977939605713,3.1249707651138308,3.128518967628479
13000,3.08961528301239,3.3020407485961916,3.2841579914093018,3.070210642814636,3.2253994655609133
13050,3.0987371301651,3.439106402397156,2.971036977767944,3.076620650291443,3.2244269180297853
13100,3.050434293746948,3.2217150783538817,3.078655881881714,3.084331498146057,3.028538727760315
13150,3.0341109561920168,3.090600438117981,3.0886220121383667,3.0394547605514526,3.1381910753250124
13200,2.9482552909851076,3.0775086975097654,3.05507287979126,3.0491070890426637,3.185545711517334
13250,2.8285932826995848,3.1084832096099855,3.0409021520614625,3.101950659751892,3.303500270843506
13300,3.0234210205078127,3.014001684188843,3.037228832244873,2.997647590637207,3.2168834161758424
13350,3.1217752933502196,3.1233413314819334,3.1293197774887087,2.916119809150696,3.2041792917251586
13400,3.137614345550537,2.983120584487915,3.0110555505752563,2.970854253768921,3.0598097753524782
13450,3.0828133916854856,3.0418543338775637,2.9304917240142823,2.896161131858826,3.058590335845947
13500,3.2261635637283326,3.012913146018982,2.9036050748825075,2.980464177131653,2.831123809814453
13550,3.082634973526001,2.9725290536880493,2.802989068031311,2.9687297344207764,2.8158824396133424
13600,2.9060104179382322,2.931917276382446,2.822318868637085,3.1250177907943724,2.9921345329284668
13650,2.9653313255310056,2.997914671897888,2.873824129104614,3.06372091293335,2.942955746650696
13700,2.946066627502441,3.0810420083999634,2.9828961753845213,2.9572998762130736,2.9126401233673094
13750,3.0211989784240725,3.0544937562942507,3.099285569190979,2.860991039276123,2.877033886909485
13800,2.9413258171081544,3.0604617023468017,3.200642385482788,2.92003219127655,2.802984299659729
13850,2.913513035774231,2.8246245098114016,2.987786750793457,3.011356134414673,2.7049039077758787
13900,2.825333662033081,2.9174056577682497,3.052031855583191,3.0609358739852905,2.8390024852752687
13950,2.826701436042786,2.990846247673035,2.897800998687744,3.0452008485794066,2.674831733703613
14000,2.889543776512146,2.981803822517395,2.9265462827682494,3.1339004182815553,2.7770340394973756
14050,2.8424456310272217,2.8065799856185913,2.7827287769317626,3.1173797082901,2.955024604797363
14100,2.8657121515274047,2.8334523963928224,2.7550301933288575,3.1350876188278196,2.7208985090255737
14150,2.932899284362793,2.806832537651062,2.9791356134414673,3.055685124397278,2.898978934288025
14200,2.959139313697815,2.8336486291885374,3.0484284162521362,2.9643399238586428,2.9673979234695436
14250,2.953435125350952,2.7413479232788087,3.042483425140381,2.9943976259231566,2.908242173194885
14300,3.1170939350128175,2.877387466430664,2.948734931945801,3.0434822845458984,2.9244939661026
14350,3.0473928165435793,2.957242603302002,2.9401563358306886,3.063098068237305,2.984774785041809
14400,3.0658377170562745,2.861682424545288,3.0458607292175293,3.027562589645386,2.987799034118652
14450,2.949950170516968,2.8250481557846068,2.902129764556885,3.080838303565979,2.93730477809906
14500,2.9080729055404664,2.7617225074768066,2.8268523025512695,3.1225532484054566,2.8764189529418944
14550,3.0300396347045897,2.793632078170776,2.7239385271072387,3.0478505802154543,2.900915684700012
14600,3.113506875038147,2.8800532913208006,2.8649446249008177,3.0188670206069945,3.067739715576172
14650,3.0943710613250732,2.904840974807739,2.9843559741973875,3.004183125495911,3.041683011054993
14700,3.0760020542144777,3.058036403656006,3.0732580757141115,3.0088555145263673,3.0395275068283083
14750,2.9773744678497316,3.1169549322128294,3.1189530754089354,2.991189217567444,3.00988317489624
14800,2.727437386512756,3.228043909072876,3.0636757707595823,2.9736858654022216,2.9341784715652466
14850,2.7680195283889772,3.016413826942444,3.030974450111389,3.002268605232239,2.76123366355896
14900,2.80633430480957,3.119836883544922,3.0084101343154908,2.9201478242874144,2.824907431602478
14950,2.9446569728851317,3.1237255477905275,3.0097993564605714,2.8484404039382936,3.0007785177230835
15000,2.969321632385254,3.1690410137176515,3.130834627151489,2.9619558095932006,2.946147017478943
15050,3.2477117109298708,2.989013361930847,3.0217437744140625,3.131069850921631,2.8327968454360963
15100,3.1419592666625977,2.992885637283325,3.0456715631484985,3.155693893432617,2.8118873119354246
15150,3.1019064569473267,3.1251469373703005,3.1797697877883913,3.146214385032654,2.881028232574463
15200,3.126182336807251,2.955418438911438,3.085305190086365,3.018792414665222,2.9896003007888794
15250,2.9374630451202393,2.9047550678253176,3.0733052682876587,3.100594367980957,3.046074848175049
15300,3.0125223636627196,2.962031812667847,2.9641573524475096,2.9927728891372682,2.9075000953674315
15350,2.970791778564453,3.091588134765625,2.983732533454895,3.194796919822693,2.848074269294739
15400,3.076779022216797,3.115316152572632,3.021090874671936,3.189078812599182,2.8880420875549317
15450,3.122730884552002,3.008205575942993,3.0228799390792847,3.060196084976196,2.999885377883911
15500,3.147236552238464,3.2481084489822387,2.965131802558899,3.1543913078308106,3.0101327657699586
15550,3.0845955085754393,3.063571343421936,2.859547472000122,3.1263744592666627,3.098106651306152
15600,3.104199423789978,3.22985725402832,2.9303212642669676,3.0795461416244505,3.1867711114883424
15650,3.0779952812194824,3.1720308876037597,2.814352626800537,2.9432137203216553,3.087637915611267
15700,3.00541757106781,3.1296827507019045,2.908933243751526,3.035038404464722,2.9247708177566527
15750,3.1191195917129515,3.067523937225342,2.881709141731262,3.0670033407211306,2.9847223138809205
15800,3.094705104827881,3.0330984830856322,3.016088080406189,3.0431213665008543,2.96561927318573
15850,3.0515233993530275,3.0128004026412962,2.960613040924072,2.9812206268310546,2.9611104345321655
15900,2.9911392021179197,3.122987637519836,2.9845752906799317,3.017089366912842,3.0405481958389284
15950,3.0439154720306396,3.1645980405807497,2.842282757759094,3.0312624645233153,2.825579671859741
16000,3.1189953184127805,3.1641572761535643,2.770279450416565,3.1088112878799437,3.100952777862549
16050,3.053436903953552,2.992014265060425,2.8053002882003786,3.1837941789627076,2.8847183084487913
16100,2.9860793590545653,3.0038409996032716,2.910024585723877,3.2210645198822023,2.95980215549469
16150,2.9196601057052614,2.975139284133911,2.921815028190613,3.118087821006775,2.980137424468994
16200,3.0419917631149294,3.218711338043213,2.959340982437134,3.027816824913025,2.937850999832153
16250,3.0764839887619018,3.24119619846344,2.986674771308899,3.1573764753341673,2.9893036556243895
16300,3.07650297164917,3.2749206972122193,2.8346951103210447,3.212995824813843,2.983152093887329
16350,3.089846978187561,3.1835632944107055,2.8831447315216066,3.155953345298767,2.972161192893982
16400,2.9556188201904297,3.2372133779525756,2.938146367073059,3.2318229722976684,2.956882662773132
16450,3.0457962131500245,3.3149076080322266,2.79984797000885,3.379188647270203,2.9723895978927612
16500,3.059750556945801,3.081325898170471,2.8466418838500975,3.3140985202789306,3.022639274597168
16550,3.059779176712036,3.1441875553131102,2.8361954736709594,3.2131963062286375,2.8086205101013184
16600,3.0192582654953,3.019864592552185,2.9085485458374025,3.233365955352783,2.8871786975860596
16650,2.951564602851868,3.0875643396377566,2.9250911474227905,3.114286093711853,3.0742538022994994
16700,2.809690432548523,3.2798977375030516,2.9784658765792846,2.9457540941238403,3.063980073928833
16750,2.8731547355651856,3.1535376930236816,2.90071249961853,3.0153709125518797,3.1776313400268554
16800,2.947802062034607,3.153726110458374,2.970951237678528,3.024502115249634,3.247962851524353
16850,2.9108777236938477,3.1975713062286375,2.9172981357574463,2.948492202758789,3.0236002683639525
16900,2.8981032037734984,3.181696319580078,2.9461725425720213,2.887038621902466,3.0307429933547976
16950,2.859210629463196,3.0630624532699584,3.0511806535720827,2.936831021308899,2.952350392341614
17000,3.0918291568756104,2.96748188495636,3.0554586601257325,2.96397828578949,3.0587246227264404
17050,3.119186019897461,3.030420994758606,3.0134241771698,2.9232807683944704,3.1065806341171265
17100,3.14319718837738,3.021757435798645,3.1820133399963377,3.0295697689056396,3.0379144144058228
17150,2.9400564289093016,2.9718732118606566,3.1770364952087404,3.030053110122681,2.834813327789307
17200,3.081362833976746,2.9037312269210815,3.1164906454086303,3.025698728561401,2.9828835678100587
17250,3.1878190898895262,3.0791700792312624,3.0338479709625243,3.0591370487213134,3.0942702960968016
17300,3.0647934818267824,3.1407695627212524,2.936150894165039,3.1931693506240846,3.208657021522522
17350,2.9958599615097046,3.0979947805404664,2.9895231533050537,2.9986598920822143,3.113807349205017
17400,2.9483880758285523,3.1409589672088623,3.0575152158737184,2.9332827377319335,3.1403983306884764
17450,2.9627976036071777,3.2313302183151245,3.0735497951507567,3.0494610118865966,3.1012494134902955
17500,2.9240239906311034,3.2669436168670654,3.0209947872161864,3.1259674549102785,3.1489650344848634
17550,3.109669828414917,3.1568819093704223,3.0245151901245118,3.2122909355163576,3.0452326774597167
17600,2.9534429502487183,3.1314032077789307,3.174404888153076,2.896198773384094,3.131309223175049
17650,3.13881217956543,3.0245125007629396,3.065277519226074,3.0907107830047607,3.2105274200439453
17700,3.1880619716644287,2.955491180419922,2.9735785722732544,2.9837882995605467,3.091143932342529
17750,3.0190225982666017,2.8706660890579223,2.995738482475281,2.9664917898178103,3.1711541652679442
17800,2.945882182121277,3.0014262342453004,3.0420488834381105,3.092370767593384,3.194998736381531
17850,2.9409092235565186,3.1516835737228392,2.9965548276901246,3.028693733215332,3.0812789726257326
17900,2.9003183698654174,3.09492112159729,3.004575891494751,3.0591945886611938,3.1441531372070313
17950,2.82551420211792,3.068830966949463,3.2037040758132935,2.9853331899642943,2.9780603218078614
18000,2.957943530082703,3.1850073099136353,3.240010242462158,2.8459495639801027,3.274756073951721
18050,3.08845947265625,3.078645191192627,2.91745032787323,2.9211481332778932,3.1727665996551515
18100,3.160644111633301,3.2612460136413572,2.8905133247375487,3.008196806907654,3.097821383476257
18150,3.02615113735199,3.277396516799927,3.137682738304138,3.0698247003555297,3.145305609703064
18200,3.0284996795654298,2.9681276416778566,3.134173970222473,3.0017393970489503,3.2847121286392214
18250,3.2862786626815796,2.957418622970581,3.220974006652832,2.9658216428756714,3.1702858209609985
18300,3.220397877693176,2.891102089881897,3.0193644094467165,3.0191839694976808,3.2188365411758424
18350,3.0171881818771364,3.0212880754470826,2.967953100204468,3.028196301460266,3.1271866607666015
18400,3.2441575956344604,2.918048896789551,2.9588953018188477,3.156489224433899,3.367141914367676
18450,3.2566349649429323,3.0911983346939085,3.018458342552185,3.0409014797210694,3.2573584651947023
18500,3.135079174041748,3.1580739641189575,2.8400481796264647,3.049235610961914,3.0457676792144777
18550,3.1631616067886354,3.1796919822692873,2.7529481554031374,3.0754387903213503,3.0251569747924805
18600,3.073057861328125,3.250538625717163,2.917853741645813,3.0744873809814455,2.854524502754211
18650,3.1352941179275513,3.191617350578308,2.8600316190719606,3.0503350496292114,2.9201236629486083
18700,3.361065731048584,3.214322576522827,2.809259843826294,3.000724949836731,2.774368557929993
18750,3.398513813018799,3.1442035245895386,3.0158026456832885,2.9859343147277833,2.8653845500946047
18800,3.2940056228637697,3.1440429401397707,2.861000909805298,2.939779438972473,3.053206648826599
18850,3.1462800693511963,3.0708148670196533,2.694086666107178,2.84995698928833,3.1467887783050537
18900,3.1311503791809083,3.0727640199661255,2.7332248306274414,2.9571115303039552,3.077481665611267
18950,3.1397631931304932,3.180811939239502,2.8172952938079834,2.970663833618164,3.067024350166321
19000,3.1663523006439207,3.166309537887573,2.780420060157776,3.099739603996277,3.062054686546326
19050,3.037591586112976,2.981150703430176,2.942384262084961,2.976604437828064,3.086825547218323
19100,3.1558009243011473,2.8883618545532226,2.850289673805237,3.030854959487915,3.1843133068084715
19150,3.0971042108535767,2.9629474878311157,2.8378363275527954,2.917002000808716,3.193754105567932
19200,3.062753105163574,3.146249895095825,2.9009458446502685,3.153803391456604,3.1287464809417727
19250,2.9890810680389404,3.005646629333496,2.973989691734314,3.3582605075836183,3.1999737644195556
19300,3.058471269607544,3.1421353101730345,2.9176629400253296,3.3427615118026734,3.323968186378479
19350,3.1538866567611694,3.1701506090164187,2.9135625982284545,3.2930014514923096,3.1649656772613524
19400,3.252509078979492,3.1801889657974245,2.8689599370956422,3.0903082656860352,3.052418041229248
19450,3.2252476263046264,3.1700323247909545,3.0733373022079467,3.0734384536743162,3.097456488609314
19500,3.162444314956665,3.1688581895828247,3.346496148109436,3.124377379417419,3.025388298034668
19550,3.289962306022644,3.1359659957885744,3.1841797971725465,3.141621789932251,2.991083722114563
19600,3.1592220783233644,3.0290785121917723,2.9712330055236817,3.0439024639129637,2.9364886617660524
19650,3.0113715600967406,3.0689575338363646,3.04219352722168,2.9095168018341067,2.9225817632675173
19700,3.109981560707092,3.067752523422241,3.1985092830657957,2.9923839378356933,3.0454663467407226
19750,2.980758032798767,3.052335820198059,3.168434009552002,3.008050765991211,3.1034651708602907
19800,3.070088529586792,3.109242944717407,3.0383262825012207,2.9498614501953124,3.227249321937561
19850,2.884755644798279,3.217714295387268,2.9728091955184937,3.270888743400574,3.1535546827316283
19900,2.8176145124435426,3.012400918006897,3.0140899848937988,3.311472110748291,3.080736713409424
19950,2.887205357551575,3.1200196504592896,2.9695167255401613,3.120938220024109,3.190750102996826
20000,2.950284938812256,2.9602140522003175,2.990772218704224,3.1385330295562746,3.127610387802124
20050,3.057117304801941,2.814613285064697,3.0419065046310423,3.0040047550201416,2.9316041755676268
20100,3.140827169418335,2.9619637727737427,2.945575752258301,3.003812232017517,3.0011903047561646
20150,3.3669055223464968,3.099690766334534,2.857625184059143,3.146532483100891,3.051470718383789
20200,3.211471872329712,3.124335584640503,2.881316556930542,3.0598846197128298,3.2067121839523316
20250,3.0489762163162233,2.967350878715515,2.9593248462677,3.1773542881011965,3.1944081497192385
20300,3.0688254594802857,3.027359652519226,3.054699921607971,3.1976395416259766,3.2466049671173094
20350,3.086028342247009,2.940000352859497,2.8491679859161376,3.0464737892150877,3.1361330556869507
20400,3.156288619041443,2.895986590385437,2.779646062850952,2.997817945480347,3.07990674495697
20450,3.045875840187073,2.999417042732239,2.9479413986206056,3.2179253768920897,3.1014461135864257
20500,2.942789635658264,3.0421662855148317,2.961339349746704,3.2066280698776244,3.1549509048461912
20550,3.0481558322906492,3.1370671653747557,3.091410870552063,3.2896977281570434,3.1776651763916015
20600,3.049491910934448,3.0358166027069093,3.1283078384399414,3.230204153060913,2.867309823036194
20650,3.085888595581055,2.9435682821273805,2.997985405921936,3.2123613214492797,2.8028436374664305
20700,3.0941229391098024,2.9183100509643554,2.9276133966445923,2.9947354793548584,2.876381859779358
20750,3.1841627168655395,3.1291234827041627,3.0196233701705935,2.976618413925171,2.721092858314514
20800,3.0186657524108886,3.2862797737121583,3.017414870262146,2.951284489631653,2.815047068595886
20850,2.921064839363098,3.1303517818450928,2.9411099004745482,2.862479257583618,2.8047839784622193
20900,3.030839595794678,3.2042321252822874,2.9411594343185423,2.8915668869018556,3.0379613065719604
20950,2.9751383018493653,3.1978017473220826,2.861635046005249,2.8572933864593506,3.042950167655945
21000,2.997057361602783,3.114120364189148,2.980499978065491,2.8828284311294556,2.988267364501953
21050,2.8636928844451903,3.1868003749847413,2.8731257009506224,3.117642431259155,3.079922776222229
21100,2.8836219120025635,3.0449949073791505,2.97565306186676,3.2586860609054566,3.0137682819366454
21150,2.914092721939087,2.9093158864974975,2.993107347488403,3.1321229410171507,3.0798448133468628
21200,2.838861470222473,3.0162444353103637,3.095438013076782,3.2617177820205687,3.144437952041626
21250,2.8580980348587035,3.0026670694351196,2.992541971206665,3.3159358644485475,3.066282801628113
21300,3.0019313716888427,3.268953490257263,2.922657542228699,3.2385551404953,3.0498642444610597
21350,2.9430598974227906,3.191514449119568,2.84718638420105,3.074298448562622,3.1944174718856813
21400,2.824985718727112,3.1952916240692137,2.9588812971115113,2.9152532863616942,3.3657855367660523
21450,2.8197646141052246,3.247982897758484,2.859629163742065,2.945833234786987,3.402690191268921
21500,3.044876527786255,3.1626384592056276,2.890140538215637,2.920778431892395,3.141259274482727
21550,3.1588055658340455,3.1072008657455443,2.950732879638672,2.987879157066345,3.125183033943176
21600,3.1726296615600584,3.247587661743164,3.082038011550903,3.118406028747559,3.005747537612915
21650,3.0815710544586183,3.0091395568847656,3.200503511428833,3.184666862487793,3.032172646522522
21700,2.8626064538955687,2.968797416687012,3.1827438831329347,3.12956093788147,3.0001349782943727
21750,2.9909879970550537,3.089974455833435,3.1311747884750365,2.9053014278411866,3.0869897413253784
21800,3.0508682537078857,3.068009223937988,3.2043335151672365,2.916605763435364,3.2296691656112673
21850,2.989435157775879,3.0252004289627075,3.103781318664551,3.193210778236389,3.167208585739136
21900,2.998073296546936,3.109346561431885,2.955146379470825,2.9984585857391357,3.1498377656936647
21950,2.9412084674835204,3.1850794553756714,3.0034745836257937,2.875791835784912,3.152167558670044
22000,2.923346381187439,3.009135193824768,2.9408544731140136,2.8046065902709962,3.280595383644104
22050,3.071903018951416,3.0378809547424317,2.880641713142395,2.9036699533462524,3.172527356147766
22100,2.9429843044281006,3.1155797910690306,2.9155615901947023,2.965987858772278,3.033733730316162
22150,2.7826704216003417,2.9995238304138185,2.8940177536010743,2.984268865585327,3.0304086875915526
22200,2.819145531654358,2.9533366060256956,2.919320225715637,3.0947163343429565,3.2319388294219973
22250,2.9387811279296874,3.0581647729873658,2.8942855072021483,2.9932545471191405,3.385030674934387
22300,2.962615475654602,2.9804284143447877,3.0144494581222534,3.2013653135299682,3.22511438369751
22350,3.2073196601867675,3.0277143621444704,3.1064925003051758,3.246432328224182,3.2099902200698853
22400,3.1323800754547118,2.9710338830947878,3.162039532661438,3.114839587211609,3.1245071601867678
22450,3.1026948404312136,3.016581425666809,3.207220044136047,3.1988867807388304,3.096471948623657
22500,2.9149176597595217,3.070087423324585,3.236766285896301,3.293853507041931,3.1288533210754395
22550,3.0178659439086912,3.111023049354553,3.1100483465194704,3.4274341917037963,3.1314077043533324
22600,3.0676013469696044,3.0070169162750244,2.8932212591171265,3.163052659034729,3.118974313735962
22650,3.053380780220032,2.8830498552322386,2.819567255973816,3.1135977792739866,3.060540623664856
22700,3.0103813791275025,3.1085232305526733,2.6636414241790773,3.119549341201782,3.0283019399642943
22750,2.9591696214675904,3.0815783596038817,2.6838591575622557,3.153812689781189,3.1723430252075193
22800,3.0066094732284547,3.0150149345397947,3.0722270727157595,3.1941949367523192,3.0564962100982664
22850,3.1462235260009765,2.9867718410491944,3.204517374038696,3.2169278383255007,2.8792483520507814
22900,3.123326549530029,3.0733077907562256,3.2442668056488038,3.270119333267212,2.8929873514175415
22950,3.0101048374176025,3.2021517324447633,3.097716212272644,3.122859673500061,2.957732472419739
23000,3.178542914390564,3.040670118331909,2.9460455179214478,3.147771987915039,2.928316912651062
23050,3.2636159324645995,3.1816843938827515,2.9048101902008057,3.115605297088623,2.9669755601882937
23100,3.067381763458252,3.051958360671997,2.980555396080017,3.0644421005249023,3.066214709281921
23150,3.1784906005859375,3.1080878591537475,2.9356363153457643,3.123540105819702,3.110034017562866
23200,3.2134277057647704,3.071279969215393,2.8995989608764647,2.81127552986145,2.937326364517212
23250,3.1449778413772584,3.0229641580581665,2.9470315170288086,2.758092246055603,3.0631575202941894
23300,3.395685772895813,2.8301267719268797,2.948731875419617,2.9155083656311036,3.053886218070984
23350,3.3262480163574217,2.7189913749694825,2.9778751277923585,3.031014394760132,3.048067374229431
23400,3.30072895526886,2.9658693265914917,2.973459186553955,3.002821135520935,2.930604114532471
23450,3.1155267572402954,2.93261342048645,2.919698910713196,3.0854058933258055,3.069941034317017
23500,3.0595036554336548,2.9164951181411745,2.9398405170440673,3.2192926931381227,3.2859361505508424
23550,3.063630933761597,2.886500473022461,2.9868881559371947,3.136201720237732,3.1875101041793825
23600,3.078065371513367,2.8161380529403686,3.0320266580581663,3.1255634307861326,3.1108675670623778
23650,2.9773101806640625,2.9445614337921144,2.88742995262146,3.1159876203536987,3.171492371559143
23700,2.8887797594070435,2.828783082962036,2.9912553882598876,3.1855692768096926,3.3107502365112307
23750,3.007677812576294,2.8213427734375,2.889059295654297,3.12008535861969,3.241629304885864
23800,3.033573350906372,3.072737774848938,3.1292488813400268,3.1550940561294554,3.1839899587631226
23850,3.2283255767822268,3.1176992082595825,3.099506449699402,3.191055326461792,3.1030587673187258
23900,3.201869177818298,3.043813190460205,3.1315574073791503,3.0448793601989745,3.107764711380005
23950,3.217994875907898,3.0147604513168336,2.9714652156829833,3.164315686225891,3.2122480916976928
24000,3.1928594398498533,2.962550597190857,3.1700188541412353,3.1678117656707765,3.0888430213928224
24050,3.2107844591140746,2.773974871635437,3.1238855791091917,3.2172619819641115,3.0098190975189207
24100,3.1524173545837404,2.867660460472107,3.0928437232971193,3.2762829637527466,3.0346485376358032
24150,3.087057967185974,2.9914911127090456,2.927512927055359,3.136796808242798,3.079652786254883
24200,3.1404964303970337,2.883630690574646,3.088729796409607,3.0700427389144895,3.041302785873413
24250,3.127898268699646,2.947247476577759,2.8920255756378173,3.1753279781341552,3.098019871711731
24300,3.0656994104385378,2.9085827112197875,2.769929623603821,3.087351040840149,3.1130527877807617
24350,2.9533916902542114,2.972390570640564,2.879550323486328,3.0021059322357178,3.03948317527771
24400,3.0046372509002683,2.96480073928833,3.06767897605896,2.7910173034667967,3.130790615081787
24450,2.989940462112427,2.989188885688782,3.113369998931885,2.82333694934845,3.065720672607422
24500,3.1932437658309936,2.9239818954467776,3.006046257019043,2.9851337909698485,3.2181121301651
24550,3.3279870128631592,2.960150947570801,3.131132822036743,2.934678359031677,3.151098508834839
24600,3.3202736949920655,3.0459914112091067,2.9840138483047487,3.022075347900391,3.266058931350708
24650,3.1103525352478028,3.1648921394348144,2.9006309270858766,3.211003804206848,2.9958537149429323
24700,3.1471745920181275,3.114949932098389,2.8214665508270262,3.1070919752120973,3.1179557514190672
24750,3.067538537979126,2.9744957160949705,2.8927308034896853,3.3097620391845703,3.107819118499756
24800,2.954947953224182,3.0562184047698975,3.0087364435195925,3.104257969856262,2.965884556770325
24850,2.8096622467041015,3.1267823123931886,3.1391526794433595,3.140168352127075,2.96973228931427
24900,2.8369479084014895,3.070394687652588,3.1125455331802367,3.22974883556366,3.0351196479797364
24950,2.8872133922576904,3.0974508810043333,3.0460236120224,3.2349085283279417,3.007571201324463
25000,3.097986550331116,3.199775276184082,3.100654921531677,3.1250666570663452,3.1620334005355835
25050,3.365362763404846,3.0984431743621825,3.100028977394104,3.0658080482482912,3.2104780197143556
25100,3.1184825563430785,3.091874237060547,3.1607130861282347,3.0219376564025877,3.1439964056015013
25150,3.0430243730545046,3.024791736602783,3.2677716636657714,3.205930790901184,3.1858271312713624
25200,3.0397983980178833,3.1110593986511232,3.1441783332824706,3.370371251106262,3.1449921464920045
25250,3.119266862869263,3.2117141103744506,3.1746142387390135,3.0921391344070432,3.1372683668136596
25300,3.123844699859619,3.1288597345352174,3.2194171667099,3.0044511461257937,3.242086663246155
25350,3.2020768451690675,3.0343217611312867,3.1123265123367307,3.0072008228302,3.31882529258728
25400,3.034270935058594,3.0398120212554933,3.200345768928528,2.9644087266922,3.1172867107391355
25450,3.1755915880203247,3.136772780418396,3.091686029434204,3.013595976829529,2.897615866661072
25500,3.247487678527832,3.0454971551895142,3.1552632904052733,3.07606201171875,2.7411022901535036
25550,2.920579028129578,3.1455881071090697,3.114468131065369,3.1501844215393064,3.0300698566436766
25600,2.8632988119125367,3.0701224994659424,3.094202103614807,2.9688787984848024,2.920035343170166
25650,3.0122855281829835,2.811762080192566,3.304730429649353,2.9861858749389647,3.0250180101394655
25700,3.0098315334320067,2.9526543712615965,3.109145722389221,2.999913296699524,2.9697395753860474
25750,3.1136118268966673,3.053565950393677,3.093296775817871,3.1161189699172973,3.110227904319763
25800,3.1050020933151243,2.9383982467651366,2.9619549465179444,3.183353452682495,2.9731746435165407
25850,3.063238081932068,3.1444194078445435,3.0216078424453734,2.9607856607437135,3.005412874221802
25900,3.155147123336792,2.9607601022720336,2.9357400846481325,3.123632287979126,2.9011178731918337
25950,3.0316848802566527,2.9847075939178467,2.9440408754348755,3.059093961715698,3.010213532447815
26000,2.7836892938613893,3.0326151752471926,3.052742528915405,3.0665093994140626,2.8720714378356935
26050,2.8862886142730715,3.165441675186157,2.9649322700500487,3.1864714670181273,3.0511918830871583
26100,2.9547032070159913,3.2813345193862915,3.062799167633057,2.9690092182159424,3.0929739618301393
26150,3.0287694931030273,3.256479959487915,3.0119277000427247,2.852578535079956,3.0472836923599242
26200,3.1301820278167725,3.205103635787964,3.0354071378707888,2.971465034484863,2.971022701263428
26250,2.9418345403671267,3.088285369873047,3.0650737476348877,2.989389429092407,3.002404980659485
26300,2.992496256828308,2.9875765466690063,3.208890895843506,2.9685222482681275,2.9913583421707153
26350,3.0020144033432006,3.140339674949646,3.1666186571121218,3.0418163299560548,2.93188946723938
26400,2.8666281843185426,3.14093843460083,3.007055778503418,2.8857744455337526,3.0785364151000976
26450,2.9544502782821653,3.2006456995010377,3.051181282997131,3.0336713361740113,3.2201525211334228
26500,3.1025968408584594,3.3611755323410035,3.030912089347839,2.9197110509872437,3.1856416177749636
26550,2.9101057863235473,3.0216330909729003,2.9813876390457152,3.1342640924453735,3.12128493309021
26600,3.111508264541626,2.9876799726486207,2.9869633722305298,3.0059043550491333,3.2389950942993164
26650,3.0323067140579223,3.1015181398391722,2.9829318284988404,3.194894299507141,3.2016590642929077
26700,2.955027141571045,2.9548336982727053,2.8528727960586546,3.140967116355896,3.195355772972107
26750,3.03842146396637,2.9711683940887452,2.904492473602295,3.0842134952545166,3.2484044933319094
26800,2.9279713678359984,2.8176687002182006,2.970604462623596,3.263957448005676,3.09330988407135
26850,2.7426322984695433,2.823687810897827,2.928602590560913,3.383462233543396,3.157218098640442
26900,3.037226424217224,2.984864001274109,2.798991117477417,3.368819599151611,3.257384762763977
26950,3.1959707975387572,3.121383056640625,3.009756989479065,3.386740083694458,3.1457073402404787
27000,3.36648983001709,2.893107056617737,3.0467929649353027,3.1765378427505495,2.918185954093933
27050,3.2835379076004028,2.8329545736312864,2.961455292701721,3.1201355123519896,3.00922670841217
27100,3.3164175939559937,3.028896541595459,2.956630630493164,3.045231704711914,3.0851595306396487
27150,3.3537093734741212,3.0311280155181883,2.950730938911438,2.9619989347457887,3.024059658050537
27200,3.257266697883606,2.967747573852539,2.875721960067749,3.076919479370117,3.1522639417648315
27250,3.2643999433517457,2.9603766584396363,2.9573083305358887,3.1635382318496705,3.0465677309036256
27300,3.001670207977295,2.9754964399337767,2.963457522392273,3.059043164253235,3.141443581581116
27350,2.801973843574524,2.9978461694717407,2.8838469123840333,2.9331417226791383,3.3272113609313965
27400,2.763443179130554,3.042118248939514,2.8846066856384276,2.834551205635071,3.3921027612686157
27450,2.9100114345550536,2.903436932563782,2.7499915313720704,2.8119118118286135,3.1733940649032593
27500,3.023978819847107,2.967858271598816,2.8204291820526124,2.9974796056747435,3.2080664443969726
27550,3.0676146221160887,2.8786191892623902,2.972565813064575,2.830464644432068,3.0712400388717653
27600,2.994988145828247,2.9007927417755126,2.9713392162323,2.917229528427124,3.1782186126708982
27650,2.829935827255249,3.0132764053344725,3.034532928466797,3.01415207862854,3.2576806497573854
27700,2.7999124574661254,3.2347160625457763,3.010375657081604,3.001867136955261,3.0613714838027954
27750,3.0404229736328126,3.3254617738723753,3.054965686798096,2.9755474185943602,3.0933066701889036
27800,3.088252468109131,3.292912120819092,3.0653030014038087,3.0154594230651854,2.9883722019195558
27850,3.113815898895264,3.2102471590042114,3.0824801254272463,3.008368158340454,2.8955801486968995
27900,3.1062079811096193,2.958380074501038,3.0772273445129397,3.1249390125274656,3.072341914176941
27950,3.187450957298279,3.1120243501663207,2.958087930679321,3.0714133167266846,3.083294234275818
28000,3.14188624382019,3.0606474351882933,2.9597982692718507,3.0283153009414674,3.061333532333374
28050,3.184443998336792,3.047251763343811,2.838225688934326,2.8716043519973753,3.3103082036972045
28100,3.0006553983688353,3.104353289604187,2.9029981899261474,2.9475043296813963,3.247202434539795
28150,3.100895519256592,2.9911501121521,2.7690847396850584,2.9911093950271606,3.2351865005493163
28200,3.025218892097473,3.1386062335968017,2.8074111127853394,3.043108592033386,3.231120400428772
28250,2.9161877727508543,3.116891326904297,2.8209043741226196,3.19660888671875,3.185782332420349
28300,2.8487362480163574,3.0186974239349365,3.0186280632019042,3.192822322845459,3.26135684967041
28350,2.959313497543335,2.8914470577239992,3.1533219528198244,3.260418858528137,3.096499652862549
28400,2.901031036376953,2.985407943725586,3.051465368270874,3.2111784172058107,3.2423587322235106
28450,2.9837909364700317,2.9562657070159912,2.934606418609619,3.1791884088516236,3.116573328971863
28500,3.0712556648254394,3.086424651145935,2.9530346298217776,3.1658647727966307,3.2018114566802978
28550,3.192545804977417,2.98827778339386,2.8678370618820193,3.244733204841614,3.237795338630676
28600,3.180410704612732,2.9201822090148926,2.9383977937698362,3.226978940963745,3.2638476419448854
28650,3.0772665119171143,3.0722563743591307,2.9568914651870726,3.2926419162750244,3.1334918212890623
28700,3.168533453941345,3.0624304723739626,2.841363935470581,3.0573108768463135,3.2066899013519286
28750,3.1795804357528685,3.1534488677978514,2.8637984085083006,2.8518508434295655,3.118181014060974
28800,3.1291061305999754,3.0853987884521485,2.825686182975769,3.0633077955245973,3.298855142593384
28850,3.1022900676727296,2.974194722175598,2.8023394966125488,3.1884332656860352,3.1860125637054444
28900,3.0500145101547242,3.004585542678833,2.81797119140625,3.0801759719848634,3.02785737991333
28950,2.984388427734375,2.8259232091903685,2.9575923109054565,3.070486879348755,3.1239954090118407
29000,3.1542833185195924,3.055419673919678,2.9063267374038695,3.2667646026611328,3.1605492401123048
29050,3.1390639543533325,2.9231578731536865,2.8810565757751463,3.4063735151290895,3.0356280994415283
29100,3.0621562576293946,2.7947086477279663,2.8155782508850096,3.330448808670044,3.0022747564315795
29150,3.0211782598495485,2.8170195913314817,2.922300443649292,3.139537410736084,3.055904769897461
29200,3.2170797395706177,2.9610699939727785,2.923521399497986,3.037798728942871,3.0812361001968385
29250,3.1176538372039797,3.086162357330322,2.9765664529800415,3.1521338510513304,3.0975820779800416
29300,3.0610210132598876,3.2183056688308715,2.946164836883545,3.0510431957244872,3.2157382583618164
29350,3.024427433013916,3.2340222501754763,3.0894530630111694,2.9558767223358156,3.3240861988067625
29400,3.022872095108032,3.085779752731323,2.978548536300659,2.913120675086975,3.201955323219299
29450,3.1883792638778687,2.9899122190475462,2.833665843009949,2.92879319190979,3.037225227355957
29500,3.031418595314026,3.054171814918518,3.0073664951324464,2.8299297285079956,2.8718088388442995
29550,2.955511517524719,2.9980720615386964,2.8786462497711183,2.931779384613037,2.808748712539673
29600,3.0184633207321165,3.079659147262573,2.7554508352279665,3.177315502166748,2.8326228570938112
29650,3.272163109779358,3.216314582824707,2.9139772415161134,3.101089906692505,2.9204463148117066
29700,3.1135272645950316,3.252058115005493,2.9941188955307005,3.2424895477294924,2.799733114242554
29750,2.951009635925293,3.175722527503967,2.921900486946106,3.1539301252365113,2.8226274490356444
29800,2.954415111541748,3.3232847118377684,2.859215111732483,3.0098464393615725,2.880043206214905
29850,3.171958155632019,3.3569805002212525,2.9134673738479613,2.9693897771835327,2.9896824407577514
29900,2.9974687719345092,3.19112765789032,3.1343071174621584,2.9608873653411867,3.035389852523804
29950,3.093098158836365,3.025951080322266,3.225787148475647,3.084876985549927,3.210247502326965
30000,3.0656521844863893,3.0337749576568602,3.0948090171813964,3.155487084388733,3.232415404319763
30050,3.053161792755127,3.0022589063644407,3.29735897064209,3.1519786882400513,3.0460223531723023
30100,2.897892785072327,3.222320475578308,3.174344472885132,3.204772515296936,3.082842059135437
30150,2.810654668807983,3.2679779148101806,3.1198053646087645,3.22987455368042,3.080869994163513
30200,2.8615263748168944,3.2376370000839234,3.1805463933944704,3.1919313573837282,3.2309198331832887
30250,2.9564970111846924,3.3584493446350097,3.209311661720276,3.1072013330459596,3.352581343650818
30300,2.8114168357849123,3.4098546934127807,3.167509036064148,2.97166109085083,3.249249496459961
30350,2.8314961528778078,3.3367465591430663,3.0530042362213137,2.9490616512298584,3.1201384544372557
30400,2.7710493278503416,3.20126540184021,3.008552198410034,2.8875416040420534,3.2713941812515257
30450,2.804960160255432,3.308340492248535,3.0710195302963257,2.857810320854187,3.200033736228943
30500,2.889412498474121,3.285570306777954,2.898616690635681,2.7423561668395995,3.233357319831848
30550,2.7869918823242186,3.018326539993286,3.055533027648926,2.88774778842926,3.2704366874694824
30600,2.8207047319412233,2.9924000883102417,3.1886227130889893,2.806984715461731,3.1688115072250365
30650,3.039854145050049,2.90453462600708,3.1260026693344116,2.8034135627746584,3.0943179750442504
30700,3.141575884819031,3.073930678367615,3.1641464376449586,2.9169113063812255,3.089215245246887
30750,3.3604609680175783,3.1154119205474853,2.987839994430542,3.028781633377075,3.060714898109436
30800,3.1249379539489746,2.9491376066207886,3.0500692892074586,3.156928849220276,2.949614095687866
30850,2.828681163787842,3.0721560430526735,3.05151837348938,3.2941739845275877,3.1425301790237428
30900,2.7780159425735476,3.025926375389099,3.119223704338074,3.0265212774276735,3.248852367401123
30950,2.844127726554871,3.0738754224777223,3.144528365135193,2.885742440223694,2.97982994556427
31000,2.899755444526672,3.091166124343872,3.0661279249191282,2.879341511726379,2.9681309509277343
31050,3.032400646209717,3.0441118907928466,3.142640247344971,2.8446731519699098,2.9372784805297854
31100,3.050561938285828,2.9858664894104003,3.113192653656006,2.8908172464370727,2.9826003217697146
31150,2.9400402784347532,2.8802204179763793,3.0720739793777465,2.7372605848312377,3.2155777168273927
31200,2.9823558044433596,2.865261740684509,3.011433095932007,2.8269111490249634,3.276261258125305
31250,2.9927302598953247,3.086516332626343,3.034955735206604,2.8004546642303465,3.1098613500595094
31300,3.1072892332077027,3.10230836391449,3.1037027072906493,3.016305088996887,2.9572667264938355
31350,3.131718158721924,3.2483029556274414,2.9876457977294923,3.011465311050415,3.040353021621704
31400,3.1593333959579466,3.093329920768738,2.9298030805587767,2.927207655906677,3.129243040084839
31450,3.2593509674072267,3.1078548288345336,3.1114017391204833,2.980993990898132,2.9951777696609496
31500,3.149019784927368,2.966639075279236,3.1613842487335204,3.063661804199219,2.947193365097046
31550,3.1851320123672484,2.9521627712249754,2.9361003828048706,2.9746579837799074,3.1818463945388795
31600,3.0305459976196287,3.009402379989624,2.899509868621826,2.917485280036926,3.016012110710144
31650,3.107367458343506,3.0202817869186402,3.136993684768677,2.792742443084717,3.0512146282196047
31700,3.122052631378174,2.9140781211853026,3.151124277114868,2.9961530113220216,3.010487127304077
31750,3.1175941944122316,2.9630298900604246,3.0298269844055175,2.9074274587631224,3.003142876625061
31800,3.0494295024871825,2.9143837308883667,3.292867774963379,3.163676257133484,3.01775821685791
31850,3.0063872718811036,3.0178592014312744,3.1674897050857544,3.0632489061355592,3.268474941253662
31900,2.8265810871124266,3.1389581632614134,3.1967455625534056,3.0922956800460817,3.2092253828048705
31950,2.929290633201599,3.3584963130950927,3.058658471107483,3.2818139934539796,3.248116760253906
32000,2.9797781229019167,3.2036129093170165,3.041729769706726,3.242912616729736,3.2464927577972413
32050,2.951705369949341,3.216051278114319,3.1746209859848022,3.1779116201400757,3.144720811843872
32100,3.0155266952514648,3.083788957595825,3.1979833698272704,3.2682574129104616,3.1904837560653685
32150,3.29515380859375,3.191216859817505,3.2062351179122923,3.245653147697449,3.171726469993591
32200,3.340611300468445,3.1460071182250977,3.1263197565078737,3.1303583717346193,3.087766146659851
32250,3.2705425930023195,3.368874216079712,3.1728117990493776,3.2122366571426393,3.306676149368286
32300,3.202814178466797,3.321620054244995,3.1173734712600707,3.1553531742095946,3.101103911399841
32350,3.104280028343201,3.084587779045105,3.197133936882019,3.003587317466736,3.1642892360687256
32400,2.996018748283386,2.8359377241134642,3.175063672065735,2.9185154104232787,3.2267645502090456
32450,3.0757576990127564,2.760371618270874,2.998316459655762,3.200417327880859,3.2111351251602174
32500,3.09894953250885,2.7309972429275513,2.9737892293930055,3.2448916387557984,3.0728993940353395
32550,3.0599070262908934,3.0783948850631715,2.8559179639816286,3.126602463722229,3.236842474937439
32600,3.014216914176941,3.0653663587570192,2.976192874908447,3.0594182348251344,3.269430470466614
32650,3.185820369720459,3.066457052230835,2.899854898452759,3.22782525062561,3.191524839401245
32700,3.0329550981521605,2.9668758487701417,2.994361329078674,3.3828341150283814,3.2057029485702513
32750,3.048639860153198,2.9232867622375487,3.052495617866516,3.3197676610946654,3.1488592529296877
32800,2.9864506101608277,2.8516139554977418,3.090805115699768,3.1413650369644164,3.0700192880630492
32850,2.9516190338134765,2.8596923398971557,3.0146245908737184,3.208278465270996,3.107423367500305
32900,3.033759512901306,2.854048280715942,2.8877659273147582,3.217858257293701,3.0555732536315916
32950,3.1069307994842528,2.9259977674484254,2.8947136402130127,3.1848110294342042,3.1752706956863403
33000,2.961416540145874,2.863318667411804,3.0099921894073485,3.287210826873779,3.110664768218994
33050,3.0605699634552,2.854456729888916,3.0289640378952027,3.2458705282211304,3.205455436706543
33100,3.06116895198822,2.8504891538619996,2.956475954055786,3.1255671644210814,3.1740926694869995
33150,3.045308861732483,2.893709545135498,2.9137756776809693,3.1104791593551635,3.0489748430252077
33200,3.043951015472412,2.8676369762420655,2.936076898574829,3.0290985012054445,3.258271827697754
33250,3.0721729516983034,2.9980313301086428,3.008572778701782,3.0051854038238526,3.21495840549469
33300,2.976502718925476,3.0771247434616087,2.9007902097702027,3.0760132455825806,3.445154528617859
33350,2.9685113763809206,2.897895545959473,2.7679919242858886,3.11817581653595,3.2915194129943846
33400,2.932148857116699,3.0981713008880614,2.832593603134155,2.989391412734985,3.3563129615783693
33450,2.82404682636261,2.88935670375824,2.748831043243408,2.8187554597854616,3.2836748361587524
33500,2.8946128559112547,3.0128070735931396,2.668340883255005,2.8487947845458983,3.25078173160553
33550,2.9739794540405273,3.063037619590759,2.8824520015716555,2.804843602180481,3.0257851457595826
33600,3.0358154344558717,3.061619963645935,2.8061244440078736,2.9661666345596314,2.884805636405945
33650,2.901104226112366,3.0395222997665403,2.753546590805054,3.0891080045700074,3.0921245288848875
33700,2.765477523803711,3.021966118812561,2.8401763105392455,3.029825139045715,3.11701690196991
33750,3.138195915222168,3.030890398025513,2.8955848598480225,3.033789801597595,3.1326957035064695
33800,2.970871272087097,3.1282595729827882,3.006531982421875,3.167718515396118,3.0869903659820555
33850,2.9368539094924926,3.2651359033584595,3.179617962837219,3.224283528327942,3.106912822723389
33900,2.9898394966125488,3.1522063302993772,3.191861753463745,3.1322189712524415,3.1916348934173584
33950,3.014122934341431,3.1365124654769896,3.042430601119995,3.1712439918518065,3.2938581037521364
34000,2.862713141441345,2.9608662796020506,2.8376171684265135,3.032357473373413,3.2399587631225586
34050,3.0827088499069215,3.0283486604690553,2.9405431938171387,2.931607794761658,3.1786821508407592
34100,3.1962924289703367,3.2165632247924805,2.987126154899597,3.036661491394043,3.1579534244537353
34150,3.153101210594177,3.084487338066101,3.029392890930176,3.1002866888046263,3.0969980716705323
34200,3.0463983249664306,3.11657799243927,3.2512478828430176,2.8793492126464844,3.12876971244812
34250,3.0803662395477294,3.0006049394607546,3.239680585861206,3.0755637168884276,3.252517137527466
34300,2.954837989807129,3.2436933422088625,3.206389141082764,3.270960307121277,3.02242151260376
34350,2.9978678750991823,3.2856361055374146,3.0006994009017944,3.171067547798157,3.191662464141846
34400,3.0170145511627195,3.07285804271698,2.9681125259399415,3.141050434112549,3.042199821472168
34450,3.0102415800094606,3.136828188896179,2.878781099319458,3.1584651851654053,2.955831723213196
34500,3.0582044506073,3.091512470245361,2.9234961891174316,3.2228508949279786,2.983190169334412
34550,3.146727137565613,3.053729944229126,3.1620390462875365,3.2547040128707887,3.071347861289978
34600,3.0521845388412476,3.023735074996948,3.0630037069320677,3.2249143075942994,3.2403223514556885
34650,2.9528467416763307,3.0013377332687377,2.9288396501541136,3.268654131889343,2.9546284103393554
34700,2.9664661073684693,3.2951914930343627,3.10516273021698,3.3130780696868896,3.0317424392700194
34750,2.9982604503631594,3.1632016372680662,2.886455512046814,3.410144624710083,3.1123494577407835
34800,3.03077748298645,3.335405879020691,2.959081616401672,3.4847597742080687,3.0875889587402345
34850,2.9473612117767334,3.327657504081726,3.051858973503113,3.509809651374817,2.9941395044326784
34900,2.9811628437042237,3.1293496084213257,2.9703165102005005,3.534032621383667,2.8863697957992556
34950,2.739701075553894,3.146896228790283,3.1715462684631346,3.40863817691803,2.8353699684143066
35000,2.791014995574951,3.083368411064148,3.1936647748947142,3.4401206874847414,3.1625942468643187
35050,2.8612875890731813,3.1318737840652466,3.1402423906326296,3.3637792348861693,3.2189195013046263
35100,3.0209816122055053,3.0235697507858275,3.06979651927948,3.2919530200958254,3.035068688392639
35150,2.9681847429275514,3.028572597503662,2.9583913230895997,3.1778709268569947,3.2680755472183227
35200,3.012092409133911,2.9635820722579957,3.046649217605591,3.234525103569031,3.4135866737365723
35250,2.8515274333953857,3.126393713951111,3.1886755561828615,3.177497673034668,3.185218677520752
35300,2.8656206369400024,3.1668044090270997,3.160740270614624,2.909755539894104,3.11926616191864
35350,2.9393174123764036,2.8460862588882447,3.027578730583191,3.014840455055237,3.0882352685928343
35400,2.979812889099121,2.9208624267578127,3.038259129524231,3.110377354621887,3.0013926458358764
35450,2.968487038612366,2.9596211290359498,3.0398047876358034,3.022335238456726,3.1107376337051393
35500,3.207956142425537,2.9244408321380617,3.0099866914749147,2.948976140022278,2.855653095245361
35550,3.2677936220169066,2.947207450866699,2.9799507188797,3.053738989830017,3.1205703592300416
35600,3.086988286972046,2.986387333869934,2.96092173576355,2.9388049364089968,3.289718499183655
35650,3.1668340969085693,3.0956692790985105,3.0007949686050415,2.7649345207214355,3.159521999359131
35700,3.1681220388412474,3.1206782341003416,3.032384476661682,2.8586908626556395,3.0907318687438963
35750,3.2444850158691407,3.0138249444961547,2.9414473819732665,3.1246659755706787,3.0271604347229
35800,3.1522060680389403,2.805199456214905,2.768211045265198,3.090245313644409,3.210200352668762
35850,2.983000831604004,2.9463989400863646,2.8234659910202025,3.1279325914382934,3.316235456466675
35900,2.8446325731277464,3.2386323738098146,3.011532573699951,3.055771436691284,3.185256061553955
35950,3.0152983379364016,3.183100848197937,3.072106041908264,3.1743450593948364,3.0851210260391237
36000,2.9709154891967775,3.0710529136657714,3.0969685888290406,3.155008635520935,3.282985472679138
36050,2.8800514698028565,3.0221983671188353,2.9239993476867676,3.1627513647079466,3.1375310468673705
36100,3.088948769569397,3.1774683713912966,3.0595661354064942,3.1442413473129274,3.014713406562805
36150,2.9611668682098387,3.044919719696045,3.0422242212295534,3.124761548042297,2.9273462390899656
36200,2.8718091106414794,3.133433880805969,3.136117491722107,3.268248686790466,3.150191469192505
36250,2.8282132816314696,3.02615740776062,3.150702996253967,3.251833748817444,3.280380702018738
36300,2.9905274057388307,3.2104369163513184,3.0899874448776243,3.1509211826324464,3.130112953186035
36350,2.8471821880340578,3.117958779335022,2.9136791324615476,3.026251878738403,3.117028737068176
36400,2.9192256546020507,3.16868754863739,2.8657788705825804,3.0393037605285644,3.233215751647949
36450,3.0426794624328615,3.095863313674927,2.9631996393203734,2.959644012451172,3.222097845077515
36500,3.1878141927719117,3.054462776184082,2.905170369148254,2.960154118537903,3.2369022464752195
36550,3.2532229375839234,3.015251727104187,3.000042610168457,3.141495313644409,3.3096816444396975
36600,3.3729912662506103,2.9279782009124755,2.9655596256256103,3.0490884494781496,3.292754683494568
36650,3.285849781036377,2.9285036373138427,3.2142097425460814,3.1311995363235474,3.1684725952148436
36700,3.264865655899048,2.9503515434265135,3.381652889251709,3.1675013303756714,3.205526099205017
36750,3.064102087020874,3.0566889667510986,3.1740337371826173,3.155229368209839,3.1545747041702272
36800,2.9192565631866456,2.8639370965957642,3.2842132520675658,3.009588441848755,3.1356857109069822
36850,3.0364758205413818,2.766178970336914,3.1208024168014528,2.8529063272476196,3.0935554695129395
36900,3.0513925647735594,2.9933273792266846,2.863280453681946,2.7756413984298707,3.2755858945846557
36950,2.9940745544433596,3.026311492919922,2.8946662187576293,2.848471179008484,3.149353041648865
37000,3.0906904125213623,3.0496954917907715,2.8198163652420045,2.8588923692703245,3.0581236600875856
37050,3.0043778228759765,2.9985469722747804,2.8514331579208374,3.02862783908844,3.0833508491516115
37100,2.9925884103775022,3.1408644104003907,2.957898859977722,3.0929541540145875,3.1777494144439697
37150,2.9391803789138793,3.1915240907669067,3.0787596225738527,3.104888458251953,3.446851358413696
37200,2.953193073272705,3.188166923522949,3.0500426054000855,3.4221536207199095,3.485991129875183
37250,2.7693425703048704,3.1644526624679568,3.032800621986389,3.348691759109497,3.228497233390808
37300,2.818767852783203,2.9702478218078614,3.1755188703536987,3.240193428993225,3.2691304302215576
37350,2.9082614898681642,3.1108748531341552,3.1929074192047118,3.3139110136032106,3.239103479385376
37400,3.005268874168396,2.9398621845245363,3.0035028791427614,3.2001113891601562,3.4436290884017944
37450,3.003423285484314,2.980138773918152,2.7961555242538454,3.4031402969360354,3.3878642606735228
37500,2.935304069519043,2.9466792821884153,2.8173265075683593,3.602184567451477,3.381649522781372
37550,2.9262640953063963,3.037348403930664,3.1979336071014406,3.4585342693328855,3.3920536708831786
37600,3.1708859252929686,3.145923686027527,3.0732932758331297,3.1626735973358153,3.3520266437530517
37650,3.1217261219024657,2.9769975328445435,2.8901565361022947,3.027946057319641,3.1989231395721434
37700,3.067301287651062,2.9582599782943726,2.910730972290039,3.1386894273757933,3.0562880086898803
37750,3.0951697397232056,3.0970358085632324,3.0609868288040163,2.9651268672943116,3.090091199874878
37800,3.0060829734802246,2.919074912071228,2.9265072536468506,3.0316543483734133,3.1800742721557618
37850,2.9161901664733887,3.0119614934921266,2.922717499732971,2.9440539407730104,3.33916455745697
37900,3.0743834829330443,2.9316901111602784,2.9081312656402587,2.9250693559646606,3.3291667175292967
37950,3.3053285217285158,2.813689475059509,2.9399626588821413,2.953436460494995,3.295794448852539
38000,3.355671720504761,2.9844561433792114,3.1415523958206175,3.2048520851135254,3.2422035551071167
38050,3.2209521102905274,2.8802742195129394,3.014868106842041,3.014079461097717,3.314417896270752
38100,3.021525044441223,2.822838339805603,2.9122690296173097,3.0485246706008913,3.319622311592102
38150,2.8634729290008547,2.788945908546448,2.9716348600387574,3.296262707710266,3.483886637687683
38200,2.8720011043548586,2.93918776512146,2.9742996215820314,3.245642819404602,3.1347590923309325
38250,3.0271675825119018,3.044314594268799,3.031627025604248,3.211378049850464,3.071622076034546
38300,3.103850212097168,2.8199960088729856,3.080620174407959,3.313116846084595,2.9548689937591552
38350,3.058968801498413,2.8607382106781007,3.100405368804932,3.3908558464050294,3.128709287643433
38400,3.1025720548629763,2.9996506452560423,3.0268868446350097,3.191862554550171,2.9572873497009278
38450,2.9803015184402466,3.077152943611145,3.0819112777709963,3.148637948036194,3.264387092590332
38500,3.0338006591796876,3.1694741821289063,3.065014572143555,2.862784719467163,3.1488251733779906
38550,3.1450962257385253,3.347425870895386,2.9080134439468384,3.011723561286926,3.2887456893920897
38600,3.0316808223724365,3.1352278089523313,2.9263200521469117,3.1154611015319826,3.23204824924469
38650,2.7815046167373656,3.2915144968032837,2.896071095466614,3.0422092151641844,3.179867596626282
38700,2.9849628973007203,3.207693033218384,2.731631360054016,2.816379117965698,3.1028861570358277
38750,3.0824037551879884,3.0633771324157717,3.032208423614502,3.0664880323410033,3.2109351348876953
38800,3.2196567487716674,3.1571367025375365,3.025429062843323,3.1953456163406373,3.106041569709778
38850,3.2227509784698487,3.184810161590576,3.005246391296387,3.302203321456909,3.095545973777771
38900,3.0397764348983767,3.226100916862488,2.648324394226074,3.1864018487930297,3.033031396865845
38950,3.071186776161194,3.1424493312835695,2.882770380973816,3.0429290246963503,3.1423561239242552
39000,3.1517046165466307,3.227784094810486,2.855209889411926,2.9399870443344116,3.1483474731445313
39050,3.033273768424988,3.1486166286468507,3.079837136268616,2.923065242767334,3.077209405899048
39100,2.9352825021743776,3.1576761960983277,3.1438107538223266,3.0088956642150877,3.4171376752853395
39150,3.1948918008804323,3.1380263471603396,2.994388747215271,2.890678129196167,3.350828242301941
39200,3.0631853103637696,2.9295826053619383,2.9456893491744993,2.9460548782348632,3.3487814044952393
39250,2.8874409675598143,2.7436110496521,2.993829617500305,2.9551329040527343,3.3376037549972533
39300,2.819702353477478,2.967014346122742,2.7970118522644043,2.939103217124939,3.376410789489746
39350,2.8494659900665282,2.974622745513916,2.943449058532715,2.87709059715271,3.2904198217391967
39400,3.231757416725159,2.99635395526886,3.0335832977294923,3.0103127717971803,3.1526935338974
39450,3.203058567047119,2.922697401046753,2.878715867996216,3.1372003841400145,2.9612071228027346
39500,3.1792671632766725,3.0321070337295533,3.110950059890747,3.199754147529602,3.0997440719604494
39550,3.125874500274658,2.9480276346206664,2.917343020439148,3.150985932350159,3.0210612392425538
39600,3.218683042526245,2.558835983276367,2.94203152179718,3.0181028985977174,3.0541868114471438
39650,3.143441762924194,2.6660932207107546,2.959450435638428,3.0554072427749634,3.2017609548568724
39700,2.9328606700897217,2.8935662269592286,3.083505048751831,2.970229887962341,3.1339592361450195
39750,2.754912028312683,2.965346975326538,3.1084610652923583,2.86951783657074,3.0323954439163208
39800,2.909487566947937,3.02943808555603,3.1935705852508547,3.0437998723983766,3.1776544761657717
39850,2.900425662994385,3.034963836669922,3.2146145868301392,3.0402110242843627,3.0896239280700684
39900,2.791529107093811,3.0292505025863647,3.1633345222473146,2.834369535446167,3.1989749574661257
39950,2.680814366340637,3.0931741189956665,3.0455694341659547,3.0851455879211427,3.3293085384368895
40000,2.7229507398605346,3.1288928270339964,3.1227290773391725,2.912904109954834,3.460637245178223
40050,2.7589895343780517,3.036913056373596,3.155218453407288,2.912160286903381,3.2509847688674927
40100,2.7498440027236937,3.0865248107910155,3.1793583726882932,3.047900791168213,3.1165954446792603
40150,2.8539740324020384,3.0473479080200194,3.071958179473877,3.1319781351089477,3.177018756866455
40200,3.04491042137146,3.02849889755249,3.0365471267700195,3.0497834873199463,2.968554196357727
40250,3.0605520391464234,3.1134574031829834,3.039503226280212,3.0700875186920165,2.872353448867798
40300,2.9483390760421755,3.337754936218262,2.987290964126587,3.1993650245666503,3.093030490875244
40350,2.854818105697632,3.1764987659454347,2.904782099723816,3.375028486251831,3.0688886928558348
40400,2.908157467842102,3.347839050292969,2.921140203475952,3.2179607439041136,3.023160080909729
40450,2.8568916368484496,3.151671414375305,3.147390909194946,3.121092596054077,2.980420961380005
40500,2.8225217390060426,3.129083504676819,3.1235797023773193,3.117169752120972,2.9367851066589354
40550,3.2120840644836424,3.1482486963272094,3.0391131687164306,3.121930799484253,3.1490018939971924
40600,2.9688995599746706,3.3771753406524656,3.169652009010315,3.105498070716858,3.2560568618774415
40650,2.7933911323547362,3.2942195320129395,3.108166527748108,3.069641466140747,3.1974724102020264
40700,2.8084078645706176,3.112837944030762,2.8997018194198607,3.2324148321151736,3.4742692518234253
40750,2.835812659263611,3.021340932846069,2.875517797470093,3.1140538549423216,3.370163516998291
40800,2.8206028032302854,3.0351463603973388,2.865173888206482,3.1302622175216674,3.2577818727493284
40850,2.911330852508545,3.011383533477783,3.0301484298706054,3.0419394540786744,3.1281082344055178
40900,2.999999747276306,3.085863151550293,3.17906231880188,3.0167431163787843,3.151978464126587
40950,3.11582540512085,3.1755018854141235,3.2779115533828733,2.9794103288650513,3.0546697854995726
41000,3.1491249227523803,3.216203269958496,3.1202618932724,3.025283942222595,3.2226605129241945
41050,2.9882800149917603,3.201471824645996,3.076934747695923,3.0841795778274537,2.8284586668014526
41100,3.037942895889282,3.235492157936096,2.9618582916259766,3.203026270866394,2.7928481912612915
41150,2.979394783973694,3.1005864191055297,3.0458737564086915,3.2085966300964355,2.795306000709534
41200,3.0141735076904297,2.958364977836609,3.263464388847351,3.0789484453201292,3.129000744819641
41250,3.015474534034729,2.891326947212219,3.407726359367371,3.044422674179077,3.1704247760772706
41300,2.8487587928771974,3.1586176538467408,3.1505891942977904,3.084053359031677,3.1841991758346557
41350,2.7636141967773438,3.013169674873352,3.0887611865997315,3.0739774894714356,3.1004676246643066
41400,2.9031029748916626,3.0158912897109986,3.092983407974243,3.017794942855835,3.013690094947815
41450,2.9051353120803833,3.104957995414734,3.045463995933533,3.1797821855545045,2.9943657302856446
41500,3.0995051956176756,3.04742787361145,3.110780339241028,3.0631291246414185,3.176389985084534
41550,3.1216223430633545,3.0974952173233032,3.0331844520568847,2.949829306602478,3.2205719470977785
41600,3.049779233932495,2.9066790199279784,3.034157280921936,3.1826880168914795,3.0728145265579223
41650,2.9752913188934325,3.0902788925170896,3.144833197593689,3.0603636646270753,3.4406611156463622
41700,3.1470643711090087,3.09408401966095,3.1341158533096314,2.953711347579956,3.2419401359558107
41750,3.1418074655532835,3.270210528373718,3.1189764833450315,2.9673372507095337,3.038984441757202
41800,2.8942579793930054,3.4551670789718627,3.0805092096328734,2.937144985198975,2.943193583488464
41850,2.9453090381622316,3.4898052501678465,3.153986120223999,3.0504038333892822,3.1392606830596925
41900,3.0199480199813844,3.359231181144714,3.248101763725281,3.1672363233566285,3.4396758031845094
41950,2.945083107948303,3.084530568122864,2.9415492010116577,3.233060803413391,3.289033374786377
42000,2.9239957332611084,3.100413737297058,2.955771985054016,2.99464467048645,3.1110386800765992
42050,2.9066447496414183,3.058520154953003,2.8165762519836424,3.097977738380432,3.227412428855896
42100,3.0861960649490356,2.9270277404785157,2.9152813959121704,2.907328419685364,3.0166881132125853
42150,3.1969360589981077,2.9230185604095458,3.05715621471405,3.227803349494934,3.047404112815857
42200,3.2064011907577514,2.906467442512512,2.9661434745788573,3.1823916149139406,3.140624828338623
42250,3.2333831882476805,2.8605152940750123,2.875607714653015,3.001124439239502,3.216820249557495
42300,3.015321798324585,2.9773571157455443,2.8925363492965697,3.141323366165161,3.234021210670471
42350,2.918580355644226,3.1163231134414673,2.9257309675216674,3.1020590925216673,3.2081367111206056
42400,2.841877899169922,2.9368640279769895,2.85466600894928,3.2984055852890015,3.2766007232666015
42450,2.988753762245178,3.1792040061950684,2.936577768325806,3.226792097091675,3.103482050895691
42500,2.8998201656341553,3.1309803533554077,2.8326149082183836,2.872924656867981,3.0176646947860717
42550,2.8849235486984255,3.3905656909942627,3.0113094520568846,3.0219197988510134,3.0680333042144774
42600,2.7479198360443116,3.2359141874313355,2.9725193309783937,3.1366858100891113,2.9937035036087036
42650,3.0535218000411986,3.1157459831237793,2.9814893436431884,3.006547574996948,3.0920149278640747
42700,3.0031351757049563,2.9573596715927124,2.9183144617080687,3.0127105474472047,3.2544385480880735
42750,3.040471968650818,2.84923388004303,2.900326900482178,3.090369553565979,3.084651918411255
42800,2.997288384437561,2.765803561210632,2.8830714321136472,3.0201008415222166,2.9976524543762206
42850,3.1157516860961914,3.039672350883484,2.8669501066207888,3.194058885574341,2.954101505279541
42900,3.0012267446517944,3.1982083082199098,2.927699718475342,3.232460436820984,3.0112191820144654
42950,3.1431749439239502,3.01763454914093,2.992190327644348,3.382097449302673,3.0474670934677124
43000,3.093660383224487,3.0458634757995604,3.1951379489898684,3.186273913383484,3.2188403701782224
43050,3.0475276851654054,3.0384801959991456,2.9558939695358277,3.265094108581543,3.2171053171157835
43100,3.09594181060791,2.8970113515853884,2.8616248893737795,3.4033018207550048,3.232512369155884
43150,3.2242415523529053,3.0746898221969605,2.886529507637024,3.523317828178406,3.161424717903137
43200,3.401440420150757,3.208456959724426,2.851881642341614,3.2603854179382323,3.043897385597229
43250,3.3990354251861574,3.1584412384033205,2.9565949392318727,3.269821581840515,3.177040362358093
43300,3.1801748418807985,3.0603677558898927,3.0651380968093873,3.204741258621216,3.0959105348587035
43350,3.262378396987915,2.8883952283859253,2.988873906135559,3.1923949337005615,3.0613622522354125
43400,3.1344232988357543,3.1020940351486206,2.9076093006134034,3.073533601760864,3.1276326322555543
43450,3.0366246700286865,2.8561338663101195,2.877593746185303,2.9532216787338257,3.299772596359253
43500,2.971739511489868,2.889488115310669,2.7742455577850342,2.8885571908950807,3.1110528659820558
43550,2.9354550981521608,2.80625207901001,2.7787424612045286,2.718082404136658,3.1870658588409424
43600,2.9166730737686155,2.868924827575684,2.9812004804611205,2.7756524991989138,2.930113921165466
43650,3.06910315990448,2.8682361316680907,3.167304935455322,2.852775993347168,3.0630330085754394
43700,3.0186767959594727,2.8376862621307373,3.139091467857361,3.047145462036133,3.147872009277344
43750,3.0029377603530882,2.9843347597122194,2.950619478225708,3.0525819063186646,3.084294991493225
43800,3.1529482650756835,2.8877370595932006,2.84382568359375,2.94322651386261,3.046526713371277
43850,3.2095343494415283,2.864740767478943,3.0159699010848997,2.9136681890487672,2.9525414371490477
43900,2.9727450513839724,3.0218183612823486,3.009892954826355,2.953029742240906,2.8384409856796267
43950,2.7768182373046875,2.7314567089080812,3.040111947059631,2.8090617084503173,3.0687604665756227
44000,2.832095732688904,2.9260741758346556,3.1302253437042236,2.747758512496948,3.051241984367371
44050,2.757269868850708,2.898253765106201,3.0860310697555544,2.8843830156326296,3.1093832874298095
44100,2.9491253232955934,2.729498629570007,3.056996030807495,3.01313127040863,3.057194209098816
44150,3.0997500896453856,2.88715696811676,3.097619905471802,2.831546950340271,3.144959416389465
44200,3.218008141517639,2.913418536186218,3.070162525177002,2.8661965703964234,3.0713329029083254
44250,3.1295088815689085,2.9552352094650267,3.2021708917617797,2.9864531993865966,3.163785767555237
44300,3.1327156686782835,2.8492234754562378,3.158989043235779,2.780939025878906,3.216853370666504
44350,2.8992660570144655,3.0202267932891846,3.2295179319381715,2.939046425819397,3.293816499710083
44400,2.80449095249176,2.9960357666015627,3.2197080135345457,3.126319937705994,3.5395007228851316
44450,2.8252993297576903,3.2398528718948363,3.168263545036316,3.122718596458435,3.3365558052062987
44500,2.8805992889404295,3.063160138130188,3.168904228210449,3.049944267272949,3.5288621377944946
44550,2.9431657648086547,3.194184455871582,2.907982420921326,3.171266975402832,3.449099054336548
44600,3.1041474390029906,2.909482436180115,3.0260602855682373,3.2935686779022215,3.220162215232849
44650,2.9091110372543336,2.8603045988082885,2.9574307727813722,3.248170928955078,3.4039811658859254
44700,3.132686014175415,2.9935416412353515,3.0104671716690063,3.155626668930054,3.3088498544692992
44750,3.0818852233886718,3.034750232696533,2.8252659749984743,3.173319487571716,3.223267841339111
44800,3.1094621229171753,2.9983415269851683,2.732784218788147,3.221633563041687,3.130695457458496
44850,2.9809898710250855,3.087723159790039,2.6206561088562013,3.1908681344985963,3.234739623069763
44900,2.9341747045516966,3.2178206205368043,2.841196908950806,3.293979296684265,3.3125337839126585
44950,2.9285592365264894,3.0396990633010863,2.9234567785263064,3.1992598247528075,3.212385516166687
45000,2.833694157600403,3.0757862901687623,2.9332005882263186,3.374728841781616,3.153575592041016
45050,2.960872993469238,3.1167131757736204,2.9307126331329347,3.371700072288513,3.1965580701828005
45100,3.0769571542739866,3.2256481075286865,2.8867440032958984,3.092597064971924,3.2680140209197996
45150,3.1342330837249754,3.3032818841934204,2.863841862678528,3.1818798780441284,3.173136763572693
45200,3.0763349199295043,3.311848292350769,2.815891489982605,3.1926712369918824,3.026100072860718
45250,3.0418648958206176,3.206549892425537,2.8669014501571657,3.132105107307434,3.18352264881134
45300,3.0627724361419677,3.0459969902038573,2.8913017749786376,3.216951746940613,3.2649250555038454
45350,3.064876685142517,3.156304426193237,2.973987617492676,3.093310284614563,3.134788393974304
45400,2.995797529220581,3.143700108528137,2.897445945739746,3.1470224475860595,3.1132520914077757
45450,2.9658305072784423,2.9887724828720095,2.7943342542648315,3.093960509300232,3.3078824996948244
45500,2.908534207344055,2.814525532722473,2.63979642868042,3.13959689617157,3.2307191705703735
45550,3.076669874191284,2.897933311462402,2.8303297424316405,3.0062914419174196,3.096677346229553
45600,3.1670268392562866,2.9261434841156007,2.913392353057861,3.0766792917251586,3.1623307609558107
45650,3.0490866708755493,3.06345073223114,2.961300005912781,3.1219629859924316,3.268186321258545
45700,3.0289778518676758,3.0175942087173464,2.889397077560425,3.2238331270217895,3.2846273708343507
45750,2.9116494464874267,3.003300094604492,3.1297203874588013,3.144083299636841,3.2570535802841185
45800,3.01983989238739,3.0195075702667236,2.991462187767029,3.198792872428894,3.3749525260925295
45850,2.8941511344909667,3.16735502243042,2.820925965309143,3.1552860927581787,3.331952242851257
45900,3.023965697288513,3.014517664909363,2.9457770872116087,3.1449313974380493,3.089380531311035
45950,2.844768400192261,3.0653000497817993,2.950830340385437,3.061286292076111,3.1831830978393554
46000,2.782219090461731,3.255419135093689,2.69323091506958,2.942363934516907,3.087115263938904
46050,2.9045831966400146,3.2999722814559935,2.919247646331787,3.01153302192688,3.0830635166168214
46100,2.7740649223327636,3.2390578031539916,3.0893125247955324,3.012853465080261,3.1673422622680665
46150,2.7656511783599855,3.272405729293823,2.8679738426208496,3.1982174348831176,3.3016907930374146
46200,2.9472102117538452,3.476071162223816,2.8599726247787474,3.0648640823364257,3.278589954376221
46250,2.8507114171981813,3.4135737895965574,2.7125574588775634,3.199249815940857,3.3636594152450563
46300,2.9565260124206545,3.5129591751098634,2.7408529043197634,2.9391101598739624,3.057219352722168
46350,2.929558973312378,3.2640673780441283,2.9021186017990113,3.049045786857605,2.946313304901123
46400,2.8376325511932374,3.2822194290161133,2.9975994396209718,3.135497627258301,2.980073504447937
46450,2.7970696878433228,3.1906278705596924,2.9596224069595336,3.1741120195388794,2.9753851318359374
46500,3.046635069847107,3.058226852416992,2.967191300392151,2.9180940866470335,3.0402186727523803
46550,2.8197438669204713,3.0491978979110717,3.020629758834839,2.969614853858948,3.091608095169067
46600,2.8010298013687134,3.0531690740585327,2.9167430353164674,2.9349513101577758,2.969979476928711
46650,2.867746934890747,3.1742818212509154,2.8632419776916502,2.918651704788208,2.9550545835494995
46700,2.708446464538574,3.097008910179138,2.865933308601379,2.8258964252471923,2.9323753118515015
46750,2.7831398582458498,2.9228470373153685,2.767932066917419,2.8911243152618407,2.8769012928009032
46800,3.057392840385437,2.9308702421188353,2.8291847991943357,2.933595118522644,2.9958921527862548
46850,3.092211809158325,2.7917829084396364,2.9326067781448364,2.836870698928833,2.993190746307373
46900,3.0143127965927126,3.0089158725738527,2.9382727575302123,2.9377916145324705,2.8907348489761353
46950,3.146845021247864,2.971276698112488,2.801929292678833,3.0086671781539915,2.7667852735519407
47000,3.2776193761825563,2.8016160917282105,2.9855770111083983,3.0163929748535154,2.7584598159790037
47050,3.1254740858078005,2.9836061429977416,3.1183671712875367,3.06647385597229,2.8542420864105225
47100,3.087259087562561,3.041329469680786,3.073184857368469,2.8530463552474976,3.039896683692932
47150,2.952308387756348,2.90892303943634,3.1238976097106934,2.671383008956909,2.91449921131134
47200,3.005298204421997,3.1804263162612916,2.9823875999450684,2.7677061939239502,3.0087553548812864
47250,3.0894672966003416,3.182299118041992,2.9483879089355467,2.746906781196594,2.864593963623047
47300,2.982921199798584,3.0592214822769166,2.9341365766525267,2.8706937503814696,2.8847789001464843
47350,3.143846340179443,3.0511224365234373,3.0720126581192018,2.8656372833251953,2.8653781604766846
47400,3.198294072151184,2.925032935142517,3.1652502632141113,2.9604971981048585,2.935615954399109
47450,3.091785125732422,2.861960802078247,3.10881254196167,3.1066466999053954,2.9138657331466673
47500,3.0696655559539794,2.9638731193542482,2.9679661226272582,3.1326943540573122,3.090011157989502
47550,2.9663136625289916,3.0605132722854616,2.884139184951782,3.1947117233276368,3.1593073797225952
47600,2.799320631027222,3.068491568565369,2.867848072052002,3.0238728427886965,3.202225408554077
47650,3.2234835958480836,2.9377441453933715,2.7432184076309203,3.2719463443756105,3.141299228668213
47700,3.212796187400818,2.925242609977722,2.9386423206329346,3.1733803176879882,2.9885168981552126
47750,3.100347466468811,3.0715001964569093,2.9116339826583864,3.2771778392791746,2.9978858757019045
47800,2.964013738632202,3.042841339111328,2.972747688293457,3.3552460145950316,3.2415315914154053
47850,2.987225317955017,3.160042476654053,2.9240541315078734,3.2295650100708007,3.1363911533355715
47900,3.041220197677612,3.2131589126586912,2.9512592792510985,3.287720646858215,3.0972982835769653
47950,2.9417415618896485,3.016608257293701,3.1259050369262695,3.2616108751296995,3.2835097694396973
48000,3.016200747489929,2.930354905128479,3.1549190187454226,3.2081407594680784,3.245553002357483
48050,3.0725501108169557,2.958932247161865,3.357652869224548,3.1951520347595217,3.1418084716796875
48100,3.056032633781433,2.976697492599487,3.1901903200149535,3.030604877471924,2.8449891805648804
48150,3.201028895378113,2.917525501251221,2.9724420166015624,3.124042944908142,2.933082408905029
48200,3.065386233329773,3.008231687545776,3.0292244958877563,3.1666806745529175,3.309053087234497
48250,2.8788601684570314,2.9997565507888795,2.840422396659851,3.1435932159423827,3.25233106136322
48300,2.8714525079727173,2.806973834037781,2.8069363021850586,3.023639369010925,3.1920555019378662
48350,3.220487661361694,3.0205686950683592,3.131784429550171,3.1339701318740847,3.168027567863464
48400,3.1659778499603273,2.9008586597442627,2.8377054595947264,3.115775980949402,3.185772571563721
48450,2.9200354766845704,2.7212297821044924,2.6732297372817992,3.095342001914978,3.1766376066207886
48500,2.884136447906494,2.7910221099853514,2.8394810724258424,3.0867182350158693,3.340852127075195
48550,2.7621155309677126,2.9961374616622924,2.95718460559845,3.248362283706665,3.3547111988067626
48600,2.919282283782959,3.0345015048980715,3.1755559825897217,3.0189927434921264,3.0937821102142333
48650,3.0631370878219606,3.182700743675232,3.244064197540283,3.1132165813446044,2.9739778900146483
48700,3.0897693061828613,3.15251739025116,3.0561636972427366,3.043281135559082,2.9642591094970703
48750,2.9493104457855224,3.2556831789016725,3.1234391736984253,3.2074926614761354,3.1501062870025636
48800,3.01405707359314,3.405879421234131,3.0119247484207152,3.136915159225464,3.152272591590881
48850,3.060117144584656,3.6975275754928587,2.915743317604065,3.1034750890731813,3.1326544094085693
48900,3.1886357164382932,3.427861952781677,2.916757788658142,2.9080796384811403,3.1930786323547364
48950,3.213191466331482,3.382317509651184,2.969396324157715,2.9969546604156494,3.1847125673294068
49000,2.879811863899231,3.339633436203003,3.04727774143219,3.1349805307388308,3.1708329629898073
49050,3.0740963220596313,3.266385402679443,3.0544568061828614,3.1543808364868164,2.8987662744522096
49100,2.742783637046814,3.3340341234207154,3.0917267751693727,3.0614643478393555,2.892591814994812
49150,2.9978555250167847,3.054467587471008,3.0732771444320677,3.0156500482559205,3.036847949028015
49200,2.918888363838196,3.0220464754104612,3.0504856538772582,3.010603461265564,3.0146297359466554
49250,2.879836688041687,3.2210951900482176,3.210406279563904,3.0686407136917113,2.8602284479141233
49300,2.982000455856323,3.0411832761764526,2.9229980230331423,2.977632579803467,2.80642484664917
49350,2.857447609901428,2.8916037464141846,2.8563021659851073,2.935693397521973,2.959969892501831
49400,2.913080587387085,2.92419243812561,2.8407868146896362,3.0866672468185423,2.958387794494629
49450,2.897676873207092,2.9703419542312623,2.7814608907699583,2.726911087036133,2.807966933250427
49500,2.809035048484802,2.8733172607421875,2.69019314289093,2.8109411096572874,2.918234839439392
49550,2.749790081977844,3.105250277519226,2.7336564922332762,2.850186562538147,3.3541057682037354
49600,2.9342563056945803,3.138091106414795,2.79908079624176,2.686059288978577,3.2434073209762575
49650,2.87151198387146,3.0666444969177244,2.9024254941940306,2.943500714302063,3.183850955963135
49700,2.836304450035095,2.9258164405822753,3.0909115409851076,3.0587656021118166,3.220012736320496
49750,3.0164442014694215,2.9013012552261355,2.9645424556732176,2.9357832527160643,3.242476797103882
49800,3.047480220794678,2.9392848014831543,2.9636268711090086,2.782866988182068,2.9946150588989258
49850,2.807063422203064,2.943981399536133,3.0162300443649293,2.88482798576355,2.8779093503952025
49900,2.8063398790359497,3.259679436683655,2.9689926385879515,3.066247344017029,2.903997735977173
49950,2.984833879470825,3.2131850957870483,3.032437872886658,3.2204986667633055,3.0200593996047975
50000,2.7733012437820435,3.1143554782867433,2.9216772747039794,3.1855417394638064,3.0539245080947874
50050,2.773691563606262,2.9875457000732424,2.8360704660415648,3.032387924194336,3.2840745973587038
50100,2.754474568367004,2.911636958122253,2.8847625160217287,3.1873235940933227,3.2514172840118407
50150,2.8048460340499877,2.929663200378418,2.8733386611938476,3.2332715940475465,3.2057844591140747
50200,2.9417195224761965,3.0061182737350465,2.8084801912307737,3.27713951587677,3.005197787284851
50250,2.8670041942596436,3.1736179304122927,2.8845004987716676,3.302959713935852,3.1415407276153564
50300,2.984108357429504,3.251238522529602,3.0889436483383177,3.173740792274475,3.145863165855408
50350,3.116428003311157,3.1663413000106813,3.094835391044617,3.1104821586608886,3.206613688468933
50400,3.044408121109009,3.165934457778931,3.2025308179855347,3.23138201713562,3.183890156745911
50450,3.1082834100723264,2.959409055709839,3.358738031387329,3.3813587045669555,3.247961583137512
50500,3.1831454944610598,2.9626253986358644,3.252508420944214,3.494038252830505,3.2157928419113158
50550,3.0039435338974,3.0811050033569334,3.0104001426696776,3.403928098678589,3.276628909111023
50600,3.04849365234375,3.0261618089675903,2.989500379562378,3.0503884029388426,3.3383726978302004
50650,3.4063635158538816,3.05524893283844,2.9938540124893187,2.9775139331817626,3.2412574529647826
50700,3.3889608573913574,3.0316499423980714,2.6366016817092897,3.4600916576385496,3.0902981615066527
50750,3.372110433578491,3.3374134492874146,2.7983513116836547,3.2102582025527955,2.976653356552124
50800,3.205392212867737,3.3281953287124635,2.703398838043213,2.9639069175720216,2.9769929885864257
50850,3.197352857589722,3.2636070966720583,2.6435705471038817,2.9130510663986207,3.294544343948364
50900,3.1730093145370484,3.157224345207214,2.926864514350891,2.9059733629226683,3.1465730810165407
50950,2.99904137134552,3.0192178535461425,3.038002972602844,2.920533323287964,3.0491713428497316
51000,3.0378946924209593,3.2294969272613527,2.8607521152496336,3.1359304666519163,3.1640129613876344
51050,3.0045747137069703,3.3220732498168943,2.6536155223846434,3.249655318260193,3.174702591896057
51100,2.9618998670578005,3.2465629100799562,2.764558219909668,3.156056728363037,3.217728686332703
51150,2.894957103729248,3.388914022445679,2.9656662940979004,3.1995275735855104,3.155968413352966
51200,2.744624738693237,3.241777262687683,2.9960102891921996,3.3069070100784304,3.1749179649353025
51250,2.8118773126602172,3.130978560447693,3.105059471130371,2.9194362497329713,2.9278934955596925
51300,3.0343947553634645,3.2001942014694214,3.1348737382888796,3.0100445413589476,3.106910157203674
51350,2.8807974576950075,3.118829689025879,3.19450270652771,3.1141459703445435,3.2186737155914305
51400,2.7622625160217287,3.122210292816162,3.104717502593994,3.1531138038635254,3.0938991355895995
51450,2.864321312904358,3.130612306594849,2.9901497554779053,3.0851919984817506,3.164263572692871
51500,2.9878297662734985,3.004876427650452,2.842065591812134,2.9319557094573976,3.073906626701355
51550,3.146210217475891,3.019497151374817,2.9229459953308106,2.9176193141937254,2.980520930290222
51600,2.928204026222229,2.982743616104126,2.9218271160125733,2.878127155303955,3.0833057308197023
51650,3.11522066116333,2.9553402280807495,2.7989649534225465,2.9964422082901,3.066459903717041
51700,3.248174772262573,2.8755258750915527,3.0921299839019776,3.30406937122345,2.8154687023162843
51750,3.1284602546691893,2.7846978092193604,3.1684712171554565,2.946765079498291,2.876642761230469
51800,3.208033046722412,3.0583543825149535,3.19810519695282,2.872248396873474,2.92256534576416
51850,3.251024646759033,2.889807801246643,3.166756706237793,2.9443195104599,2.9138847160339356
51900,3.2267985582351684,2.797075505256653,2.9301353216171266,2.851788992881775,2.9557275342941285
51950,3.024224224090576,2.942473945617676,3.0975499820709227,2.9667201137542722,2.7901097106933594
52000,3.0742982769012452,2.873189477920532,2.9817486572265626,3.110352940559387,2.953576560020447
52050,2.975975651741028,3.0615189695358276,3.109911870956421,3.1814303541183473,2.801175398826599
52100,3.006844735145569,3.049171085357666,3.1300277376174925,3.317787470817566,2.812489504814148
52150,3.0319777393341063,3.210237307548523,3.0401154136657715,3.2442453289031983,3.043686695098877
52200,3.008162569999695,3.0227044343948366,2.993404059410095,3.3118699169158936,2.9970895767211916
52250,2.982488946914673,3.292325530052185,2.9336220979690553,3.001639609336853,3.062248888015747
52300,3.0230664110183714,3.4053839445114136,3.0468339681625367,2.912718553543091,3.1683752298355103
52350,2.9101810884475707,3.2834100770950316,3.046546878814697,2.887361602783203,3.1258444356918336
52400,2.876102337837219,3.368228325843811,3.1267842483520507,2.851467261314392,3.0506775522232057
52450,2.936499948501587,3.2265818071365358,2.925473003387451,2.9421343851089476,3.122476963996887
52500,3.10663357257843,3.265609607696533,2.8824128341674804,3.112945213317871,3.1294439363479616
52550,3.121481409072876,3.105295391082764,2.816564302444458,2.809720001220703,2.942307848930359
52600,2.9271546506881716,2.962322306632996,2.9492873525619507,2.8326326179504395,2.9054514265060423
52650,2.8965299224853513,3.039235610961914,2.9599874353408815,2.941217451095581,2.9682247972488405
52700,2.8476750802993775,3.0355511283874512,3.131919279098511,3.024074354171753,2.887180795669556
52750,2.9951670169830322,3.1464596223831176,3.0907607078552246,3.166390357017517,2.795863938331604
52800,3.0708351707458497,3.2127001762390135,2.9953890800476075,3.082380805015564,3.177640838623047
52850,2.883187789916992,3.054832501411438,2.9867540168762208,3.011951971054077,2.8834252166748047
52900,2.9278936195373535,3.0987308120727537,2.953971405029297,3.0810561609268188,3.233686537742615
52950,3.0155112743377686,3.2625324296951295,2.9854042863845827,3.0343126392364503,3.2154488563537598
53000,3.0238588190078737,3.226443190574646,3.199524846076965,3.1376632690429687,3.146500415802002
53050,2.9184491729736326,2.9954409646987914,3.1638048934936522,3.0883404779434205,3.0053179550170896
53100,3.0300920963287354,2.8848921823501588,2.962029538154602,3.057632417678833,2.8910231447219847
53150,3.1757183599472047,2.872082724571228,2.839589433670044,3.262372193336487,3.1578028106689455
53200,3.2160798120498657,2.8629973697662354,2.932169990539551,3.3385455131530763,3.2756050491333006
53250,3.293339853286743,2.869240598678589,2.8711939954757693,3.273481388092041,3.108015341758728
53300,3.283658423423767,3.0001510429382323,2.8580759286880495,3.1600344514846803,3.2832440757751464
53350,3.3138587617874147,3.153921103477478,2.8307728290557863,3.24801694393158,3.3634527063369752
53400,3.1593658399581908,3.270288143157959,2.93285050868988,3.1960938024520873,3.2939697456359864
53450,2.8509892654418945,3.1909942197799683,3.1172371339797973,2.8843960523605348,3.384118905067444
53500,2.93862135887146,3.095306649208069,3.1259244155883787,3.152865571975708,3.318688611984253
53550,2.9314858293533326,3.271102867126465,3.148499150276184,3.1302789497375487,3.271631917953491
53600,3.2792992544174195,3.2233002901077272,3.0181471300125122,3.276667995452881,3.138579387664795
53650,3.2388611316680906,3.1739763689041136,2.963622660636902,3.2464362287521364,3.1204036378860476
53700,3.228477816581726,2.9320699977874756,2.95125599861145,3.1192104864120482,2.8663159608840942
53750,3.1104081583023073,3.060661039352417,2.9051063585281374,3.1764129304885866,2.8453112983703615
53800,3.0012307214736937,3.2496492528915404,2.827710957527161,3.1382391119003294,3.0715392017364502
53850,3.0320423316955565,3.1129108333587645,2.863404893875122,3.1193799018859862,3.1591793489456177
53900,3.217170515060425,2.9740752267837522,2.9695653533935547,3.1524864530563352,3.2165332794189454
53950,3.2451423692703245,2.9699408197402954,3.0905791568756102,3.054054169654846,3.114271903038025
54000,3.1980558681488036,3.195089774131775,3.05318000793457,3.00905743598938,2.8757509660720824
54050,3.317673907279968,3.179153280258179,2.99287437915802,2.792341504096985,3.015964608192444
54100,3.2063948631286623,3.2470340967178344,2.875637593269348,2.9484461879730226,3.1493763160705566
54150,2.9214560413360595,3.0262862920761107,2.9984961128234864,3.0965343427658083,3.19170401096344
54200,2.861108088493347,2.7980063343048096,2.9823586177825927,3.143431339263916,3.031146960258484
54250,3.0290762996673584,2.7692114305496216,2.936626558303833,3.3040025186538697,2.9081207656860353
54300,3.0274874067306516,2.7490298175811767,2.822733368873596,3.2515146589279174,2.9348980140686036
54350,3.08442578792572,2.63195424079895,2.78727041721344,3.0798723316192627,3.055724778175354
54400,2.9725026369094847,2.9632392835617067,2.97101224899292,3.227015104293823,3.2139305019378663
54450,2.8622313261032106,2.991298508644104,2.9921208953857423,3.226344566345215,3.076557216644287
54500,2.6258251094818115,3.076033868789673,3.1101430797576906,3.238815498352051,2.9986987829208376
54550,2.798571286201477,2.8647152519226076,3.165804262161255,3.1444661712646482,2.925310320854187
54600,2.8955825424194335,2.886133518218994,3.0685614490509034,3.321276240348816,3.0709677076339723
54650,2.942745704650879,3.0713645124435427,2.984938178062439,3.344856219291687,3.1033625745773317
54700,3.2320267152786255,2.9111915588378907,2.9880137634277344,3.4068338871002197,3.222917666435242
54750,3.1926033544540404,2.9143491792678833,2.9429727172851563,3.2484620141983034,3.010420961380005
54800,2.900082950592041,3.0768145751953124,3.0458448839187624,3.2254894971847534,3.16848219871521
54850,2.990181398391724,3.073644413948059,3.163841209411621,3.159643015861511,3.1826414918899535
54900,2.9475172901153566,2.889749298095703,3.0960114669799803,3.2422732448577882,3.3947883319854735
54950,2.735471124649048,3.074794249534607,3.055731348991394,3.0882620000839234,3.6105399465560915
55000,2.903236680030823,3.158822331428528,2.9741497468948364,3.0941310262680055,3.60440758228302
55050,2.9472338819503783,2.982175936698914,2.9670119857788086,3.1658782815933226,3.3938653373718264
55100,2.645965270996094,2.96072479724884,2.9213740921020506,3.1689070367813112,3.253683567047119
55150,2.8018600130081177,2.9843720245361327,2.751839590072632,3.223733596801758,3.142077717781067
55200,2.733364953994751,2.690970573425293,2.9229669427871703,3.209876217842102,2.9779600524902343
55250,2.894992356300354,2.955392370223999,2.975745620727539,3.0869921875,3.2300116872787474
55300,2.9607629203796386,3.051279945373535,2.8849156045913698,3.1022277021408082,3.0653117179870604
55350,3.0232310342788695,3.0561247158050535,2.995016565322876,3.2097764444351196,2.9601443815231323
55400,2.887883405685425,3.0254543113708494,3.155028772354126,3.27448139667511,3.175997085571289
55450,3.041053729057312,3.08677001953125,3.1728128576278687,3.3213994026184084,3.1938399600982668
55500,2.885738935470581,3.0999044942855836,3.2571143341064452,3.411441206932068,3.089642424583435
55550,2.756249451637268,2.930074219703674,3.057743802070618,3.301147503852844,2.961334161758423
55600,2.9114468336105346,2.719308948516846,3.0456950521469115,3.300272603034973,2.9071753358840944
55650,2.9161678743362427,3.2076827812194826,3.0005066633224486,3.268160762786865,2.9969331884384154
55700,2.772625436782837,3.095496015548706,2.993220567703247,3.10569375038147,3.034654245376587
55750,2.8471535062789917,2.8903202629089355,2.9942884731292723,2.981699461936951,3.2796152114868162
55800,3.0030591440200807,2.988099660873413,3.0509779930114744,3.0026691436767576,3.3073107194900513
55850,2.8952105474472045,3.237688217163086,3.041552381515503,3.0151164627075193,3.228982157707214
55900,2.8142149448394775,3.2470001125335695,3.015612497329712,2.9700922107696535,3.17995530128479
55950,2.8981912660598756,3.382010426521301,2.8518450021743775,3.000818862915039,3.2296953582763672
56000,3.0725696897506714,3.4475574779510496,2.67111093044281,3.1233889436721802,3.3513609647750853
56050,3.0077812910079955,3.271177525520325,2.7203873443603515,3.0610236644744875,3.3233532667160035
56100,3.1603702449798585,3.2194034814834596,2.68179735660553,3.148998513221741,3.4351369524002076
56150,3.011098265647888,3.361245198249817,2.6573715829849243,3.2100321006774903,3.4058297204971315
56200,3.0971384239196778,3.304523539543152,2.754904465675354,3.195282611846924,3.2183889675140382
56250,3.207589168548584,3.1555392789840697,2.747496476173401,3.301124429702759,3.219319519996643
56300,3.064164834022522,3.156875376701355,2.8281052494049073,3.3119316482543946,3.058920922279358
56350,3.1138655614852904,3.1032821846008303,2.8855712938308717,3.3447542142868043,2.9520803356170653
56400,3.1363314247131346,2.9939900064468383,3.0738580989837647,3.011328725814819,3.0120775747299193
56450,3.1145033502578734,3.0206980466842652,3.317093939781189,3.043822159767151,3.096982355117798
56500,3.1053379869461057,3.054382472038269,3.1526520824432374,3.006409192085266,3.163048415184021
56550,2.850600004196167,3.144147820472717,3.0463229179382325,3.0972165632247926,3.062356367111206
56600,2.907284812927246,3.292716236114502,2.953167271614075,3.083258657455444,3.0558263874053955
56650,2.853851613998413,3.2865940856933595,3.0700683116912844,2.9140659046173094,3.2718987894058227
56700,2.85500638961792,3.09544228553772,3.125518589019775,2.7911358880996704,3.3937336683273314
56750,2.8749414396286013,3.355769004821777,3.049017219543457,2.8537090587615968,3.3517165756225586
56800,2.941276440620422,3.22980833530426,2.956173849105835,2.8228304100036623,3.2902788639068605
56850,2.9777067136764526,3.097088394165039,3.1468027448654174,2.95333770275116,3.1790018033981324
56900,2.787605366706848,3.0979660034179686,3.1209838438034057,2.8712312459945677,3.2038063764572144
56950,2.9465009641647337,3.162301936149597,2.8653132104873658,2.966182074546814,3.2738365840911867
57000,2.98182098865509,3.319113974571228,2.79038996219635,3.1964648818969725,3.354090175628662
57050,2.9596132183074952,3.050848159790039,2.945897674560547,3.131145129203796,3.3143314123153687
57100,3.005664792060852,3.2382480621337892,2.981867985725403,3.0854195308685304,3.299577522277832
57150,2.918153681755066,3.1955667829513548,2.931116681098938,3.3655088424682615,3.239504361152649
57200,3.010881814956665,3.181124863624573,2.943403387069702,3.2993037033081056,3.136161127090454
57250,2.9822451305389404,3.414461889266968,2.914669327735901,3.0575668811798096,3.291752314567566
57300,3.020748314857483,3.1714425230026246,3.071390919685364,3.1702453899383545,3.0513298320770263
57350,2.9658510065078736,3.026120910644531,3.141118116378784,3.283891439437866,2.95887978553772
57400,2.9840290212631224,2.9394046592712404,3.177385678291321,3.4501487827301025,2.9547438192367554
57450,3.0525451040267946,3.088317184448242,3.066562213897705,3.5695864486694338,2.8872011613845827
57500,3.1308338975906373,3.1402963972091675,3.0088416576385497,3.3348461389541626,3.0199348306655884
57550,3.0064936208724977,3.0620636320114136,2.9509201574325563,3.315349383354187,3.039854588508606
57600,2.6849309730529787,3.0858941793441774,3.2537348222732545,3.3791570520401,3.1689400243759156
57650,2.8537057971954347,3.031433186531067,3.1665602207183836,3.0892397594451904,3.189904460906982
57700,2.9542423057556153,3.1845989179611207,3.003764967918396,3.332920780181885,3.0212909173965454
57750,2.8077044916152953,3.301278820037842,3.235122685432434,3.2823638677597047,3.001606893539429
57800,2.6792512941360473,3.214808712005615,3.284290118217468,2.8561654567718504,3.1437392616271973
57850,2.8107433891296387,3.1603517866134645,3.0993447208404543,2.7269174432754517,3.105469880104065
57900,2.8176294469833376,3.0818316030502317,3.1574092054367067,3.069951796531677,3.0972766780853274
57950,2.8866380405426026,3.085660467147827,2.924121699333191,3.136790475845337,3.0782646703720093
58000,2.9122421646118166,2.982304334640503,2.9334172916412355,2.896164631843567,3.0892558193206785
58050,3.0819414854049683,2.84228196144104,2.7661990213394163,2.9237625932693483,3.1247975730896
58100,2.9784235906600953,2.955937581062317,2.8860116004943848,2.985426845550537,3.221126103401184
58150,3.1765042638778684,2.799530758857727,2.9510425662994386,2.9686743927001955,3.145366988182068
58200,3.366545920372009,2.991503930091858,3.0322148036956786,2.9247351551055907,3.0624172925949096
58250,3.4172384452819826,3.1048805046081545,2.8874247074127197,2.8606035232543947,2.9834494733810426
58300,3.41213858127594,3.087743110656738,2.854547967910767,2.881788425445557,2.880467944145203
58350,3.206173686981201,3.24120463848114,2.9390121126174926,2.8837986516952516,3.028406066894531
58400,3.2056619453430177,3.1497987270355225,2.560717535018921,2.9340518140792846,3.084074788093567
58450,2.9917192173004152,3.046135196685791,2.7022199773788453,2.9499456596374514,3.1101932191848753
58500,3.0531725788116457,3.260269570350647,2.6281347465515137,3.104785580635071,3.284915041923523
58550,3.245542678833008,3.2305172729492186,2.573541131019592,3.130661578178406,3.295917520523071
58600,3.221229200363159,3.1928142499923706,2.803914566040039,3.2984499549865722,3.323246569633484
58650,3.157070508003235,3.239762053489685,2.8920382118225096,3.2650432634353637,3.4720416116714476
58700,3.195155186653137,3.211269221305847,3.022779083251953,3.2957092046737673,3.4049692344665528
58750,3.1678583335876467,3.097618556022644,3.17977921962738,3.119202275276184,3.2091590642929075
58800,3.153827066421509,3.0637756061553953,2.84639458656311,3.2371111297607422,3.168230109214783
58850,3.1535552167892456,3.048790149688721,2.9000801467895507,3.360478234291077,3.344336681365967
58900,3.092578692436218,2.9900776147842407,2.9773521566390992,3.275438709259033,3.271681089401245
58950,2.7917588424682616,2.893282618522644,3.0312091445922853,3.2816420221328735,3.1550622177124024
59000,2.900750684738159,2.969599418640137,2.9856994009017943,3.244458165168762,3.177947897911072
59050,3.0398537492752076,3.0983699560165405,3.080744047164917,3.2044433164596557,3.2924314403533934
59100,3.130012149810791,3.20469388961792,3.115375113487244,3.2437235498428345,3.3523538398742674
59150,2.902573266029358,3.1657921743392943,2.926150460243225,3.278290877342224,3.265109157562256
59200,2.7489950275421142,3.244300756454468,2.906800317764282,3.0885473537445067,3.3103596782684326
59250,2.876698384284973,3.208551440238953,2.904284267425537,2.95276659488678,3.1431213426589966
59300,2.8157122850418093,3.145499167442322,2.8658488035202025,3.080222086906433,3.0807786273956297
59350,3.00581693649292,3.1152068758010865,2.936833086013794,3.0086710834503174,3.095029940605164
59400,2.796837568283081,3.0486071491241455,2.942603120803833,3.086874289512634,3.1373685121536257
59450,3.0396173286437986,2.9571237182617187,2.9424598598480225,3.170753893852234,2.8105385065078736
59500,3.0416403579711915,3.0421801662445067,2.9893558263778686,3.054804162979126,2.9171931982040404
59550,3.142654528617859,3.2000327920913696,3.0145567798614503,3.0502097177505494,2.9448938512802125
59600,3.074066219329834,3.054861888885498,2.973374967575073,3.2489968013763426,3.0504364156723023
59650,3.0984148597717285,2.989625196456909,2.7466065502166748,3.072892036437988,3.343301854133606
59700,3.071372752189636,3.041301293373108,2.7538070058822632,3.1712452173233032,3.217589273452759
59750,3.0723226165771482,3.2775217151641844,2.680236105918884,2.9607326221466064,2.9865427827835083
59800,3.1549180936813355,3.281526985168457,2.8056498908996583,2.84584189414978,2.9245864486694337
59850,3.1611820554733274,3.2760475492477417,2.9669901084899903,2.9731456518173216,2.978630361557007
59900,3.287175807952881,3.0146559429168702,2.977584147453308,2.927633261680603,2.812564573287964
59950,2.9775479364395143,2.995880084037781,3.1071567296981812,3.139284906387329,2.939224028587341
60000,2.6223325061798097,2.913828272819519,2.948643822669983,3.1540974521636964,3.212903938293457
60050,2.8181971406936643,2.9946910429000853,2.884478459358215,3.319958815574646,3.219918303489685
60100,2.9154273414611818,3.107807550430298,2.9197124576568605,3.1666828632354735,3.0615890789031983
60150,2.7770565271377565,3.0740013694763184,2.860942826271057,3.1984142065048218,2.898882384300232
60200,2.785600781440735,3.084806957244873,2.8618986415863037,3.118276686668396,2.8928560256958007
60250,2.878027024269104,2.968246827125549,2.782552194595337,3.2470098543167114,2.9466606760025025
60300,2.9123759126663207,2.866943430900574,2.8622795867919923,3.1963432455062866,3.132683024406433
60350,2.651987295150757,3.049972777366638,2.8714743089675903,3.013315062522888,2.8784886503219607
60400,2.7432640266418455,3.0665819120407103,2.8688791942596437,2.85268630027771,2.985165023803711
60450,2.7205053853988646,3.097129430770874,3.141131782531738,3.1905428743362427,3.231412525177002
60500,2.6463907241821287,2.955158576965332,3.0031135940551756,3.0036418056488037,3.180601325035095
60550,2.7867465448379516,2.7991898918151854,2.7430955839157103,3.0607576513290407,3.105710744857788
60600,3.079237380027771,2.785546522140503,2.9027760505676268,3.0273800039291383,3.153232774734497
60650,3.0874620342254637,3.1052144813537597,2.9460447072982787,3.0734041833877566,3.1909789848327637
60700,3.0145328044891357,3.0644577598571776,2.942967667579651,2.909796028137207,3.2285533237457273
60750,2.904823694229126,3.318701858520508,2.981967077255249,2.8973523998260498,3.1790640544891358
60800,2.9832809352874756,3.3324012613296508,2.797163362503052,3.0151225900650025,3.167982563972473
60850,2.9402770137786867,3.175373764038086,2.9145169162750246,3.1588561582565307,3.0275027990341186
60900,2.9656490230560304,3.0048457956314087,2.724561219215393,2.9089772605896,3.0845275259017946
60950,3.0247042036056517,2.9242544746398926,2.8012543678283692,2.8860060119628907,3.1397156524658203
61000,3.071997036933899,2.9196244430541993,2.8063967275619506,2.9075022411346434,3.113581223487854
61050,3.1751819753646853,3.1455109119415283,2.8172970390319825,2.879989700317383,3.313062801361084
61100,3.210505747795105,3.1528213024139404,2.823144483566284,2.9227536010742186,3.1411293745040894
61150,2.9360148334503173,2.9481974267959594,2.8881983041763304,2.8925025987625124,3.0649243211746215
61200,2.9067457866668702,3.0410203742980957,2.8475853490829466,3.0445901489257814,3.2509857416152954
61250,3.0558015298843384,3.0074200010299683,2.6384124660491945,2.9252325010299685,3.2555462980270384
61300,2.772084798812866,2.9169655799865724,2.835539779663086,2.9342549324035643,3.3273572969436644
61350,2.8051007556915284,2.882694697380066,3.014680099487305,2.9884487438201903,3.3401201725006104
61400,2.8671837615966798,3.059053506851196,2.9369907712936403,3.1251957750320436,3.2922827339172365
61450,2.8951515674591066,3.1410327625274657,2.910689978599548,2.9627359437942506,3.2437171840667727
61500,2.9414473152160645,3.194549250602722,2.995121412277222,3.2483144760131837,3.026760849952698
61550,2.9411776065826416,3.2643757390975954,2.8742882061004638,3.204319438934326,2.967565803527832
61600,3.0276977968215943,3.0103981399536135,2.721848702430725,3.328251390457153,3.115373821258545
61650,2.995020041465759,2.891077423095703,2.9481067132949828,3.383399705886841,3.283331890106201
61700,3.0697736167907714,2.9046723890304564,2.806346836090088,3.2796586418151854,3.4080108785629273
61750,3.0360114669799803,2.9631792879104615,2.795850462913513,3.2651814079284667,3.5050801420211792
61800,3.1798111486434935,3.0226251125335692,2.9252650594711302,3.3160096406936646,3.4008767366409303
61850,3.2480224800109863,3.1484743118286134,3.065920882225037,3.2049857902526857,3.3064194440841677
61900,3.0737905311584472,3.2682323837280274,2.7367215967178344,3.183695592880249,3.228302140235901
61950,2.9843802070617675,3.3169783306121827,2.8515402555465696,3.1393467140197755,3.4831526184082033
62000,2.9927629947662355,3.2235878133773803,2.808095235824585,3.039871768951416,3.2853971672058107
62050,2.8249543046951295,3.294949698448181,2.8183832502365114,2.9480436182022096,3.22266517162323
62100,3.0149072647094726,3.0377050495147704,2.7938457250595095,2.8188168573379517,3.1119688367843628
62150,2.9130039596557618,3.0724613571166994,2.8094626474380493,3.0137750482559205,3.0446865940093994
62200,2.9799874210357666,3.2703142309188844,2.758902220726013,3.055368866920471,3.038184475898743
62250,2.9913521337509157,3.3036620950698854,3.0843238401412965,2.9197215270996093,3.0538453102111816
62300,3.0559795236587526,3.1657254886627197,2.9050862979888916,2.9110011577606203,3.1884393310546875
62350,3.0718121242523195,3.2585227918624877,2.8891184902191163,2.988502707481384,3.273663935661316
62400,3.0346168899536132,3.1331908321380615,3.0255941104888917,3.053854570388794,3.1717745447158814
62450,3.086151580810547,3.0778630113601686,2.773983426094055,3.181591625213623,2.9852102899551394
62500,3.178451671600342,2.9007099151611326,2.6412072801589965,3.1472945690155028,2.9905353736877442
62550,3.1017434215545654,2.980299391746521,2.771607532501221,3.129885883331299,2.8107318687438965
62600,3.2847148609161376,3.109439721107483,2.6273523139953614,3.1873258638381956,2.8235496950149535
62650,3.2961836528778075,3.1370824480056765,2.9543683910369873,3.0409740304946897,2.7586766958236693
62700,3.2718015050888063,3.3261995267868043,3.1238677215576174,3.0720070028305053,2.9871972036361694
62750,3.002551836967468,3.215016369819641,2.942995777130127,2.904909734725952,2.9239875888824463
62800,3.108615531921387,3.151588296890259,2.9087879943847654,3.1023992776870726,2.8897592973709108
62850,2.9422804164886474,3.193889093399048,2.883267035484314,3.268449501991272,3.0615426206588747
62900,2.7258256387710573,3.1936339855194094,3.092856936454773,2.9982369709014893,2.940275502204895
62950,2.947778034210205,2.9880984354019167,3.1490316247940062,3.102380146980286,2.9754440641403197
63000,2.8093261241912844,2.8635937213897704,3.0303793239593504,3.093999772071838,2.9893283319473265
63050,2.9269636774063112,3.024263734817505,2.8466113233566284,3.155637516975403,3.045003514289856
63100,3.0028484869003296,2.9475766086578368,2.825470585823059,3.002784695625305,3.1018089342117308
63150,3.036756157875061,2.995471396446228,2.6488447093963625,2.9482066869735717,3.113296527862549
63200,3.010128626823425,3.1015440034866333,2.58467173576355,3.128934359550476,2.952735342979431
63250,2.781764841079712,3.1147305297851564,2.646438660621643,3.2781658506393434,2.9224125385284423
63300,2.769166922569275,2.9493589067459105,2.7701487350463867,3.412103271484375,3.129654564857483
63350,2.8689636039733886,2.8984756422042848,2.816678671836853,3.297916078567505,3.0691905355453493
63400,2.7069962358474733,3.0991539573669433,2.83171959400177,3.0198570346832274,2.872841486930847
63450,2.848066530227661,3.126967978477478,2.7368141412734985,2.959345512390137,3.015802526473999
63500,3.0370505714416502,2.9584104585647584,2.822319359779358,3.1636032915115355,3.1625036239624023
63550,3.154033980369568,2.810380148887634,2.8207350063323973,3.2641981983184816,3.295051865577698
63600,3.166577410697937,3.135125994682312,2.980949912071228,3.2776976156234743,3.233795652389526
63650,3.0468930768966676,2.888548617362976,2.9882763767242433,3.3863708639144896,2.993487491607666
63700,3.038977651596069,2.8013045978546143,3.0238799095153808,3.342639727592468,3.02131543636322
63750,3.015424189567566,2.7056196451187136,3.1208547019958495,3.358660135269165,2.9668283319473265
63800,3.0308950328826905,2.7002151823043823,3.151398792266846,3.340291113853455,3.169850354194641
63850,3.171676907539368,2.7374720048904417,3.173592138290405,3.243990683555603,3.211227312088013
63900,3.0400188541412354,2.648774027824402,3.156774754524231,3.343920202255249,3.2205754137039184
63950,3.122794299125671,2.6784264135360716,3.0536560010910034,3.39742564201355,3.3872689533233644
64000,3.1348782539367677,3.2015980768203733,3.160711097717285,3.46780415058136,3.3027235746383665
64050,3.078709354400635,3.31005877494812,2.895248680114746,3.285231032371521,3.2068015480041505
64100,3.207435631752014,2.98232138633728,2.8526559543609618,3.0647297430038454,3.112598485946655
64150,3.4317286348342897,3.083231749534607,3.042599630355835,2.8207445526123047,2.983437123298645
64200,3.2428344678878784,2.9872958660125732,2.985516042709351,3.0691920471191407,3.1566568756103517
64250,3.394485578536987,2.9560666608810426,2.89749773979187,3.032214756011963,3.2915351486206053
64300,3.502970266342163,3.093918490409851,2.866109585762024,3.086938052177429,3.3220212984085085
64350,3.373316707611084,3.0348172855377196,2.9343063688278197,2.66581524848938,3.2506760787963866
64400,3.1886858987808226,2.9466567277908324,3.070493793487549,2.916241555213928,3.227226457595825
64450,3.2666564846038817,3.099236259460449,2.956455292701721,3.13116126537323,3.132015643119812
64500,3.280274429321289,3.0793623733520508,2.954848976135254,3.0309715270996094,3.2119065856933595
64550,3.065949139595032,2.972874526977539,2.8096425628662107,3.067217926979065,3.141415901184082
64600,2.9695590019226072,2.9558873128890992,2.814935812950134,2.8979827785491943,3.0667190456390383
64650,3.166887712478638,3.158871417045593,2.956668481826782,2.90024582862854,3.2818077564239503
64700,2.9721501159667967,3.3449129962921145,2.9298445320129396,2.999274287223816,3.5293876123428345
64750,2.863053569793701,3.184232430458069,2.843744173049927,3.0075381278991697,3.460376558303833
64800,2.8358092975616453,3.1833858060836793,2.7505454921722414,3.0413434505462646,3.333155746459961
64850,2.902408766746521,3.2584536409378053,2.7711207103729247,3.0977799892425537,3.460422296524048
64900,2.9665040349960328,3.067412300109863,2.699908471107483,3.2665122365951538,3.3037865781784057
64950,3.019559154510498,3.1851014375686644,2.8441200351715086,3.152312798500061,3.48437753200531
65000,3.141797676086426,3.252385287284851,2.794989528656006,3.1695719861984255,3.3604812812805176
65050,3.216513614654541,3.1883393049240114,2.7403890228271486,3.1789164638519285,3.2294938278198244
65100,2.8418938159942626,3.094869542121887,2.6812134981155396,2.9740024757385255,3.312440805435181
65150,2.573144483566284,3.098491702079773,2.8408354139328003,2.985578260421753,3.0921411085128785
65200,2.6644049167633055,3.035984058380127,2.8676345586776733,2.932649922370911,2.915069303512573
65250,2.9000404500961303,2.9623339414596557,3.065133881568909,3.1390879154205322,3.0802404642105103
65300,3.016483392715454,2.841861915588379,3.0949347114562986,3.274951219558716,2.8891419553756714
65350,2.9795480155944825,2.9921503686904907,2.844309663772583,3.0506670665740967,2.995709147453308
65400,2.9916622829437256,2.9239162731170656,2.9164217948913573,3.297271227836609,3.22991135597229
65450,3.071330051422119,2.7840599250793456,2.856776123046875,3.174986996650696,3.3670985317230224
65500,3.0658853673934936,2.9031690788269042,2.8477817487716677,3.16899290561676,3.287212724685669
65550,3.198426814079285,3.0194955539703368,2.9268462800979616,3.3775128173828124,3.1359852886199953
65600,3.1838536977767946,3.1102717542648315,2.9776140737533567,3.4365996980667113,3.033781871795654
65650,3.1571031475067137,3.148318953514099,2.9248493099212647,3.3955423164367677,3.0246043014526367
65700,3.012142148017883,2.8784265899658203,2.909555616378784,3.2495881700515747,2.9942459869384765
65750,3.201097860336304,2.8662547874450683,2.821046595573425,3.254636678695679,2.803050422668457
65800,3.4141530418395996,2.945397934913635,2.8284854984283445,3.172428946495056,3.2502868366241455
65850,3.283039274215698,3.165480990409851,2.8354817247390747,3.022444877624512,3.3752688121795655
65900,3.244571738243103,3.0693149995803832,2.918600459098816,3.069251227378845,3.2097794342041017
65950,3.255681176185608,3.140954270362854,3.157454562187195,3.141076159477234,3.204427008628845
66000,3.243421502113342,3.0562397956848146,2.9779569816589357,3.2375558185577393,3.2526712083816527
66050,3.1653166675567626,3.0752773475646973,2.764270992279053,3.1422971200942995,3.046091146469116
66100,3.058763566017151,3.0514628314971923,2.7893598175048826,3.2278352308273317,3.04116099357605
66150,3.2083417892456056,3.1144964838027955,2.822214527130127,2.977849726676941,2.968784523010254
66200,3.2036826944351198,3.013343152999878,2.670037145614624,2.8365535879135133,2.958363676071167
66250,3.259942398071289,3.259351773262024,2.833347043991089,2.9332228612899782,3.1612285280227663
66300,3.1327501058578493,3.0298080825805664,2.8552772426605224,3.2365924167633056,3.1176425552368165
66350,3.1353562927246093,3.124787096977234,2.999538788795471,3.320121030807495,2.9910990381240845
66400,3.089121923446655,3.130963249206543,2.9127560377120973,3.092394094467163,3.0302774858474733
66450,3.0218458461761473,2.99692476272583,2.854401025772095,3.0458763647079468,3.174694929122925
66500,2.9530833339691163,2.9218209838867186,2.937349462509155,2.9765491390228274,2.942216339111328
66550,2.9941158628463747,3.016528854370117,2.915892524719238,3.0780805206298827,2.819413843154907
66600,2.994461193084717,3.140865669250488,3.1232311868667604,3.0847652769088745,2.997520866394043
66650,3.1441938257217408,3.114324674606323,3.0958236265182495,2.9314836835861207,2.716510591506958
66700,2.8405637979507445,3.177193994522095,3.086333360671997,3.2064250612258913,2.8104058265686036
66750,2.862236819267273,3.1596596813201905,2.931101098060608,3.263907403945923,3.049594621658325
66800,2.9142465114593508,2.9927391958236695,3.1081055498123167,3.2507532024383545,3.109841446876526
66850,2.9753461599349977,3.1147692441940307,3.112422184944153,3.0619303607940673,3.150806050300598
66900,2.9966313362121584,3.286830735206604,2.999766764640808,2.894714274406433,3.110562572479248
66950,3.213810558319092,3.179211459159851,2.9935190963745115,2.948567271232605,3.1423950958251954
67000,2.9631364297866822,3.0713557052612304,3.0276322412490844,2.8158906745910643,2.97796838760376
67050,2.9972191762924196,3.041330490112305,3.0254332542419435,2.745341501235962,3.015439233779907
67100,3.0629157972335816,2.9636097860336306,3.066521472930908,2.9408273458480836,2.99448881149292
67150,3.1522847414016724,2.949292950630188,3.2063649702072143,3.224846534729004,2.9499518299102783
67200,3.1615580129623413,3.035331015586853,3.100474963188171,3.2689709520339965,3.0806989908218383
67250,2.763093590736389,2.8718070363998414,2.9518316745758058,3.372868528366089,3.1702458333969115
67300,2.902028441429138,2.851380777359009,2.9091101121902465,3.33275221824646,2.942141880989075
67350,2.8175106334686277,2.976801342964172,2.999949975013733,3.088938479423523,2.8401032972335813
67400,3.0265748357772826,2.97611008644104,3.0727678823471067,3.0121043968200683,3.0484047412872313
67450,3.2149427461624147,2.9945255756378173,3.235655746459961,3.2008554315567017,3.114942045211792
67500,2.951203851699829,3.1709831619262694,3.2605046033859253,3.1590220802708675,3.251895022392273
67550,3.002361898422241,3.2554648733139038,3.027746248245239,,
67600,3.0891268491744994,3.146403679847717,3.0484418773651125,,
67650,3.1718951845169068,3.3298381853103636,3.0133563756942747,,
67700,3.1952797317504884,3.2646771049499512,3.1754894351959226,,
67750,3.2752962207794187,3.184524803161621,3.132759666442871,,
67800,3.2652097845077517,3.2482611560821533,3.299390420913696,,
67850,3.128973603248596,3.2462247085571287,3.202331566810608,,
67900,2.9933949279785157,3.328046727180481,3.189455580711365,,
67950,2.9056470727920534,3.209910206794739,2.9654868936538694,,
68000,3.1324167919158934,3.2659621334075926,3.210040221214294,,
68050,3.0513301134109496,3.275569272041321,3.2503865814208983,,
68100,2.9775041484832765,3.313813247680664,2.9961934375762937,,
68150,2.8584947919845582,3.3977599143981934,2.8443578243255616,,
68200,2.713259563446045,3.124665927886963,2.9811196660995485,,
68250,2.7597869873046874,3.0253174686431885,2.9121305990219115,,
68300,2.893987522125244,3.1203766536712645,2.982047128677368,,
68350,2.95790367603302,3.1385465240478516,2.9647397327423097,,
68400,2.684313564300537,2.975863676071167,2.7861435317993166,,
68450,2.5698850107192994,2.9452412843704225,2.817602963447571,,
68500,2.672063698768616,2.8622862243652345,2.6692570447921753,,
68550,2.6176266288757324,2.7864848613739013,,,
68600,2.7722665882110595,2.8718742084503175,,,
68650,2.7856748867034913,3.0321444368362425,,,
68700,2.8845854425430297,2.7974627161026,,,
68750,3.090210967063904,3.073616166114807,,,
68800,3.134638425631401,3.0825961017608643,,,
68850,,3.236979155540466,,,
68900,,3.345218529701233,,,
68950,,3.442322325706482,,,
69000,,3.2231986045837404,,,
69050,,3.141505422592163,,,
69100,,2.9038371944427492,,,
69150,,2.9688966703414916,,,
69200,,2.850700521469116,,,
69250,,2.783875575065613,,,
69300,,2.904877700805664,,,
69350,,2.751266932487488,,,
69400,,2.8448045825958252,,,
69450,,2.93984290599823,,,
69500,,2.7589753568172455,,,


==> figures/gmm_nd/T01_KLmarginal2.csv <==
iter,KL_2_ULA,KL_2_dilation,KL_2_tempering,KL_2_diffusion,KL_2_daz_scale1
0,7.46685564994812,7.634772272109985,2.0503024578094484,1.2257128262519836,1.2732170486450196
50,5.565990419387817,8.310612525939941,1.9437656545639037,1.2495155715942383,1.317104082107544
100,4.485486240386963,8.696599502563476,1.7900495791435242,1.3012967777252198,1.3238223505020141
150,3.8997454500198363,8.923352661132812,1.7215266180038453,1.2656421613693238,1.3368776106834412
200,3.43515718460083,8.868939342498779,1.637320067882538,1.270984013080597,1.2930853581428527
250,3.2085290861129763,8.650115642547608,1.643556206226349,1.2665033078193664,1.2727227783203126
300,2.8886895084381106,8.272421493530274,1.5583358383178711,1.2717979431152344,1.308365342617035
350,2.6926409864425658,7.919857912063598,1.5803900122642518,1.3290114712715149,1.358213291168213
400,2.5698989629745483,7.430396842956543,1.4892120838165284,1.345340211391449,1.3764155912399292
450,2.4233546113967894,6.908716230392456,1.400915253162384,1.325517282485962,1.3390639996528626
500,2.3424169301986693,6.298089447021485,1.442198188304901,1.3704578161239624,1.348381094932556
550,2.168277869224548,5.708122816085815,1.442836380004883,1.3483384346961975,1.3745981574058532
600,2.181270885467529,5.186090612411499,1.4867972230911255,1.4306618905067443,1.4456085872650146
650,2.0114945816993712,4.677886457443237,1.4034507632255555,1.392445683479309,1.4452801036834717
700,1.962049458026886,4.255498428344726,1.3506434679031372,1.4051479053497316,1.4353926753997803
750,1.8587669324874878,3.8990286350250245,1.3824864721298218,1.4893209385871886,1.4634523248672486
800,1.7298045754432678,3.590585346221924,1.4634481811523437,1.4766590809822082,1.4657790994644164
850,1.7490066123008727,3.302372446060181,1.3894009804725647,1.4976108837127686,1.503276629447937
900,1.7226200008392334,3.0821583604812623,1.3868850994110107,1.5213729286193847,1.4992282557487489
950,1.7235206580162048,2.825692834854126,1.332264506816864,1.4584927487373351,1.442914583683014
1000,1.657897434234619,2.676502237319946,1.3682924032211303,1.4600350618362428,1.5145143890380859
1050,1.600721423625946,2.4957037591934204,1.4554552984237672,1.4838608169555665,1.5254889130592346
1100,1.581518771648407,2.40284152507782,1.474254548549652,1.5591666626930236,1.4882228326797486
1150,1.4929151034355164,2.3479565477371214,1.4365055418014527,1.5534622550010682,1.5475742530822754
1200,1.4902346014976502,2.2196377754211425,1.362181327342987,1.5100886344909668,1.5385304188728333
1250,1.5094393253326417,2.088834400177002,1.363621587753296,1.4573462319374084,1.4674862480163575
1300,1.538348798751831,2.01693555355072,1.3811897015571595,1.477743890285492,1.4617513871192933
1350,1.5772298622131347,1.8977605533599853,1.3659447073936462,1.4726361918449402,1.4530609941482544
1400,1.655399558544159,1.9001255965232848,1.3445369124412536,1.5367397809028625,1.444877016544342
1450,1.560757794380188,1.7899247097969055,1.4188342881202698,1.5449297761917113,1.5008018350601195
1500,1.5781276512145996,1.7734201169013977,1.4029885840415954,1.536974368095398,1.4614646220207215
1550,1.5507076406478881,1.8003280234336854,1.372231707572937,1.4948864436149598,1.5014353322982787
1600,1.4887582564353943,1.7175269103050232,1.3548544073104858,1.5222652101516723,1.5406803154945374
1650,1.4792043161392212,1.674982831478119,1.4154978466033936,1.574761564731598,1.5318474292755127
1700,1.557966604232788,1.6275581741333007,1.4514338088035583,1.5899011921882629,1.5543453359603883
1750,1.5368472886085511,1.601919264793396,1.4276376104354858,1.5862947010993957,1.50038964509964
1800,1.5319484901428222,1.5880086898803711,1.3983132362365722,1.5585280823707581,1.4556207704544066
1850,1.5277881574630738,1.5455371451377868,1.3854214644432068,1.5240453553199769,1.4753608870506287
1900,1.5935167527198792,1.5654793238639833,1.3768477034568787,1.5610194826126098,1.472620575428009
1950,1.5443813228607177,1.507107367515564,1.4150751519203186,1.5663382267951966,1.4583832955360412
2000,1.572685923576355,1.4965646433830262,1.385701060295105,1.5510443139076233,1.4725143384933472
2050,1.5621068358421326,1.5232347393035888,1.3917252445220947,1.5807973003387452,1.4454399275779723
2100,1.6076697611808777,1.5014023494720459,1.4091414284706116,1.5711717081069947,1.464995608329773
2150,1.5493291091918946,1.4490545248985292,1.4391896438598633,1.6110282707214356,1.5013147497177124
2200,1.5142816877365113,1.4871452808380128,1.4526625728607179,1.6202472448349,1.4416763257980347
2250,1.5579812455177307,1.5343768072128297,1.4841154503822327,1.6368586206436158,1.5106558561325074
2300,1.5129606914520264,1.5501658940315246,1.5493262243270873,1.532023994922638,1.5339182496070862
2350,1.4488979983329773,1.5308556532859803,1.4682539010047913,1.5704401659965515,1.5438765907287597
2400,1.480241379737854,1.4336410450935364,1.5442575907707214,1.5524948453903198,1.5480245661735534
2450,1.395364305973053,1.4056022238731385,1.590173707008362,1.5712874555587768,1.6416244864463807
2500,1.4316871070861816,1.4288926219940186,1.5773295998573302,1.5756604433059693,1.5940916848182678
2550,1.478998258113861,1.4381532287597656,1.6191856837272645,1.5454917073249816,1.5566066813468933
2600,1.4696975541114807,1.4779287433624269,1.5477952527999879,1.4852376794815063,1.6074625372886657
2650,1.450594437122345,1.4967115020751953,1.6066877818107606,1.5480269956588746,1.5642139554023742
2700,1.4650086307525634,1.4611041164398193,1.6071759963035583,1.5540471029281617,1.5899871349334718
2750,1.4603592610359193,1.454990975856781,1.5329367780685426,1.5351226830482483,1.5571516585350036
2800,1.5036295080184936,1.4322462749481202,1.5298145294189454,1.5711516523361206,1.5638567209243774
2850,1.4878897285461425,1.4710413694381714,1.4682420563697816,1.515493507385254,1.6141817092895507
2900,1.4856548619270324,1.46077800989151,1.4881812644004822,1.5045142650604248,1.6347617816925049
2950,1.4939865851402283,1.4499045419692993,1.5022053909301758,1.5277344632148742,1.656273331642151
3000,1.5314522767066956,1.4750040102005004,1.4135006546974183,1.5147079825401306,1.6575210762023926
3050,1.5286039185523987,1.4974500060081481,1.4094505786895752,1.5497476863861084,1.6944326066970825
3100,1.5934450674057006,1.4350115036964417,1.4745620608329773,1.610358157157898,1.6076714062690736
3150,1.4657054710388184,1.387275016307831,1.4885597229003906,1.606738908290863,1.6142903685569763
3200,1.45843332529068,1.4284821605682374,1.493755886554718,1.6060946583747864,1.5962508630752563
3250,1.5423430752754212,1.474954869747162,1.3971860361099244,1.56638916015625,1.592130401134491
3300,1.5068684673309327,1.353255877494812,1.4490669345855713,1.5692014217376709,1.5946228528022766
3350,1.4947207522392274,1.429487838745117,1.4990652346611022,1.5390054655075074,1.5685093116760254
3400,1.4916610217094421,1.4096811866760255,1.4637277603149415,1.5698995113372802,1.6345347332954407
3450,1.5458349919319152,1.4174134707450867,1.4903998565673828,1.5871489119529725,1.7055498743057251
3500,1.5312675547599792,1.4441356372833252,1.5047864198684693,1.5735787343978882,1.7257720518112183
3550,1.4894430065155029,1.4971848273277282,1.4920168495178223,1.6354004859924316,1.6629770040512084
3600,1.4910278820991516,1.5113818430900574,1.5389465284347534,1.6651849627494812,1.704983239173889
3650,1.4681017088890076,1.4943327069282533,1.593151388168335,1.7049671745300292,1.7008479475975036
3700,1.4684521913528443,1.4850507807731628,1.504109375476837,1.6770472145080566,1.6795366716384887
3750,1.4651347994804382,1.5205964946746826,1.481797170639038,1.629761507511139,1.7654296517372132
3800,1.5348530364036561,1.5173870635032654,1.5744130516052246,1.6464656710624694,1.7271841883659362
3850,1.5488508462905883,1.5136611771583557,1.530044732093811,1.5980691123008728,1.5666688323020934
3900,1.518428978919983,1.5114711022377014,1.4813879370689391,1.5413429045677185,1.5532759284973146
3950,1.6043084788322448,1.4977273082733153,1.4505978202819825,1.6687870335578918,1.6390609002113343
4000,1.5812469482421876,1.4644000983238221,1.46289719581604,1.657381682395935,1.5721088480949401
4050,1.6083850860595703,1.4788880348205566,1.51686270236969,1.6930648875236511,1.5883537745475769
4100,1.5858910274505615,1.4992332029342652,1.5265532326698303,1.6438525199890137,1.6219956159591675
4150,1.5239594411849975,1.5799637055397033,1.5435018181800841,1.606680953502655,1.6823368549346924
4200,1.482958860397339,1.5919925022125243,1.5363198137283325,1.699085876941681,1.6623966956138612
4250,1.5521122550964355,1.5364408946037293,1.4922538852691651,1.679109148979187,1.6659055399894713
4300,1.5234454417228698,1.5942779469490052,1.5073399639129639,1.7207292318344116,1.7196283221244812
4350,1.5335958218574524,1.576066827774048,1.5509240126609802,1.6261745166778565,1.645343382358551
4400,1.525910575389862,1.6514568400382996,1.604061267375946,1.6216024470329284,1.6633403730392455
4450,1.5059524774551392,1.6041584944725036,1.600894832611084,1.7531037640571594,1.7115848684310913
4500,1.5451348733901977,1.597744324207306,1.6019132947921753,1.7114028978347777,1.7238968300819397
4550,1.4857036614418029,1.5480241322517394,1.6526509714126587,1.6587070059776305,1.7243811106681823
4600,1.5724302411079407,1.5836124682426453,1.644186062812805,1.6352550411224365,1.7588967394828796
4650,1.663655183315277,1.623518600463867,1.5972275781631469,1.6562523436546326,1.7866598105430602
4700,1.6393758368492126,1.5733884525299073,1.6343372750282288,1.6726188158988953,1.7229985475540162
4750,1.6026741647720337,1.550970585346222,1.5994476199150085,1.7402549362182618,1.6815404510498047
4800,1.6623653745651246,1.6166684317588806,1.5353165578842163,1.7152111673355102,1.6926420521736145
4850,1.64425137758255,1.5745092225074768,1.6557282209396362,1.630785779953003,1.6314484810829162
4900,1.6633529734611512,1.6617404770851136,1.605589635372162,1.6339649057388306,1.6626817178726196
4950,1.641817762851715,1.6079500269889833,1.663515932559967,1.6682659435272216,1.7571030807495118
5000,1.6407474851608277,1.6096344518661498,1.6653333854675294,1.6635193371772765,1.6881743836402894
5050,1.6541544556617738,1.5805663132667542,1.6419725871086122,1.703461048603058,1.6458273363113403
5100,1.5842604994773866,1.5631230664253235,1.6378367471694946,1.6775430345535278,1.6799632620811462
5150,1.618475272655487,1.4779520583152772,1.652860770225525,1.6812099313735962,1.6329022645950317
5200,1.5475881457328797,1.5535220551490783,1.6237554216384888,1.731074562072754,1.7070726156234741
5250,1.5908312368392945,1.655207495689392,1.553272740840912,1.7180149626731873,1.7460524702072144
5300,1.6292508673667907,1.6429152631759643,1.5632809948921205,1.6952818131446838,1.6989142942428588
5350,1.5938438916206359,1.6031032037734985,1.5617744493484498,1.690204656124115,1.7495263028144836
5400,1.6761336779594422,1.660223858356476,1.632631618976593,1.6678699302673339,1.733622326850891
5450,1.5966841101646423,1.7132611894607543,1.5993752980232239,1.7437317442893983,1.701173074245453
5500,1.6274361515045166,1.7079969239234924,1.6396228766441345,1.7357818078994751,1.6603448367118836
5550,1.598789587020874,1.6506537556648255,1.5841106534004212,1.666318507194519,1.7415312623977661
5600,1.6379419827461243,1.643579795360565,1.5868266534805298,1.7276652836799622,1.746377601623535
5650,1.643744421005249,1.6450286293029786,1.6198695421218872,1.7785051655769348,1.726256856918335
5700,1.6380049729347228,1.5771822428703308,1.5821888184547424,1.8092189812660218,1.8304478979110719
5750,1.608569073677063,1.6364376473426818,1.6486337518692016,1.790252184867859,1.7753782224655152
5800,1.5786950516700744,1.6322178196907045,1.667374188899994,1.763380160331726,1.8202064275741576
5850,1.6753478813171387,1.572187247276306,1.6284952688217162,1.8017300319671632,1.7552785539627076
5900,1.7170646953582764,1.6295170664787293,1.626992609500885,1.7975442695617676,1.8370861983299256
5950,1.6995676207542418,1.567578055858612,1.668458321094513,1.85586688041687,1.8014405465126038
6000,1.6756734180450439,1.6075076317787171,1.6243836688995361,1.84811297416687,1.6993336439132691
6050,1.6090440893173217,1.6517551302909852,1.5809532737731933,1.8598023009300233,1.7033388686180115
6100,1.6511410355567933,1.6998194885253906,1.5273944902420045,1.8013131880760194,1.7041099166870117
6150,1.5442957592010498,1.62448828458786,1.6314399313926697,1.8255260705947876,1.7761998677253723
6200,1.543194706439972,1.6934660959243775,1.5471203637123108,1.8337651777267456,1.7476998591423034
6250,1.5893559622764588,1.7731705927848815,1.6519790387153626,1.8145768666267394,1.6614849185943603
6300,1.5669608426094055,1.7733260440826415,1.6724935936927796,1.8072242474555968,1.6924091649055482
6350,1.610727186203003,1.8224000525474549,1.6585831665992736,1.7941645622253417,1.7552530765533447
6400,1.6251849389076234,1.7553643083572388,1.625176031589508,1.7957241106033326,1.7658186221122742
6450,1.6139922857284545,1.6879874062538147,1.6047462558746337,1.8245996141433716,1.8013353323936463
6500,1.6627300930023194,1.6121103429794312,1.5177851366996764,1.8426179957389832,1.7594557929039
6550,1.6662641882896423,1.6514784836769103,1.470007405281067,1.8701659870147704,1.6760947060585023
6600,1.685014204978943,1.6699443578720092,1.568764684200287,1.9152714276313783,1.6535612916946412
6650,1.6600766921043395,1.7366484355926515,1.6048966908454896,1.9390426301956176,1.6502294945716858
6700,1.5401650404930114,1.7534760165214538,1.6112962675094604,1.9189048910140991,1.7069865202903747
6750,1.5248185443878173,1.7062191081047058,1.6111810517311096,1.7970034575462341,1.708024606704712
6800,1.6014380741119385,1.6883182692527772,1.685445158481598,1.832201611995697,1.7450903701782225
6850,1.6202686834335327,1.7860871696472167,1.565858108997345,1.7240989875793458,1.7374297094345093
6900,1.612684450149536,1.7512264037132264,1.6139029169082642,1.7188417506217957,1.688641405105591
6950,1.6045274424552918,1.720327022075653,1.5977637338638306,1.6718759894371034,1.6462176084518432
7000,1.6777482771873473,1.676308169364929,1.7099717116355897,1.6513210773468017,1.7020598816871644
7050,1.721018786430359,1.7069030547142028,1.5889460706710816,1.6488483619689942,1.639038565158844
7100,1.7204792141914367,1.716075370311737,1.5964989709854125,1.7444133257865906,1.7921515941619872
7150,1.6866972136497498,1.7587924432754516,1.607914352416992,1.7303876996040344,1.735453679561615
7200,1.6300377464294433,1.6948860096931457,1.7267885708808899,1.6776013255119324,1.8180515599250793
7250,1.7487894892692566,1.7879052066802978,1.7036021995544433,1.7301689958572388,1.773684492111206
7300,1.7410980463027954,1.7109564232826233,1.723236632347107,1.8250656485557557,1.772600748538971
7350,1.7858405542373657,1.657382321357727,1.6759554624557496,1.7467935848236085,1.6747459363937378
7400,1.7940745520591737,1.6388802409172059,1.702989366054535,1.7426285815238953,1.7068146109580993
7450,1.7723752570152282,1.6403236961364747,1.6915428304672242,1.7167366766929626,1.7362001061439514
7500,1.6248826789855957,1.6099080753326416,1.6300769829750061,1.6325561213493347,1.845603449344635
7550,1.650751371383667,1.5705986881256104,1.6560332489013672,1.6656445956230164,1.8835404372215272
7600,1.628697805404663,1.6012120008468629,1.7193312621116639,1.6979683184623717,1.8522705292701722
7650,1.5994078350067138,1.5431238341331481,1.7074173879623413,1.7009640312194825,1.795104591846466
7700,1.639756555557251,1.621011574268341,1.7516520524024963,1.7016686153411866,1.9021666359901428
7750,1.6713078784942628,1.7056055855751038,1.7104161477088928,1.6915157079696654,1.8108475828170776
7800,1.703877604007721,1.7279672193527222,1.7193844270706178,1.665757610797882,1.8725928258895874
7850,1.7290922713279724,1.7853956413269043,1.58225590467453,1.7617091369628906,1.865291645526886
7900,1.7231843566894531,1.7346206521987915,1.5378704905509948,1.8467039918899537,1.841291344165802
7950,1.7109704971313477,1.7647275471687316,1.4998004579544066,1.725740532875061,1.7858379459381104
8000,1.6755161213874816,1.7541607069969176,1.6216669631004335,1.8223742032051087,1.8116180729866027
8050,1.7428299975395203,1.76528995513916,1.6002051448822021,1.7451674008369447,1.8692418575286864
8100,1.6945224928855895,1.6561829113960267,1.691322350502014,1.7388404536247253,1.8042502808570862
8150,1.6432109427452088,1.5942554116249084,1.655405478477478,1.7247145819664,1.758043465614319
8200,1.6094035482406617,1.634263391494751,1.660827841758728,1.8350783705711364,1.7361646747589112
8250,1.5910254549980163,1.618131251335144,1.6310875415802002,1.7879224181175233,1.7599108982086182
8300,1.6225622034072875,1.6105667185783386,1.6520536947250366,1.7861008262634277,1.7150130867958069
8350,1.6134774613380432,1.6525866746902467,1.5953596472740172,1.8785520052909852,1.7616114020347595
8400,1.6542883801460266,1.632881202697754,1.5862281584739686,1.8567607283592225,1.7842348265647887
8450,1.729404330253601,1.6672561025619508,1.625324158668518,1.7772658371925354,1.7055649137496949
8500,1.6840232014656067,1.6489633750915527,1.617162926197052,1.8725305581092835,1.6856673073768615
8550,1.693560597896576,1.6917631006240845,1.6157272386550903,1.8997043013572692,1.7160655021667481
8600,1.7133582425117493,1.6890440201759338,1.6386915063858032,1.9180228304862976,1.6830762672424315
8650,1.7059854388237,1.6907657623291015,1.7022425889968873,1.9524143481254577,1.7519051122665406
8700,1.6413755059242248,1.736086745262146,1.7423335409164429,1.8592295813560487,1.6660647249221803
8750,1.569071660041809,1.7064534878730775,1.6713779711723327,1.81686466217041,1.7489044642448426
8800,1.6836887979507447,1.7060541534423828,1.7048441672325134,1.8872484469413757,1.6861506366729737
8850,1.75895929813385,1.6534018039703369,1.8217935752868653,1.8826346802711487,1.7333081364631653
8900,1.7735312485694885,1.6651001071929932,1.7842408180236817,1.8925843930244446,1.7426786279678346
8950,1.7542538118362427,1.5417122292518615,1.720964150428772,1.912507586479187,1.7695519351959228
9000,1.6079596209526061,1.5222900366783143,1.671040222644806,1.815530080795288,1.761150279045105
9050,1.7216719031333922,1.533338668346405,1.7092721557617188,1.8388533258438111,1.7911120223999024
9100,1.7694644260406494,1.532018120288849,1.6692654395103455,1.96189918756485,1.8407109236717225
9150,1.8130736780166625,1.548730731010437,1.7198104810714723,1.8925083684921264,1.8113940286636352
9200,1.828160593509674,1.5851062440872192,1.7337607192993163,1.8473341965675354,1.7855935454368592
9250,1.802339150905609,1.6216464853286743,1.7779770731925963,1.8261474776268005,1.6998242712020875
9300,1.74588698387146,1.7726490259170533,1.804170560836792,1.8269005227088928,1.6539373230934142
9350,1.6515521454811095,1.72051278591156,1.9665933442115784,1.8522797274589538,1.6023972916603089
9400,1.6423273491859436,1.6776743936538696,1.8004265546798706,1.838418641090393,1.620623619556427
9450,1.6670907545089722,1.6409520626068115,1.7441751194000243,1.7345072722434998,1.7264328026771545
9500,1.6856631016731263,1.61436749458313,1.7817300820350648,1.8137128400802611,1.6920670890808105
9550,1.6745577001571654,1.5856941270828246,1.6894428849220275,1.73642733335495,1.664084415435791
9600,1.66243572473526,1.5540627241134644,1.6848821425437928,1.8389482355117799,1.720811893939972
9650,1.7149358367919922,1.5282431316375733,1.6360642218589783,1.770383253097534,1.7283337140083312
9700,1.7563056921958924,1.5414182400703431,1.6822487211227417,1.7144656157493592,1.7344185638427734
9750,1.8292604398727417,1.5349627208709717,1.818454384803772,1.7238448715209962,1.684337658882141
9800,1.7278739643096923,1.5854352378845216,1.7370494627952575,1.6649180817604066,1.7828811168670655
9850,1.7360822796821593,1.7175484991073608,1.7858502650260926,1.7074773836135864,1.8001289319992066
9900,1.703938364982605,1.6544147992134095,1.7876979470252992,1.773847222328186,1.7269769620895385
9950,1.6880780506134032,1.5966192126274108,1.7254204988479613,1.8009573245048522,1.726700484752655
10000,1.6896650743484498,1.5917015552520752,1.7690871500968932,1.7674031043052674,1.6682447981834412
10050,1.7485689997673035,1.651479365825653,1.7695227932929993,1.8328448033332825,1.6806800174713135
10100,1.6126785135269166,1.6140185165405274,1.826114137172699,1.664297480583191,1.7383302068710327
10150,1.5899036979675294,1.5792754769325257,1.710155084133148,1.6824261140823364,1.7616629481315613
10200,1.5936579513549805,1.6424301052093506,1.7408815240859985,1.7536650562286378,1.7663503408432006
10250,1.5400970888137817,1.646161584854126,1.659950816631317,1.6927590227127076,1.7697970986366272
10300,1.648472228050232,1.6912528491020202,1.7173670244216919,1.638300483226776,1.7554002285003663
10350,1.693600902557373,1.5779572653770446,1.7452828645706178,1.7258049988746642,1.788962881565094
10400,1.6681514811515807,1.6015124559402465,1.7057048511505126,1.7190301632881164,1.7458887338638305
10450,1.6711153721809386,1.6828993368148804,1.6947390198707581,1.7319475388526917,1.8383679389953613
10500,1.6485063695907594,1.7197637701034545,1.6723961687088014,1.7539878106117248,1.8439061403274537
10550,1.762422468662262,1.6757954525947572,1.7384738039970398,1.8073217535018922,1.7769094681739808
10600,1.8111162996292114,1.6705347871780396,1.7572995901107789,1.6878775644302368,1.702349102497101
10650,1.75010427236557,1.5783790493011474,1.7249324440956115,1.7665353202819825,1.7293087887763976
10700,1.6628136682510375,1.610345916748047,1.6589105772972106,1.7274017596244813,1.8009117436408997
10750,1.7808566451072694,1.67446631193161,1.6962266993522643,1.742310085296631,1.7606819319725036
10800,1.7929834461212157,1.646093864440918,1.7208098554611206,1.7287792682647705,1.7471971344947814
10850,1.6662909245491029,1.7161944603919983,1.7635888504981994,1.7749303102493286,1.7770345425605774
10900,1.723024616241455,1.7164289522171021,1.7753946232795714,1.7680808782577515,1.8010442805290223
10950,1.811073467731476,1.6988822436332702,1.722913041114807,1.8528514313697815,1.726681921482086
11000,1.809179320335388,1.6816528224945069,1.6620107364654542,1.8169817066192626,1.6759530186653138
11050,1.7947972702980042,1.7713637351989746,1.7193744826316832,1.8119932007789612,1.7057014679908753
11100,1.893585901260376,1.6674586153030395,1.722255003452301,1.8606288981437684,1.7336227798461914
11150,1.8543377804756165,1.6138579559326172,1.718635582923889,1.796245276927948,1.8239931535720826
11200,1.766839883327484,1.6456504368782043,1.6893347024917602,1.7820643925666808,1.7780509972572327
11250,1.8616672778129577,1.6188156223297119,1.719752724170685,1.7723179388046264,1.7487013578414916
11300,1.8527934169769287,1.6503545975685119,1.7273009300231934,1.7528186464309692,1.8005343866348267
11350,1.893261160850525,1.6118176293373108,1.6850962495803834,1.7597629737854004,1.8293627333641052
11400,1.8495132303237916,1.7147623324394226,1.7323142004013061,1.7831110668182373,1.8844564723968507
11450,1.8676969599723816,1.6680275440216064,1.6571333599090576,1.757478985786438,1.836872205734253
11500,1.7916326451301574,1.6465294981002807,1.7471763730049132,1.7989701771736144,1.8162679314613341
11550,1.7363549375534058,1.6780913519859313,1.72957195520401,1.8163214945793151,1.877905466556549
11600,1.7156850957870484,1.6524032020568848,1.6934661316871642,1.894717583656311,1.7952847170829773
11650,1.7932877826690674,1.659252803325653,1.728919770717621,1.8420259761810303,1.783757107257843
11700,1.7492284512519836,1.6539507222175598,1.7585328125953674,1.8450199484825134,1.7846037149429321
11750,1.6943912172317506,1.6693683099746703,1.72784503698349,1.9436734318733215,1.7383901119232177
11800,1.7740459609031678,1.7156056475639343,1.6061521100997924,1.9607640647888183,1.754136462211609
11850,1.843088116645813,1.7506219029426575,1.5396770358085632,1.961834692955017,1.7653669142723083
11900,1.7639395117759704,1.7658325386047364,1.5587784004211427,1.8817728662490845,1.6972813963890077
11950,1.884421796798706,1.7361584520339965,1.5959804630279542,1.8651980113983155,1.6875701570510864
12000,1.8452906894683838,1.6691859316825868,1.6019968700408935,1.8866499185562133,1.655695915222168
12050,1.7441875863075256,1.64155179977417,1.5963613057136536,1.9701156568527223,1.7453504347801208
12100,1.5507536435127258,1.665489456653595,1.6107697677612305,1.9215634322166444,1.7307541847229004
12150,1.631665756702423,1.7777927112579346,1.5417201805114746,1.8674197173118592,1.7117987871170044
12200,1.6146214699745178,1.7146782779693603,1.6020695424079896,1.964769880771637,1.725075135231018
12250,1.8152948117256165,1.734510202407837,1.6694658780097962,1.8295154190063476,1.7575613069534302
12300,1.816502137184143,1.7869995474815368,1.6275120067596436,1.8396042060852051,1.82967036485672
12350,1.8166836929321288,1.7897853922843934,1.6228935599327088,1.7957233738899232,1.797498686313629
12400,1.7922082209587098,1.7084848022460937,1.6727536296844483,1.8699089908599853,1.8210836362838745
12450,1.7834723138809203,1.6569794464111327,1.6655858874320983,1.8791591358184814,1.8438509058952333
12500,1.7738000679016113,1.6434861087799073,1.6691176915168762,1.8562498712539672,1.8519107842445373
12550,1.8135089468955994,1.6384350514411927,1.6315267896652221,1.8839653396606446,1.8281637120246887
12600,1.8236128973960877,1.6588847470283508,1.6768361926078796,1.8982991528511048,1.8131738328933715
12650,1.7747446393966675,1.7615963983535767,1.6803369975090028,1.8891364455223083,1.8533582305908203
12700,1.6930775380134582,1.6804157447814942,1.641679027080536,1.8292283034324646,1.8657380867004394
12750,1.7090331196784974,1.700666880607605,1.6909976291656494,1.7862836241722106,1.7585120677947998
12800,1.7356884121894836,1.681921145915985,1.7465841674804687,1.8624103045463563,1.7002660965919494
12850,1.7541789150238036,1.7292792797088623,1.6760502362251282,1.8153657364845275,1.7313367438316345
12900,1.8374035453796387,1.6810206437110902,1.642713086605072,1.8312902402877809,1.708055305480957
12950,1.8590591311454774,1.6596051406860353,1.5788446879386902,1.8677179026603699,1.7151853823661805
13000,1.8019931435585022,1.6507149600982667,1.7288602089881897,1.8998204278945923,1.689052233695984
13050,1.7015565633773804,1.6941643452644348,1.6932930612564088,1.9068588042259216,1.692663333415985
13100,1.7272185111045837,1.7166765904426575,1.7251219749450684,1.861851189136505,1.7540641045570373
13150,1.7260125184059143,1.6894412279129027,1.6715636777877807,1.7494936561584473,1.7208852362632752
13200,1.7065689015388488,1.7083588552474975,1.755468215942383,1.8213219714164735,1.6958039689064026
13250,1.7525213932991028,1.7759004378318786,1.7235120415687561,1.7669431209564208,1.735299093723297
13300,1.7545105624198913,1.6797447824478149,1.7264905047416688,1.79295250415802,1.792246959209442
13350,1.7352533984184264,1.7726453590393065,1.675806655883789,1.77051189661026,1.784826169013977
13400,1.7281038165092468,1.8298622679710388,1.5444747185707093,1.8418726682662965,1.8122099709510804
13450,1.746775221824646,1.8607547283172607,1.6361578106880188,1.8442576241493225,1.7081408786773682
13500,1.7684625673294068,1.813858416080475,1.6810304522514343,1.901733362674713,1.739025456905365
13550,1.8112376618385315,1.8721549272537232,1.6612393879890441,1.8215893006324768,1.7817493557929993
13600,1.9114686822891236,1.859640533924103,1.6665106081962586,1.7405492019653321,1.8068607997894288
13650,1.9354467344284059,1.749117248058319,1.6503581428527831,1.7479734134674072,1.7889534091949464
13700,1.9031543278694152,1.7018090510368347,1.6514788126945497,1.678036642074585,1.7440884470939637
13750,1.7437570881843567,1.6561949896812438,1.712528531551361,1.682419674396515,1.787190854549408
13800,1.8050538468360902,1.7435361194610595,1.7216752934455872,1.6741714954376221,1.7802378582954406
13850,1.8088880896568298,1.6411174154281616,1.7759520483016968,1.6480343532562256,1.7682488226890565
13900,1.8151157522201538,1.700447266101837,1.6810737657546997,1.6397317886352538,1.7882813429832458
13950,1.6511319708824157,1.7928731298446656,1.6617177248001098,1.6423849606513976,1.844998655319214
14000,1.769864580631256,1.709037299156189,1.7420061993598939,1.6988054347038268,1.9001324009895324
14050,1.7965442395210267,1.7538269066810608,1.7057611393928527,1.7230896377563476,1.874887535572052
14100,1.780535786151886,1.763495798110962,1.7050883269309998,1.8216040325164795,1.846530520915985
14150,1.687078697681427,1.7652592945098877,1.7455974650382995,1.804792847633362,1.831555006504059
14200,1.732669439315796,1.753991813659668,1.7326220107078552,1.7069415593147277,1.8377531933784486
14250,1.706867482662201,1.7859863829612732,1.7181376910209656,1.794956247806549,1.92865407705307
14300,1.6598805689811706,1.6873385667800904,1.7900236320495606,1.7811626887321472,1.8920272660255433
14350,1.6173050212860107,1.6943367099761963,1.7753333139419556,1.8062163043022155,1.8709921860694885
14400,1.6446000742912292,1.7183869123458861,1.692443745136261,1.7839367556571961,1.7882136869430543
14450,1.719615170955658,1.783293695449829,1.722525382041931,1.836085991859436,1.6986815524101258
14500,1.7453935313224793,1.7632397031784057,1.7465604257583618,1.764612250328064,1.8191531658172608
14550,1.6799080181121826,1.635378499031067,1.6686015915870667,1.7613268089294434,1.9331695008277894
14600,1.683027217388153,1.7194415974617003,1.709650492668152,1.7203918933868407,1.9114118313789368
14650,1.6808862495422363,1.735840106010437,1.7016725420951844,1.7332538080215454,1.8011854434013366
14700,1.6514822769165038,1.6540065503120422,1.6474059796333314,1.8073728251457215,1.8327682375907899
14750,1.6311632990837097,1.656336715221405,1.5771458435058594,1.6673814296722411,1.751179311275482
14800,1.6481848406791686,1.6291989088058472,1.67558354139328,1.7274191975593567,1.7983374977111817
14850,1.7482316851615907,1.696015694141388,1.6672938990592956,1.6917251896858216,1.755067193508148
14900,1.7807942914962769,1.6954039335250854,1.6589935207366944,1.764317238330841,1.7577312755584718
14950,1.6362474322319032,1.6673045253753662,1.7531731200218201,1.703779878616333,1.770940158367157
15000,1.6504263401031494,1.7645211720466614,1.7664354062080383,1.75028666973114,1.8324210858345031
15050,1.7087204718589784,1.7889153146743775,1.7788838243484497,1.7629893231391907,1.872387511730194
15100,1.6916556119918824,1.6999294829368592,1.7801925921440125,1.8183023047447204,1.9168940162658692
15150,1.66321373462677,1.717601318359375,1.8023187804222107,1.7633982968330384,1.9966570353507995
15200,1.6284001564979553,1.7378211259841918,1.7355538749694823,1.712700388431549,1.8588914060592652
15250,1.580020740032196,1.6346658968925476,1.7350659275054932,1.843789176940918,1.9373696398735047
15300,1.7352792096138,1.5810528922080993,1.6374900221824646,1.7450953507423401,1.8953900957107543
15350,1.7392943692207337,1.6852957797050476,1.6717529773712159,1.6898701763153077,1.9637501406669617
15400,1.745906491279602,1.6928313398361206,1.7427700114250184,1.701103401184082,1.9413774466514588
15450,1.7691849637031556,1.598096866607666,1.8107108688354492,1.6276502108573914,1.9136694312095641
15500,1.7984130239486695,1.6207595944404602,1.6835276699066162,1.6673175358772279,1.906940438747406
15550,1.9142721056938172,1.6432464218139649,1.643590314388275,1.7634668469429016,1.9558332300186156
15600,1.810523760318756,1.6816886711120604,1.7054332876205445,1.84294358253479,1.9893774843215943
15650,1.8262282586097718,1.6833754134178163,1.7472464227676392,1.8115042781829833,1.8782985520362854
15700,1.8134722542762756,1.739704897403717,1.7497846269607544,1.7635899877548218,1.9176328682899475
15750,1.8262991881370545,1.854435863494873,1.778918569087982,1.7385569024085998,1.833874762058258
15800,1.8011757850646972,1.7592689394950867,1.7167444729804993,1.7622726488113403,1.868076412677765
15850,1.8435585403442383,1.870332748889923,1.76880704164505,1.7479660415649414,1.8487587809562682
15900,1.7212228059768677,1.7799116396903991,1.7385034298896789,1.7174231934547424,1.7954658699035644
15950,1.7026432490348815,1.777449104785919,1.7189663672447204,1.6963709783554077,1.7498387503623962
16000,1.6324050498008729,1.9339516901969909,1.8300377416610718,1.646673216819763,1.7709935736656188
16050,1.6266172862052917,1.8136194348335266,1.694048104286194,1.652628538608551,1.8879768991470336
16100,1.692143816947937,1.8301485896110534,1.5762616872787476,1.7191668391227721,1.8999147891998291
16150,1.6494963908195495,1.831159691810608,1.6116602778434754,1.7382281947135925,1.9290238308906555
16200,1.6296875381469726,1.8696939778327941,1.556081473827362,1.8026179456710816,1.7794852066040039
16250,1.7483042526245116,1.8673325967788696,1.6235638356208801,1.874243061542511,1.8519787764549256
16300,1.5961737298965455,1.7255210065841675,1.6246569681167602,1.9045456266403198,1.831415090560913
16350,1.5726425218582154,1.7060872149467468,1.736520094871521,1.8761727786064148,1.8202336192131043
16400,1.6112703466415406,1.757933382987976,1.7488310503959656,1.861458580493927,1.83514319896698
16450,1.6535099816322327,1.7459598684310913,1.6064848184585572,1.8217530632019043,1.7906577801704406
16500,1.6873983645439148,1.744019956588745,1.5430432271957397,1.8233695030212402,1.7407471871376037
16550,1.7661984038352967,1.7615662717819214,1.6847812724113465,1.877967712879181,1.742430365085602
16600,1.7533357453346252,1.758093569278717,1.6567549014091492,1.8356755328178407,1.649162790775299
16650,1.7395022583007813,1.800601086616516,1.7079867839813232,1.8677502107620239,1.7482439613342284
16700,1.8045013022422791,1.8217530274391174,1.633621621131897,2.0530627226829528,1.744435067176819
16750,1.8645359230041505,1.682644646167755,1.6805208897590638,2.040254547595978,1.7025751328468324
16800,1.6951341867446899,1.6951332449913026,1.667214229106903,2.0414314007759096,1.721114866733551
16850,1.7281675362586975,1.656811990737915,1.7218282675743104,2.0190797543525694,1.776127347946167
16900,1.7490035462379456,1.7094528222084044,1.6473384857177735,1.9407767748832703,1.7892585587501526
16950,1.745697453022003,1.6731659150123597,1.7658673667907714,1.886774356365204,1.7872469878196717
17000,1.8329117560386659,1.5830807280540466,1.785864977836609,1.8181130385398865,1.766643455028534
17050,1.8714495706558227,1.6229937148094178,1.7150361347198486,1.7494941830635071,1.669246919155121
17100,1.8447747206687928,1.8130221486091613,1.7473746919631958,1.785336148738861,1.7150629472732544
17150,1.7714351797103882,1.8887644076347352,1.7824140167236329,1.792090082168579,1.84329167842865
17200,1.7401305103302003,1.8494545006752015,1.692773015499115,1.7186289930343628,1.7458377933502198
17250,1.7669819164276124,1.9132406616210937,1.6941527771949767,1.7916810631752014,1.714363248348236
17300,1.7700294041633606,1.8700802659988403,1.7250812101364135,1.873054611682892,1.815467836856842
17350,1.8912458968162538,1.8170672059059143,1.7769441771507264,1.8167631220817566,1.7414981675148011
17400,1.9106228971481323,1.860430040359497,1.8454766821861268,1.7615700006484984,1.8079942440986634
17450,1.8171930599212647,1.8699161696434021,1.6782599711418151,1.865854437351227,1.8172544836997986
17500,1.7601786041259766,1.8954764699935913,1.7143334579467773,1.8675406861305237,1.782073609828949
17550,1.793924527168274,1.8284274554252624,1.7040684032440185,1.9118501091003417,1.723994290828705
17600,1.7811551427841186,1.872356207370758,1.6359414458274841,1.954980375766754,1.7357231903076171
17650,1.8118553709983827,1.881313862800598,1.6154558706283568,1.965917820930481,1.7614246702194214
17700,1.7640624046325684,1.8389745998382567,1.6842928981781007,1.8703400421142578,1.7800690674781798
17750,1.6931527423858643,1.7850593638420105,1.687692334651947,1.8292604184150696,1.6735880303382873
17800,1.6835627102851867,1.8578824496269226,1.7050077104568482,1.8962961363792419,1.6606692600250244
17850,1.7983040642738342,1.8191834688186646,1.6708267855644225,1.8678629064559937,1.6689714002609253
17900,1.8325436186790467,1.7936877965927125,1.676687819957733,1.781490318775177,1.7538360667228698
17950,1.9001635479927064,1.8000843596458436,1.553082106113434,1.7860430836677552,1.8267615032196045
18000,1.7876267099380494,1.7982385563850403,1.5843675446510315,1.7846087217330933,1.8054948019981385
18050,1.6979224133491515,1.7389230632781982,1.648655972480774,1.6985408544540406,1.863496768474579
18100,1.8378156900405884,1.7387763381004333,1.7002458572387695,1.704360556602478,1.8650978541374206
18150,1.7175199604034423,1.7397361707687378,1.713650279045105,1.5947527980804443,1.8299728846549987
18200,1.647177062034607,1.7695685958862304,1.635533607006073,1.7128130936622619,1.787261688709259
18250,1.7743919038772582,1.7031266331672668,1.6894048714637757,1.8256086373329163,1.822922513484955
18300,1.731927285194397,1.7863389205932618,1.6964459490776063,1.7862100386619568,1.830420069694519
18350,1.7364936017990111,1.8802869057655334,1.6780057978630065,1.9033997225761414,1.8407485604286193
18400,1.7650393533706665,1.8769655418395996,1.7025850200653077,1.8253120374679566,1.81070818901062
18450,1.777560489177704,1.8994472599029542,1.7485407829284667,1.8647765803337097,1.7304994249343872
18500,1.7979054832458496,1.8793029308319091,1.7182634329795838,1.8559012937545776,1.673255534172058
18550,1.7250585293769836,1.8770218443870545,1.5980884718894959,1.9214840722084046,1.7364801478385925
18600,1.747619252204895,1.8597405982017516,1.6903555965423585,1.9178216171264648,1.7850897789001465
18650,1.7468201565742492,1.852306499481201,1.7552875995635986,1.9338435196876527,1.6931383657455443
18700,1.791386411190033,1.7714111995697022,1.7583974480628968,2.000908946990967,1.717789866924286
18750,1.7542800903320312,1.68987202167511,1.7095392870903015,1.9165043497085572,1.6236787986755372
18800,1.628475525379181,1.7111586666107177,1.6517225193977356,1.8721081376075746,1.717838969230652
18850,1.5930387139320374,1.7532609343528747,1.679433398246765,1.941776957511902,1.8197589349746703
18900,1.7522006416320801,1.7984983658790588,1.7100399231910706,1.979324460029602,1.7925068759918212
18950,1.7674348521232606,1.8170976424217224,1.731158847808838,1.921169331073761,1.7992933440208434
19000,1.6802318048477174,1.8499424290657043,1.6474908900260925,1.9341827130317688,1.780505247116089
19050,1.759027934074402,1.864941782951355,1.6795849299430847,1.907820267677307,1.7953239274024964
19100,1.6694649457931519,2.025121793746948,1.8005573558807373,2.0088648438453673,1.7969912576675415
19150,1.693665783405304,1.9906531858444214,1.8197581362724304,1.9294133138656617,1.7739586448669433
19200,1.6876525640487672,1.9026683163642883,1.7651696252822875,1.941457290649414,1.817388653755188
19250,1.7373240876197815,1.9519321179389955,1.7124923062324524,1.7979083681106567,1.8891335892677308
19300,1.7854985070228577,1.876238191127777,1.7086032557487487,1.833136441707611,1.8351634287834167
19350,1.7351389813423157,1.8929653334617615,1.6896717572212219,1.8327927494049072,1.7461140513420106
19400,1.8132643103599548,1.8413055396080018,1.5496662878990173,1.9486104679107665,1.8696363687515258
19450,1.8465314650535583,1.7855541062355043,1.61904137134552,1.849794452190399,1.754663360118866
19500,1.903209195137024,1.953243284225464,1.6606870341300963,1.8354117918014525,1.7082428121566773
19550,1.8202583193778992,1.8815658974647522,1.6521290493011476,1.907509639263153,1.7461386966705321
19600,1.7652020573616027,1.8958592176437379,1.5793728494644166,1.933207197189331,1.71269802570343
19650,1.7423757648468017,1.7957594418525695,1.5255450057983397,1.979485447406769,1.8214195108413695
19700,1.7326474356651307,1.7981513237953186,1.598013117313385,1.889035816192627,1.751702744960785
19750,1.7620666217803955,1.8419022059440613,1.600269043445587,1.8736513233184815,1.8577235007286073
19800,1.7946002650260926,1.8967265486717224,1.5688575506210327,1.9068497729301452,1.8029095458984374
19850,1.83611647605896,1.8236915349960328,1.6804333567619323,1.9012161445617677,1.7580061435699463
19900,1.8341791605949402,1.8850020003318786,1.65671147108078,1.8351043820381165,1.8347979068756104
19950,1.7641196370124816,1.9292918705940247,1.6278377079963684,1.9122840571403503,1.7390588688850404
20000,1.6759068942070008,1.9333962249755858,1.718704447746277,1.7698901224136352,1.6966699647903443
20050,1.6720556116104126,1.8049466323852539,1.683060200214386,1.8005784845352173,1.708251814842224
20100,1.607345769405365,1.8179854130744935,1.7217769527435303,1.7872724771499633,1.772571039199829
20150,1.7566633749008178,1.888983428478241,1.760315146446228,1.8650411224365235,1.7838765430450438
20200,1.6557232785224913,1.9098561096191407,1.7733906483650208,2.0275246238708498,1.9384778237342835
20250,1.680486044883728,1.9221875548362732,1.725978310108185,1.9462932395935058,1.9793684768676758
20300,1.5329945993423462,1.874250771999359,1.6620005655288697,1.9373852014541626,1.8718904662132263
20350,1.6398111963272095,1.807065725326538,1.7019673848152161,1.9125896430015563,1.823522343635559
20400,1.639989573955536,1.8096534967422486,1.7103865814208985,1.8117330598831176,1.7216339802742004
20450,1.688524785041809,1.8455756711959839,1.7515766072273253,1.7078602027893066,1.8392004919052125
20500,1.6888151144981385,1.826042423248291,1.7804113006591797,1.7935739803314208,1.897731363773346
20550,1.563091971874237,1.6686599516868592,1.7589491820335388,1.7186867451667787,1.8880946636199951
20600,1.6505574941635133,1.7826357674598694,1.6945188331604004,1.7434714031219483,1.87703843832016
20650,1.7091105818748473,1.807942726612091,1.7304996728897095,1.783000147342682,1.853902781009674
20700,1.626321337223053,1.8073900794982911,1.7115635800361633,1.8223948359489441,1.9033345532417298
20750,1.6799818515777587,1.7691051602363586,1.686121301651001,1.770086612701416,1.809076120853424
20800,1.7093712186813355,1.7460418152809143,1.7025535702705383,1.8063541960716247,1.8355038642883301
20850,1.7637910103797914,1.8390810990333557,1.5711586666107178,1.8001414108276368,1.8136076855659484
20900,1.7551731181144714,1.785856878757477,1.5720234036445617,1.713230345249176,1.743087236881256
20950,1.7624827480316163,1.9240791153907777,1.610857903957367,1.801613302230835,1.7050232124328613
21000,1.7123898029327393,1.8053708362579346,1.6106287789344789,1.8947288393974304,1.671853699684143
21050,1.643750491142273,1.7499521255493165,1.5982742357254027,1.8341791725158691,1.7323517465591431
21100,1.66621239900589,1.7295581102371216,1.6378880047798157,1.8685886096954345,1.8613030290603638
21150,1.7414294028282165,1.7145151424407958,1.6191170620918274,1.856139976978302,1.7684174609184264
21200,1.7907338690757753,1.6583630681037902,1.6686278748512269,1.8325504755973816,1.7930252051353455
21250,1.759259855747223,1.572102015018463,1.674128851890564,1.8451398611068726,1.8893280673027038
21300,1.8241476035118103,1.5849294257164002,1.7222990036010741,1.8609642910957336,1.8096107816696168
21350,1.8662435865402223,1.582046799659729,1.704491467475891,1.9084091067314148,1.762455816268921
21400,1.7233267402648926,1.6109355902671814,1.634630923271179,1.918755292892456,1.8212354207038879
21450,1.8286013889312744,1.6121957635879516,1.7105433320999146,1.825802206993103,1.780442922115326
21500,1.8285906648635863,1.585671169757843,1.7993042111396789,1.8787432050704955,1.8807998728752136
21550,1.7680221271514893,1.6081534624099731,1.8599224400520324,1.876297309398651,1.8719324111938476
21600,1.735308873653412,1.6360270047187806,1.7627643513679505,1.8253475165367126,1.8619486641883851
21650,1.682938814163208,1.6545036816596985,1.7320507168769836,1.7974548149108887,1.8166184687614442
21700,1.7106801652908326,1.6418440127372742,1.720364191532135,1.7959866905212403,1.9040196752548217
21750,1.7536300945281982,1.6745228266716004,1.7694942951202393,1.805863766670227,1.9685910391807555
21800,1.7351119017601013,1.6845486283302307,1.7818766593933106,1.9322881293296814,1.8445969724655151
21850,1.7035287880897523,1.7337006378173827,1.7817154264450072,2.009490761756897,1.8096787405014039
21900,1.818263952732086,1.76558180809021,1.7635639524459839,1.845809428691864,1.85258704662323
21950,1.7468844485282897,1.8051489567756653,1.8028022623062134,1.7819723176956177,1.8496732926368713
22000,1.7839591360092164,1.8928879499435425,1.7788893485069275,1.861032681465149,1.8549936485290528
22050,1.622564218044281,1.9561710929870606,1.7632599401473998,1.9556959652900696,1.8972136569023133
22100,1.6804035520553589,1.982678430080414,1.9085533285140992,2.0184979748725893,1.9571337366104127
22150,1.6625328993797301,1.962939782142639,1.8851310539245605,1.897166929244995,1.8692024755477905
22200,1.7550726532936096,2.0531621289253237,1.7501207709312439,1.9415754079818726,1.9132528424263
22250,1.775138545036316,1.8386388087272645,1.7360661339759826,1.714112184047699,1.8440361905097962
22300,1.7138990902900695,1.7442712450027467,1.7120135402679444,1.6829059743881225,1.858268322944641
22350,1.7223228645324706,1.6477779960632324,1.7966666889190674,1.731323254108429,1.8363255763053894
22400,1.7827605295181275,1.6462444639205933,1.7971288824081422,1.7354905533790588,1.8546442317962646
22450,1.692433226108551,1.6403475069999696,1.7973667621612548,1.790173225402832,1.8591799354553222
22500,1.6520900559425353,1.7397203016281129,1.728410849571228,1.6927907347679139,1.851141755580902
22550,1.6671786332130432,1.6135550022125245,1.8333035159111022,1.6875171852111817,1.9174882435798646
22600,1.6785517454147338,1.5761314582824708,1.6845581912994385,1.6815521240234375,1.8693605828285218
22650,1.7721692276000978,1.7462526178359985,1.5956977772712708,1.9166186881065368,1.9452744913101196
22700,1.68617525100708,1.6151275968551635,1.606810519695282,1.9425700521469116,1.9756093311309815
22750,1.7299835729598998,1.6154316067695618,1.6124359488487243,1.9041516256332398,1.9095183753967284
22800,1.7104372549057008,1.6550672960281372,1.599431176185608,1.9385727477073669,1.8811541080474854
22850,1.7707212686538696,1.6266494178771973,1.607083649635315,1.9248828816413879,1.8908432459831237
22900,1.812401008605957,1.6417343711853027,1.685951771736145,1.8191056036949158,1.8929673409461976
22950,1.7967084121704102,1.6932509541511536,1.6660411977767944,1.9316593432426452,1.8653913617134095
23000,1.6947844910621643,1.7400667071342468,1.6057134222984315,1.9042015671730042,1.8809882760047913
23050,1.7807821106910706,1.7313307166099547,1.6576847195625306,1.9705960249900818,1.970384154319763
23100,1.7414718174934387,1.6353116726875305,1.7592257785797119,1.9020288538932801,1.8557440900802613
23150,1.740944001674652,1.6854256319999694,1.670792315006256,1.8906151533126831,1.8130730628967284
23200,1.7114411163330079,1.7150852370262146,1.6651739382743835,1.9110548353195191,1.7953659534454345
23250,1.6844597029685975,1.7147001719474793,1.6819242191314698,1.935558774471283,1.865471088886261
23300,1.7750196981430053,1.7023379611968994,1.6360756850242615,1.9455819129943848,1.8954058694839477
23350,1.7758680367469788,1.782775809764862,1.6003400993347168,1.891517424583435,1.8963219666481017
23400,1.799199550151825,1.7942032265663146,1.6845816206932067,1.904455199241638,1.9141550278663635
23450,1.7305077385902405,1.8348577761650084,1.6635125994682312,1.8106218457221985,1.8959369850158692
23500,1.7542378044128417,1.7342383360862732,1.6571002006530762,1.8206350874900818,1.748917956352234
23550,1.754850902557373,1.621574845314026,1.6990014672279359,1.8759922909736633,1.808196656703949
23600,1.7580476307868957,1.6997414422035217,1.717912516593933,1.921403205394745,1.8024282741546631
23650,1.8533744049072265,1.7696995663642883,1.6446448683738708,1.9240215826034546,1.735573570728302
23700,1.8132156610488892,1.7876622343063355,1.7130811262130736,1.9340103149414063,1.800243272781372
23750,1.8301855516433716,1.6739246320724488,1.585687141418457,1.848095827102661,1.7785204339027405
23800,1.7647478938102723,1.650282518863678,1.6466478204727173,1.8124680590629578,1.791114468574524
23850,1.8426308989524842,1.6725959920883178,1.6172884178161622,1.8103545093536377,1.7971043038368224
23900,1.7643493509292603,1.6655978918075562,1.5551389813423158,1.8842313981056213,1.9026263666152954
23950,1.6679644036293029,1.7830809116363526,1.514391713142395,1.9045297503471375,1.9716179847717286
24000,1.6878348731994628,1.8245001101493836,1.5790010452270509,1.9049014353752136,1.9238767838478088
24050,1.679869532585144,1.7510861992835998,1.597401578426361,1.876397385597229,1.8987572383880615
24100,1.715848445892334,1.863202908039093,1.5674081158638,1.9229924130439757,1.9354879474639892
24150,1.6912669658660888,1.921197214126587,1.6907636737823486,1.9001351618766784,1.9607035160064696
24200,1.7980644035339355,1.7950532841682434,1.6296732258796691,1.7816259145736695,1.8737606620788574
24250,1.9426305103302002,1.7042600345611572,1.5966672396659851,1.8181096196174622,1.9227673745155334
24300,1.9370334458351135,1.602042293548584,1.624092173576355,1.7875734233856202,1.8708653545379639
24350,1.908818588256836,1.7987420535087586,1.6852058219909667,1.7871446299552918,1.9682987308502198
24400,1.833597390651703,1.7742642164230347,1.6742407727241515,1.812810356616974,1.8847880911827088
24450,1.8674018454551697,1.7693370866775513,1.7331632995605468,1.8524329328536988,1.8024655652046204
24500,1.729738986492157,1.7015813183784485,1.797764365673065,1.8121135663986205,1.912283616065979
24550,1.6911688804626466,1.687464714050293,1.6406346535682679,1.935353503227234,1.866484076976776
24600,1.6732956409454345,1.7433436059951781,1.6838862848281861,2.0174873232841493,1.930205647945404
24650,1.631143672466278,1.8052134609222412,1.7077189493179321,1.9501888251304627,1.9532195019721985
24700,1.6820042514801026,1.6643154859542846,1.7563804697990417,1.982446095943451,2.0058920431137084
24750,1.6883565950393677,1.7356197619438172,1.8587530493736266,1.9419574880599975,2.0147917103767394
24800,1.6534486651420592,1.8005125999450684,1.8004550457000732,1.8599685049057006,2.03861759185791
24850,1.6879922723770142,1.7077887105941771,1.8056935214996337,1.8368999314308168,2.0382772994041445
24900,1.7519737219810485,1.7709117770195006,1.7629625654220582,1.796991217136383,1.9186480450630188
24950,1.749687330722809,1.7941183304786683,1.6456528472900391,1.815001256465912,1.9605787944793702
25000,1.800577802658081,1.6924631905555725,1.684017176628113,1.8360206031799315,2.0251476430892943
25050,1.8540267515182496,1.7334168148040772,1.6436606979370116,1.8317544674873352,1.9418559432029725
25100,1.8337345480918885,1.7210757207870484,1.6620754814147949,1.8017229890823365,1.8264715003967285
25150,1.7626889944076538,1.7961660027503967,1.6367528533935547,1.9083432030677796,1.9377015686035157
25200,1.9383823037147523,1.8298462200164796,1.667635726928711,1.9374749493598937,1.8943783354759216
25250,1.9466872859001159,1.823306005001068,1.743816146850586,1.926104028224945,2.034074754714966
25300,1.9039126920700074,1.8536243414878846,1.8018756365776063,1.8869633197784423,2.0286178970336914
25350,1.8522768211364746,1.7949845314025878,1.7750379014015198,1.8447247791290282,1.8733707547187806
25400,1.8938277125358582,1.7057627415657044,1.7571293497085572,1.8859971785545349,1.9834159398078919
25450,1.7973624205589294,1.7297950434684752,1.7357981133460998,1.8837236070632934,1.945981788635254
25500,1.8339026165008545,1.7666743111610412,1.7011036777496338,1.8430525112152099,1.9875584292411803
25550,1.7679158163070678,1.8029332852363587,1.7255648946762085,1.9111204648017883,1.9232776975631714
25600,1.7578156471252442,1.7535242581367492,1.6818854641914367,1.8808688235282898,1.8806807470321656
25650,1.72713853597641,1.7766666007041931,1.6701048994064331,1.9143565011024475,1.8963120222091674
25700,1.737903287410736,1.6861632776260376,1.6181796312332153,1.9113738322257996,1.8708288979530334
25750,1.7667987298965455,1.7165089678764343,1.6804470443725585,1.9127820754051208,1.964020140171051
25800,1.84754421710968,1.8261768317222595,1.7639425301551819,1.8402689146995543,1.802773847579956
25850,1.7629058694839477,1.932766764163971,1.657428560256958,1.8130835556983949,1.9247971034049989
25900,1.8193135118484498,1.856370370388031,1.618351275920868,1.6491480660438538,1.9793335914611816
25950,1.8357276916503906,1.8130892992019654,1.6462543296813965,1.793701024055481,1.8490441584587096
26000,1.8038971543312072,1.7477221703529358,1.6002199578285217,1.7193760061264038,1.9953259205818177
26050,1.7084277701377868,1.7852120685577393,1.6105658984184266,1.7444957733154296,2.084636912345886
26100,1.7784928274154663,1.940772659778595,1.7565218806266785,1.744482774734497,1.9581258273124695
26150,1.7760222864151,1.8811436414718627,1.7405688238143922,1.7649432444572448,1.9604405069351196
26200,1.7200078320503236,1.8786468172073365,1.707209141254425,1.7833875703811646,1.901668334007263
26250,1.7713505840301513,1.808355679512024,1.6827814078330994,1.728880956172943,1.8029392957687378
26300,1.6599096798896789,1.9358013796806335,1.6852293801307678,1.6600822401046753,1.7512831807136535
26350,1.540295946598053,1.933176589012146,1.6812070631980895,1.724295859336853,1.7114644169807434
26400,1.7620556831359864,1.9689118480682373,1.888099422454834,1.7480957293510437,1.7655200505256652
26450,1.6431279492378235,1.9300496554374695,1.9537288427352906,1.7228839468955994,1.6977057981491088
26500,1.7249546027183533,1.9321488642692566,1.8248620128631592,1.6974025011062621,1.74975035905838
26550,1.698715522289276,2.0173673129081724,1.7838450407981872,1.8444022727012634,1.7193561792373657
26600,1.6367542433738709,1.9914216208457947,1.7984141683578492,1.8689201045036317,1.8498055410385132
26650,1.5329274463653564,1.889866509437561,1.830942063331604,1.841617329120636,1.8617130374908448
26700,1.670747754573822,1.9423789477348328,1.7624949645996093,1.920493505001068,1.920758731365204
26750,1.685747253894806,1.9337880802154541,1.6840470480918883,1.8139000463485717,1.8184921717643738
26800,1.8350083065032958,1.9778979921340942,1.5961782693862916,1.8733391976356506,1.802338125705719
26850,1.7437647247314454,1.8921099495887757,1.6516273403167725,1.8961459136009216,1.8074884819984436
26900,1.6604205894470214,1.9012704086303711,1.7307736468315125,1.8535310220718384,1.8630734872817993
26950,1.7181962060928344,1.8412810063362122,1.783394205570221,1.9493163895606995,1.7789224791526794
27000,1.7401730227470398,1.800028178691864,1.7951899933815003,1.8914806485176086,1.78502681016922
27050,1.7093904280662537,1.7147802090644837,1.7336852478981017,1.9479763984680176,1.7559722542762757
27100,1.6491234183311463,1.6482228755950927,1.6393229246139527,1.8656836318969727,1.7782450890541077
27150,1.6518476486206055,1.6233396196365357,1.8163437891006469,1.86848237991333,1.8502996492385864
27200,1.6792587661743164,1.5930617213249207,1.7560279631614686,1.7849800992012024,1.9095677089691163
27250,1.7150103783607482,1.6140131306648255,1.846447467803955,1.8271057295799256,1.843241789340973
27300,1.73232914686203,1.7080530166625976,1.8863898921012878,1.669804995059967,1.842304720878601
27350,1.6881818056106568,1.7842775440216065,1.77390234708786,1.7504786610603333,1.9165224027633667
27400,1.613923180103302,1.804798309803009,1.707446813583374,1.8226136946678162,1.8956562995910644
27450,1.7448206853866577,1.7275248885154724,1.7206035614013673,1.8051240944862366,1.962367398738861
27500,1.763795430660248,1.6088648271560668,1.7808093786239625,1.8602560663223267,1.909116427898407
27550,1.7361631417274475,1.5940500736236571,1.7114901924133301,1.8195413994789122,1.9802377939224243
27600,1.829360342025757,1.7498131918907165,1.7667046070098877,1.7622426509857179,1.8461306667327881
27650,1.776215114593506,1.8314814257621765,1.881967740058899,1.7105954313278198,1.8805998635292054
27700,1.664460427761078,1.731176073551178,1.8947556734085083,1.80526437997818,1.86628093957901
27750,1.803937225341797,1.8174952864646912,1.836338849067688,1.7927627110481261,1.9303731775283814
27800,1.7896982431411743,1.8388303017616272,1.8325931644439697,1.856287739276886,1.8080462956428527
27850,1.7591286945343017,1.9244062519073486,1.8979418134689332,1.7219119358062744,1.8630827856063843
27900,1.7411086225509644,1.909440550804138,1.9571020317077636,1.7716086268424989,1.824929416179657
27950,1.7943565797805787,1.8926612043380737,1.8971444630622865,1.7953806257247924,1.702335822582245
28000,1.8395754408836364,1.8362898349761962,1.7969960379600525,1.8291465544700622,1.72451491355896
28050,1.7449876761436462,1.814338219165802,1.814372193813324,1.669390494823456,1.6019099187850951
28100,1.7555158162117004,1.9366004300117492,1.8694007658958436,1.6749180388450622,1.7480542111396788
28150,1.8182983589172363,1.9933666825294494,1.8654239869117737,1.8261808609962464,1.8154365706443787
28200,1.9011572241783141,1.9351872730255126,1.9177999711036682,1.8374179887771607,1.8532747173309325
28250,1.9300111651420593,1.9109916114807128,1.7687235760688782,1.7730243968963624,1.8419437026977539
28300,1.8870567345619202,1.921843912601471,1.7968538904190063,1.7974873638153077,1.7602770805358887
28350,1.852380018234253,1.9098763751983643,1.802138695716858,1.892879981994629,1.7796491980552673
28400,1.7502072525024415,1.885570068359375,1.895972080230713,2.034716956615448,1.8243025970458984
28450,1.8255198192596436,1.9324499797821044,1.8922903561592102,1.9605890655517577,1.828394010066986
28500,1.788411042690277,1.9350856709480286,1.8119647455215455,1.8272468900680543,1.8237241291999817
28550,1.7033565473556518,1.8609585523605348,1.8588763356208802,1.9647845101356507,1.8029391622543336
28600,1.7719602942466737,1.8584560012817384,1.6444636940956117,2.018096823692322,1.7953231406211854
28650,1.8526698970794677,1.7526728987693787,1.7616592121124268,1.7744900393486023,1.819805507659912
28700,1.6205243849754334,1.7860032749176025,1.747169451713562,1.8573285245895386,1.8624197125434876
28750,1.7051144552230835,1.8219988322257996,1.7357425689697266,1.8502305483818053,1.8408351755142212
28800,1.686543881893158,1.8209502220153808,1.798961455821991,1.86038165807724,1.7465869617462157
28850,1.692806134223938,1.8565199184417724,1.9205234050750732,1.9107051110267639,1.7516705107688904
28900,1.6930241918563842,1.9379152703285216,1.8090945386886597,1.951917622089386,1.7437116289138794
28950,1.7450311136245729,1.8625112938880921,1.6837432742118836,1.9197038102149964,1.8062874507904052
29000,1.7771709632873536,1.763289647102356,1.7790329456329346,1.9689215779304505,1.9115087413787841
29050,1.7320855164527893,1.6536126852035522,1.751389627456665,1.9631459045410156,1.735233473777771
29100,1.7647716665267945,1.7440918493270874,1.672589020729065,1.7974103999137878,1.7647539472579956
29150,1.8156514859199524,1.7332135343551636,1.6692097330093383,1.895590124130249,1.8000653791427612
29200,1.7803679347038268,1.739100205898285,1.715759699344635,1.8770498752593994,1.6707580780982971
29250,1.7059310221672057,1.852051751613617,1.8303393077850343,1.9871417737007142,1.8577145504951478
29300,1.694908745288849,1.8759891486167908,1.8600168561935424,1.9719921565055847,1.9003065514564514
29350,1.7016658115386962,1.7301870250701905,1.8108834505081177,2.0328553891181946,1.9038008451461792
29400,1.7006217098236085,1.7069254732131958,1.7989182186126709,1.9423258471488953,1.826958932876587
29450,1.813474917411804,1.748285026550293,1.7219509863853455,1.828502345085144,1.8207207655906676
29500,1.8192164921760559,1.7596684050559999,1.6420619225502013,1.8915610790252686,1.8517086577415467
29550,1.8962450194358826,1.7960532307624817,1.6186819195747375,2.044111957550049,1.8402228164672851
29600,1.792419948577881,1.7498866367340087,1.658201551437378,2.1527267408370974,1.886461741924286
29650,1.6143073391914369,1.7440690398216248,1.6602370810508729,1.9605208015441895,1.9040453720092774
29700,1.8023652887344361,1.787001495361328,1.6301216626167296,1.9338359999656678,1.8721386003494263
29750,1.6981964707374573,1.8205316042900086,1.6508341217041016,1.920767228603363,1.9152871513366698
29800,1.7617942547798158,1.8153996229171754,1.6281606769561767,1.8766926336288452,1.9483995366096496
29850,1.8310184216499328,1.7970582246780396,1.774315176010132,1.770348539352417,1.8598794150352478
29900,1.6956430721282958,1.733555428981781,1.7723906826972962,1.7772704362869263,1.9888781094551087
29950,1.753569495677948,1.8209108877182008,1.7714257049560547,1.8602118372917176,1.8092545676231384
30000,1.8105666065216064,1.7968346571922302,1.7257779741287231,1.7104989314079284,1.8062026476860047
30050,1.7652403712272644,1.8317170548439026,1.6598321866989136,1.8422316884994507,1.777087118625641
30100,1.727684142589569,1.8538941049575806,1.6369896268844604,1.8145421981811523,1.800501480102539
30150,1.6379010701179504,1.838074698448181,1.7484827089309691,1.8214563632011413,1.8946501183509827
30200,1.7386853718757629,1.756476731300354,1.7534880256652832,1.8442572140693665,1.8594722628593445
30250,1.7678065013885498,1.8498369288444518,1.756991217136383,1.840766909122467,2.04596727848053
30300,1.8123258304595948,1.873622009754181,1.7351313066482543,1.8245062375068664,2.0281146359443665
30350,1.799592261314392,1.8620865893363954,1.7302697491645813,1.810898070335388,1.9792215752601623
30400,1.8456845140457154,1.7649439978599548,1.707486231327057,1.9951837468147278,1.8261654448509217
30450,1.9177541613578797,1.6644055724143982,1.7197659134864807,2.0135279393196104,1.8786897587776183
30500,1.9016519641876222,1.7480551552772523,1.7194136834144593,1.9589679479598998,1.9650878882408143
30550,1.8703525805473327,1.7641493415832519,1.7710282826423644,1.8522143530845643,1.9557701563835144
30600,1.8511836957931518,1.8060131454467774,1.7847931170463562,1.993465027809143,1.8399992656707764
30650,1.8930324721336365,1.8533827090263366,1.767602915763855,1.9567608880996703,1.7949013686180115
30700,1.833869094848633,1.825152108669281,1.6480885887145995,1.8169226408004762,1.9006076741218567
30750,1.8146831703186035,1.8207776618003846,1.7013813614845277,1.7992297148704528,1.964921841621399
30800,1.8402391242980958,1.9297293496131898,1.7316565966606141,1.83606782913208,2.0319930124282837
30850,1.7988770961761475,1.9585218715667725,1.7835153532028198,1.8392993521690368,2.0883295941352844
30900,1.8864286613464356,1.8742602920532228,1.8542592859268188,1.9236202573776244,2.0852735829353333
30950,1.8766368103027344,1.7137609553337096,1.7434058141708375,1.8705775141716003,1.97885502576828
31000,1.8255660915374756,1.795101034641266,1.6954375982284546,1.825790467262268,2.0116734075546265
31050,1.8209350180625916,1.8231117033958435,1.8261039400100707,1.729949185848236,2.0055089521408083
31100,1.7944610691070557,1.7038029980659486,1.8140160679817199,1.688079583644867,1.8860827660560608
31150,1.7973448061943054,1.7305789136886596,1.7222977352142335,1.7504706501960754,2.0440512037277223
31200,1.8060887408256532,1.740793707370758,1.7502941989898682,1.839393312931061,1.8875185441970825
31250,1.7229179978370666,1.8111573553085327,1.7375580811500548,1.8569773602485657,1.971654360294342
31300,1.7998948693275452,1.7753381848335266,1.7296085453033447,1.822909288406372,2.07418354511261
31350,1.8472568058967591,1.7264574980735778,1.6619448709487914,1.7345408344268798,2.030604751110077
31400,1.7948191452026367,1.7722851634025574,1.6399777269363403,1.8997964191436767,2.0522373008728025
31450,1.7722635865211487,1.7262168884277345,1.7610672068595887,1.741636998653412,2.0367558765411378
31500,1.799782841205597,1.6760252261161803,1.672764925956726,1.7452236199378968,2.0391936087608338
31550,1.9025172185897827,1.6620713710784911,1.6549524450302124,1.7698547792434693,2.059204354286194
31600,1.8581262803077698,1.6983072829246522,1.6708421564102174,1.8530621671676635,2.02611718416214
31650,1.9124948596954345,1.6601699566841126,1.6784908843040467,1.8129396104812623,2.0808666443824766
31700,1.9389173245429994,1.5971512508392334,1.7204733443260194,1.690877206325531,2.0702633023262025
31750,1.9781585550308227,1.7003654956817627,1.6907039380073547,1.6729324555397034,2.0021633768081664
31800,2.0657734084129333,1.6386914896965026,1.7002628207206727,1.7783870959281922,2.093395049571991
31850,1.977857370376587,1.7545461940765381,1.745472104549408,1.8351660203933715,2.066645438671112
31900,1.9566305828094483,1.7440399956703185,1.6487324523925782,1.8384843492507934,1.9433997678756714
31950,1.8766349625587464,1.733476939201355,1.6291442441940307,1.7676568531990051,1.9216961216926576
32000,1.934520263671875,1.6743709683418273,1.76513170003891,1.8993761038780212,1.9156535243988038
32050,1.8484487175941466,1.7064569282531739,1.6188337230682373,1.7252522444725036,1.9175627517700196
32100,1.8252825188636779,1.7387834477424622,1.677519726753235,1.8319583320617676,1.961233642101288
32150,1.9791246891021728,1.6460227942466736,1.6258234977722168,1.8234544467926026,1.9034128952026368
32200,1.9851286005973816,1.717871732711792,1.6716431427001952,1.8982128715515136,1.841831955909729
32250,1.7833533310890197,1.7461121010780334,1.6828690695762634,1.9338868713378907,1.846644229888916
32300,1.8361872291564942,1.7226731276512146,1.8772854828834533,2.0321738719940186,1.9155783128738404
32350,2.0478755021095276,1.6489852023124696,1.6281921434402467,1.962159152030945,1.9756677675247192
32400,1.9826249814033508,1.487478404045105,1.7678106760978698,1.9886681175231933,1.9734863805770875
32450,1.864029154777527,1.5008004117012024,1.8457625317573547,1.9202129793167115,1.945464515686035
32500,1.9031707906723023,1.4562834095954895,1.8001733779907227,1.9721551489830018,1.9186627411842345
32550,1.8802752995491028,1.5479385328292847,1.8574817085266113,1.9128941249847413,2.018461227416992
32600,1.7519615364074708,1.593787522315979,1.9304589581489564,1.9502488160133362,1.9701125121116638
32650,1.7301957392692566,1.5940257573127747,1.812197949886322,1.7835842609405517,1.892821114063263
32700,1.8133526349067688,1.6239964151382447,1.7164145112037659,1.9056087732315063,1.8607516074180603
32750,1.9474759650230409,1.6170169591903687,1.690698699951172,1.9287194776535035,1.8429740166664124
32800,1.8490099430084228,1.6157557892799377,1.8090536141395568,2.0289732837677,1.820295867919922
32850,1.897940421104431,1.6906574964523315,1.833054120540619,1.884828062057495,1.878211920261383
32900,1.9401557016372681,1.7077165937423706,1.7679529404640197,2.0252672290802,1.8044944906234741
32950,1.9257493066787719,1.6636228775978088,1.7257005882263183,2.090173418521881,1.907136104106903
33000,1.9214463925361633,1.6992931652069092,1.840572817325592,1.9531634902954103,1.6935757184028626
33050,1.930047297477722,1.7586772704124451,1.8040101170539855,2.072707896232605,1.671537034511566
33100,1.8398758554458619,1.700919542312622,1.7405762624740602,1.988704469203949,1.9082038116455078
33150,1.964697003364563,1.8139354014396667,1.6080690455436706,1.8163776302337646,2.032864899635315
33200,1.8132630252838136,1.8505517220497132,1.7528997588157653,1.7569131064414978,2.0692816090583803
33250,1.8188256216049195,1.7752994561195374,1.759089171886444,1.8691479992866515,1.9818546509742736
33300,1.7123689770698547,1.7117411041259765,1.6367488765716554,1.8970935225486756,1.8960008645057678
33350,1.715439066886902,1.739639401435852,1.699216685295105,1.883460283279419,1.864902641773224
33400,1.6630747866630555,1.7493360018730164,1.5730593705177307,1.7346192407608032,1.8379108715057373
33450,1.729044222831726,1.7457242274284364,1.643761534690857,1.852699146270752,1.722477502822876
33500,1.751079909801483,1.6417881345748901,1.684434790611267,1.8830049657821655,1.7227552819252014
33550,1.774601058959961,1.7013146042823792,1.6952268695831298,1.8496701049804687,1.7920529127120972
33600,1.7651701140403748,1.7551245641708375,1.6828545427322388,1.8381829857826233,1.8454895687103272
33650,1.8585542225837708,1.7272039103507995,1.7415821933746338,1.788659269809723,1.805167465209961
33700,1.760138795375824,1.7654104900360108,1.7726986074447633,1.6989733457565308,1.8027988648414612
33750,1.7833073401451112,1.8153864312171937,1.7167669320106507,1.7481238627433777,1.8413233947753906
33800,1.8241750121116638,1.7579690265655517,1.794373631477356,1.8015249037742616,1.9041277146339417
33850,1.8569766974449158,1.6694710445404053,1.7788698530197145,1.7784888315200806,1.9404615545272828
33900,1.8936006045341491,1.7411824893951415,1.7831058526039123,1.711805431842804,2.1229257774353028
33950,1.7595105123519899,1.7596058392524718,1.7669988417625426,1.7227847909927367,2.1085991215705873
34000,1.6996370339393616,1.7397275066375733,1.846225163936615,1.8724762773513794,2.0582964634895324
34050,1.6969605302810669,1.812590365409851,1.7948916172981262,1.7426929664611817,1.9974293994903565
34100,1.8187274885177613,1.8242262387275696,1.7767293810844422,1.7345453929901122,1.9758237671852112
34150,1.8667305397987366,1.741083061695099,1.8188087773323058,1.6416015386581422,2.0024901604652405
34200,1.7679398679733276,1.6582017517089844,1.8684959268569947,1.870364944934845,1.9865618658065796
34250,1.7882663774490357,1.7167920827865601,1.87325519323349,1.810356559753418,1.9820175623893739
34300,1.7289231729507446,1.7156055736541749,1.9759986114501953,1.8423215508461,1.8407974219322205
34350,1.7868968105316163,1.796815938949585,1.8350156664848327,1.8235848975181579,1.9110218787193298
34400,1.8082428455352784,1.762678165435791,1.8182067370414734,1.8573128032684325,1.961816475391388
34450,1.7906678414344788,1.7343540787696838,1.8676356148719788,1.909975688457489,2.0284462213516234
34500,1.7254749512672425,1.7173261189460753,1.757030692100525,1.9450974440574647,1.9413392233848572
34550,1.716993169784546,1.7900025606155396,1.8886903214454651,1.869215567111969,1.7969012904167174
34600,1.8243334627151488,1.7529759168624879,1.7225244951248169,1.7793195366859436,1.729447169303894
34650,1.7684534358978272,1.7036827278137208,1.7529065918922424,1.7345592951774598,1.7841056609153747
34700,1.7045572447776793,1.7969370317459106,1.7187730121612548,1.7867640566825866,1.8996958804130555
34750,1.787986843585968,1.6638117599487305,1.7155859136581422,1.8083642959594726,1.936528468132019
34800,1.836472179889679,1.791662073135376,1.686548273563385,1.8248698759078978,1.98240736246109
34850,1.8826568293571473,1.7829816699028016,1.702836310863495,1.8142558860778808,2.0189595365524293
34900,1.8772841811180114,1.668258910179138,1.6573989653587342,1.7248083853721619,2.083392674922943
34950,1.8455487942695619,1.746203022003174,1.5784941768646241,1.9227813172340393,2.019353804588318
35000,1.7196085500717162,1.8356754636764527,1.750184895992279,1.9496723318099975,1.9922467541694642
35050,1.7434253358840943,1.8378672194480896,1.8141393923759461,2.13986869096756,1.878643469810486
35100,1.8236519074440003,1.7557050490379333,1.7693670725822448,2.050806984901428,2.0385976099967955
35150,1.7583772325515747,1.8019636607170104,1.7742656922340394,1.964238305091858,1.885831241607666
35200,1.7452025628089904,1.7684960651397705,1.7441608476638795,2.0912727904319763,1.9218760824203491
35250,1.7560367560386658,1.8324979829788208,1.8148601460456848,2.072480800151825,1.9214094042778016
35300,1.6870468854904175,1.773004677295685,1.766412491798401,1.9210656213760375,1.8801754927635193
35350,1.763339512348175,1.7388054347038269,1.8031003260612488,1.7967222118377686,1.8833562874794005
35400,1.6774864506721496,1.7390246772766114,1.7822060012817382,1.8339319801330567,2.0377732348442077
35450,1.7923289394378663,1.6856136393547059,1.7526893353462218,1.7094681644439698,1.9623096013069152
35500,1.811065068244934,1.6845425510406493,1.8718932914733886,1.705080783367157,1.9590665411949157
35550,1.8382063961029054,1.7356048369407653,1.8636867237091064,1.5858634042739868,2.011010184288025
35600,1.8382524538040161,1.7349109506607057,1.7262909245491027,1.7256237745285035,1.843301763534546
35650,1.8400458264350892,1.7215592193603515,1.7487294816970824,1.8487725734710694,1.8092318868637085
35700,1.8141282963752747,1.7182310009002686,1.6188613057136536,1.765400035381317,1.9328528189659118
35750,1.8458345174789428,1.873642029762268,1.5078790831565856,1.5776409649848937,1.842703869342804
35800,1.786894609928131,1.8964748787879944,1.5226858854293823,1.5827683544158935,1.8082063460350037
35850,1.7743474841117859,1.8543369150161744,1.5003268313407898,1.7084984040260316,1.8049146580696105
35900,1.7073864030838013,1.7117999386787415,1.4657681107521057,1.696676995754242,1.7148127913475038
35950,1.7863765382766723,1.836316933631897,1.424441409111023,1.7367265558242797,1.8279630589485167
36000,1.8130724954605102,1.7572871828079224,1.3714041852951049,1.6759447264671326,1.8139399003982544
36050,1.7798507142066955,1.8801864624023437,1.3809666872024535,1.8641804671287536,1.75666286945343
36100,1.7677706456184388,1.8621742010116578,1.5972792100906372,1.8010064482688903,1.8996747756004333
36150,1.7463110280036926,1.836985490322113,1.5579293656349182,1.8099555230140687,1.89792799949646
36200,1.7144737267494201,1.6981417918205262,1.6715700769424437,1.861112153530121,1.8323981308937072
36250,1.5991676211357118,1.6923220300674437,1.653470721244812,1.7648198533058166,1.833632891178131
36300,1.594262719154358,1.7606842589378358,1.6013718938827515,1.8263363027572632,1.8081932282447815
36350,1.6221588587760924,1.7076513290405273,1.6372587537765504,1.8975753831863402,1.851910331249237
36400,1.6263171553611755,1.6888572883605957,1.5645936059951782,1.8775035285949706,1.7827122116088867
36450,1.657266628742218,1.8321093010902405,1.6562542700767517,1.935462703704834,1.8273996663093568
36500,1.6607363486289979,1.8342553520202636,1.709715564250946,1.794464704990387,1.9560728025436402
36550,1.6455648398399354,1.7702227711677552,1.6555635595321656,1.7947418236732482,1.9406874871253967
36600,1.719063241481781,1.6647333121299743,1.6889702153205872,1.819357726573944,1.8521673417091369
36650,1.8388871574401855,1.7117448663711547,1.74051376581192,1.8104278182983398,1.8520793414115906
36700,1.801672122478485,1.9772110438346864,1.8372717666625977,1.891062743663788,1.9247810196876527
36750,1.8597968220710754,1.9688764238357543,1.7294915461540221,2.0023542261123657,1.862922170162201
36800,1.8105158758163453,2.048798630237579,1.7635781598091125,1.8966575598716735,1.991168375015259
36850,1.7424506735801697,1.9226675462722778,1.8760225677490234,1.8094314932823181,1.972766978740692
36900,1.7619838857650756,1.9369878053665162,1.71001779794693,1.6357509922981261,1.9986021089553834
36950,1.768028302192688,1.9429610443115235,1.678515899181366,1.6393772315979005,1.8967693448066711
37000,1.7790151047706604,1.84169766664505,1.6660100436210632,1.689451732635498,2.0060506439208985
37050,1.7922618317604064,1.8212575101852417,1.5145207285881042,1.7826824927330016,1.8997743678092958
37100,1.7995942115783692,1.7491052722930909,1.5249878311157226,1.8261388063430786,2.019508810043335
37150,1.8867710208892823,1.708066804409027,1.5666883134841918,1.742497591972351,2.085162024497986
37200,1.9129576992988586,1.800745906829834,1.5692089462280274,1.7965719819068908,2.047888219356537
37250,1.7910987401008607,1.8079776501655578,1.599235804080963,1.8097562074661255,1.9725396037101746
37300,1.725076138973236,1.8931743454933168,1.548679175376892,1.8288776540756226,1.8937459349632264
37350,1.8500480031967164,1.9353790640830995,1.458544044494629,1.8755250883102417,1.8649271059036254
37400,1.824417917728424,1.7581997919082641,1.5584538412094116,1.780083577632904,1.8112714290618896
37450,1.7966420292854308,1.774592764377594,1.5527598333358765,1.864511616230011,1.8097877717018127
37500,1.8270204448699952,1.7913784527778625,1.5953925991058349,1.8899493312835693,1.7747248911857605
37550,1.7959156441688537,1.7960678577423095,1.6292701506614684,1.8319890475273133,1.8570335268974305
37600,1.8552569437026978,1.7994334077835084,1.719117772579193,1.7654159879684448,1.8017114305496216
37650,1.8448740696907044,1.78203937292099,1.7748770856857299,1.7266843628883362,1.9320164585113526
37700,1.7931721496582032,1.7933996629714966,1.7165443110466003,1.6587790393829345,1.8083084201812745
37750,1.7198947930336,1.7677352786064149,1.5874158811569214,1.633685393333435,1.8518947219848634
37800,1.766612639427185,1.8646498465538024,1.7395437622070313,1.688518967628479,1.7984186339378356
37850,1.7187503385543823,1.8377969717979432,1.7459763813018798,1.8094229316711425,1.8398053383827209
37900,1.7019221138954164,1.769590175151825,1.7285633611679077,1.6974386954307557,1.8652748680114746
37950,1.7135885071754455,1.8089202976226806,1.6936697721481324,1.7119676446914673,1.8913261771202088
38000,1.8312583374977112,1.6887260031700135,1.7351597452163696,1.8001134252548219,1.8310583853721618
38050,1.8041806983947755,1.7657267236709595,1.7338578009605408,1.7861152124404907,1.831781005859375
38100,1.8078232097625733,1.7610267400741577,1.6842068886756898,1.8777972340583802,1.8640016865730287
38150,1.7916698837280274,1.8093424773216247,1.6804748153686524,1.7202033996582031,1.9598895192146302
38200,1.7714090061187744,1.8907021903991699,1.8190403699874877,1.7300451612472534,2.0157585668563844
38250,1.829229166507721,1.896478192806244,1.8666978359222413,1.7915879917144775,1.9716612720489501
38300,1.7924806213378905,1.9327235007286072,1.896635603904724,1.7750403785705566,1.8788223028182984
38350,1.806715407371521,1.935179555416107,1.8438003134727479,1.6970456743240356,1.8233461833000184
38400,1.69519535779953,1.9164068865776063,1.8895582509040834,1.6587857246398925,1.8134746932983399
38450,1.64195565700531,2.0240718269348146,1.8446565818786622,1.6061237812042237,1.8398589634895324
38500,1.677333073616028,1.9446152281761169,1.696144094467163,1.745709729194641,1.881013720035553
38550,1.6843481636047364,1.9728028655052186,1.7413997650146484,1.7255784153938294,1.9507557129859925
38600,1.764316577911377,1.970080108642578,1.7689260816574097,1.8243909692764282,1.875542905330658
38650,1.78274676322937,1.9519364905357361,1.6858394646644592,1.7737579464912414,1.8367515206336975
38700,1.8047865343093872,1.905137243270874,1.5932706117630004,1.863336639404297,1.854832000732422
38750,1.7696127891540527,1.8349194741249084,1.6799673819541932,1.8340007996559142,1.8460845494270324
38800,1.7178841090202333,1.929481418132782,1.595173945426941,1.703988699913025,1.82472097158432
38850,1.7847630190849304,1.9337948393821716,1.5023087668418884,1.69120454788208,1.7264570164680482
38900,1.7287247061729432,1.9217875957489015,1.6551991605758667,1.6899144959449768,1.8016604971885681
38950,1.7118314790725708,1.899077546596527,1.5813542580604554,1.8375167107582093,1.8965352845191956
39000,1.6896153473854065,1.87759343624115,1.6718854308128357,1.7700221729278565,1.867194972038269
39050,1.6553174686431884,1.9351607704162597,1.786269736289978,1.8964258003234864,1.879585132598877
39100,1.6711708116531372,1.8434800434112548,1.820343053340912,1.8045994997024537,1.7807216954231262
39150,1.6669454646110535,1.8310545110702514,1.7821124815940856,1.9749435877799988,1.7779792428016663
39200,1.649995973110199,1.8157704043388367,1.8232759928703308,1.9679156303405763,1.6363101720809936
39250,1.607135009765625,1.8819281005859374,1.898590989112854,1.933469524383545,1.6310034608840942
39300,1.64114102602005,1.8342055010795593,1.8248177027702333,1.7975972628593444,1.7174737024307252
39350,1.6849631142616273,1.7761409616470336,1.6916817593574525,1.7792929887771607,1.6575310325622559
39400,1.7365888667106628,1.7957582354545594,1.6423700380325317,1.8479065203666687,1.6170194888114928
39450,1.7712592220306396,1.8806954574584962,1.674661726951599,1.8746430945396424,1.7989104342460633
39500,1.7219294142723083,1.865211350917816,1.683300235271454,1.8814054584503175,1.7820695638656616
39550,1.781432762145996,1.8897366094589234,1.6046770477294923,1.885684471130371,1.8206287384033204
39600,1.7845260620117187,1.7968275809288026,1.6125920844078063,1.8349425530433654,1.8976024794578552
39650,1.7192209267616272,1.8794544744491577,1.7536531734466552,1.806794111728668,1.9507698678970338
39700,1.679163806438446,1.787705295085907,1.7705391311645509,1.8764466524124146,1.9015798377990722
39750,1.6534417462348938,1.7631424641609192,1.70569721698761,1.8615020751953124,1.8892699909210204
39800,1.618852047920227,1.7370293426513672,1.5956780743598937,1.877691731452942,1.8419965481758118
39850,1.7834789538383484,1.5843597435951233,1.5743359875679017,1.8855219221115112,1.7213817429542542
39900,1.7655350017547606,1.8290381884574891,1.5647886443138121,1.9568111944198607,1.845848352909088
39950,1.773570737838745,1.8326694226264955,1.5503677034378052,1.9467768001556396,1.731910490989685
40000,1.8631841945648193,1.7160843873023988,1.6245643615722656,1.9091635704040528,1.7587402057647705
40050,1.9030551838874816,1.9009561419487,1.6143274807929993,1.9182146048545838,1.9044281363487243
40100,1.8368974041938781,1.8297677063941955,1.6301428627967836,2.0007550525665283,1.8137542033195495
40150,1.8639158821105957,1.7182359600067139,1.7189325785636902,1.8919029140472412,1.8787602019309997
40200,1.8063538432121278,1.652182719707489,1.6199367499351502,1.9858018064498901,1.874714696407318
40250,1.841401183605194,1.7496067690849304,1.7188183045387269,1.9277885127067567,1.694076690673828
40300,1.7543248105049134,1.7855432987213136,1.7704334616661073,1.925221016407013,1.8077127766609191
40350,1.6239342856407166,1.7466075134277343,1.6711591362953186,1.888590660095215,1.655737841129303
40400,1.630542459487915,1.7673479962348937,1.6791328763961793,1.8915871620178222,1.7976735401153565
40450,1.6895780086517334,1.7758277916908265,1.7577359342575074,1.9595452666282653,1.8822118353843689
40500,1.5911113405227661,1.7949810886383057,1.6720735454559326,1.952784128189087,1.7624137353897096
40550,1.6567064762115478,1.7561005067825317,1.7359008598327637,1.8422484731674194,1.8201308226585389
40600,1.6915729904174805,1.7925799584388733,1.6278632283210754,1.80323744058609,1.7200706171989442
40650,1.6682615709304809,1.8415524792671203,1.5645154809951782,1.7107857728004456,1.8544860982894897
40700,1.777101261615753,1.7583134508132934,1.6187493133544921,1.6892803287506104,1.8326659607887268
40750,1.7214246487617493,1.7487335777282715,1.738744707107544,1.8454639720916748,1.868704342842102
40800,1.5923080277442931,1.844053635597229,1.79191739320755,1.8341552066802977,1.8559868812561036
40850,1.7259631156921387,1.8731621479988099,1.8062184047698975,1.799125714302063,1.953037462234497
40900,1.6507128119468688,1.767069103717804,1.728484389781952,1.7480893564224242,1.8523471021652222
40950,1.5942547464370727,1.7216915416717529,1.734209315776825,1.8204581475257873,2.0131491923332216
41000,1.7258722305297851,1.6637081432342529,1.6898912954330445,1.9336911177635192,1.7813440823554993
41050,1.776125431060791,1.6693174266815185,1.7223213005065918,1.8410869860649108,1.8886514353752135
41100,1.6688355445861816,1.7222414350509643,1.6756355929374696,1.8458542609214783,1.8233275699615479
41150,1.6926682949066163,1.7471017193794252,1.540274727344513,1.7637071180343629,1.8696750545501708
41200,1.645130934715271,1.7002612376213073,1.5626643586158753,1.7193180632591247,1.9245333647727967
41250,1.6631848812103271,1.654031710624695,1.5974466800689697,1.7201115894317627,1.9198566317558288
41300,1.7859336733818054,1.7596745276451111,1.614219343662262,1.6076043844223022,1.8821493768692017
41350,1.768859453201294,1.7557192516326905,1.6332762122154236,1.6784685230255127,1.8687519311904908
41400,1.7512482142448424,1.78077064037323,1.6716623187065125,1.7714152669906615,1.9617545819282531
41450,1.7846791863441467,1.6876882410049439,1.711364119052887,1.76858167886734,1.9374138140678405
41500,1.758512454032898,1.629232692718506,1.692923481464386,1.6641947388648988,1.8854967856407165
41550,1.8048365449905395,1.6160349941253662,1.6945972990989686,1.7279840850830077,1.943068950176239
41600,1.8322398018836976,1.698419144153595,1.6242242026329041,1.7108136296272278,2.02483847618103
41650,1.8084163165092468,1.7451766705513,1.6848956036567688,1.7742250323295594,1.9691527891159057
41700,1.9238892006874084,1.726924479007721,1.71095351934433,1.7316199493408204,1.948803596496582
41750,1.9830369853973389,1.8955487823486328,1.6565529680252076,1.7957231640815734,2.0398214149475096
41800,1.8585458946228028,1.8973430681228638,1.6356195831298828,1.914464464187622,2.0038465595245363
41850,1.8146785235404967,1.9036055755615235,1.6804715037345885,1.8447649526596068,1.9775364637374877
41900,1.671699697971344,1.8040241169929505,1.803168110847473,1.7445811223983765,1.9409476923942566
41950,1.7494940257072449,1.819691231250763,1.836411018371582,1.7144013690948485,1.914702935218811
42000,1.7008652710914611,1.8825580501556396,1.7552639436721802,1.8445454668998718,2.052273437976837
42050,1.8316287612915039,1.8920813870429993,1.842804594039917,1.8490943503379822,1.9980928325653076
42100,1.8340851044654847,1.7749700665473938,1.7639678525924682,1.8276619815826416,1.979648506641388
42150,1.9397856760025025,1.7649925208091737,1.6093045234680177,1.8680357646942138,2.055155386924744
42200,1.775736391544342,1.7796351838111877,1.803001308441162,1.9192569947242737,2.064978506565094
42250,1.6461898255348206,1.7724108028411865,1.674648323059082,1.8546457195281982,2.1758933448791504
42300,1.6712704968452454,1.8093610835075378,1.5907982087135315,1.678947627544403,2.112077853679657
42350,1.7421144580841064,1.8177706170082093,1.6540963101387023,1.7863738822937012,1.9850368094444275
42400,1.7502382040023803,1.8477542805671692,1.8030858397483827,1.8769596385955811,2.047810492515564
42450,1.7121039819717407,1.7442489385604858,2.0290433025360106,1.8771613812446595,2.059194891452789
42500,1.7338156628608703,1.6166728663444518,1.8899684643745422,1.7914483165740966,1.9343815779685973
42550,1.7726597332954406,1.6725863862037658,1.851028323173523,1.9565215253829955,1.962477207183838
42600,1.745801672935486,1.6854620575904846,1.9280362272262572,1.8398792338371277,1.956486713886261
42650,1.7246461844444274,1.8234301018714905,1.824457848072052,1.884495952129364,1.9853058910369874
42700,1.738082106113434,1.851922891139984,1.767028443813324,1.9244270467758178,1.9171875953674316
42750,1.705530424118042,1.7783581709861755,1.7686297082901001,1.9758158254623412,1.8558514261245727
42800,1.698945987224579,1.7733672976493835,1.671405484676361,1.8967716026306152,1.8940491890907287
42850,1.7107685160636903,1.8918652176856994,1.6697586226463317,1.8684446144104003,1.9512209057807923
42900,1.7414076185226441,1.805116560459137,1.7232559752464294,1.921765582561493,1.9478206539154053
42950,1.80714408159256,1.7735989022254943,1.8330707502365113,1.970123679637909,1.9309340596199036
43000,1.771001079082489,1.9104442143440246,1.83264240026474,1.9242652320861817,1.966424787044525
43050,1.653452422618866,1.9595673179626465,1.8369712042808533,1.7604739022254945,1.8953116917610169
43100,1.513745095729828,1.9226823234558106,1.7022515201568604,1.7012334513664245,1.9177412366867066
43150,1.5108083081245423,1.9458277606964112,1.6280081272125244,1.8724913835525512,1.8877776312828063
43200,1.7591910290718078,1.8690075421333312,1.6787236142158508,1.848355894088745,1.8116085600852967
43250,1.7192183232307434,1.8351637768745421,1.5749489712715148,1.9060217213630677,1.8999335980415344
43300,1.67062166929245,1.8492697119712829,1.6452811908721925,1.9051345443725587,1.8193291068077087
43350,1.775098853111267,1.7951071500778197,1.7440067768096923,2.057639663219452,1.9211265444755554
43400,1.7943816494941711,1.816487889289856,1.5672467207908631,2.061603331565857,1.956286051273346
43450,1.8823089122772216,1.9309115600585938,1.5678909349441528,2.0525636720657348,2.0068915462493897
43500,1.9019975566864014,1.8469915008544922,1.6910695219039917,2.0251275801658633,1.8284901595115661
43550,1.841935577392578,1.8416519999504088,1.6809398818016053,1.9503173899650574,1.7702502942085265
43600,1.7861923456192017,1.8225026774406432,1.7332482576370238,2.079263436794281,1.926172423362732
43650,1.8847571849822997,1.8817966532707215,1.6987256956100465,2.082245078086853,1.9988942313194276
43700,1.7948616981506347,1.8534460854530335,1.7086857891082763,1.8490695977210998,2.0165033388137816
43750,1.757011857032776,1.9285789108276368,1.7993126893043518,1.8455562949180604,1.8617193245887755
43800,1.7805654311180115,1.8669764304161072,1.785470006465912,1.7617223358154297,1.9666488814353942
43850,1.7525748538970947,1.9419822573661805,1.8864225769042968,1.7280135917663575,1.9340943789482117
43900,1.7797706532478332,1.8486951041221618,1.940878005027771,1.9033290934562683,2.0086056423187255
43950,1.8434319925308227,1.818499081134796,1.8552373099327086,1.843076343536377,1.9857984924316405
44000,1.786794810295105,1.8206931829452515,1.7410885405540466,1.7769069027900697,2.06523686170578
44050,1.928711712360382,1.65586891412735,1.612865686416626,1.7533583426475525,1.9501203775405884
44100,1.979625563621521,1.6462278389930725,1.7194838500022889,1.8525699162483216,2.040066647529602
44150,1.9214922261238099,1.7150549578666687,1.7002304792404175,1.9053503012657165,1.9765069770812989
44200,1.8927431726455688,1.6499187445640564,1.642788805961609,1.938771698474884,2.0703419971466066
44250,1.8263766980171203,1.7457300043106079,1.5557701897621155,1.8751837253570556,2.0120868277549744
44300,1.8342357134819032,1.755545403957367,1.632074327468872,1.8539804410934448,2.118784239292145
44350,1.8809291982650758,1.6853725004196167,1.641372013092041,1.8851619267463684,1.986943027973175
44400,1.787796528339386,1.6777477955818176,1.7026997995376587,1.8700561690330506,1.9979047656059266
44450,1.8347836089134217,1.7883435630798339,1.7934473514556886,1.7249018812179566,1.9035713958740235
44500,1.734699354171753,1.7637447953224181,1.849407057762146,1.7062527108192445,1.7677047324180604
44550,1.8325633430480956,1.7393562579154969,1.8638127207756043,1.681401183605194,1.881238510608673
44600,1.8699437546730042,1.8310496520996093,1.8606883716583251,1.7474001908302308,1.8958018016815186
44650,1.7894707250595092,1.9859364080429076,1.850053343772888,1.6346900963783264,1.8237292313575744
44700,1.7659546399116517,1.7787117767333984,1.8081421613693238,1.7256318712234497,1.8331993913650513
44750,1.9519512963294983,1.7570428371429443,1.8215384435653688,1.7152723741531373,1.7213649010658265
44800,1.9119892287254334,1.8345434141159058,1.7592862367630004,1.7187684631347657,1.785708646774292
44850,1.9931130766868592,1.8611302375793457,1.7406620693206787,1.666174876689911,1.8922986221313476
44900,1.8467481422424317,1.9801543259620666,1.67455988407135,1.586492464542389,1.997975378036499
44950,1.8545781183242798,1.9184020900726317,1.6542204713821411,1.6396366596221923,1.877713017463684
45000,1.8027332997322083,2.0217728972435,1.5625318717956542,1.7828437066078187,1.7780794787406922
45050,1.8436233472824097,2.0009157180786135,1.6378281784057618,1.8293991041183473,1.9192159628868104
45100,1.7848196601867676,1.9237549161911012,1.5521274185180665,1.7538169169425963,1.8868835425376893
45150,1.809730317592621,1.9153093767166138,1.5448635554313659,1.7626008772850037,1.8070227193832398
45200,1.674925775527954,1.8117875528335572,1.5667561411857605,1.8392317986488342,1.7460689282417297
45250,1.702177469730377,1.844899332523346,1.6226622867584228,1.845275866985321,1.7654233264923096
45300,1.812603886127472,1.9488988900184632,1.5287564206123352,1.7115992331504821,1.7334876990318298
45350,1.659627594947815,1.8694148993492126,1.5762108850479126,1.8108770537376404,1.7517803955078124
45400,1.6253077363967896,1.9008199763298035,1.5466334414482117,1.8100795459747314,1.7842821264266968
45450,1.5746183514595031,1.8803782033920289,1.6441648888587952,1.8412164402008058,1.8122764825820923
45500,1.544059898853302,1.9286481761932373,1.6346164679527282,1.8363388872146607,1.8034379482269287
45550,1.6546606755256652,1.9982269620895385,1.6163530445098877,1.8330389547348023,1.8325782465934752
45600,1.6288283824920655,1.891728959083557,1.6507694816589356,1.8527498817443848,1.743576202392578
45650,1.7282234311103821,1.8860595703125,1.855356788635254,1.8638350200653075,1.7208634996414185
45700,1.79933345079422,1.8099075317382813,1.8011299324035646,1.8299754452705383,1.6822072577476501
45750,1.8996212339401246,1.8417212748527527,1.6859539008140565,1.852827591896057,1.7000283193588257
45800,1.6949950957298279,1.8512502002716065,1.6567966437339783,1.9554034280776977,1.7558317303657531
45850,1.7308489084243774,1.7240306305885316,1.6747034120559692,1.9730460166931152,1.7244638442993163
45900,1.6354370570182801,1.6572516059875488,1.6481536149978637,1.7694098329544068,1.884586477279663
45950,1.7818125581741333,1.753543164730072,1.7319456768035888,1.8084528613090516,1.7946358036994934
46000,1.8957535934448242,1.7588619995117187,1.6351985025405884,1.798763587474823,1.8031428909301759
46050,1.7619621467590332,1.7636843776702882,1.645142116546631,1.812814371585846,1.8579874444007873
46100,1.7418658494949342,1.8943555450439453,1.723525116443634,1.7752510070800782,1.7244248652458192
46150,1.5941258430480958,1.86017578125,1.7092382764816285,1.8078293156623841,1.84383850812912
46200,1.5496780157089234,1.9579299426078796,1.7852779746055603,1.8113748383522035,1.7912611889839172
46250,1.531094150543213,2.0648166131973267,1.7488829803466797,1.8872611379623414,1.913429388999939
46300,1.548307707309723,1.9252300024032594,1.7676179432868957,1.885549931526184,1.8533041167259217
46350,1.5745247864723206,1.8594663429260254,1.7217742347717284,1.7704992866516114,1.9212161588668824
46400,1.6390317153930665,1.8288374137878418,1.6914132928848267,1.733598976135254,1.9116359114646913
46450,1.8003812050819397,1.883851134777069,1.5737983918190002,1.728338258266449,1.9077648043632507
46500,1.7961258363723756,1.9848375391960145,1.560332374572754,1.838633439540863,2.035745894908905
46550,1.7642325854301453,1.9227204394340516,1.6053535962104797,1.8018744778633118,1.9981216192245483
46600,1.8006399941444398,1.8943159532546998,1.6650443601608276,1.796778028011322,1.870442156791687
46650,1.6651511335372924,1.9588561367988586,1.7013894391059876,1.784560616016388,1.9361779975891114
46700,1.7434531617164613,1.9081479382514954,1.7430894684791565,1.8563225173950195,1.9026472449302674
46750,1.6246219348907471,1.9053329205513,1.6982780742645263,1.8025477242469787,1.9347673320770264
46800,1.581499137878418,1.8515998005867005,1.6725727558135985,1.792025763988495,1.9375077509880065
46850,1.6622913956642151,1.9222724008560181,1.7296765398979188,1.8922068166732788,1.8899872422218322
46900,1.5733781743049622,1.8896468901634216,1.6077872157096862,1.9704186916351318,1.8702264714241028
46950,1.5220780777931213,1.910617709159851,1.6748020815849305,1.884511022567749,1.8796897745132446
47000,1.6987659239768982,2.009538855552673,1.8005480718612672,1.8526456046104431,1.9411027312278748
47050,1.7184078669548035,1.9311465430259704,1.8158762168884277,1.8601768827438354,1.8537329244613647
47100,1.767199034690857,1.882560441493988,1.639924750328064,1.8659025192260743,1.897817223072052
47150,1.7590484261512755,1.8974697518348693,1.6719603514671326,1.9618873953819276,1.8367195081710816
47200,1.7917737078666687,1.9611071944236755,1.6998641395568848,1.9892153716087342,1.7964487123489379
47250,1.7183273792266847,1.9431620526313782,1.5120727658271789,2.1200461649894713,1.7637544941902161
47300,1.756382155418396,1.9660224175453187,1.510514085292816,1.9080045199394227,1.8819702315330504
47350,1.741489896774292,1.9606179404258728,1.4399163150787353,1.8863610696792603,1.9295540404319764
47400,1.7270873856544495,1.8712698483467103,1.5597784304618836,2.099888553619385,1.9691362285614014
47450,1.657738721370697,1.8266679215431214,1.6238108634948731,2.0626718640327453,2.010730402469635
47500,1.614988534450531,1.8279015159606933,1.682643265724182,2.0157269978523256,2.0239883923530577
47550,1.5399546575546266,1.7921893167495728,1.6124167084693908,2.0241135501861574,1.9028505301475525
47600,1.6802370810508729,1.8471735000610352,1.6521019172668456,1.9936748194694518,1.8835172796249389
47650,1.6331073760986328,1.8816390657424926,1.6025427317619323,1.936229693889618,1.9707013821601869
47700,1.622020902633667,1.9710874366760254,1.7112117433547973,1.903763506412506,1.962706732749939
47750,1.7470650935173035,1.8698801898956299,1.7272515511512756,1.88278710603714,1.9036828565597534
47800,1.6391868686676025,1.7261198735237122,1.7144566202163696,1.8628525829315186,1.8686354422569276
47850,1.711136643886566,1.7935953831672669,1.7510943341255187,1.9137171268463136,2.0232797479629516
47900,1.8010989236831665,1.7783822083473206,1.5899219346046447,1.8112983202934265,1.9749291944503784
47950,1.7511801242828369,1.8863116717338562,1.5908325839042663,1.9031143140792848,2.079420876502991
48000,1.688473711013794,1.9559993481636047,1.552781457901001,1.839007444381714,2.0926064133644102
48050,1.7426261329650878,1.8021531987190247,1.6995510506629943,1.8274431371688842,2.008106281757355
48100,1.7906371092796325,1.7254624128341676,1.7886278295516969,1.7355494832992553,2.021342933177948
48150,1.7194246220588685,1.7265960717201232,1.811900522708893,1.774605917930603,2.0103078842163087
48200,1.6876449608802795,1.7199002504348755,1.8191528797149659,1.7669739460945129,1.963546757698059
48250,1.7133573341369628,1.789722397327423,1.7251818013191222,1.8695062017440796,1.898148651123047
48300,1.8254845356941223,1.9889063048362732,1.8402387261390687,1.8853611063957214,1.8045018815994263
48350,1.8039877557754516,1.8284312391281128,1.7685530996322631,1.9997710871696472,1.9902741289138794
48400,1.7992532682418823,1.8914453840255738,1.7030277609825135,1.9427029418945312,1.9821762561798095
48450,1.8344109916687013,1.9214339065551758,1.826818995475769,1.9831625819206238,2.0455748057365417
48500,1.8937605118751526,1.8039762878417969,1.7272398662567139,1.8243585276603698,1.90158447265625
48550,1.8785034036636352,1.810603768825531,1.7330983114242553,1.8295863723754884,2.084734711647034
48600,1.798460910320282,1.9157974791526795,1.8090279912948608,1.8084326839447022,2.1703144216537478
48650,1.896393268108368,1.8516761374473572,1.7498431420326233,1.8221482491493226,1.9306660318374633
48700,1.9340721154212952,1.823182728290558,1.7452607607841493,1.794623577594757,1.891177887916565
48750,1.924467899799347,1.7118552112579346,1.7481981062889098,1.8618047475814818,1.8513803482055664
48800,1.9016784477233886,1.6718036103248597,1.7510665583610534,1.7239586234092712,1.7934708881378174
48850,1.9446370887756348,1.7094865608215333,1.720671820640564,1.767473382949829,1.7908524298667907
48900,1.8723983311653136,1.7348690772056579,1.6714574694633484,1.826925220489502,1.8172766804695129
48950,1.952445960044861,1.8124991273880005,1.6526891136169433,1.7197566938400268,1.8106381130218505
49000,1.97290780544281,1.7196854662895202,1.6849294877052308,1.7950365138053894,1.7972400975227356
49050,1.8152030801773071,1.7968473553657531,1.7764476752281189,1.7301937699317933,1.8231418347358703
49100,1.9282215094566346,1.893616237640381,1.699934184551239,1.692043092250824,1.9041970157623291
49150,1.9425977444648743,1.823031213283539,1.6900495505332946,1.5652675199508668,1.8620562958717346
49200,1.9028935050964355,1.8095284342765807,1.7016089630126954,1.85706303358078,1.9282375574111938
49250,1.8912636828422547,1.7145092177391053,1.549937789440155,1.9713676953315735,1.9715605068206787
49300,1.7880569100379944,1.7995000076293945,1.7317185163497926,1.9195049953460694,1.8807985305786132
49350,1.756532874107361,1.960979175567627,1.732153856754303,1.8461686587333679,1.8292150354385377
49400,1.9024551653861999,1.9527427172660827,1.5770248413085937,1.8221267914772035,1.907982943058014
49450,1.895960259437561,1.9565086603164672,1.5306030297279358,1.8177328944206237,1.8756021118164063
49500,1.6764547634124756,1.8228549146652222,1.5037379932403565,1.8737408661842345,1.9641113018989562
49550,1.7964111757278443,1.688012671470642,1.531222975254059,1.9469150733947753,1.9245787572860718
49600,1.8665889835357665,1.5252586030960082,1.5956681227684022,1.9253473830223085,1.9766140961647034
49650,2.0109176325798033,1.75681889295578,1.5818381452560424,1.956930103302002,1.8630130672454834
49700,1.8848260641098022,1.8050203943252563,1.7052822709083557,1.946806824207306,1.935949046611786
49750,1.9295595335960387,1.8119874906539917,1.660121946334839,1.8574752521514892,2.0317381238937378
49800,1.8756386590003968,1.884295690059662,1.50878972530365,1.7715580153465271,1.9336961603164673
49850,1.8845181941986084,1.8436693906784059,1.5889975810050965,1.884391884803772,1.9743512058258057
49900,1.7438191962242127,1.851788341999054,1.7102329301834107,1.9432491254806519,1.9815023708343507
49950,1.8723484992980957,1.9714950609207154,1.8200206899642943,1.918726954460144,1.9791354441642761
50000,2.0367193031311035,1.973949258327484,1.6996143102645873,1.9486885285377502,1.9230724835395814
50050,1.970283887386322,1.9351987767219543,1.7071865391731262,1.8546476483345031,1.8830258560180664
50100,2.0051438426971435,1.704112515449524,1.7962102699279785,1.8844127440452576,1.8422349405288696
50150,1.9540900349617005,1.7682468724250793,1.770681631565094,1.8619496130943298,1.9093242049217225
50200,1.8523728036880494,1.8147816896438598,1.9257110929489136,1.932994294166565,1.823311767578125
50250,1.9300487160682678,1.7357493567466735,1.814879059791565,1.9133088564872742,1.743291630744934
50300,1.8866569900512695,1.7883678627014161,1.7028007769584657,1.7485179018974304,1.8542857670783996
50350,1.876029281616211,1.742179262638092,1.721162164211273,1.85926997423172,1.89242050409317
50400,1.937529866695404,1.7703426504135131,1.6540607023239136,1.8138714265823364,1.9269984102249145
50450,1.9119237637519837,1.8357393884658812,1.5839203453063966,1.7880700540542602,1.9609975767135621
50500,1.834099941253662,1.9315839385986329,1.6725076603889466,1.8699317574501038,1.901351146697998
50550,1.9583843731880188,1.904066662788391,1.7249710369110107,2.0014675569534304,1.876557743549347
50600,1.8949836587905884,1.8526791214942933,1.753832633495331,2.050025768280029,1.930827271938324
50650,1.8378898692131043,1.9010038471221924,1.5754855132102967,1.9788143920898438,1.8128254079818726
50700,1.7504618883132934,1.8132060718536378,1.6816300296783446,2.113503611087799,1.8230517387390137
50750,1.8740436720848084,1.8939718794822693,1.713434865474701,1.8860654067993163,1.8222349405288696
50800,1.857731671333313,1.8404140329360963,1.6877396655082704,1.9290736842155456,1.796035737991333
50850,1.798652241230011,1.8712410092353822,1.6374595618247987,1.929656410217285,1.8681808829307556
50900,1.8891081643104553,1.9709736227989196,1.7053744077682496,1.9106488919258118,1.9326905584335328
50950,1.9017584753036498,1.9934751200675964,1.7309130716323853,1.8546661114692689,1.8519492053985596
51000,1.9756830000877381,1.8882311463356019,1.7988067960739136,1.8413709545135497,1.8022950720787048
51050,1.9229392147064208,1.854085943698883,1.6247042083740235,1.798197591304779,1.8487652587890624
51100,1.8505138683319091,1.8133947801589967,1.596858103275299,1.7657011365890503,1.8623492336273193
51150,1.6957376766204835,1.8710576009750366,1.7566600370407104,1.7769989156723023,1.9204894590377808
51200,1.732468113899231,1.8172243428230286,1.6808501505851745,1.7813975977897645,1.881958372592926
51250,1.7554629135131836,1.8153932070732117,1.766136543750763,1.6888777279853822,2.0237845730781556
51300,1.7044461965560913,1.8625910544395448,1.8625203275680542,1.6567543148994446,2.092404100894928
51350,1.7351853966712951,1.856629765033722,1.7681796050071716,1.7730769729614257,2.057216582298279
51400,1.7038011646270752,1.8496292114257813,1.5912429428100585,1.8492195510864258,2.0728506731986998
51450,1.6421815276145935,1.8699165773391724,1.722861499786377,1.974992446899414,2.17489622592926
51500,1.926141037940979,1.919096827507019,1.6548791122436524,2.00707554101944,2.196584496498108
51550,2.0695383834838865,1.872180824279785,1.7636455869674683,1.9976619505882263,2.1669676637649538
51600,2.024817261695862,1.8854444336891174,1.783007152080536,1.9716550183296204,2.2095962882041933
51650,1.8649316358566284,1.9565738725662232,1.6550026869773864,1.8894998383522035,1.9248264575004577
51700,1.9826881909370422,1.9271368527412414,1.674181034564972,1.9174692797660828,2.010209972858429
51750,1.9405822658538818,2.0293910193443296,1.7087194323539734,1.9424524235725402,1.9880344414710998
51800,1.8215194988250731,1.8021505045890809,1.8628900599479676,1.8232042598724365,2.098793227672577
51850,1.8420655059814453,1.8453776550292968,1.8866620874404907,1.778004117012024,2.044599552154541
51900,1.81920729637146,1.9410313630104066,1.836133577823639,1.9400786995887755,2.0649036407470702
51950,1.8925090885162354,1.8628084063529968,1.7984362983703612,1.9005496788024903,1.9861389446258544
52000,1.7926860022544862,1.9705212354660033,1.749073565006256,1.9236481833457946,2.0279514360427857
52050,1.7693061661720275,1.8225599670410155,1.7581631064414978,1.9365662336349487,1.9985227155685426
52100,1.913931212425232,1.8473788547515868,1.8696236634254455,1.9021740126609803,1.8111360955238343
52150,1.8957919311523437,1.8027561759948731,2.0710997867584227,1.955488543510437,1.811733636856079
52200,1.8879373812675475,1.839897129535675,1.954446086883545,2.027858374118805,1.936482162475586
52250,1.7875637364387513,1.7932971239089965,2.0612792944908143,1.8426594352722168,1.917632930278778
52300,1.7887134218215943,1.7121528363227845,1.9372954678535461,1.829079201221466,1.9920245814323425
52350,1.7532977533340455,1.730746042728424,1.8615807890892029,1.9502601957321166,2.0969372630119323
52400,1.7250707459449768,1.7364782762527466,2.005581912994385,1.884868128299713,1.9601383423805236
52450,1.7092604422569275,1.762601625919342,2.2114225149154665,1.8882566976547241,1.875287094116211
52500,1.6637812876701354,1.6967740631103516,2.109848325252533,1.8389723706245422,1.9049084544181825
52550,1.63558970451355,1.6776919054985047,1.9194994711875915,1.8942596197128296,1.9901303362846374
52600,1.6106141114234924,1.65445791721344,1.8879490780830384,1.8772688364982606,1.9878721570968627
52650,1.818801190853119,1.7263441371917725,1.793577127456665,1.778080506324768,1.914250798225403
52700,1.6858770394325255,1.6196195936203004,1.8102957344055175,1.9749234175682069,2.019769129753113
52750,1.663495841026306,1.7253091311454773,1.8099701046943664,1.8796738052368165,2.0171761083602906
52800,1.5895537877082824,1.9288673901557922,1.7951437902450562,1.7222591066360473,2.111637465953827
52850,1.5319703650474548,1.924226806163788,1.858356502056122,1.7688861036300658,1.8914692735671996
52900,1.612598328590393,1.9671337032318115,1.7762718248367309,1.7117517161369324,1.9589762353897096
52950,1.6200600051879883,1.7425927233695984,1.8587131905555725,1.7565562844276428,1.9137089037895203
53000,1.5775522255897523,1.7739268803596497,1.7815712738037108,1.7119174575805665,1.8243583869934081
53050,1.7216313219070434,1.8546261668205262,1.6780913257598877,1.7136423444747926,1.8545768237113953
53100,1.7997129273414612,1.7542161774635314,1.7738357186317444,1.7957503986358643,1.8586557364463807
53150,1.8312048435211181,1.8680326509475709,1.681658799648285,1.8548270201683044,1.9081804060935974
53200,1.7609234857559204,1.8373870420455933,1.6680741262435914,1.7487453293800355,1.9587817287445068
53250,1.829379036426544,1.7610074067115784,1.6831603026390076,1.814905993938446,1.9583275365829467
53300,1.8072468495368958,1.6980634450912475,1.664852604866028,1.916777708530426,1.967058289051056
53350,1.8208439373970031,1.7210209965705872,1.6717808747291565,1.9720460271835327,2.0300380110740663
53400,1.7003123474121093,1.90066463470459,1.6625907516479492,1.8914550042152405,2.0946477913856505
53450,1.6356661558151244,1.8516242980957032,1.5196428942680358,1.791777992248535,1.837753632068634
53500,1.7151904249191283,1.723300313949585,1.5082914304733277,1.9322746801376343,1.8890234541893005
53550,1.7349944353103637,1.6962437200546265,1.4132506895065307,2.038601748943329,1.8325384759902954
53600,1.6428485655784606,1.708781509399414,1.61576651096344,1.9472632884979248,1.7749027919769287
53650,1.7138339257240296,1.6189652514457702,1.7237419152259827,2.015540738105774,1.8620927381515502
53700,1.6562626218795777,1.7590496397018434,1.6377683568000794,1.9059800171852113,1.599211161136627
53750,1.564436242580414,1.7552086949348449,1.7568103909492492,1.940296595096588,1.7533039021492005
53800,1.5531452512741089,1.6854919648170472,1.6476626014709472,1.9095127415657043,1.7348192811012269
53850,1.527782826423645,1.6651945114135742,1.7698590135574341,1.9397280168533326,1.701123104095459
53900,1.427802526950836,1.6331202793121338,1.7648506712913514,1.9223395848274232,1.7937530970573425
53950,1.483662931919098,1.7829191207885742,1.710675163269043,1.9408863878250122,1.929048798084259
54000,1.5322858810424804,1.7226007723808288,1.7097324562072753,1.8555554127693177,1.9127413845062256
54050,1.5435415482521058,1.7484177660942077,1.7696567821502684,1.8702329897880554,1.9572365975379944
54100,1.7037482833862305,1.7427646541595458,1.6531155109405518,1.8297609996795654,2.0430436396598814
54150,1.6962718176841736,1.7668052649497985,1.627633762359619,1.9421585154533387,1.9057123589515685
54200,1.6701940894126892,1.8127709484100343,1.6332168245315553,1.9797454714775085,1.9493724274635316
54250,1.7121178340911865,1.7164260530471802,1.6305797481536866,1.8502121925354005,1.918256597518921
54300,1.7515170335769654,1.6831124019622803,1.6924789237976074,1.7446183276176452,1.9946454668045044
54350,1.616151421070099,1.764362735748291,1.6052205538749695,1.7663625264167786,1.9564481425285338
54400,1.4793590545654296,1.7133044457435609,1.7595297765731812,1.7812124872207642,1.9127866101264954
54450,1.581958408355713,1.7465675783157348,1.836951630115509,1.8035022282600404,1.854716684818268
54500,1.7331295108795166,1.719097490310669,1.8124892234802246,1.7944642210006714,1.8152194499969483
54550,1.6750353908538818,1.796402051448822,1.7160495448112487,1.7305849885940552,1.7712828063964843
54600,1.7153100514411925,1.6671596837043763,1.727231240272522,1.7543900632858276,1.8244016003608703
54650,1.75984050989151,1.7796418952941895,1.646666476726532,1.7874716663360595,1.781980881690979
54700,1.6325954747200013,1.7864562320709227,1.5903345251083374,1.7748422932624817,1.7288126254081726
54750,1.724363923072815,1.704641261100769,1.5385372805595399,1.8826449489593506,1.6982702398300171
54800,1.771973533630371,1.71417711019516,1.6376412034034729,1.8499016165733337,1.749697780609131
54850,1.792071578502655,1.7679904651641847,1.5723646354675294,1.881070864200592,1.8142105841636658
54900,1.7535135245323181,1.7303446221351624,1.4983569598197937,1.8838235473632812,1.8576620292663575
54950,1.8210901260375976,1.7343225383758545,1.5539891505241394,1.73438086271286,1.800419068336487
55000,1.7499442791938782,1.756969654560089,1.7044278264045716,1.7330574846267701,1.7638108372688293
55050,1.7176505303382874,1.776308798789978,1.7219134163856507,1.8973013615608216,1.893161919116974
55100,1.8651937007904054,1.8573182511329651,1.9219437384605407,1.944925720691681,1.806369605064392
55150,1.9155204606056213,1.9068088340759277,1.886904399394989,1.898246147632599,1.8603110599517823
55200,2.004909656047821,1.9256103754043579,1.8539327001571655,2.0015479850769045,2.010531768798828
55250,1.9194773864746093,1.9004046249389648,1.8041775631904602,1.9695524263381958,1.9777263188362122
55300,1.9578587055206298,1.829278974533081,1.858010039329529,1.8670339560508729,1.980259816646576
55350,2.0674563598632814,1.788818073272705,1.8665262627601624,1.880848445892334,1.9225198817253113
55400,1.9805208802223206,1.9109794878959656,1.7488163638114929,1.7882416462898254,1.7842768359184265
55450,1.8251456499099732,1.827709798812866,1.7387510323524475,1.8484027147293092,1.8915989065170289
55500,1.875752739906311,1.8696627306938172,1.631620044708252,1.8889005184173584,1.9622409319877625
55550,1.8897603154182434,1.8461613774299621,1.8425296115875245,1.8598941731452943,1.8554864144325256
55600,1.9070506072044373,1.9300165367126465,1.8455332493782044,1.8631230592727661,1.8599668622016907
55650,1.943504252433777,2.0323188972473143,1.837734627723694,1.7267340326309204,1.8128903198242188
55700,1.8406512832641602,2.0594567966461184,1.6914226484298707,1.7166878771781922,1.7469924688339233
55750,1.8232205510139465,1.9858807468414306,1.7477580642700195,1.716676173210144,1.69087895154953
55800,1.8140993666648866,1.963569266796112,1.7976603746414184,1.9252537679672241,1.6896391654014586
55850,1.751562259197235,2.0340202903747557,1.8750457787513732,1.9263637590408325,1.8376094675064087
55900,1.8526500940322876,1.9251068687438966,1.8881419920921325,1.891358299255371,1.919844126701355
55950,1.8273999619483947,1.8635566854476928,1.9436613726615906,1.8572849917411804,1.8475003242492676
56000,1.7731375551223756,2.0269013237953186,1.8931980347633361,1.9764720463752747,1.7265671610832214
56050,1.6437359070777893,1.743345034122467,1.8909989547729493,1.8189162826538086,1.7544171929359436
56100,1.7084240555763244,1.8240287685394287,1.9299416279792785,1.9436958479881286,1.822069184780121
56150,1.6061199235916137,1.895765380859375,1.8115908980369568,1.860116879940033,1.743770010471344
56200,1.6422915053367615,1.8280591535568238,1.7439139127731322,1.7738999223709107,1.6257990312576294
56250,1.6925034952163696,1.8023380160331726,1.6593137717247008,1.7940978026390075,1.6850785160064696
56300,1.7303376030921935,1.7817558121681214,1.7201029062271118,1.832142436504364,1.7226829028129578
56350,1.6798226046562195,1.802835052013397,1.641125214099884,1.938275158405304,1.8273548245429994
56400,1.78915118932724,1.951478579044342,1.694194529056549,1.8554185819625855,1.758217957019806
56450,1.8072271728515625,1.9142287802696227,1.8243531727790832,1.8163040614128112,1.7852724885940552
56500,1.950626997947693,1.8435951948165894,1.9136219668388366,1.9849252462387086,1.7882712817192077
56550,1.9467784214019774,1.809911835193634,1.8355526280403138,1.905235378742218,1.7928570437431335
56600,2.061266622543335,1.7650089168548584,1.868883888721466,1.9092561197280884,1.9988869166374206
56650,1.845747721195221,1.6985780239105224,1.7838207912445068,1.7500258159637452,1.94560772895813
56700,1.857296688556671,1.7137224936485291,1.801759853363037,1.9336129546165466,1.9441443848609925
56750,1.8869690537452697,1.712281436920166,1.7328757405281068,1.9516693806648255,2.0073106908798217
56800,1.8167462897300721,1.746532380580902,1.6581733846664428,1.8590410780906677,1.922696750164032
56850,1.81240713596344,1.8810053992271423,1.5704036045074463,1.9457663249969483,1.9585823130607605
56900,2.020626347064972,1.911326675415039,1.6175495553016663,1.8525278067588806,1.9429144978523254
56950,1.830294668674469,1.9003791332244873,1.6772159910202027,1.949405117034912,1.9103853702545166
57000,1.83554940700531,1.874257845878601,1.6225981187820435,1.9294230794906617,1.8912547993659974
57050,1.9105268049240112,1.9283567070960999,1.6055180096626283,1.77616806268692,1.7915739631652832
57100,1.904997456073761,1.912012038230896,1.6279995703697205,1.9692188954353333,1.8121632480621337
57150,1.7537376880645752,1.8288569450378418,1.5887180185317993,1.9593495774269103,1.889441087245941
57200,1.7123858690261842,1.8519533848762513,1.5517126369476317,1.8452506756782532,1.8548858094215392
57250,1.7229313945770264,1.8885567283630371,1.6244384908676148,1.8768390107154846,1.8494946026802064
57300,1.902449870109558,1.7510900592803955,1.6253950238227843,1.8127396535873412,1.9568347215652466
57350,1.8318879985809327,1.673897955417633,1.6420020699501037,1.785269913673401,1.9923688411712646
57400,1.9991453242301942,1.613679482936859,1.619146738052368,1.8691880130767822,2.0764773869514466
57450,1.9911327600479125,1.6423199200630187,1.6754049921035767,1.7905004620552063,2.041341404914856
57500,1.8951309990882874,1.724508295059204,1.6928615498542785,1.6498101735115052,1.958744351863861
57550,1.9120135164260865,1.6579926061630248,1.6167340898513793,1.89480859041214,1.8917472624778748
57600,1.9417571711540222,1.7568273615837098,1.5971989512443543,1.8894902849197388,2.073819990158081
57650,1.8666443204879761,1.830536139011383,1.6326407170295716,1.838204472064972,2.0934757089614866
57700,1.7907491827011108,1.6062320518493651,1.7703386306762696,1.7724801683425904,1.9761396956443786
57750,1.7148002409934997,1.8036521482467651,1.8580678629875182,1.8158050894737243,1.8770973539352418
57800,1.724765694141388,1.7762444949150085,1.7191698694229125,1.8001676607131958,1.8996724009513855
57850,1.9570329284667969,1.8419966340065002,1.7758203125,1.902110559940338,1.8974805855751038
57900,1.9062255001068116,1.7570418071746827,1.625258457660675,1.805646755695343,1.8345128417015075
57950,1.882392463684082,1.7259852886199951,1.681549036502838,1.792014834880829,1.94849360704422
58000,1.6408862447738648,1.8691073489189147,1.617520251274109,1.7549220132827759,1.89946950674057
58050,1.7591978406906128,1.8670028305053712,1.709236376285553,1.874319486618042,1.9905123925209045
58100,1.7845773220062255,1.7919749402999878,1.6160939884185792,1.8011048555374145,1.946394715309143
58150,1.7375423455238341,1.8119378066062928,1.688353292942047,1.6916225337982178,1.896085352897644
58200,1.799496591091156,1.8525967168807984,1.6744188380241394,1.6779826164245606,1.847067675590515
58250,1.7170931339263915,1.7592644047737123,1.7358813905715942,1.7837334275245667,1.78119469165802
58300,1.8239497232437134,1.6571943020820619,1.891344792842865,1.8351190829277038,1.9076029229164124
58350,1.7430771780014038,1.6664709401130677,1.9598884344100953,1.9181748843193054,2.0135347938537596
58400,1.7387609028816222,1.8224413061141969,1.9172169589996337,1.8756395149230958,2.067746889591217
58450,1.831299307346344,1.8536727714538574,1.8354453945159912,1.9447224235534668,1.947215540409088
58500,1.8302005696296693,1.852768349647522,1.8461672520637513,1.907027370929718,1.9433187341690064
58550,1.8208043003082275,1.7703581762313843,1.7938995361328125,1.9050710248947142,1.9375898575782775
58600,1.82437415599823,1.7675745940208436,1.7749647760391236,1.9036594939231872,2.032932410240173
58650,1.9180402493476867,1.8080177307128906,1.6398701739311219,1.9588043236732482,2.1544841861724855
58700,1.7670431995391847,1.7190016078948975,1.7413093113899232,2.077175250053406,2.056018207073212
58750,1.7974452447891236,1.7104656672477723,1.7154647016525268,2.03997442483902,2.006393370628357
58800,1.838772485256195,1.7500390243530273,1.575741846561432,1.9678839778900146,2.166608386039734
58850,1.8896395421028138,1.7942113041877747,1.6709885168075562,1.939101963043213,2.0312042236328125
58900,1.833067433834076,1.8648563027381897,1.6797106981277465,1.9565416526794435,1.984829969406128
58950,1.6765161728858948,1.7958974766731262,1.648982787132263,1.9467495131492614,1.9801648235321045
59000,1.732624728679657,1.639757013320923,1.7523736357688904,1.9540739750862122,2.0969618344306946
59050,1.6448376512527465,1.8368320965766907,1.7410322666168212,2.0823777079582215,2.3183036279678344
59100,1.7202796530723572,1.8997307682037354,1.7176682472229003,2.0734514737129213,2.2719573473930357
59150,1.8620165014266967,1.9764839339256286,1.7543296170234681,2.0637129378318786,2.153121409416199
59200,1.7991374254226684,1.9540655660629271,1.6678350806236266,1.916589810848236,1.9516995811462403
59250,1.6481582951545715,2.0125131845474242,1.744187343120575,2.0136512756347655,1.9291413450241088
59300,1.6832626605033874,2.0342988991737365,1.7084735178947448,1.8621053552627564,1.933629858493805
59350,1.664120032787323,1.940241334438324,1.7225311923027038,1.9634253454208375,1.914931080341339
59400,1.6108159923553467,1.840508794784546,1.7130885577201844,1.9364401340484618,1.9860899472236633
59450,1.716167368888855,1.718497326374054,1.8061334323883056,2.101478455066681,1.9793988418579103
59500,1.8342698168754579,1.8042067170143128,1.8934195351600647,1.901707308292389,1.789558355808258
59550,1.6601906180381776,1.7750856947898865,1.8201353216171265,1.7778767991065978,1.7629744029045105
59600,1.7070146822929382,1.8476061344146728,1.8417036461830139,1.7925647211074829,2.053128786087036
59650,1.690243833065033,1.8198567891120911,1.821924488544464,1.7643587946891786,1.9339240169525147
59700,1.8509585046768189,1.886935441493988,1.7198728513717652,1.8020305061340331,2.0177519512176514
59750,1.9115816926956177,1.918818085193634,1.7882706332206726,1.843962905406952,2.0694150805473326
59800,1.6611476302146913,2.0601607298851015,1.8100017809867859,2.1195787143707276,1.853908462524414
59850,1.6331560015678406,2.0108831906318665,1.7935888624191285,1.8196488857269286,1.7507592844963074
59900,1.6739948678016663,1.9664850687980653,1.9158450078964233,1.8439951610565186,1.8602605056762695
59950,1.6013467359542846,1.9165061688423157,1.8313357090950013,1.8276986932754518,1.8815304040908813
60000,1.6482960271835327,1.8434852933883668,1.7917232942581176,1.9280474090576172,1.9528178930282594
60050,1.6493967986106872,1.7402969193458557,1.8181805181503297,1.9958520340919494,1.9052404880523681
60100,1.684361469745636,1.6825337815284729,1.7570136857032777,1.7943542504310608,1.8847179913520813
60150,1.775483524799347,1.7939148926734925,1.7377351117134094,1.6641130876541137,1.9700871062278749
60200,1.690976619720459,1.6956482434272766,1.7714768838882446,1.7423948454856872,1.969616243839264
60250,1.727565314769745,1.7694022226333619,1.7228100681304932,1.9024881386756898,1.8279372906684876
60300,1.6717336678504944,1.6888094162940979,1.7101580715179443,1.7315747952461242,1.7301962780952453
60350,1.6580401301383971,1.6935901188850402,1.647297978401184,1.794929220676422,1.703825168609619
60400,1.7905822038650512,1.734715509414673,1.7096713089942932,1.8289562773704529,1.6599702429771424
60450,1.7107445120811462,1.7849086356163024,1.8476543831825256,1.784820988178253,1.8377763104438782
60500,1.8170804405212402,1.8722727274894715,1.77816166639328,1.7462454557418823,1.8825161361694336
60550,1.931982967853546,1.7745864605903625,1.7885077428817748,1.7537389183044434,1.990115728378296
60600,1.8166390800476073,1.7679135036468505,1.78521386384964,1.7503380298614502,1.879641284942627
60650,1.8397363376617433,1.9251515984535217,1.6372180104255676,1.669375500679016,1.8364272737503051
60700,1.9008552932739258,1.879541244506836,1.6712455224990845,1.7332383108139038,1.800470893383026
60750,1.8323108673095703,2.0134906578063965,1.499667103290558,1.7313651728630066,1.8400746750831605
60800,1.7549926018714905,1.926363685131073,1.5669029331207276,1.7321753525733947,1.8369181776046752
60850,1.680718858242035,1.8420459985733033,1.540181188583374,1.8382469820976257,1.7712742948532105
60900,1.7796346211433411,1.7337764644622802,1.6430445146560668,1.8051984357833861,1.7659369754791259
60950,1.736102831363678,1.818442440032959,1.7239412569999695,1.6274534702301025,1.7930532789230347
61000,1.6176116394996642,1.7274189829826354,1.865635666847229,1.6406807780265809,1.7897504234313966
61050,1.7206412959098816,1.7300028681755066,1.8509513664245605,1.6031929421424866,1.837761526107788
61100,1.7803663086891175,1.6906911134719849,1.8066097402572632,1.7068499445915222,1.8561520099639892
61150,1.743810257911682,1.6702635407447814,1.745606436729431,1.6641301941871642,2.008969478607178
61200,1.8877051067352295,1.6252131056785584,1.704198851585388,1.6545908117294312,1.9082169246673584
61250,1.876792652606964,1.6113841605186463,1.8343327450752258,1.6733485531806946,1.9505551743507386
61300,1.9200271129608155,1.6607611966133118,1.8810711431503295,1.645020158290863,2.0665098905563353
61350,1.8582265424728392,1.6710626935958863,1.8183717107772828,1.5629424595832824,1.9599760818481444
61400,1.806953227519989,1.6619750690460204,1.839688274860382,1.676853790283203,1.938743495941162
61450,1.811411488056183,1.7180856442451478,1.9020953059196473,1.6920863699913025,1.9195472836494445
61500,1.7691516637802125,1.844731457233429,1.9563950729370116,1.7622232961654662,2.01328800201416
61550,1.747446596622467,1.8413175320625306,1.933065688610077,1.7523760604858398,1.8653140354156494
61600,1.741915624141693,1.8827886080741882,1.7538636636734009,1.755876133441925,1.955783565044403
61650,1.8608248114585877,1.9715973877906798,1.8876130628585814,1.7763671326637267,2.178044147491455
61700,1.8808839988708497,2.042190897464752,1.800737690925598,1.8354272794723512,2.1568423771858214
61750,1.8521691703796386,2.0946061038970947,1.8084070897102356,1.695915892124176,2.1006797838211058
61800,1.7936309933662415,2.0549387741088867,1.7147085499763488,1.7371106100082399,2.084710078239441
61850,1.6244068121910096,2.0832494258880616,1.7343215823173523,1.7603417205810548,2.035602700710297
61900,1.5397650074958802,1.9646676397323608,1.910787661075592,1.9667285084724426,2.0155293774604797
61950,1.7095583224296569,1.9019428515434265,1.8457791662216188,1.9659314799308776,1.931130247116089
62000,1.5212206840515137,1.8527842378616333,1.7570584154129028,1.8934632086753844,2.007993416786194
62050,1.6812570643424989,1.983831629753113,1.8293596577644349,1.7846413445472717,1.9625837469100953
62100,1.71629136800766,1.9371872305870057,1.7789829921722413,1.75340194940567,1.9568210864067077
62150,1.6720022797584533,1.9739455556869507,1.7769974875450134,1.8143136239051818,2.0361535024642943
62200,1.7621018266677857,1.9989068126678466,1.8609093070030212,1.806330759525299,1.9728162384033203
62250,1.653570032119751,2.0169344568252563,1.772915508747101,1.771035304069519,2.006298470497131
62300,1.7327855348587036,1.8818644952774048,1.6727209544181825,1.828407003879547,2.148903880119324
62350,1.7153141403198242,1.8754225778579712,1.7273930287361146,1.8424741506576539,2.053687124252319
62400,1.7424513483047486,1.9437966871261596,1.6573887872695923,1.7792072987556458,2.136208562850952
62450,1.779297046661377,1.8522704124450684,1.6556437492370606,1.8111854434013366,1.9825715374946595
62500,1.797650272846222,1.9164797282218933,1.6435224032402038,1.7357883381843566,1.9187654519081117
62550,1.757452757358551,1.9192423391342164,1.8492907071113587,1.7257536745071411,2.095791480541229
62600,1.7320136260986327,1.6864732670783997,1.8092558431625365,1.9210337090492249,2.143370370864868
62650,1.8926771235466004,1.596888828277588,1.6516375422477723,1.8327546763420104,2.031740472316742
62700,1.8051700806617736,1.6790773344039918,1.5911664319038392,1.9381966805458068,2.0060171103477478
62750,1.9269698667526245,1.6650565075874328,1.756208565235138,1.9794557571411133,2.000733778476715
62800,1.8521107172966003,1.5542284369468689,1.6879781651496888,1.8953217816352845,2.045462830066681
62850,1.722318651676178,1.7147717308998107,1.7080129289627075,1.8389207887649537,2.0384874367713928
62900,1.4969298100471498,1.8592369747161865,1.7863615584373473,1.7241962909698487,2.15101553440094
62950,1.7395549464225768,1.8890510416030883,1.7874311327934265,1.780862467288971,2.1024232172966
63000,1.8218658018112182,1.9676274728775025,1.8033668446540831,1.8353152537345887,2.1727712774276733
63050,1.9167162561416626,1.810721869468689,1.789369556903839,1.7099693131446838,2.1103253531455994
63100,1.8378803110122681,1.8819397759437562,1.6913202691078186,1.6723631930351257,2.203236336708069
63150,1.8173401260375976,1.8512604355812072,1.7122263360023497,1.7391069340705871,1.9847191548347474
63200,1.898344349861145,1.7133395743370057,1.687849955558777,1.7793064212799072,2.035194435119629
63250,1.9126224064826964,1.833157193660736,1.7168582367897034,1.7592524886131287,1.9872567915916444
63300,1.8780431270599365,1.8665255284309388,1.7764719462394714,1.7024063611030578,1.9013945722579957
63350,1.9152560877799987,1.6837319803237916,1.8851170301437379,1.6788267755508424,1.9004082870483399
63400,1.9391476202011109,1.68972975730896,1.7117870903015138,1.7746229267120361,1.9231962513923646
63450,2.0258301186561583,1.7205827736854553,1.8463678336143494,1.8740992641448975,1.8273200869560242
63500,1.8455312871932983,1.7526975822448732,1.7915601778030394,1.910255880355835,1.9581550145149231
63550,1.976317925453186,1.6676344418525695,1.7713919472694397,1.7724815797805786,2.1156609225273133
63600,1.7971023845672607,1.6570478081703186,1.6766141295433044,1.72291344165802,1.9701871633529664
63650,1.8413299965858458,1.7647006869316102,1.8497513484954835,1.744889190196991,2.0829069304466246
63700,1.7406156730651856,1.7677261209487916,1.8102766728401185,1.7778748393058776,2.1864089012145995
63750,1.8621050453186034,1.8055831575393677,1.8396229648590088,1.740035684108734,1.9844380521774292
63800,1.860351974964142,1.8499381256103515,1.8735712552070618,1.689506437778473,2.0332029247283936
63850,1.8518694067001342,1.9458593821525574,1.852979998588562,1.726452224254608,2.010595984458923
63900,1.8754175806045532,1.957344923019409,1.7394918608665466,1.6591624164581298,1.9914697694778443
63950,1.6986188626289367,1.8574084782600402,1.7724490571022034,1.71709002494812,1.926200041770935
64000,1.7463350343704223,1.7430501174926758,1.6825604057312011,1.6952415418624878,1.8878788089752196
64050,1.7110443139076232,1.6399719667434693,1.8530480337142945,1.6712247276306151,1.8779122138023376
64100,1.7999275517463684,1.5813529086112976,1.7964259910583495,1.6549345898628234,2.0340941619873045
64150,1.7858679461479188,1.639717824459076,1.7379694390296936,1.738928825855255,1.924801495075226
64200,1.747537500858307,1.6611935520172119,1.8587804460525512,1.7441256904602052,1.942385160923004
64250,1.7571234345436095,1.7616954445838928,1.83694171667099,1.8656920647621156,1.7727063345909118
64300,1.6896714544296265,1.811164915561676,1.8297495889663695,1.8211026787757874,1.7689245915412903
64350,1.6558653926849365,1.728947970867157,1.7208287334442138,1.9790449023246766,1.8127035474777222
64400,1.730652804374695,1.6634206199645996,1.7027184247970581,1.9924932098388672,1.7984442329406738
64450,1.7875146508216857,1.7569809770584106,1.7347501444816589,1.9235840630531311,1.8496631932258607
64500,1.7933197116851807,1.7509176325798035,1.8239530301094056,1.9079226064682007,1.9930555963516234
64550,1.8924611949920653,1.81390634059906,1.7541736197471618,1.870101933479309,1.916330804824829
64600,1.8141061067581177,1.7137893676757812,1.6886755681037904,1.827608060836792,1.9638082027435302
64650,1.898971095085144,1.5515691804885865,1.7141156554222108,1.748943603038788,1.9501225900650025
64700,1.9030981159210205,1.665927209854126,1.7522727537155152,1.8788037204742432,2.000042409896851
64750,1.8775765299797058,1.6117650580406189,1.7444691252708435,1.7963620400428773,2.073449296951294
64800,1.8003138160705567,1.6497785234451294,1.6985812163352967,1.8226559615135194,1.940187177658081
64850,1.852361903190613,1.8359624910354615,1.665209913253784,1.8673579216003418,1.872978277206421
64900,1.854239354133606,1.8412340044975282,1.7576086592674256,1.8939652705192567,1.8531554079055785
64950,1.9159186100959777,1.7036818075180054,1.7192049932479858,1.9754568767547607,1.8934854078292847
65000,1.8938363933563231,1.7743617248535157,1.6540992736816407,1.876332905292511,1.9068835163116455
65050,1.9395025658607483,1.6764914274215699,1.7086908030509949,1.8116989064216613,2.0249906086921694
65100,1.955013270378113,1.6872586107254028,1.652423276901245,1.8204732418060303,1.9858179926872253
65150,1.917418930530548,1.7893077087402345,1.6395419883728026,1.770175621509552,1.9990590500831604
65200,1.8801438879966736,1.9143810296058654,1.6754380083084106,1.7149687099456787,1.85364652633667
65250,1.939718828201294,1.8398574352264405,1.7097755885124206,1.6983689594268798,1.8065941858291625
65300,1.9170539736747743,1.7825614714622497,1.705459668636322,1.6356414079666137,1.7496555185317992
65350,1.9453943490982055,1.6928221774101258,1.7909457898139953,1.6665562868118287,1.8431302738189697
65400,1.8613991785049437,1.7497030472755433,1.7182632732391356,1.7183475637435912,1.8837940549850465
65450,1.8094174647331238,1.8514076852798462,1.702997100353241,1.8256561589241027,1.9200077414512635
65500,1.8319856071472167,1.7813388085365296,1.5996242475509643,1.844139256477356,1.9099140501022338
65550,1.8158001112937927,1.6979964900016784,1.6418398785591126,1.8773818874359132,1.9415147972106934
65600,1.7014017629623412,1.736293523311615,1.6696084332466126,1.8980438351631164,1.9235787773132325
65650,1.665924093723297,1.876053099632263,1.7871080446243286,1.815429379940033,1.9603638076782226
65700,1.6106632947921753,1.8737853240966797,1.7766557359695434,1.7135206246376038,1.8498902893066407
65750,1.836683328151703,1.9706774377822875,1.7805179047584534,1.6838933420181275,1.9394275736808777
65800,1.7447235417366027,2.0375418615341188,1.7652913761138915,1.8374139738082886,1.927432267665863
65850,1.6692894172668458,1.9045801091194152,1.637810525894165,1.85773375749588,1.8698165011405945
65900,1.844426052570343,1.920595064163208,1.7421480631828308,1.991507203578949,1.8354479718208312
65950,1.7968165898323059,1.9707884621620178,1.673833966255188,1.8188261032104491,1.78371577501297
66000,1.6017760586738587,1.8889080858230591,1.6965779161453247,1.702249219417572,1.8528221368789672
66050,1.7562591099739076,2.046260645389557,1.6970807766914369,1.6763425636291505,1.9199513864517213
66100,1.7586266565322877,1.9462479948997498,1.7966115522384642,1.6845641708374024,1.8723837113380433
66150,1.815415964126587,2.0052960085868836,1.9162528657913207,1.8784417939186095,1.7062564778327942
66200,1.7725457787513732,1.9509724569320679,1.942631094455719,2.0499448704719545,1.742216992378235
66250,1.656511242389679,1.9712271094322205,1.8577573275566102,1.8294308400154113,1.858419063091278
66300,1.751835994720459,1.8695833563804627,1.9505795431137085,1.829006106853485,1.724767279624939
66350,1.646524260044098,1.8839228320121766,1.7941662526130677,1.8092838907241822,1.7591336941719056
66400,1.6830168652534485,1.9303732681274415,1.7371484780311583,1.92737783908844,1.755752820968628
66450,1.6223136758804322,1.986677541732788,1.7165700960159302,1.9150133728981018,1.9311064267158509
66500,1.5707585525512695,1.920379192829132,1.7735718512535095,1.8591347408294678,1.8561761832237245
66550,1.722419192790985,1.8649977350234985,1.808299572467804,1.8842274022102357,1.9055494713783263
66600,1.7045859050750733,1.8623386907577515,1.8983747339248658,1.8560412859916686,1.916457223892212
66650,1.70696613073349,1.8777346920967102,1.8083880615234376,2.0292923998832704,2.005216405391693
66700,1.7802395343780517,1.949183931350708,1.7241255831718445,1.9747763323783873,2.029711937904358
66750,1.6688166189193725,1.8475108909606934,1.6684721088409424,1.8926986312866212,1.8534371781349182
66800,1.7267883563041686,1.8461607003211975,1.7641471242904663,1.9253366780281067,1.8746704149246216
66850,1.7495687890052796,1.8560782670974731,1.7730252432823181,1.9464651584625243,1.7353361415863038
66900,1.7893901443481446,1.910299301147461,1.7995493292808533,1.9350008726119996,1.840214900970459
66950,1.7379610443115234,2.113176176548004,1.8989071869850158,1.8356297731399536,1.9171985363960267
67000,1.7921806406974792,2.019615249633789,1.8161022138595582,1.7699609684944153,1.998263738155365
67050,1.9225536489486694,1.8647839784622193,1.867536072731018,1.69990615606308,1.9553027153015137
67100,1.849360203742981,2.000526452064514,1.871071903705597,1.7435230326652527,1.9574383187294007
67150,1.908341681957245,2.0331918382644654,1.806195442676544,1.582163851261139,1.9189272713661194
67200,1.9047575402259826,1.8638363194465637,1.8114767646789551,1.5644703936576843,1.958692297935486
67250,1.9089435601234437,1.9121510815620422,1.7399899864196777,1.7110776090621949,1.9728680968284606
67300,1.8605531311035157,1.7519571852684022,1.6628308176994324,1.6812664914131163,1.9050601053237914
67350,1.8557912111282349,1.7843560075759888,1.8279051542282105,1.7754510474205016,2.083275990486145
67400,1.8203788542747497,1.6999942469596863,1.7533044910430908,1.9013335251808166,1.9913959431648254
67450,1.7964128351211548,1.7616611552238464,1.7184217882156372,1.8019508385658265,1.905571858882904
67500,1.6991872739791871,1.7577545571327209,1.783350613117218,1.9820368038980585,1.9467861831188202
67550,1.7270845699310302,1.729936399459839,1.748624038696289,,
67600,1.6512450456619263,1.82222234249115,1.6886177611351014,,
67650,1.5439279341697694,1.8185832142829894,1.6010628819465638,,
67700,1.7531572818756103,1.8856875562667847,1.7197848773002624,,
67750,1.8677927613258363,1.7675662422180176,1.6948284649848937,,
67800,1.8977969121932983,1.7045051097869872,1.6590624785423278,,
67850,1.7735215377807618,1.6342778134346008,1.5978143739700317,,
67900,1.717658441066742,1.7575902891159059,1.631758575439453,,
67950,1.7026286458969115,1.8845117259025574,1.667697594165802,,
68000,1.929016420841217,1.7582375860214234,1.6500318264961242,,
68050,1.8533709597587587,1.7455401635169983,1.6538496708869934,,
68100,1.7245519948005676,1.6994836473464965,1.5911791276931764,,
68150,1.7769276642799376,1.8439153003692628,1.6064333534240722,,
68200,1.7581990146636963,1.912174882888794,1.75407616853714,,
68250,1.755582811832428,1.8121416974067688,1.714659402370453,,
68300,1.629534251689911,1.862512984275818,1.5136475110054015,,
68350,1.698637731075287,1.8936165618896483,1.5029295802116394,,
68400,1.8160942792892456,1.8840739107131959,1.4351179718971252,,
68450,1.7821136379241944,2.0621206283569338,1.5128761649131774,,
68500,1.822350387573242,2.0435029435157777,1.583644151687622,,
68550,1.7420391535758972,2.0009281134605406,,,
68600,1.9203171849250793,1.9681902265548705,,,
68650,1.9589959287643433,1.9592444610595703,,,
68700,1.9222574472427367,2.0856464076042176,,,
68750,1.973375198841095,2.058843991756439,,,
68800,1.924235307253324,1.8818181848526,,,
68850,,1.9580902862548828,,,
68900,,1.9682684183120727,,,
68950,,1.8544498920440673,,,
69000,,1.8010010671615602,,,
69050,,1.8202023243904113,,,
69100,,1.7091387104988098,,,
69150,,1.8446234726905824,,,
69200,,1.8898706722259522,,,
69250,,1.923222646713257,,,
69300,,1.9406465077400208,,,
69350,,1.9620157718658446,,,
69400,,1.9685848617553712,,,
69450,,1.889153892993927,,,
69500,,1.8245699629187584,,,


==> figures/gmm_nd/T01_KLmarginal3.csv <==
iter,KL_3_ULA,KL_3_dilation,KL_3_tempering,KL_3_diffusion,KL_3_daz_scale1
0,8.137547616958619,16.98069812774658,1.9753138875961305,0.8173667883872986,1.4151340675354005
50,5.240111322402954,14.319916019439697,1.8494265532493592,0.8687985658645629,1.446212615966797
100,4.157939853668213,12.891290721893311,1.8032436966896057,0.9248928439617157,1.4820141768455506
150,3.6293602991104126,11.957172527313233,1.7184586095809937,0.9065199649333954,1.449120855331421
200,3.1990314817428587,10.96892822265625,1.677003619670868,0.9290429067611694,1.4954047584533692
250,2.9272492265701295,10.054302196502686,1.5828593611717223,0.9160503911972045,1.4669053912162782
300,2.7273476696014405,9.147178592681884,1.556647448539734,0.9518751323223114,1.4555393004417418
350,2.5745515489578246,8.25273024559021,1.4899084091186523,0.9357306122779846,1.473112952709198
400,2.4125667572021485,7.467073774337768,1.4569169306755065,0.941237963438034,1.48649888753891
450,2.265898323059082,6.710249452590943,1.4061336040496826,0.97504030585289,1.3732135367393494
500,2.176406328678131,6.0431977653503415,1.354897563457489,0.9282590627670289,1.3868381524085998
550,2.0791941928863524,5.4494195079803465,1.3494531178474427,0.9008973014354705,1.4004833149909972
600,1.9703470540046693,4.960268507003784,1.341080780029297,0.9068655776977539,1.3593272399902343
650,1.8853663396835327,4.483936862945557,1.357937126159668,0.9164673244953155,1.3023553705215454
700,1.8285783052444458,4.024395613670349,1.2832953500747681,0.9530924332141876,1.3077911567687988
750,1.7439507246017456,3.6093493795394895,1.246285972595215,0.929388188123703,1.2442634916305542
800,1.7248070907592774,3.3046216011047362,1.2003508687019349,0.9654251420497895,1.2398082137107849
850,1.6630492973327637,3.0632399797439573,1.1899158239364624,0.958034336566925,1.2895918655395509
900,1.5298934268951416,2.793229022026062,1.1607613611221312,0.9850273668766022,1.3250831961631775
950,1.436502456665039,2.6577088403701783,1.1906031465530396,1.027086228132248,1.3205459451675414
1000,1.4344194722175598,2.432167625427246,1.1620724320411682,0.999012758731842,1.409462215900421
1050,1.4669497966766358,2.3232055282592774,1.134767553806305,0.9787358570098877,1.3839831686019897
1100,1.4626576614379883,2.164564027786255,1.0993379187583923,0.9936309468746185,1.3994237279891968
1150,1.3953350830078124,1.9987913513183593,1.0672114324569701,0.9873509454727173,1.4342783164978028
1200,1.3827634954452515,1.924767382144928,1.1149584782123565,1.0386195707321166,1.3008111929893493
1250,1.3663866329193115,1.895899019241333,1.110138953924179,0.9777682065963745,1.2855945611000061
1300,1.2502019214630127,1.8151830887794496,1.1231259179115296,1.000986386537552,1.3910941505432128
1350,1.2346902894973755,1.7551914262771606,1.1438485407829284,1.0455441975593567,1.3357378697395326
1400,1.2046909093856812,1.640080416202545,1.1677306532859801,1.0038027143478394,1.3379380083084107
1450,1.1720742750167847,1.5728419208526612,1.1120210647583009,1.0009434032440185,1.3293276190757752
1500,1.1756548333168029,1.5285662460327147,1.0760753226280213,1.0376059877872468,1.377215826511383
1550,1.1985287857055664,1.5232812714576722,1.0891597723960877,0.9954532063007355,1.3682826161384583
1600,1.1936905884742737,1.5014849734306335,1.0634086883068086,1.0276430809497834,1.3750464463233947
1650,1.1504413056373597,1.4495414185523987,1.0517741692066194,0.9996895396709442,1.3306943416595458
1700,1.169416172504425,1.4318522262573241,1.0900098490715027,0.994704223871231,1.2983798313140869
1750,1.1382131457328797,1.3956919956207274,1.086376041173935,1.0488821363449097,1.3268387293815613
1800,1.0942747175693512,1.3835474586486816,1.040553948879242,1.0028124225139619,1.3380624508857728
1850,1.1426756167411805,1.325489764213562,1.0355698144435883,1.0043054461479186,1.2928055667877196
1900,1.08037024974823,1.3846666789054871,1.0330339562892914,1.047431743144989,1.2913572788238525
1950,1.0783460688591004,1.2726031637191773,1.0648012149333954,1.009235246181488,1.2470848560333252
2000,1.11127605676651,1.2500021433830262,1.1415781545639039,1.069276533126831,1.23762020111084
2050,1.13229674577713,1.2546413159370422,1.0794358253479004,1.0431175065040588,1.308991916179657
2100,1.1460578894615174,1.2598517727851868,1.0844813585281372,1.0529937279224395,1.3839617490768432
2150,1.1370519971847535,1.1925778007507324,1.0756261372566223,1.0544016790390014,1.430847373008728
2200,1.1489894878864289,1.1548602509498596,1.0655847048759461,1.0908291697502137,1.3533244705200196
2250,1.1287361478805542,1.185872368812561,1.104428119659424,1.119131052494049,1.2820554566383362
2300,1.1421789348125457,1.0996855044364928,1.1104571270942687,1.157101593017578,1.2448209953308105
2350,1.1300130128860473,1.152587764263153,1.1337516450881957,1.164956648349762,1.3255178546905517
2400,1.102699067592621,1.1638065958023072,1.0424066066741944,1.1506550574302674,1.327839970588684
2450,1.1105170345306397,1.1303603291511535,1.0943148136138916,1.090433737039566,1.2107236790657043
2500,1.1449439191818238,1.1217295002937318,1.1262516379356384,1.1064783573150634,1.1830612349510192
2550,1.086340184211731,1.1761246871948243,1.1223928022384644,1.1083663201332092,1.2845893144607543
2600,1.088193119764328,1.1585951900482179,1.0867665433883666,1.1320592546463013,1.2719370436668396
2650,1.1206111121177673,1.181664834022522,1.1022574162483216,1.0885599184036254,1.2846560955047608
2700,1.1184575700759887,1.2258508133888244,1.0654835641384124,1.1125079536437987,1.2629026079177856
2750,1.0611766493320465,1.2706868648529053,1.0658330595493317,1.129274570941925,1.2989086318016052
2800,1.0772586274147034,1.1811170601844787,1.0930274868011474,1.0811562037467957,1.2963580560684205
2850,1.0681219136714935,1.1587357997894288,1.0535529553890228,1.1253852486610412,1.3123288011550904
2900,1.1469201683998107,1.1913619923591614,1.1077914810180665,1.088107614517212,1.2051675128936767
2950,1.0787590336799622,1.1756004881858826,1.0800572586059571,1.0954562377929689,1.2314790487289429
3000,1.1395263385772705,1.1518541693687439,1.0765805160999298,1.0959373784065247,1.2343856072425843
3050,1.1427122998237609,1.147182047367096,1.0746283090114594,1.1263490736484527,1.2575390315055848
3100,1.0958044147491455,1.1628963613510133,1.0944703817367554,1.0872715759277343,1.2395494174957276
3150,1.1234046912193298,1.1812134385108948,1.0588969099521637,1.1360274064540863,1.2062849378585816
3200,1.1134059762954711,1.1373931217193602,1.0936237239837647,1.1418964982032775,1.1923798727989197
3250,1.127246882915497,1.1796816277503968,1.1608002996444702,1.1837737250328064,1.214157257080078
3300,1.121706826686859,1.1825182557106018,1.1701294326782226,1.127247314453125,1.2431191182136536
3350,1.1161421835422516,1.1318408465385437,1.156611819267273,1.0956985259056091,1.3142386960983277
3400,1.1220463132858276,1.0867952740192413,1.2034342885017395,1.0822923636436463,1.3310773587226867
3450,1.09366468667984,1.0872047019004822,1.1349196386337281,1.1050086665153502,1.266764347553253
3500,1.0489444088935853,1.064225653409958,1.0320494890213012,1.1367111682891846,1.3391860914230347
3550,1.079788907766342,1.1752828526496888,1.022878965139389,1.160426595211029,1.3637871432304383
3600,1.0593718159198762,1.153214545249939,1.0424065721035003,1.1872643947601318,1.4101332139968872
3650,1.066414794921875,1.136660671234131,1.0746744310855865,1.1500041246414185,1.334325532913208
3700,1.1282404923439027,1.1685403728485106,1.115144134759903,1.1954590225219726,1.270017249584198
3750,1.191752691268921,1.138827040195465,1.064807015657425,1.1962215781211853,1.237298038005829
3800,1.1565246605873107,1.1197010111808776,1.0665639007091523,1.1541086864471435,1.2965104126930236
3850,1.1062433266639708,1.1452428555488587,1.035237547159195,1.1920498704910278,1.3832778120040894
3900,1.1408416044712066,1.1625575780868531,1.0881450140476228,1.1189335989952087,1.4367195391654968
3950,1.1115366125106811,1.2300372672080995,1.123013174533844,1.1119410753250123,1.4311694049835204
4000,1.0642343652248383,1.2860830783843995,1.0397151160240172,1.0948641657829286,1.324882628917694
4050,1.1304527711868286,1.1792389178276061,1.062241691350937,1.0866636228561402,1.3260197567939758
4100,1.1513015580177308,1.1837935829162598,1.059963845014572,1.0848251676559448,1.3298312473297118
4150,1.1698961567878723,1.1327791094779969,1.1069923090934752,1.0535483157634735,1.29095623254776
4200,1.1656443452835084,1.1494349336624146,1.099898635149002,1.1536789178848266,1.329476990699768
4250,1.1461717295646667,1.1210280513763429,1.1173315596580506,1.2361125206947328,1.3385265183448791
4300,1.07992356300354,1.1652732586860657,1.120677502155304,1.2570401310920716,1.360794792175293
4350,1.136920711994171,1.1942380809783935,1.1327170705795289,1.2308103656768798,1.3295727157592774
4400,1.1363150644302369,1.2281451225280762,1.1326217031478882,1.1848536396026612,1.3341658020019531
4450,1.0844858825206756,1.2534575605392455,1.1303007650375365,1.201514985561371,1.3353383016586304
4500,1.0698212134838103,1.2474428749084472,1.1110886192321778,1.1986278080940247,1.3333905673027038
4550,1.1091440761089324,1.2697579789161682,1.12795738697052,1.1923923873901368,1.3607474780082702
4600,1.1056813776493073,1.2657743215560913,1.1396813821792602,1.2519212555885315,1.3869444704055787
4650,1.139193162918091,1.2543452525138854,1.1617985010147094,1.2963468837738037,1.3472620677947997
4700,1.1764334988594056,1.238859670162201,1.1277348756790162,1.2922650837898255,1.349541063308716
4750,1.093824987411499,1.196570394039154,1.106325820684433,1.2094903373718262,1.4002919054031373
4800,1.1154111886024476,1.1169768595695495,1.2078292322158815,1.2526965761184692,1.4387081289291381
4850,1.115791540145874,1.2080059432983399,1.2394364261627198,1.24822767496109,1.3961640620231628
4900,1.083618712425232,1.232924497127533,1.196687777042389,1.1763118839263915,1.4215916562080384
4950,1.123998363018036,1.2274697208404541,1.1839331650733949,1.1744027018547059,1.4197626113891602
5000,1.1174311900138856,1.179968104362488,1.1780821013450622,1.213063132762909,1.383165168762207
5050,1.1186685681343078,1.183281009197235,1.2071704697608947,1.2049817585945128,1.345552043914795
5100,1.087194983959198,1.1822561836242675,1.1808705520629883,1.2021936631202699,1.357389850616455
5150,1.1278634810447692,1.164848072528839,1.0971802401542663,1.190165138244629,1.2921287536621093
5200,1.1493013525009155,1.1522851300239563,1.1136067163944245,1.230063738822937,1.2960641384124756
5250,1.1257357168197633,1.1259092497825622,1.0795880699157714,1.1997345352172852,1.367051932811737
5300,1.1507486939430236,1.098745472431183,1.119555106163025,1.2177648377418517,1.3704798316955566
5350,1.1734274864196776,1.1522120785713197,1.178647756576538,1.2035058307647706,1.356831328868866
5400,1.1316509699821473,1.0977760064601898,1.1974717736244203,1.208730399608612,1.3957576823234559
5450,1.2069899129867554,1.096243028640747,1.1355589163303375,1.225288019180298,1.3555833578109742
5500,1.2137824368476868,1.126159167289734,1.149958291053772,1.229980125427246,1.3996994972229004
5550,1.193197968006134,1.1053902077674866,1.1089579105377196,1.2299278664588928,1.439075253009796
5600,1.17500652551651,1.049483151435852,1.1010021936893464,1.1817489123344422,1.4017414903640748
5650,1.2049918866157532,1.0733412885665894,1.113452934026718,1.1569992446899413,1.2710124230384827
5700,1.1477077579498292,1.044374692440033,1.1405795955657958,1.1620604586601258,1.3413168001174927
5750,1.1613814091682435,1.0527230679988862,1.200380940437317,1.094115478992462,1.3338778328895569
5800,1.1645593738555908,1.0594822728633881,1.1496162867546083,1.18341295003891,1.3531386518478394
5850,1.144591647386551,1.0786440801620483,1.170156011581421,1.1726796293258668,1.3559319853782654
5900,1.1188081216812134,1.0833199548721313,1.1451280581951142,1.208270676136017,1.3554928183555603
5950,1.0951235699653625,1.1858279824256897,1.1229507052898406,1.198765149116516,1.3497624397277832
6000,1.0964201617240905,1.1692731809616088,1.17111074924469,1.2343601059913636,1.379493417739868
6050,1.132102782726288,1.198434112071991,1.1698055958747864,1.2286745810508728,1.4841394090652467
6100,1.1676365613937378,1.1460393810272216,1.1465124917030334,1.1721341156959533,1.3588543295860291
6150,1.111191564798355,1.1157237136363982,1.2165374064445496,1.1622659420967103,1.3567171049118043
6200,1.090520910024643,1.0991714382171631,1.2068978261947632,1.2357887983322144,1.3679000163078308
6250,1.177830626964569,1.167813093662262,1.2194525575637818,1.2880712270736694,1.3557165098190307
6300,1.188172619342804,1.0767470967769623,1.1698359799385072,1.2745472836494445,1.3327994179725646
6350,1.1483121490478516,1.0771082937717438,1.2065131163597107,1.3340889930725097,1.2977891159057617
6400,1.215745725631714,1.0193933188915252,1.2053383874893189,1.2996231603622437,1.274799485206604
6450,1.1666418385505677,1.0890540313720702,1.1980930161476135,1.243813192844391,1.2636793160438538
6500,1.1264991784095764,1.0758506202697753,1.202449324131012,1.2370928192138673,1.2424236798286439
6550,1.1948976516723633,1.050955147743225,1.3069546699523926,1.2877144837379455,1.2989827394485474
6600,1.1637137675285338,1.15776136636734,1.307692518234253,1.2527531576156616,1.3106528997421265
6650,1.1283735895156861,1.1780722332000733,1.2492448663711548,1.2216082072257997,1.2998578023910523
6700,1.1439985132217407,1.22238254070282,1.2256472897529602,1.2006156730651856,1.3358349370956422
6750,1.158402945995331,1.1682905983924865,1.1986056566238403,1.2914439272880553,1.3715053081512452
6800,1.1647399806976317,1.1424948430061341,1.165384910106659,1.2523081088066101,1.4088155102729798
6850,1.3029409170150756,1.1425586938858032,1.216710319519043,1.2332934737205505,1.3567910313606262
6900,1.2667812156677245,1.1160189402103424,1.1782707571983337,1.3220658016204834,1.3020971775054933
6950,1.2082798457145691,1.115863608121872,1.156248188018799,1.3393990468978882,1.295420548915863
7000,1.2377517700195313,1.0972245633602142,1.182786831855774,1.2709274744987489,1.2936940503120422
7050,1.2528616619110107,1.1185810852050782,1.2021170735359192,1.2343197321891786,1.3285537075996399
7100,1.276561336517334,1.1562467527389526,1.1702627944946289,1.3607396101951599,1.318029682636261
7150,1.2781505966186524,1.151794810295105,1.2259708309173585,1.3485288143157959,1.2745462799072265
7200,1.1658369970321656,1.1207323956489563,1.2229250502586364,1.350651252269745,1.3155400323867799
7250,1.1681587767601014,1.1397121810913087,1.184415054321289,1.317290689945221,1.3876805543899535
7300,1.1207332372665406,1.1883716416358947,1.1741936159133912,1.3801179027557373,1.3829273581504822
7350,1.1377226901054383,1.1600419425964354,1.1380059480667115,1.3348907327651978,1.3492844748497008
7400,1.0837504506111144,1.2052251529693603,1.1633050274848937,1.2979311418533326,1.3780369997024535
7450,1.1924416160583495,1.217358660697937,1.1972995471954346,1.3798014044761657,1.4223833250999451
7500,1.104026825428009,1.1878144097328187,1.196787416934967,1.23876638174057,1.4335545992851257
7550,1.1061702871322632,1.2576432180404664,1.220886960029602,1.3431989526748658,1.4597378492355346
7600,1.0934307122230529,1.198622841835022,1.25392235994339,1.2813643217086792,1.4536408615112304
7650,1.0765081751346588,1.2615854263305664,1.2340275192260741,1.316112735271454,1.3870264267921448
7700,1.1300723791122436,1.1994808554649352,1.1568140602111816,1.3334542655944823,1.409807550907135
7750,1.1511717104911805,1.2145576477050781,1.1472514367103577,1.2273816323280335,1.3447485017776488
7800,1.1152054452896119,1.205234899520874,1.131883478164673,1.1914378356933595,1.3711203241348267
7850,1.1359297728538513,1.161555118560791,1.128855788707733,1.155964879989624,1.4698099136352538
7900,1.1849740290641784,1.2012516164779663,1.194432156085968,1.2574972558021544,1.402612452507019
7950,1.152125996351242,1.2294160509109497,1.20773761510849,1.2795096039772034,1.4426802349090577
8000,1.2254202628135682,1.196578722000122,1.2233353304862975,1.2452114248275756,1.3315595293045044
8050,1.1981008338928223,1.240372130870819,1.286622235774994,1.1990653848648072,1.3182632327079773
8100,1.1888719296455383,1.153520140647888,1.3071838164329528,1.1734003019332886,1.2974037551879882
8150,1.1083623778820038,1.1663226199150085,1.2575646471977233,1.2079219102859498,1.3246036744117737
8200,1.164401695728302,1.1999690771102904,1.1916477262973786,1.242008171081543,1.3468407201766968
8250,1.189926028251648,1.226838629245758,1.1256685423851014,1.266399896144867,1.3720205664634704
8300,1.2155018854141235,1.2633340573310852,1.1076376509666443,1.2524933528900146,1.4204704761505127
8350,1.1996663737297057,1.2204206967353821,1.1738186907768249,1.2210298895835876,1.3842390203475952
8400,1.1627466130256652,1.2027942276000976,1.1807467985153197,1.1950111055374146,1.3353251385688782
8450,1.0953045856952668,1.2353406691551208,1.2491444540023804,1.2108930706977845,1.3414390325546264
8500,1.1142102813720702,1.2294970059394836,1.2237933731079103,1.2237201452255249,1.4263591146469117
8550,1.1699986600875854,1.2347318172454833,1.2399088883399962,1.2994510555267333,1.3499089407920837
8600,1.2262664079666137,1.242560040950775,1.198937213420868,1.345174071788788,1.420784320831299
8650,1.196298406124115,1.306833143234253,1.2865321230888367,1.2689482641220093,1.387155945301056
8700,1.102659569978714,1.195614104270935,1.299144265651703,1.2442155361175538,1.379852180480957
8750,1.098120902776718,1.3140387034416199,1.287859683036804,1.2981127762794495,1.3604869270324706
8800,1.0866649532318116,1.2690939784049988,1.2174438667297363,1.3654146671295166,1.3042206859588623
8850,1.1167018926143646,1.2459381127357483,1.2176397013664246,1.315670895576477,1.32699782371521
8900,1.117896934747696,1.2264208984375,1.2065701985359192,1.3305623602867127,1.3160319876670838
8950,1.2007896971702576,1.3652238869667053,1.221497187614441,1.4077896451950074,1.3277618312835693
9000,1.2123811435699463,1.3593020796775819,1.2255942916870117,1.289180703163147,1.303764157295227
9050,1.2212617635726928,1.2711071610450744,1.307234206199646,1.327078332901001,1.4335061049461364
9100,1.1617260575294495,1.1940057682991028,1.3473119783401488,1.2750237703323364,1.3614026093482972
9150,1.1004309642314911,1.2093084096908568,1.3375240397453307,1.288052499294281,1.4187084794044496
9200,1.166870641708374,1.2204700851440429,1.2430551433563233,1.2598635029792786,1.3943878269195558
9250,1.2229521799087524,1.1989408421516419,1.2714706397056579,1.3002327060699463,1.2868637895584107
9300,1.1355986261367799,1.2094421219825744,1.2419435691833496,1.3653508806228638,1.2916491794586182
9350,1.0942475950717927,1.2202248740196229,1.1654706811904907,1.3376789236068725,1.2630957961082458
9400,1.0537885570526122,1.1972949409484863,1.2456083416938781,1.3193556833267213,1.3292595386505126
9450,1.1880933046340942,1.1583970284461975,1.2721786332130431,1.3155362844467162,1.3278403210639953
9500,1.2567623829841614,1.1830510234832763,1.2613691735267638,1.2649535846710205,1.262593891620636
9550,1.2648284244537353,1.1594236195087433,1.28445424079895,1.2991433095932008,1.2708685421943664
9600,1.1997524118423462,1.169965443611145,1.2743746399879456,1.2338360929489136,1.2893421173095703
9650,1.2419038391113282,1.1800355648994445,1.24467591047287,1.267237389087677,1.30330863237381
9700,1.1845116782188416,1.2028536319732666,1.2521669793128967,1.300257182121277,1.2691223406791687
9750,1.1115889728069306,1.1600717639923095,1.1651985764503479,1.2663233280181885,1.2835570693016052
9800,1.2113786673545837,1.2386725974082946,1.1708485007286071,1.3415889024734498,1.2848764848709107
9850,1.1311711692810058,1.1537842273712158,1.2046055865287781,1.3301188349723816,1.374862825870514
9900,1.1357829475402832,1.1330665636062622,1.2132068467140198,1.3707285523414612,1.3776407909393311
9950,1.1873319125175477,1.1210129714012147,1.1748724055290223,1.3088201832771302,1.4157822060585021
10000,1.1431012296676635,1.1856292057037354,1.1371125209331512,1.278233790397644,1.4304838633537293
10050,1.133959481716156,1.1303374874591827,1.2048282980918885,1.2580526781082153,1.3501071238517761
10100,1.1526812672615052,1.1448373317718505,1.1212979006767272,1.1623823738098145,1.259048411846161
10150,1.177758367061615,1.169021577835083,1.1782116842269899,1.1377691531181335,1.2900432705879212
10200,1.2120799684524537,1.2013317847251892,1.251929485797882,1.20124808549881,1.2624437594413758
10250,1.2568565726280212,1.2499429678916931,1.274666497707367,1.2458935546875,1.2844388270378113
10300,1.2563768196105958,1.306566936969757,1.246306426525116,1.2713250994682312,1.236019790172577
10350,1.2662886095046997,1.276209888458252,1.191719901561737,1.255334072113037,1.2612463092803956
10400,1.244408187866211,1.2006953835487366,1.2014321088790894,1.2560423517227173,1.2838648819923402
10450,1.253096809387207,1.1982038950920104,1.2148068737983704,1.3192971491813659,1.3141690611839294
10500,1.2536060190200806,1.1514207530021667,1.23290278673172,1.2978173065185548,1.2740265202522278
10550,1.3374865317344666,1.1760042786598206,1.2578355813026427,1.2888837623596192,1.3060378313064576
10600,1.3148340058326722,1.2270623207092286,1.2320892572402955,1.282775616645813,1.3100091195106507
10650,1.30607150554657,1.2245286321640014,1.1502956533432007,1.3673659229278565,1.3418165612220765
10700,1.3421882915496826,1.2504601049423218,1.232898144721985,1.2924423241615295,1.3309420108795167
10750,1.3019606375694275,1.2351213002204895,1.2214104175567626,1.2917180466651916,1.3120738244056702
10800,1.3586082124710084,1.2483448958396912,1.2851754760742187,1.266700541973114,1.2609501194953918
10850,1.2585031700134277,1.2240647196769714,1.2428712725639344,1.362664966583252,1.264889781475067
10900,1.243652753829956,1.2293628120422364,1.1319637525081634,1.3629682683944702,1.388063168525696
10950,1.1898643827438355,1.2570549297332763,1.1301101350784302,1.2751521730422974,1.340512864589691
11000,1.2127489233016968,1.1718493604660034,1.166865999698639,1.350241870880127,1.3843622040748595
11050,1.1512963461875916,1.2458560705184936,1.0529222214221954,1.4089249968528748,1.3404369807243348
11100,1.284709973335266,1.259689950942993,1.0871376049518586,1.353859269618988,1.2825795197486878
11150,1.2549157190322875,1.233455421924591,1.167567378282547,1.3012175869941711,1.2588248753547668
11200,1.1955361413955687,1.1665020394325256,1.16716867685318,1.3072092413902283,1.3362963390350342
11250,1.2209019339084626,1.1870222997665405,1.1338601315021515,1.305523202419281,1.3935759806632995
11300,1.3048375391960143,1.0972095000743867,1.2272901368141174,1.3292464518547058,1.4037888932228089
11350,1.3022706604003906,1.214265887737274,1.1508242297172546,1.2507412552833557,1.4076173734664916
11400,1.3065495777130127,1.2175067162513733,1.140400357246399,1.2608512210845948,1.5282979536056518
11450,1.2748696088790894,1.243800835609436,1.1278701639175415,1.347165286540985,1.4453446435928345
11500,1.3248484063148498,1.208959732055664,1.1182098484039307,1.3481644225120544,1.497695393562317
11550,1.3335610699653626,1.2005733442306519,1.1149624729156493,1.43551495552063,1.353474407196045
11600,1.298478329181671,1.0936830997467042,1.1018287324905396,1.380512855052948,1.3859023475646972
11650,1.2595949125289918,1.211512303352356,1.1504581594467163,1.2918740725517273,1.3073284697532654
11700,1.2674809503555298,1.2553010845184327,1.190547046661377,1.224075267314911,1.3863848638534546
11750,1.2729301357269287,1.2254642844200134,1.2659124612808228,1.24667368888855,1.4363540458679198
11800,1.2884095215797424,1.1792497205734254,1.285311291217804,1.2716374492645264,1.4305924344062806
11850,1.3145077919960022,1.3255412125587462,1.2434063959121704,1.2625540399551392,1.3580579090118408
11900,1.2643501901626586,1.3919372391700744,1.2815053009986876,1.3739014840126038,1.3219457054138184
11950,1.2757801508903504,1.288738272190094,1.2492793989181519,1.4038167905807495,1.3235644268989564
12000,1.3422238373756408,1.2022217726707458,1.2434079718589783,1.4446529841423035,1.358884994983673
12050,1.198026216030121,1.2930084705352782,1.3342909908294678,1.3644718050956726,1.4256799697875977
12100,1.2382679033279418,1.315294280052185,1.290636384487152,1.353754768371582,1.5288757753372193
12150,1.2992218542098999,1.2935904145240784,1.2492040944099427,1.3922521042823792,1.3575511384010315
12200,1.2930565643310548,1.24839510679245,1.2778160905838012,1.408066701889038,1.3622003817558288
12250,1.2742674374580383,1.2847130966186524,1.2370397567749023,1.3268470501899718,1.3751188659667968
12300,1.30153870344162,1.232751498222351,1.1589355063438416,1.3708267164230348,1.290305061340332
12350,1.2564057612419128,1.3136104583740233,1.238013813495636,1.2663518905639648,1.276404962539673
12400,1.1801884388923645,1.2606441402435302,1.1949913334846496,1.2218180060386659,1.3972588229179381
12450,1.2496283984184264,1.2635135889053344,1.2493929290771484,1.2322558927536011,1.4568547987937928
12500,1.2413773393630982,1.2054031133651733,1.3203659224510194,1.2956091904640197,1.4238351154327393
12550,1.244713099002838,1.1395598351955414,1.2362846732139587,1.2503536009788514,1.3645441341400146
12600,1.2383208465576172,1.2149250435829162,1.2290807747840882,1.3534226512908936,1.327081835269928
12650,1.238625512123108,1.2084681057929993,1.3014070677757263,1.371609194278717,1.3489169049263001
12700,1.2960741138458252,1.1819477438926698,1.3231294417381287,1.3274450731277465,1.3990568137168884
12750,1.2659846234321595,1.1943934535980225,1.3583383750915528,1.3467344045639038,1.3511604070663452
12800,1.3331541109085083,1.2178347849845885,1.350068838596344,1.2585627031326294,1.3882269978523254
12850,1.3343030309677124,1.175139489173889,1.2932904601097106,1.3286408472061157,1.3946129655838013
12900,1.3449389815330506,1.2402603602409363,1.2449579763412475,1.365417447090149,1.44037113904953
12950,1.2920882415771484,1.2831049394607543,1.3165869474411012,1.2736810517311097,1.4741033053398132
13000,1.4270809316635131,1.3223991107940674,1.285734188556671,1.1761626672744752,1.450621235370636
13050,1.5122640419006348,1.2687481832504273,1.2812596559524536,1.1815211939811707,1.3903187918663025
13100,1.4276319193840026,1.2942137932777404,1.2604677844047547,1.2320714855194093,1.4108855772018432
13150,1.321123194694519,1.3177851557731628,1.229090266227722,1.2043353414535523,1.3585475063323975
13200,1.3794144415855407,1.3395895504951476,1.248556079864502,1.2408134388923644,1.3724723744392395
13250,1.2847762942314147,1.2669614410400392,1.2651075410842896,1.3556563353538513,1.3884812450408937
13300,1.1921988010406495,1.3095857143402099,1.2551453161239623,1.3080533981323241,1.4135482382774354
13350,1.3070815467834473,1.3089263772964477,1.205894649028778,1.2372643446922302,1.3809567379951477
13400,1.2451403284072875,1.257079598903656,1.2553145742416383,1.255655484199524,1.3446035289764404
13450,1.261090157032013,1.2327030324935913,1.2608882236480712,1.2437053418159485,1.307909188270569
13500,1.3131334924697875,1.2867905855178834,1.2294511198997498,1.2556076622009278,1.3006219005584716
13550,1.368739778995514,1.2764123320579528,1.1890307807922362,1.2108141040802003,1.279894461631775
13600,1.2388193559646608,1.214948709011078,1.264597201347351,1.195649356842041,1.2900768446922302
13650,1.3432664608955383,1.2387882947921753,1.2392220163345338,1.2159372210502624,1.319214117527008
13700,1.3891669178009034,1.2733009052276612,1.1041428303718568,1.2778679251670837,1.327842047214508
13750,1.3471864247322083,1.3504379057884217,1.1796993470191957,1.2513888573646545,1.2991291189193725
13800,1.2656583499908447,1.2937061977386475,1.1645028042793273,1.2281946086883544,1.3299385452270507
13850,1.2715866804122924,1.3578894329071045,1.1699821472167968,1.207770984172821,1.3957143306732178
13900,1.2642680859565736,1.3786334466934205,1.1438604640960692,1.244531478881836,1.401783790588379
13950,1.233701341152191,1.3606828379631042,1.1164318811893463,1.2277840375900269,1.3757032799720763
14000,1.2297337436676026,1.286015977859497,1.1338666915893554,1.186018991470337,1.3716795444488525
14050,1.1495345473289489,1.365481173992157,1.0855631959438323,1.1943552470207215,1.2454217076301575
14100,1.2123200798034668,1.238624403476715,1.142610161304474,1.2248767614364624,1.3270672106742858
14150,1.2351318526268005,1.2442717885971069,1.138489420413971,1.2142027354240417,1.4092645859718322
14200,1.2048464846611022,1.1793073868751527,1.1185521173477173,1.301314995288849,1.4094581818580627
14250,1.2819831156730652,1.1822678518295289,1.110872379541397,1.264181833267212,1.4185638618469238
14300,1.2001554012298583,1.2406646037101745,1.094812445640564,1.2753562426567078,1.3450190281867982
14350,1.1895724487304689,1.1944859981536866,1.0133827698230744,1.3445781207084655,1.3198500204086303
14400,1.3489310669898986,1.2036726021766662,1.1334831237792968,1.3262037086486815,1.2646003794670104
14450,1.305415244102478,1.2083096528053283,1.1113764023780823,1.319786367416382,1.3021027612686158
14500,1.248343949317932,1.1797095656394958,1.110744957923889,1.3068099069595336,1.345708703994751
14550,1.3770704340934754,1.2135255360603332,1.1035392928123473,1.3401911544799805,1.418025894165039
14600,1.3843762898445129,1.2792773246765137,1.1591642141342162,1.278461971282959,1.3791566324234008
14650,1.3740058827400208,1.2502098178863525,1.1050352585315704,1.23851487159729,1.4031802010536194
14700,1.3947604274749756,1.2477587389945983,1.2065277409553528,1.1877016353607177,1.3582130336761475
14750,1.405216360092163,1.2649374127388,1.173819661140442,1.288278217315674,1.3252068185806274
14800,1.2137878608703614,1.3110801148414613,1.1611362957954408,1.2998804640769959,1.3744738721847534
14850,1.2722815656661988,1.2448984837532044,1.16378111243248,1.3322111034393311,1.3675870752334596
14900,1.3607152247428893,1.299004671573639,1.1313598132133484,1.357888035774231,1.4023059701919556
14950,1.3195315241813659,1.2176080012321473,1.223418972492218,1.3288680243492126,1.2473475742340088
15000,1.2650050878524781,1.2128072953224183,1.2136317372322083,1.2948404812812806,1.2314972615242004
15050,1.255246193408966,1.15306321144104,1.1930152344703675,1.364424822330475,1.2829256248474121
15100,1.2737547302246093,1.254294822216034,1.2647964763641357,1.3503642654418946,1.3032004046440124
15150,1.205811047554016,1.175785837173462,1.2855691814422607,1.4083537149429322,1.3249172043800355
15200,1.2148985433578492,1.255701847076416,1.2594250965118408,1.305656979084015,1.33798898935318
15250,1.2426003766059877,1.232435326576233,1.3028407669067383,1.3737540292739867,1.3275976610183715
15300,1.2886103534698485,1.1834140944480895,1.2224096608161927,1.2456872868537903,1.2805110168457032
15350,1.3290568447113038,1.203040723800659,1.1486288237571716,1.248770546913147,1.3718781089782714
15400,1.333830142021179,1.1397082781791688,1.2485516834259034,1.2469807982444763,1.458389835357666
15450,1.2861144471168517,1.184894964694977,1.285905315876007,1.2907683372497558,1.4383149194717406
15500,1.2714766550064087,1.1316812348365783,1.2780146718025207,1.2936984419822692,1.3899210357666016
15550,1.3402845025062562,1.0912357199192046,1.2535050368309022,1.2486258578300475,1.3748341369628907
15600,1.3704561734199523,1.1061508405208587,1.2279755353927613,1.2716409111022948,1.3301936793327331
15650,1.354162220954895,1.2360404968261718,1.2965219235420227,1.3052279376983642,1.2430689716339112
15700,1.2639791107177734,1.194443736076355,1.3110890078544617,1.2897734808921815,1.3204400849342346
15750,1.2208998942375182,1.2092365646362304,1.2414360547065735,1.2206341981887818,1.2566948533058167
15800,1.1086145734786987,1.2022407269477844,1.2117821264266968,1.2211149382591246,1.2611706042289734
15850,1.1294474625587463,1.3167763662338257,1.2146703791618347,1.299093255996704,1.2252810430526733
15900,1.2753984069824218,1.3288845086097718,1.1511561822891236,1.3136398887634277,1.2153852224349975
15950,1.2889936137199403,1.2537716722488403,1.2144614672660827,1.278334114551544,1.361242413520813
16000,1.2598986434936523,1.3275097727775573,1.3095577478408813,1.225869574546814,1.3227907085418702
16050,1.2393537807464599,1.2735848259925842,1.2338818907737732,1.2092637014389038,1.3072143077850342
16100,1.1936987257003784,1.2116115880012512,1.223200294971466,1.1787201356887818,1.391757915019989
16150,1.1694070029258727,1.2433246755599976,1.1690505051612854,1.2887067556381226,1.3482144141197205
16200,1.1738925361633301,1.1712797617912292,1.2186019134521484,1.3127249956130982,1.3593775391578675
16250,1.2561001896858215,1.1252087259292602,1.2042718982696534,1.320983612537384,1.448233301639557
16300,1.2936648297309876,1.1893107628822326,1.30713787317276,1.236145040988922,1.3710810089111327
16350,1.2246839380264283,1.212206699848175,1.2028942465782166,1.25590735912323,1.2457220602035521
16400,1.2158552098274231,1.1734621572494506,1.2535218858718873,1.2421742248535157,1.2642789554595948
16450,1.2236784482002259,1.1948513638973237,1.2260758113861083,1.1856068325042726,1.2757285594940186
16500,1.194784173965454,1.189187433719635,1.2848965764045714,1.2615003681182861,1.272265236377716
16550,1.2947205090522766,1.2054025745391845,1.2594854855537414,1.2707437038421632,1.2401205110549927
16600,1.2358581376075746,1.1869718766212463,1.252123863697052,1.3697201609611511,1.2929110217094422
16650,1.2669005966186524,1.2232889723777771,1.1744160676002502,1.3547116780281068,1.2854954671859742
16700,1.2113683247566223,1.199210729598999,1.3211776852607726,1.3332311916351318,1.3128340172767639
16750,1.2359480237960816,1.2366609287261963,1.3413502311706542,1.2697102808952332,1.2899781203269958
16800,1.2114357256889343,1.1893070483207702,1.29983083486557,1.1814607644081117,1.242087366580963
16850,1.2688603925704955,1.1779837107658386,1.3135831451416016,1.1910351967811585,1.3221414351463319
16900,1.3092125272750854,1.2149776434898376,1.1830362534523011,1.1650162839889526,1.3588982367515563
16950,1.2989213848114014,1.2963347554206848,1.215407063961029,1.310644018650055,1.349272174835205
17000,1.337047061920166,1.3096416401863098,1.2160351490974426,1.3191874527931213,1.3399161624908447
17050,1.276589970588684,1.2671403217315673,1.3033439588546754,1.2567226767539978,1.34586350440979
17100,1.2453306365013121,1.2814197826385498,1.3214865636825561,1.345220410823822,1.4710260272026061
17150,1.2533116126060486,1.2350762748718263,1.2383586764335632,1.2605660820007325,1.541970076560974
17200,1.164023778438568,1.2391435933113097,1.1972246336936951,1.25968092918396,1.4587549471855163
17250,1.2127949690818787,1.3067262029647828,1.2875402569770813,1.2654962873458862,1.4156915593147277
17300,1.2534786868095398,1.3427101755142212,1.3191733694076537,1.1646757078170777,1.4357016372680664
17350,1.2441418552398682,1.288689787387848,1.3979015684127807,1.255518491268158,1.4089046359062194
17400,1.2615758538246156,1.279410948753357,1.3695105814933777,1.164069036245346,1.333003613948822
17450,1.187163531780243,1.403239803314209,1.3181920623779297,1.2482371234893799,1.2727299547195434
17500,1.2193905448913573,1.3754565143585205,1.3505627560615538,1.180912675857544,1.3361425042152404
17550,1.2376763582229615,1.2790842175483703,1.3257110118865967,1.2361172151565551,1.447844705581665
17600,1.1915173149108886,1.2804773926734925,1.357349135875702,1.2712474131584168,1.484115788936615
17650,1.189819176197052,1.3062612414360046,1.279046688079834,1.2213600707054137,1.4987711811065674
17700,1.243883740901947,1.3454525899887084,1.2163816905021667,1.2111639165878296,1.3485775709152221
17750,1.2063570547103881,1.2934251523017883,1.2636060786247254,1.2076796007156372,1.3044470500946046
17800,1.276018946170807,1.254118115901947,1.218925437927246,1.189561116695404,1.3670542740821838
17850,1.202138056755066,1.2985216069221497,1.203029339313507,1.2438547444343566,1.3811415886878968
17900,1.1793696188926697,1.295466513633728,1.2451001000404358,1.3112957763671875,1.3779276156425475
17950,1.1781409001350402,1.3302258253097534,1.2906726026535034,1.2974786162376404,1.4703363275527954
18000,1.1690690875053407,1.2860667157173156,1.2281631064414977,1.2545399403572082,1.4257884573936463
18050,1.3158007407188415,1.2949706196784974,1.238975827693939,1.2439247536659241,1.416561176776886
18100,1.2149192261695863,1.2446505069732665,1.3100367093086243,1.2431679964065552,1.4341665124893188
18150,1.2667786741256715,1.2276905536651612,1.2947593426704407,1.271055178642273,1.3235215044021607
18200,1.1889229106903076,1.2491196250915528,1.3263404393196105,1.2510524582862854,1.3481207799911499
18250,1.2426751923561097,1.2694763660430908,1.3409555864334106,1.2269592428207396,1.4441022038459779
18300,1.1562602853775024,1.2676555323600769,1.1889918851852417,1.240100531578064,1.5252377557754517
18350,1.1478146290779114,1.256171736717224,1.238302092552185,1.3283875322341918,1.4922481179237366
18400,1.1921004986763,1.2520165061950683,1.1987032580375672,1.2577156877517701,1.4591356205940247
18450,1.2425677132606507,1.2753301095962524,1.2475109577178956,1.2947506284713746,1.4563416743278503
18500,1.2600330162048339,1.3152016448974608,1.2569136929512024,1.3276392388343812,1.4612090826034545
18550,1.1957257294654846,1.295140678882599,1.1142851531505584,1.2719391250610352,1.4343201756477355
18600,1.3586151385307312,1.216607584953308,1.1235431933403015,1.3405794668197633,1.3370778369903564
18650,1.2842219972610474,1.1482830893993379,1.195445431470871,1.4266277170181274,1.3671839499473573
18700,1.2956321954727172,1.2530750083923339,1.1235300970077515,1.4109525799751281,1.357623996734619
18750,1.2485060024261474,1.2856962919235229,1.1341412901878356,1.387952733039856,1.3243481731414795
18800,1.2283088994026183,1.3014970898628235,1.2053179383277892,1.3601444458961487,1.3725299286842345
18850,1.3017871069908142,1.2959592866897582,1.24672269821167,1.3845362329483033,1.4334147191047668
18900,1.3472442531585693,1.281654005050659,1.27112069606781,1.3569408106803893,1.4115260100364686
18950,1.4950903797149657,1.2986429286003114,1.2457986330986024,1.2363141226768493,1.4399503087997436
19000,1.4825180768966675,1.3373831820487976,1.3075833582878114,1.312190866470337,1.3010046577453613
19050,1.4066797518730163,1.3273495221138,1.2493028140068054,1.2800794053077698,1.3446413683891296
19100,1.3453401803970337,1.3215920400619507,1.2291682863235474,1.2914885067939759,1.4405270671844483
19150,1.3336752986907958,1.2701899194717408,1.1566353690624238,1.285163836479187,1.3536469888687135
19200,1.3672698211669922,1.2469822430610658,1.1363167190551757,1.3392767691612244,1.3386358165740966
19250,1.3537702679634094,1.3606834745407104,1.1920668935775758,1.345562813282013,1.3561131501197814
19300,1.2567575621604918,1.3898516345024108,1.15635311126709,1.259060673713684,1.3987506771087646
19350,1.2434434986114502,1.3262355327606201,1.189700291156769,1.3264690089225768,1.4397965216636657
19400,1.2524911308288573,1.335156192779541,1.267728488445282,1.3140426468849182,1.4817353558540345
19450,1.336197443008423,1.4589196515083314,1.2753703498840332,1.2646923351287842,1.4013335847854613
19500,1.3255569911003113,1.3621115183830261,1.2434554290771485,1.2678512287139894,1.4214832448959351
19550,1.294845917224884,1.243415069580078,1.3193529319763184,1.2355059099197387,1.3403391909599305
19600,1.2390163135528565,1.1959836602210998,1.274208860397339,1.2301371049880983,1.3275377655029297
19650,1.2566996669769288,1.3221830034255981,1.2900872325897217,1.2127172088623046,1.3110842251777648
19700,1.248739995956421,1.3297250843048096,1.3267665195465088,1.2010523629188539,1.4241376113891602
19750,1.2531576681137084,1.2033832716941832,1.3160831332206726,1.293702118396759,1.4687391066551208
19800,1.3790312314033508,1.1967637944221496,1.3911593079566955,1.3087169671058654,1.3728899145126343
19850,1.3569623494148255,1.2233899211883545,1.3402249479293824,1.268186810016632,1.3796328020095825
19900,1.3367026853561401,1.2657500147819518,1.234442093372345,1.2823310089111328,1.3325221920013428
19950,1.3346143412590026,1.3317096042633056,1.2148962283134461,1.2332251524925233,1.3667169141769409
20000,1.3757188844680786,1.2968501329421998,1.1751456439495087,1.2208850383758545,1.433840539455414
20050,1.3218544054031371,1.2189190912246703,1.3264642071723938,1.2299177289009093,1.3384430932998657
20100,1.222093529701233,1.3454645013809203,1.2466016578674317,1.1925024199485779,1.3135096502304078
20150,1.331767702102661,1.2777757048606873,1.159531328678131,1.278810510635376,1.3472287130355836
20200,1.301907911300659,1.2160767912864685,1.1539747571945191,1.1852138495445252,1.4289068603515624
20250,1.3374314785003663,1.225002498626709,1.1988235926628112,1.1414095723628999,1.302589066028595
20300,1.2586856245994569,1.2598621988296508,1.233217704296112,1.2164094734191895,1.2071783280372619
20350,1.2931709504127502,1.2412524890899659,1.2941776156425475,1.1958153700828553,1.198773171901703
20400,1.3263830637931824,1.2732122611999512,1.426373405456543,1.2183360052108765,1.2451818442344667
20450,1.348231430053711,1.2760041761398315,1.2857178688049316,1.1710428380966187,1.3844783592224121
20500,1.2486289238929749,1.2505386972427368,1.2945769000053406,1.202601671218872,1.3344619941711426
20550,1.2430464434623718,1.2634548759460449,1.3011035299301148,1.076634305715561,1.4073064517974854
20600,1.254208812713623,1.2372928690910339,1.2183737111091615,1.1673189520835876,1.4124349737167359
20650,1.2316960573196412,1.2782443380355835,1.2524386739730835,1.1861949944496155,1.4529675722122193
20700,1.2925043630599975,1.206680293083191,1.1782783842086793,1.2346244263648987,1.4370079731941223
20750,1.3424832797050477,1.151006531715393,1.2910561847686768,1.2662732267379762,1.4479158353805541
20800,1.3013984084129333,1.2107705092430114,1.2868470215797425,1.2511127972602845,1.491188051700592
20850,1.2477936553955078,1.1636467909812926,1.2967630743980407,1.292431652545929,1.411232705116272
20900,1.258380572795868,1.2453885650634766,1.3201493644714355,1.2762223839759828,1.3228939056396485
20950,1.3062250781059266,1.2103694868087769,1.3249716997146606,1.3378069043159484,1.320509407520294
21000,1.3171627640724182,1.2454841780662536,1.4671516799926758,1.3025699949264526,1.420267915725708
21050,1.3953917980194093,1.280418016910553,1.3919693231582642,1.2799053740501405,1.4550803303718567
21100,1.3445157074928284,1.4124253702163696,1.3399477100372315,1.2905130457878113,1.3605466103553772
21150,1.3432398700714112,1.312728796005249,1.3132450580596924,1.3224415159225464,1.2056756019592285
21200,1.3652042198181151,1.3299982285499572,1.3319129943847656,1.350891993045807,1.2816708874702454
21250,1.262141854763031,1.2404108357429504,1.2913751053810119,1.3295421481132508,1.31467768907547
21300,1.20618017911911,1.2842530632019042,1.253493595123291,1.2697471737861634,1.257143371105194
21350,1.235037362575531,1.347517957687378,1.230679919719696,1.2390816712379455,1.3104707288742066
21400,1.2096215772628784,1.226400511264801,1.3069786787033082,1.282413341999054,1.2989747524261475
21450,1.2518748998641969,1.3067514419555664,1.3383013939857482,1.358561885356903,1.2855353498458861
21500,1.2580886220932006,1.2357767248153686,1.294171097278595,1.3157612133026122,1.3428302001953125
21550,1.2256468224525452,1.199505503177643,1.280928101539612,1.2342599725723267,1.3381935024261475
21600,1.296807315349579,1.3275144481658936,1.2844473719596863,1.2766370797157287,1.3220020651817321
21650,1.3331215906143188,1.3750382709503173,1.2551452469825746,1.2794403171539306,1.3535937309265136
21700,1.2679267597198487,1.4012375330924989,1.2845162177085876,1.2979847979545593,1.3568404984474183
21750,1.4005666971206665,1.350908966064453,1.3787707018852233,1.2484627962112427,1.2736127257347107
21800,1.3611388611793518,1.3549770832061767,1.2963093709945679,1.3046217203140258,1.3662240600585938
21850,1.3309777092933655,1.3653859448432923,1.309807345867157,1.3807777786254882,1.3640367555618287
21900,1.3167287230491638,1.2557484102249146,1.3635006070137023,1.3457864713668823,1.326974058151245
21950,1.3899028182029725,1.3163225150108337,1.3147715711593628,1.3624768590927123,1.2858718013763428
22000,1.3872790241241455,1.320316731929779,1.3718818545341491,1.3336534738540649,1.3789394450187684
22050,1.2695266580581666,1.3555947136878967,1.3824700593948365,1.280924952030182,1.4814431357383728
22100,1.242715253829956,1.4373590540885925,1.3655655145645142,1.2999876618385315,1.3484358859062195
22150,1.2045927548408508,1.389689371585846,1.324375066757202,1.2518268489837647,1.3032443284988404
22200,1.1954442620277406,1.371262893676758,1.2377379655838012,1.212838966846466,1.3393506479263306
22250,1.2422094869613647,1.31368319272995,1.3419067406654357,1.1698343873023986,1.333011302947998
22300,1.1605238509178162,1.2625520539283752,1.3126946544647218,1.2215117645263671,1.3827730846405029
22350,1.3167166900634766,1.2590896224975585,1.2328609418869019,1.2096342635154724,1.4042325568199159
22400,1.2106793880462647,1.3490611410140991,1.275017855167389,1.1921129655838012,1.4163587665557862
22450,1.317330415248871,1.4078293704986573,1.3826103734970092,1.1779270005226135,1.4643666648864746
22500,1.2714971923828124,1.2310957837104797,1.3410872364044188,1.208912856578827,1.56100843667984
22550,1.2276291584968566,1.4103562712669373,1.3181530523300171,1.173733880519867,1.4091478276252747
22600,1.2050660204887391,1.443588695526123,1.3607053112983705,1.27132985830307,1.445984389781952
22650,1.177783796787262,1.316683053970337,1.1990634179115296,1.3195193123817444,1.4868690061569214
22700,1.1791643238067626,1.3660890817642213,1.226447274684906,1.204915792942047,1.3597201347351073
22750,1.1641276931762696,1.2695581579208375,1.2292223238945008,1.29809237241745,1.3663831782341003
22800,1.186971492767334,1.2916437077522278,1.3118132376670837,1.2805603122711182,1.4631658601760864
22850,1.2547955322265625,1.2762894606590272,1.2061002349853516,1.236903462409973,1.3861178660392761
22900,1.2340377759933472,1.284724063873291,1.2216235899925232,1.2791491484642028,1.4012153124809266
22950,1.2581369352340699,1.3342383432388305,1.1707912826538085,1.2462069201469421,1.4112395882606505
23000,1.251056537628174,1.3460436010360717,1.2413419246673585,1.2613776922225952,1.4285810494422913
23050,1.2115645051002502,1.4266445851325988,1.169328899383545,1.2674839973449707,1.3508535957336425
23100,1.1249680542945861,1.2881622219085693,1.244345841407776,1.273109517097473,1.432474238872528
23150,1.1443658900260925,1.31317218542099,1.2828534770011901,1.3174933695793152,1.4208433175086974
23200,1.2181840252876281,1.382165515422821,1.2575023460388184,1.2609025573730468,1.3676121354103088
23250,1.1701943159103394,1.3702393531799317,1.2942738294601441,1.313575918674469,1.3695858907699585
23300,1.1987243390083313,1.3124441409111023,1.2942359137535095,1.330502953529358,1.4040180277824401
23350,1.3230683135986328,1.2505642533302308,1.2927960014343263,1.3141759991645814,1.506040289402008
23400,1.394592809677124,1.3122420811653137,1.229931378364563,1.305413806438446,1.5598007583618163
23450,1.282353482246399,1.3085160851478577,1.1526239013671875,1.3625294375419617,1.4205776715278626
23500,1.3539636898040772,1.2282586455345155,1.2205173182487488,1.3066845631599426,1.493491735458374
23550,1.2305044651031494,1.1829163944721222,1.1653537845611572,1.2743158340454102,1.3971090292930604
23600,1.2667082452774048,1.2195292401313782,1.1248572063446045,1.2710166454315186,1.5280493545532225
23650,1.3483155679702759,1.2591397666931152,1.0927986824512481,1.2714855003356933,1.5164105129241943
23700,1.4207397127151489,1.3183532977104186,1.1752076208591462,1.269393754005432,1.4979394674301147
23750,1.3535402202606202,1.372986445426941,1.1760569059848784,1.3413668727874757,1.4631944489479065
23800,1.3144605112075807,1.4114496612548828,1.2143532633781433,1.2930391645431518,1.4779456758499145
23850,1.2804104781150818,1.3057853817939757,1.2536949706077576,1.2720600056648255,1.4113705778121948
23900,1.2716512656211854,1.32577543258667,1.264078176021576,1.2924065852165223,1.395503478050232
23950,1.3885335278511048,1.3087326049804688,1.294253613948822,1.2763467168807983,1.4196134948730468
24000,1.228064353466034,1.189670386314392,1.3425947189331056,1.2377315998077392,1.3661860466003417
24050,1.1270107746124267,1.1905542635917663,1.3055864930152894,1.2836200594902039,1.5298092722892762
24100,1.2395612478256226,1.2355692505836486,1.366081428527832,1.3515845584869384,1.428055808544159
24150,1.334465548992157,1.1930949783325195,1.3451086640357972,1.4491790318489075,1.455653486251831
24200,1.3501013684272767,1.2798808002471924,1.3835648226737975,1.40770094871521,1.3659423756599427
24250,1.2427995991706848,1.3595922803878784,1.3002965307235719,1.4409507870674134,1.4026861786842346
24300,1.2947389698028564,1.4024326944351195,1.3069135713577271,1.4094517588615418,1.4073767471313476
24350,1.254197931289673,1.3558319568634034,1.3325671219825745,1.5429564547538757,1.3880496096611024
24400,1.3282393360137938,1.3762458324432374,1.2498354816436767,1.4557228899002075,1.3855661678314208
24450,1.3265206146240234,1.2707338762283324,1.309495198726654,1.4549441647529602,1.4183899307250976
24500,1.3778912901878357,1.2886848735809326,1.2822839546203613,1.4484407711029053,1.398126928806305
24550,1.3804223132133484,1.3309236001968383,1.368764066696167,1.5625249218940735,1.31281986951828
24600,1.3142376160621643,1.340581464767456,1.3640476489067077,1.3920350980758667,1.3391163110733033
24650,1.235111072063446,1.2994143843650818,1.3545333409309388,1.3336604499816895,1.312183883190155
24700,1.3511893248558045,1.336511058807373,1.355490484237671,1.306434814929962,1.3064017033576965
24750,1.3592574071884156,1.3223222851753236,1.3910212302207947,1.436626660823822,1.2961688923835755
24800,1.3021399068832398,1.2925872230529785,1.330501537322998,1.471759295463562,1.4559509110450746
24850,1.3091536355018616,1.2803225302696228,1.3307280874252319,1.4347287654876708,1.4756920695304871
24900,1.358540382385254,1.2544315552711487,1.3136029863357543,1.4109801483154296,1.5183454513549806
24950,1.3326019835472107,1.131544314622879,1.333572313785553,1.332595455646515,1.3966975235939025
25000,1.2277055072784424,1.1697478115558624,1.2526513600349427,1.3919530653953551,1.4472946906089783
25050,1.1720811915397644,1.2780658030509948,1.2111766743659973,1.3101680445671082,1.4570843148231507
25100,1.113215320110321,1.24064537525177,1.2157598638534546,1.3130914759635925,1.4167633843421936
25150,1.2108593010902404,1.2280399417877197,1.1648372793197632,1.2862865447998046,1.3063254022598267
25200,1.1180247211456298,1.1169800496101379,1.2834582757949828,1.3626777744293213,1.2695714616775513
25250,1.0034891605377196,1.1462446308135987,1.2282553696632386,1.2670327353477477,1.3128450036048889
25300,1.2007969260215758,1.1884941363334656,1.2501697278022765,1.3201233959197998,1.3833629608154296
25350,1.2631377029418944,1.2848634815216065,1.3370661592483521,1.3581174206733704,1.3424736523628236
25400,1.278217236995697,1.31874338388443,1.3696569633483886,1.2999250268936158,1.413243851661682
25450,1.33153329372406,1.206701476573944,1.268081238269806,1.2248850297927856,1.2676874256134034
25500,1.2657362127304077,1.2184201192855835,1.1756285107135773,1.186318597793579,1.3661959075927734
25550,1.2202280712127687,1.2613427186012267,1.2061220574378968,1.2549286222457885,1.3030366802215576
25600,1.3044009375572205,1.1998061156272888,1.1852094864845275,1.2950680780410766,1.279283082485199
25650,1.204693274497986,1.0836669266223908,1.205880002975464,1.273835768699646,1.367207429409027
25700,1.1531923305988312,1.0665120089054108,1.1649986028671264,1.3135161995887756,1.2942920422554016
25750,1.2637011098861695,1.1865166902542115,1.218166115283966,1.2844811272621155,1.2416245889663697
25800,1.3067265510559083,1.1933608627319336,1.2353245425224304,1.2554732394218444,1.2769674277305603
25850,1.269061815738678,1.2085634279251098,1.310325095653534,1.1982108807563783,1.3866031670570373
25900,1.3088749480247497,1.3207704043388366,1.2265430569648743,1.308979184627533,1.3186729836463928
25950,1.2856496477127075,1.209064769744873,1.262626247406006,1.3409738206863404,1.3196383786201478
26000,1.3547758436203003,1.3092558336257936,1.2758020639419556,1.3258560299873352,1.2658145928382873
26050,1.2997487664222718,1.3494772100448609,1.2479687094688416,1.2598815274238586,1.3413464212417603
26100,1.255050618648529,1.340832107067108,1.1642529773712158,1.2622503447532654,1.3397611665725708
26150,1.4181441068649292,1.3860028862953186,1.2454826760292053,1.2370992183685303,1.381207790374756
26200,1.3562051057815552,1.1982218527793884,1.3063616752624512,1.280319344997406,1.3154607176780702
26250,1.3190619444847107,1.307338960170746,1.2353811621665955,1.32176274061203,1.356081359386444
26300,1.3775232791900636,1.3451027178764343,1.182219443321228,1.3255672764778137,1.3006942248344422
26350,1.3630965852737427,1.2950450944900513,1.1152612376213074,1.3472437477111816,1.461565592288971
26400,1.3128846311569213,1.3554981756210327,1.1555790567398072,1.380363817214966,1.3668965435028075
26450,1.3210097002983092,1.3330818104743958,1.1880599999427794,1.3859387397766114,1.269457561969757
26500,1.3640550923347474,1.366662199497223,1.1565282022953034,1.3643917918205262,1.2221699810028077
26550,1.3577803349494935,1.3777013659477233,1.2172207427024841,1.313978500366211,1.2814874053001404
26600,1.3391695952415466,1.35064156293869,1.1833314514160156,1.2764425420761107,1.3328807473182678
26650,1.3469899797439575,1.3646080136299132,1.250981206893921,1.2198581409454345,1.3883591604232788
26700,1.3252875781059266,1.3190377831459046,1.254383397102356,1.3473845744132995,1.4652326583862305
26750,1.3054629349708557,1.3773581194877624,1.2972402930259705,1.293054859638214,1.4581999254226685
26800,1.319866762161255,1.2804393243789673,1.2598619723320008,1.2718418741226196,1.3626639604568482
26850,1.2470222067832948,1.209281005859375,1.2477323865890504,1.33024178981781,1.3478923964500427
26900,1.2815188479423523,1.2481090259552001,1.2065589392185212,1.3128419709205628,1.548972306251526
26950,1.1105292558670044,1.238622694015503,1.0956880152225494,1.3294815254211425,1.498291895389557
27000,1.1756906294822693,1.3597450971603393,1.1941239523887635,1.3283961272239686,1.4543457913398743
27050,1.2392173075675965,1.2682823538780212,1.2278893661499024,1.2660710525512695,1.3408658957481385
27100,1.2291623115539552,1.228748939037323,1.256563789844513,1.295053858757019,1.2724159479141235
27150,1.2849210429191589,1.326562900543213,1.2044213151931762,1.330915915966034,1.3396290230751038
27200,1.2829257607460023,1.3387051296234131,1.1581804132461548,1.4828936219215394,1.2911280226707458
27250,1.3685133576393127,1.3805839681625367,1.2245742750167847,1.518463101387024,1.3885672330856322
27300,1.2755998516082763,1.4565534472465516,1.254137432575226,1.4524387574195863,1.3825212979316712
27350,1.2599607634544372,1.3820029759407044,1.2693437123298645,1.3724946212768554,1.3572135996818542
27400,1.313726279735565,1.2539706420898438,1.2081300377845765,1.3921915197372436,1.3966833829879761
27450,1.328572564125061,1.2004659509658813,1.2249633502960204,1.3794570589065551,1.4676271271705628
27500,1.2828529572486878,1.202430715560913,1.263628249168396,1.4046022844314576,1.4193456745147706
27550,1.4210678839683533,1.389727110862732,1.2482392716407775,1.4328247547149657,1.4300654768943786
27600,1.4195429110527038,1.3259391021728515,1.3584160900115967,1.504195408821106,1.4752556443214417
27650,1.336451425552368,1.2613966035842896,1.231638662815094,1.4160877966880798,1.4265173411369323
27700,1.2501046633720398,1.2518220520019532,1.3516497564315797,1.4000720906257629,1.3489817833900453
27750,1.2075659823417664,1.3528430032730103,1.3154420614242555,1.298563928604126,1.3211491775512696
27800,1.232547345161438,1.2703162908554078,1.3684002780914306,1.3389133644104003,1.4173828077316284
27850,1.2188436317443847,1.2843433141708374,1.3160338115692138,1.4041804265975952,1.4630077600479126
27900,1.2734592080116272,1.2874918127059936,1.3137862873077393,1.3820407581329346,1.4914991450309754
27950,1.2610207962989808,1.2104974365234376,1.3128414916992188,1.3377785611152648,1.530245144367218
28000,1.4017428326606751,1.1332874298095703,1.3567775011062622,1.2891609692573547,1.5307904720306396
28050,1.2786415004730225,1.1818616247177125,1.2933585238456726,1.2976282811164856,1.4464769911766053
28100,1.2769047331809997,1.218471508026123,1.3033749794960021,1.2317418479919433,1.3970224499702453
28150,1.2623328423500062,1.2184189653396607,1.1846186137199402,1.2866849184036255,1.507596528530121
28200,1.388521113395691,1.2156739830970764,1.2976427841186524,1.2064923572540283,1.448083758354187
28250,1.3175043654441834,1.200583176612854,1.2276325058937072,1.310200159549713,1.3506177163124085
28300,1.388229956626892,1.1860925626754761,1.3442619967460632,1.3860688591003418,1.3963326740264892
28350,1.3511875653266907,1.2549440264701843,1.3301488661766052,1.3453391146659852,1.3826712083816528
28400,1.3347495079040528,1.3679147958755493,1.2366469407081604,1.4846107721328736,1.3009527325630188
28450,1.3637938928604125,1.4536955046653748,1.1978074240684509,1.3512161111831664,1.3348061060905456
28500,1.4525445580482483,1.407693350315094,1.212071397304535,1.380707471370697,1.3943121719360352
28550,1.3327415537834169,1.501789276599884,1.183544759750366,1.3898943853378296,1.2841252446174622
28600,1.260854709148407,1.4113421273231506,1.3910823106765746,1.426431291103363,1.3811394381523132
28650,1.2481891894340515,1.3398821949958801,1.3351858830451966,1.3426378822326661,1.3723029232025146
28700,1.3679951596260072,1.2134966945648193,1.3747179985046387,1.3155329966545104,1.2989591455459595
28750,1.3588000893592835,1.2539825558662414,1.4516376399993896,1.3378634190559386,1.3657341194152832
28800,1.3080104160308839,1.3627832007408143,1.285852439403534,1.4490246677398682,1.3264881014823913
28850,1.271243257522583,1.3300995469093322,1.3145391535758972,1.313241684436798,1.351165189743042
28900,1.298787341117859,1.3458190536499024,1.332519099712372,1.4399784755706788,1.4244068717956544
28950,1.3376572227478027,1.4214288949966432,1.3270483493804932,1.4056949782371522,1.3577105140686034
29000,1.254260036945343,1.3766304397583007,1.3463738584518432,1.3671502470970154,1.5076009654998779
29050,1.2619298529624938,1.3682120299339295,1.332637174129486,1.2848527693748475,1.5082431030273438
29100,1.2605463981628418,1.3290598917007446,1.2321314096450806,1.2649372053146362,1.4704935264587402
29150,1.3862542819976806,1.346818437576294,1.2191021132469178,1.2675893378257752,1.437588050365448
29200,1.356398379802704,1.3753915405273438,1.3608664441108704,1.2597083115577699,1.5286820459365844
29250,1.3893426990509032,1.2941183972358703,1.2352576160430908,1.2467424845695496,1.6505254006385803
29300,1.2721993851661682,1.3051351308822632,1.3054417037963868,1.329557785987854,1.4572477483749389
29350,1.2930056476593017,1.3593679356575012,1.3697161555290223,1.3134087085723878,1.4865933871269226
29400,1.3045725536346435,1.2762993574142456,1.3279956269264221,1.3873064756393432,1.4997444295883178
29450,1.219283151626587,1.213885486125946,1.3134905648231507,1.3080530452728272,1.4259165406227112
29500,1.2601388382911682,1.199965717792511,1.315544855594635,1.3920796966552735,1.361217772960663
29550,1.2677608394622804,1.2861337780952453,1.2952282071113586,1.3584201192855836,1.4494288492202758
29600,1.3237207531929016,1.243302345275879,1.2038191914558412,1.3146398305892943,1.5101721739768983
29650,1.3809001755714416,1.2626127338409423,1.2897826075553893,1.361076247692108,1.3774813961982728
29700,1.3761117339134217,1.3572864985466004,1.342221004962921,1.3048829770088195,1.3831677484512328
29750,1.3767881989479065,1.4125785374641417,1.2522485446929932,1.30153156042099,1.3919663667678832
29800,1.453602259159088,1.428043212890625,1.1872345447540282,1.38153169631958,1.3619436836242675
29850,1.295550787448883,1.3965118741989135,1.2518520975112915,1.382968955039978,1.5035889101028443
29900,1.2474721813201903,1.3758482217788697,1.2176492786407471,1.3629309988021852,1.3647874522209167
29950,1.212162697315216,1.3115525269508361,1.1046366262435914,1.3127658653259278,1.3330957245826722
30000,1.2556070923805236,1.3777756047248841,1.2353196477890014,1.3632066655158996,1.512173321247101
30050,1.3971167826652526,1.352216613292694,1.2454850363731385,1.380993025302887,1.521451063156128
30100,1.2913547444343567,1.4284071493148804,1.3233503675460816,1.3175699615478516,1.4024771881103515
30150,1.1943019104003907,1.4716930603981018,1.386409685611725,1.4137039256095887,1.373567624092102
30200,1.2375617551803588,1.4372457599639892,1.3790400505065918,1.3769370269775392,1.4362004137039184
30250,1.3285920000076294,1.339314377307892,1.314705662727356,1.3682894206047058,1.460195906162262
30300,1.309177474975586,1.4556236934661866,1.3809083008766174,1.4968436574935913,1.3379346227645874
30350,1.2256700205802917,1.4027767848968506,1.2759811067581177,1.4639328789711,1.280451467037201
30400,1.1762608146667481,1.3237003469467163,1.2677843236923219,1.3904265093803405,1.3271850085258483
30450,1.199553620815277,1.1494244360923767,1.2427865648269654,1.3405646920204162,1.3962753844261169
30500,1.3717330598831177,1.2230931830406189,1.3039166641235351,1.3791417050361634,1.371528058052063
30550,1.3528927516937257,1.3056905627250672,1.3089941215515137,1.4390997505187988,1.3599131155014037
30600,1.3398533940315247,1.3388179731369019,1.2956326603889465,1.4139895272254943,1.4744042134284974
30650,1.3213170170783997,1.39938392162323,1.258071300983429,1.345324501991272,1.4745229601860046
30700,1.2416553544998168,1.427453303337097,1.124525215625763,1.3244071865081788,1.2992085337638855
30750,1.285209023952484,1.3676081585884095,1.135610706806183,1.4034104442596436,1.3087147617340087
30800,1.313526794910431,1.3034620523452758,1.1822778940200807,1.4304346776008605,1.3670064997673035
30850,1.248907425403595,1.2811913418769836,1.2135882735252381,1.4397445392608643,1.3849879479408265
30900,1.2452997493743896,1.274407615661621,1.2163339638710022,1.366108672618866,1.268725380897522
30950,1.355991940498352,1.3287202620506287,1.1719932603836059,1.371066403388977,1.2573250532150269
31000,1.2884650802612305,1.453305699825287,1.252884168624878,1.3537059211730957,1.3176234030723573
31050,1.23491397857666,1.3861152148246765,1.3134430360794067,1.4423438429832458,1.3026096773147584
31100,1.2037306785583497,1.2701272416114806,1.3227994680404662,1.4418221426010132,1.3173145961761474
31150,1.393346049785614,1.290684609413147,1.2031077575683593,1.4193217086791992,1.2460885810852051
31200,1.2825471138954163,1.2562619805336,1.1978164410591126,1.2872479414939881,1.292077248096466
31250,1.2957056760787964,1.418499035835266,1.2511670422554015,1.4276087665557862,1.2715941071510315
31300,1.3519731640815735,1.4465626382827759,1.3455184412002563,1.427640256881714,1.2744606590270997
31350,1.3636313199996948,1.3545132422447204,1.2829902863502503,1.411450569629669,1.3163279223442077
31400,1.4430336928367615,1.4007692074775695,1.2075075912475586,1.4400472903251649,1.3545367050170898
31450,1.4463918566703797,1.3135406732559205,1.1982859420776366,1.394899413585663,1.4000347876548767
31500,1.3651724100112914,1.3838036799430846,1.2446453475952148,1.3117410969734191,1.3967824292182922
31550,1.4615400552749633,1.290573809146881,1.1942638897895812,1.375805356502533,1.4490305161476136
31600,1.3991522526741027,1.184010066986084,1.1955503916740418,1.4829896664619446,1.3726085591316224
31650,1.3724166321754456,1.3165006399154664,1.2003090381622314,1.3447666621208192,1.4166259241104127
31700,1.2770944619178772,1.2664568042755127,1.2206617188453674,1.3522713971138,1.4457547855377197
31750,1.3616420197486878,1.266845428943634,1.207453052997589,1.3420992112159729,1.4902317118644715
31800,1.2580428266525268,1.2923173999786377,1.1594627273082734,1.3766600227355956,1.5709215021133422
31850,1.1759545850753783,1.2433264207839967,1.22151447057724,1.3116131925582886,1.580586585998535
31900,1.211835823059082,1.3251022577285767,1.3511719274520875,1.3582542395591737,1.5229803657531737
31950,1.268093192577362,1.3612314009666442,1.242791781425476,1.443300130367279,1.4961041164398194
32000,1.298531982898712,1.422087173461914,1.302208173274994,1.4489064335823059,1.4647685718536376
32050,1.2465936040878296,1.3218276977539063,1.272188880443573,1.3248237204551696,1.570057499408722
32100,1.1740230131149292,1.2697778570652007,1.330105860233307,1.3458431220054627,1.4734390234947206
32150,1.2871898937225341,1.1602768778800965,1.2940879845619202,1.3985328459739685,1.5835475754737853
32200,1.2825881361961364,1.2360127902030944,1.4427772331237794,1.2905075168609619,1.521223211288452
32250,1.3163031888008119,1.3166147065162659,1.3483980083465577,1.296934745311737,1.459127790927887
32300,1.390695779323578,1.4619508790969848,1.3643306398391724,1.2614071726799012,1.4578866386413574
32350,1.3657192730903625,1.4546975183486939,1.3349046540260314,1.2572453784942628,1.4758802652359009
32400,1.2795489501953126,1.3661132407188417,1.3053641080856324,1.2955244779586792,1.5257198929786682
32450,1.2476161241531372,1.4412062883377075,1.2725617051124574,1.2718053364753723,1.4653886723518372
32500,1.364053647518158,1.4157970190048217,1.2399448895454406,1.2418171644210816,1.4848970794677734
32550,1.4715855932235717,1.35201833486557,1.3419225072860719,1.1947091007232666,1.448918755054474
32600,1.3861779475212097,1.2994069957733154,1.3500866651535035,1.204726574420929,1.3974813556671142
32650,1.2927144384384155,1.2724996614456177,1.3360202646255492,1.144873559474945,1.4754479289054871
32700,1.207125599384308,1.3897752833366395,1.3153576588630675,1.256156210899353,1.416979160308838
32750,1.293146300315857,1.3089150738716127,1.300719928741455,1.276258111000061,1.412755765914917
32800,1.3343962621688843,1.2262969207763672,1.2795606994628905,1.245456166267395,1.3203250432014466
32850,1.4674389743804932,1.221217761039734,1.3615849018096924,1.328009488582611,1.3156331491470337
32900,1.4120303249359132,1.2056840538978577,1.3120781111717223,1.4275101709365845,1.3156634712219237
32950,1.3488864159584046,1.3781743001937867,1.1708469247817994,1.4027987027168274,1.4185564637184143
33000,1.2862683510780335,1.3610440015792846,1.1895064568519593,1.3559665966033936,1.464773542881012
33050,1.3021547031402587,1.2037011754512787,1.0450671017169952,1.3106063652038573,1.5409956169128418
33100,1.2903839945793152,1.2500125861167908,1.0897966289520264,1.1884385752677917,1.558457703590393
33150,1.2978492832183839,1.3047485303878785,1.1394606041908264,1.1927269649505616,1.5192015171051025
33200,1.307060308456421,1.319589581489563,1.1669780945777892,1.4387411403656005,1.408464879989624
33250,1.3132476139068603,1.3407739734649657,1.197561056613922,1.3265654969215392,1.3776789355278014
33300,1.3901357555389404,1.2071879982948304,1.1948277139663697,1.4668977189064025,1.4916404604911804
33350,1.3286925506591798,1.2422332048416138,1.2036474919319153,1.4537415432929992,1.3777363872528077
33400,1.3755440425872802,1.357359871864319,1.2225936031341553,1.4240244817733765,1.5031300401687622
33450,1.390718812942505,1.2957617688179015,1.325889139175415,1.3833887815475463,1.4611743593215942
33500,1.4387463092803956,1.3922994780540465,1.2681556153297424,1.3998320960998536,1.3245365500450135
33550,1.3728450345993042,1.3692940425872804,1.2724717378616333,1.4420891165733338,1.4055010843276978
33600,1.3794704747200013,1.3270990657806396,1.2478180193901063,1.4207303190231324,1.4280827283859252
33650,1.3890921330451966,1.2883854413032532,1.3337864446640015,1.3936549234390259,1.3937142395973205
33700,1.453574275970459,1.2177496075630188,1.2627555775642394,1.4667808389663697,1.5331098818778992
33750,1.485115213394165,1.231436471939087,1.3123525595664978,1.299008674621582,1.3824399137496948
33800,1.4147230339050294,1.2696637058258056,1.3696375155448914,1.2971504402160645,1.3165948224067687
33850,1.320657901763916,1.3312385487556457,1.3219970488548278,1.2990939164161681,1.3348047852516174
33900,1.2638941788673401,1.226913902759552,1.2985333800315857,1.315282690525055,1.3294848823547363
33950,1.3147268056869508,1.2329201924800872,1.3597219586372375,1.3719359302520753,1.2456938171386718
34000,1.3211306643486023,1.2161958074569703,1.291240599155426,1.4413065385818482,1.3425945162773132
34050,1.3133825445175171,1.2019471955299377,1.1829709148406982,1.346150004863739,1.394973373413086
34100,1.3235663962364197,1.3090041828155519,1.3390043950080872,1.4176398062705993,1.4716473364830016
34150,1.3193275904655457,1.3524050545692443,1.2447655582427979,1.4481545090675354,1.3784515428543092
34200,1.4268564701080322,1.3690503454208374,1.1860545325279235,1.37148677110672,1.3768649911880493
34250,1.4912955927848817,1.31868882894516,1.1947222638130188,1.3343458032608033,1.3156610202789307
34300,1.4181045866012574,1.3902734065055846,1.162974741458893,1.368838493824005,1.3649039459228516
34350,1.4005016255378724,1.440616340637207,1.2466569828987122,1.295036952495575,1.4500396132469178
34400,1.2925898361206054,1.4794844365119935,1.2536299848556518,1.286704316139221,1.5015914368629455
34450,1.300764274597168,1.4022604370117187,1.2287734484672546,1.2854088926315308,1.4500533962249755
34500,1.392130482196808,1.4203288292884826,1.1680035030841827,1.3803200650215148,1.59667094707489
34550,1.3925291514396667,1.4806522393226624,1.2500567317008973,1.2212650418281554,1.5808187866210937
34600,1.3963642120361328,1.357996211051941,1.3294564032554625,1.2988514471054078,1.4593319845199586
34650,1.3763156747817993,1.3629214882850647,1.337703413963318,1.4073379135131836,1.4445446181297301
34700,1.341880543231964,1.3426089835166932,1.2659580945968627,1.375821418762207,1.3664177584648132
34750,1.3081144905090332,1.417212426662445,1.2944521355628966,1.2149806547164916,1.5225035119056702
34800,1.1420914459228515,1.4635748505592345,1.419054069519043,1.2092435216903688,1.5431960916519165
34850,1.2182730269432067,1.4232092499732971,1.492065589427948,1.3220490860939025,1.529092743396759
34900,1.4037253952026367,1.4638718605041503,1.2771355390548706,1.285906298160553,1.56728093624115
34950,1.371385715007782,1.3857071232795715,1.1742815279960632,1.2858827924728393,1.5112882924079896
35000,1.3589926147460938,1.3799312543869018,1.2861523342132568,1.2992079377174377,1.4909881997108458
35050,1.2808271622657776,1.3661135005950928,1.3478428649902343,1.2904609560966491,1.4385613322257995
35100,1.2839315700531007,1.4929999709129333,1.251700451374054,1.3931197834014892,1.4562219762802124
35150,1.2405098843574525,1.4108010363578796,1.3049241971969605,1.4251492142677307,1.3921246218681336
35200,1.278938477039337,1.341951129436493,1.2406171584129333,1.379685218334198,1.3016539335250854
35250,1.3003917360305786,1.3467811703681947,1.2985624194145202,1.36356773853302,1.335703935623169
35300,1.2244215321540832,1.381708164215088,1.3160893106460572,1.4027783918380736,1.420429539680481
35350,1.2600100874900817,1.3462595129013062,1.2880524158477784,1.4595926427841186,1.4706475138664246
35400,1.3138949751853943,1.3502168321609498,1.3905862998962402,1.4322794461250306,1.5079821419715882
35450,1.2387993097305299,1.3776494145393372,1.3340739941596984,1.4531050848960876,1.5169180178642272
35500,1.3115815043449401,1.3351440000534058,1.2958045768737794,1.4960975956916809,1.506954905986786
35550,1.3553510403633118,1.2805232429504394,1.2479941058158874,1.4657754158973695,1.4433244419097901
35600,1.3170131754875183,1.2861182141304015,1.258910744190216,1.4829635119438171,1.4152550768852235
35650,1.2976444268226623,1.2723202085494996,1.248719608783722,1.3499611806869507,1.3803777265548707
35700,1.2537341403961182,1.3082765746116638,1.2831340479850768,1.3955322790145874,1.3254157567024232
35750,1.2663220500946044,1.209808111190796,1.257157871723175,1.3293154191970826,1.3657963824272157
35800,1.2323743152618407,1.1669302988052368,1.2130930471420287,1.311765353679657,1.2938439965248107
35850,1.217212026119232,1.2840727376937866,1.0945625305175781,1.2704397869110107,1.3438661289215088
35900,1.2534087800979614,1.3313157320022584,1.1260551559925078,1.231332666873932,1.466413118839264
35950,1.3594017076492309,1.2120243906974792,1.1720939564704895,1.34707781791687,1.3350097680091857
36000,1.178294565677643,1.1332906770706177,1.1216938829421996,1.4111361002922058,1.3448113083839417
36050,1.184017814397812,1.1990947461128234,1.191599953174591,1.4051425457000732,1.4702248334884644
36100,1.2338157486915589,1.2277281975746155,1.2889744019508362,1.2533228731155395,1.4571687054634095
36150,1.2100421071052552,1.3420912361145019,1.2667041110992432,1.2209708547592164,1.3785859417915345
36200,1.2319104313850402,1.2105890560150145,1.3074823141098022,1.355925419330597,1.4689330887794494
36250,1.285725040435791,1.2402422881126405,1.3432937502861022,1.3343648314476013,1.3857755088806152
36300,1.1836233448982239,1.2710870957374574,1.245911056995392,1.4968893909454346,1.48824462890625
36350,1.2679962372779847,1.2629292845726012,1.1727439856529236,1.463513307571411,1.4254534029960633
36400,1.2063607954978943,1.3695436453819274,1.2132117462158203,1.395155782699585,1.412852964401245
36450,1.2424447202682496,1.4006362080574035,1.322371745109558,1.414635682106018,1.2708099794387817
36500,1.243495283126831,1.4485776257514953,1.271357228755951,1.335644314289093,1.3477530264854432
36550,1.2229780673980712,1.4920847392082215,1.223544611930847,1.3551467847824097,1.3835233449935913
36600,1.2642936563491822,1.327977159023285,1.283196678161621,1.4986431407928467,1.4968666243553161
36650,1.2056013870239257,1.4151542067527771,1.285769910812378,1.4460876131057738,1.462803988456726
36700,1.2397266101837159,1.2708571887016296,1.2296530795097351,1.4143780016899108,1.456773328781128
36750,1.2344930124282838,1.3338237333297729,1.1972195243835448,1.2908111214637756,1.4019942831993104
36800,1.24538503408432,1.3477088928222656,1.2280594432353973,1.3813749623298646,1.3672011733055114
36850,1.2557322573661804,1.298405284881592,1.3212475776672363,1.3973018097877503,1.4603609323501587
36900,1.2550445842742919,1.2275947785377503,1.3174851179122924,1.4935983848571777,1.5174187064170837
36950,1.249527304172516,1.250359275341034,1.2379054403305054,1.373433222770691,1.3678400707244873
37000,1.185669445991516,1.3174138832092286,1.3081858348846436,1.270500955581665,1.4264024257659913
37050,1.1996610045433045,1.2587878608703613,1.2785222864151,1.3274518704414369,1.4275510025024414
37100,1.1761793065071107,1.1608594143390656,1.3189708757400513,1.4429124331474303,1.4303547525405884
37150,1.2803765273094176,1.2163467884063721,1.3459556317329406,1.3904867339134217,1.5248476457595825
37200,1.2884761524200439,1.2070030498504638,1.3478925585746766,1.3336910605430603,1.4915755105018615
37250,1.2849715948104858,1.2660645961761474,1.2193393659591676,1.4508357954025268,1.3810257029533386
37300,1.3770628094673156,1.1935508632659912,1.3278367447853088,1.486122088432312,1.3512888979911803
37350,1.304966094493866,1.291409537792206,1.2656484842300415,1.4910323739051818,1.307942111492157
37400,1.2676939702033996,1.2881671667099,1.2270260977745056,1.4513950538635254,1.3401056122779846
37450,1.222749364376068,1.366736023426056,1.192128723859787,1.4099689865112304,1.4824171447753907
37500,1.2552607917785645,1.4026615023612976,1.2822191214561462,1.3935723400115967,1.4427434277534485
37550,1.1971774291992188,1.3372995638847351,1.2495706176757813,1.3705699348449707,1.4312174272537233
37600,1.1849477553367616,1.380861451625824,1.3185791516304015,1.375749821662903,1.4131898188591003
37650,1.2890516853332519,1.2829322123527527,1.2730142569541931,1.4110785984992982,1.3302095007896424
37700,1.327433602809906,1.308061707019806,1.246518473625183,1.3282282829284668,1.310491180419922
37750,1.394846715927124,1.369393870830536,1.218127566576004,1.4144822478294372,1.3936855459213258
37800,1.3014465069770813,1.2553648567199707,1.248998351097107,1.372106795310974,1.430517656803131
37850,1.2270918083190918,1.2423193502426146,1.2597253465652465,1.3021611976623535,1.4625746130943298
37900,1.306045150756836,1.256247022151947,1.2525823354721068,1.40555162191391,1.439825565814972
37950,1.268394739627838,1.3494247055053712,1.3061558961868287,1.4134747552871705,1.4256079196929932
38000,1.204689266681671,1.343651113510132,1.310219120979309,1.4851525902748108,1.491237759590149
38050,1.3346889734268188,1.4019815564155578,1.2885562419891357,1.4532134914398194,1.369368143081665
38100,1.4125305914878845,1.3167518186569214,1.2549513602256774,1.4090560913085937,1.4296138596534729
38150,1.3607873249053954,1.2744397902488709,1.2534881234169006,1.375147671699524,1.3990866947174072
38200,1.3368281626701355,1.2321764421463013,1.368513593673706,1.3225011658668517,1.4028002882003785
38250,1.3768442535400391,1.1457634568214417,1.237023434638977,1.293683626651764,1.494283845424652
38300,1.3447526097297668,1.2612243056297303,1.2752206015586853,1.4117091584205628,1.3901125979423523
38350,1.360017304420471,1.2177794444561005,1.3718652319908142,1.3939406204223632,1.4662503266334534
38400,1.3084560227394104,1.1928093194961549,1.3243431782722472,1.3853427267074585,1.4933425760269166
38450,1.335048565864563,1.246452100276947,1.3094770550727843,1.3636543941497803,1.5101867079734803
38500,1.2412773370742798,1.2113089704513549,1.355363826751709,1.341641185283661,1.4695008373260499
38550,1.3164579272270203,1.2929642820358276,1.3908928775787353,1.324894244670868,1.4365517020225524
38600,1.294725477695465,1.3122417163848876,1.3510800218582153,1.377469937801361,1.4206443619728089
38650,1.2979257607460022,1.2761164379119874,1.1796783018112182,1.4056082248687745,1.4376844811439513
38700,1.3502381730079651,1.2212005043029786,1.3953580498695373,1.4028504705429077,1.4460670113563538
38750,1.286716411113739,1.2600008583068847,1.3316247296333312,1.2943071985244752,1.4455052351951598
38800,1.2303811955451964,1.2365032696723939,1.2002433848381042,1.3619741106033325,1.3341512155532838
38850,1.1913972687721253,1.259194655418396,1.2036796522140503,1.4553112268447876,1.4453656959533692
38900,1.2533883166313171,1.2541087102890014,1.1015216052532195,1.3461464166641235,1.3133627009391784
38950,1.257636740207672,1.3523680806159972,1.2792345333099364,1.3452210211753846,1.4140885066986084
39000,1.2490877223014831,1.3199071717262267,1.204587438106537,1.364315800666809,1.4460600852966308
39050,1.2398113512992859,1.3963181757926941,1.238975954055786,1.358473687171936,1.5296716403961181
39100,1.310630397796631,1.307185709476471,1.2114452314376831,1.3879210329055787,1.3763714718818665
39150,1.3783353209495544,1.3863930654525758,1.2114567756652832,1.4481515598297119,1.4023685431480408
39200,1.2629332971572875,1.2754869699478149,1.1790172564983368,1.3065284132957458,1.4280301856994628
39250,1.2556966137886048,1.2352557396888733,1.2344381046295165,1.318132791519165,1.4206220078468323
39300,1.3709593605995178,1.2243366765975952,1.2137028193473816,1.2862476205825806,1.3675197672843933
39350,1.3575110864639282,1.159262626171112,1.1200182354450225,1.2830836844444276,1.4617542338371277
39400,1.3472101211547851,1.1729642629623414,1.1203376293182372,1.1799632143974303,1.3492298126220703
39450,1.3989256358146667,1.2931721901893616,1.177429769039154,1.145217978954315,1.4685520505905152
39500,1.2994635462760926,1.2656670784950257,1.1541266858577728,1.1663599288463593,1.420502314567566
39550,1.2475805640220643,1.3820130729675293,1.223725264072418,1.2860869026184083,1.3830717086791993
39600,1.295634913444519,1.3419394946098329,1.2064622092247008,1.3687082457542419,1.4137266850471497
39650,1.4042201495170594,1.3108416771888733,1.1833041644096374,1.2789426779747008,1.4660053491592406
39700,1.3195551347732544,1.321106572151184,1.2107667958736419,1.2229233503341674,1.414721179008484
39750,1.2688767886161805,1.4052621555328368,1.2562630677223205,1.3049136424064636,1.4611048460006715
39800,1.1534505200386047,1.393255958557129,1.178380708694458,1.279503378868103,1.4466241025924682
39850,1.1698391461372375,1.280006856918335,1.2442727994918823,1.322066056728363,1.397697651386261
39900,1.2549574494361877,1.33857515335083,1.2271700310707092,1.3404471373558045,1.317084014415741
39950,1.2454648160934447,1.4234353613853454,1.2365944457054139,1.4253456473350525,1.3466269373893738
40000,1.309542269706726,1.3870978355407715,1.2771069979667664,1.3495956921577454,1.3742621397972108
40050,1.348651452064514,1.4359003138542175,1.159029607772827,1.2982128524780274,1.554751992225647
40100,1.2403915977478028,1.4479474329948425,1.1976950144767762,1.1350865864753723,1.5516875457763672
40150,1.239186899662018,1.411306118965149,1.1788074040412904,1.1395786595344544,1.5072301363945007
40200,1.2811456155776977,1.4625416851043702,1.249070475101471,1.0915025186538696,1.4329675006866456
40250,1.367807822227478,1.368706088066101,1.2457318139076232,1.1666403484344483,1.4409372186660767
40300,1.3245105028152466,1.3543716120719909,1.2182884812355042,1.242705101966858,1.4779551339149475
40350,1.4476317739486695,1.3804920196533204,1.2665844941139222,1.2554256653785705,1.5280270457267762
40400,1.3132889342308045,1.4447422552108764,1.3108496356010437,1.2318367314338685,1.470124397277832
40450,1.3735372471809386,1.4285791158676147,1.2137372064590455,1.2853818082809447,1.376230127811432
40500,1.3926984548568726,1.5532413220405579,1.1899446296691893,1.123426195383072,1.5828776741027832
40550,1.3231546902656555,1.4742106413841247,1.2913791966438293,1.3050523734092712,1.5538620996475219
40600,1.4265306878089905,1.5279708194732666,1.284973270893097,1.3260418009757995,1.4716669774055482
40650,1.3864503240585326,1.4921045780181885,1.2497230195999145,1.400087707042694,1.2919492363929748
40700,1.2247636270523072,1.5135270285606384,1.2520300841331482,1.366326127052307,1.4763239026069641
40750,1.3561899185180664,1.402926380634308,1.28257404088974,1.3320389556884766,1.6180534887313842
40800,1.345368971824646,1.4433946561813356,1.30974821805954,1.302302236557007,1.6513039660453797
40850,1.2936989307403564,1.4877673554420472,1.3081487035751342,1.2940084052085876,1.6274987244606018
40900,1.35870126247406,1.2441183352470397,1.3794469499588013,1.2874079418182374,1.535692777633667
40950,1.24860023021698,1.4499700117111205,1.2874045062065125,1.2846625566482544,1.4278192353248595
41000,1.2306250524520874,1.4487404131889343,1.1927560830116273,1.2221153998374938,1.3363447451591492
41050,1.3135193371772766,1.4543183088302611,1.1884447824954987,1.2804945755004882,1.3687055945396422
41100,1.3463817071914672,1.395547730922699,1.1784102392196656,1.292726182937622,1.4002335572242737
41150,1.4086633110046387,1.4135381841659547,1.231736924648285,1.3264133381843566,1.3944258761405945
41200,1.3921373033523559,1.435279221534729,1.2833372569084167,1.227597393989563,1.3666374397277832
41250,1.3754141736030578,1.505018413066864,1.1410825550556183,1.2241825032234193,1.3049030852317811
41300,1.3984909296035766,1.494675588607788,1.1090298974514008,1.2338254952430725,1.3665812730789184
41350,1.2961705684661866,1.4133027005195617,1.0440062737464906,1.3132970213890076,1.421601073741913
41400,1.3291077184677125,1.3734313106536866,1.0867257583141328,1.2030031633377076,1.4927229022979736
41450,1.2541510224342347,1.418529212474823,1.1766277325153351,1.2693505835533143,1.4487274765968323
41500,1.1769313657283782,1.4663992190361024,1.1524706339836122,1.2855045151710511,1.4307203245162965
41550,1.2462829613685609,1.2548683166503907,1.1632282900810242,1.2209715795516969,1.4502004146575929
41600,1.2647222471237183,1.2892550325393677,1.2695537328720092,1.3648790144920349,1.35686381816864
41650,1.2540000176429749,1.356164617538452,1.2110890936851502,1.3260575771331786,1.2940761280059814
41700,1.2776253151893615,1.34827730178833,1.3265086603164673,1.3321530294418336,1.3139218521118163
41750,1.349504177570343,1.522760043144226,1.2709245252609254,1.3033594846725465,1.339915201663971
41800,1.3040358185768128,1.5568280982971192,1.193687345981598,1.346504054069519,1.4388405537605287
41850,1.3219972085952758,1.4382500743865967,1.2015978193283081,1.2280635142326355,1.6279871320724488
41900,1.29414954662323,1.4372629022598267,1.2140343594551086,1.151765661239624,1.4510936760902404
41950,1.2848585486412047,1.35514000415802,1.1034288537502288,1.2224462676048278,1.4660018944740296
42000,1.2995285272598267,1.4542486953735352,1.085712592601776,1.265862956047058,1.4918458676338195
42050,1.3173548984527588,1.371283462047577,1.1317400324344635,1.3244758892059325,1.4727306604385375
42100,1.3986024379730224,1.2735503315925598,1.104817316532135,1.2773582673072814,1.5128486585617065
42150,1.4095282125473023,1.2278712701797485,1.1866842222213745,1.190944356918335,1.7296940565109253
42200,1.410377881526947,1.3245979166030883,1.0970662546157837,1.182675095796585,1.6847568321228028
42250,1.4825816774368286,1.2789948081970215,1.1253841924667358,1.20646546125412,1.4710754728317261
42300,1.5163695812225342,1.3925226187705995,1.0546594858169556,1.2492558455467224,1.4694147443771362
42350,1.418919324874878,1.3738576531410218,0.9916310429573059,1.3214689636230468,1.435552065372467
42400,1.3699814581871033,1.2673446536064148,1.048321030139923,1.2816515183448791,1.4714139556884767
42450,1.4916077160835266,1.2624835133552552,1.0415180921554565,1.4296176624298096,1.4519377493858336
42500,1.3152641940116883,1.4372823166847228,1.0014370954036713,1.2833949041366577,1.496516764163971
42550,1.3883485794067383,1.500540497303009,0.9605877006053924,1.286797332763672,1.5270574903488159
42600,1.5501538372039796,1.2988402652740478,1.1770574474334716,1.266859805583954,1.4843885159492494
42650,1.4949408817291259,1.3016562581062316,1.198802044391632,1.2711526441574097,1.2925397443771363
42700,1.4236810612678528,1.3793576049804688,1.2542715883255005,1.2047547090053559,1.361581687927246
42750,1.382935447692871,1.4956413078308106,1.1010539615154267,1.2074722146987915,1.466867151260376
42800,1.4283714628219604,1.4758677744865418,1.0833147180080414,1.3088750553131103,1.3251065969467164
42850,1.450045232772827,1.4080216574668885,1.1239620804786683,1.290823302268982,1.3626847434043885
42900,1.4849750590324402,1.3853811931610107,1.1418651020526887,1.2553267359733582,1.2825697827339173
42950,1.4735650682449342,1.3326413416862488,1.246584722995758,1.280746545791626,1.331318380832672
43000,1.337496407032013,1.3759156918525697,1.2657841658592224,1.4194640254974364,1.3019132232666015
43050,1.3131110191345214,1.3915123414993287,1.1964642691612244,1.4206351613998414,1.290028955936432
43100,1.2963071274757385,1.473137128353119,1.2626681518554688,1.4459634852409362,1.267231650352478
43150,1.2667084527015686,1.3072819995880127,1.265233290195465,1.3601020550727845,1.3025152111053466
43200,1.2950358986854553,1.2940091562271119,1.201523699760437,1.195297191143036,1.275384678840637
43250,1.363705539703369,1.3819245791435242,1.213251552581787,1.2912497091293336,1.3479136443138122
43300,1.3557123303413392,1.3319468402862549,1.2850245070457458,1.2414002346992492,1.4308979773521424
43350,1.2410435962677002,1.4641849350929261,1.3731073451042175,1.2683511185646057,1.4381429553031921
43400,1.2141697573661805,1.4170346689224242,1.3359316730499267,1.2673642444610596,1.3651894450187683
43450,1.1979958486557007,1.3852845215797425,1.252719111442566,1.302900414466858,1.463101134300232
43500,1.2278926682472229,1.363290135860443,1.2002393341064452,1.3171701836585998,1.3832252764701842
43550,1.213393988609314,1.3634679090976716,1.248559730052948,1.3720701003074647,1.2905648756027222
43600,1.227377849817276,1.3396325063705445,1.3022541356086732,1.2863993811607362,1.406846158504486
43650,1.2766111516952514,1.478948585987091,1.3281028985977172,1.303494212627411,1.3836764907836914
43700,1.3096233749389647,1.3504569482803346,1.408966920375824,1.2162465357780456,1.4833813405036926
43750,1.1919276452064513,1.3777704739570618,1.2505768179893493,1.2305057740211487,1.4048946022987365
43800,1.143745666742325,1.4103004145622253,1.3025829935073852,1.3364634370803834,1.3413880133628846
43850,1.2426616668701171,1.3905569171905519,1.218940179347992,1.3062605905532836,1.2725773811340333
43900,1.269101631641388,1.3600356245040894,1.3287601685523986,1.4205152440071105,1.3461115097999572
43950,1.3268533945083618,1.3585304021835327,1.4119224214553834,1.4255186343193054,1.3294188070297241
44000,1.3031042861938475,1.4011369442939758,1.3352551460266113,1.480658037662506,1.4144999599456787
44050,1.319452760219574,1.4428903317451478,1.3825786018371582,1.5537993168830873,1.4506913781166078
44100,1.2221315383911133,1.4454650330543517,1.3582088661193847,1.4265808701515197,1.438325753211975
44150,1.238161745071411,1.4251619267463684,1.34559250831604,1.41262437582016,1.4219378209114075
44200,1.3152776288986205,1.3977369356155396,1.3296297359466553,1.3528891372680665,1.4154196929931642
44250,1.2450793671607971,1.3452335715293884,1.2801125383377074,1.378021764755249,1.48700101852417
44300,1.32760639667511,1.361372470855713,1.2597881817817689,1.223487298488617,1.431005563735962
44350,1.4346171712875366,1.3847412157058716,1.2543510007858276,1.332394895553589,1.4733165144920348
44400,1.3783987736701966,1.410032925605774,1.3332278680801393,1.4507741904258729,1.5633277201652527
44450,1.3621611618995666,1.3620008301734925,1.2799138712882996,1.3659126949310303,1.5550868391990662
44500,1.410730414390564,1.4958067107200623,1.2126221418380738,1.2382447910308838,1.6805258584022522
44550,1.4266083669662475,1.4371395492553711,1.196591374874115,1.2444145941734315,1.649997935295105
44600,1.3751644349098207,1.4193823838233948,1.2297139239311219,1.3046988296508788,1.5105577254295348
44650,1.3167181754112243,1.4874708819389344,1.235644986629486,1.4188052606582642,1.398185706138611
44700,1.324704089164734,1.4365044355392456,1.1635670471191406,1.3666835641860962,1.5225471472740173
44750,1.1728164374828338,1.3913834977149964,1.1286572301387787,1.4207632231712342,1.526089107990265
44800,1.1742058408260345,1.404979043006897,1.1854771590232849,1.2825061535835267,1.4797784566879273
44850,1.3243355941772461,1.2509089660644532,1.201295313835144,1.3546943664550781,1.5771863865852356
44900,1.3515298199653625,1.3406823468208313,1.2013950896263124,1.405444655418396,1.4961702370643615
44950,1.3147112321853638,1.4996031093597413,1.3444788551330566,1.435844600200653,1.5205689144134522
45000,1.2734555411338806,1.502629849910736,1.3794923686981202,1.4095219135284425,1.5936523723602294
45050,1.2383419275283813,1.5280144357681273,1.4475668811798095,1.416167459487915,1.529446849822998
45100,1.2712097430229188,1.3714600014686584,1.4277432656288147,1.4792482113838197,1.4656523537635804
45150,1.2438718175888062,1.377358260154724,1.4334428596496582,1.4895344185829162,1.3567898154258728
45200,1.137875304222107,1.4429939341545106,1.3731654286384583,1.5160414099693298,1.4186431503295898
45250,1.1520084023475647,1.4057318806648254,1.4460513854026795,1.3973295903205871,1.5363712668418885
45300,1.208852593898773,1.3958104467391967,1.3767554187774658,1.3643152451515197,1.556042070388794
45350,1.2450625801086426,1.3684074640274049,1.3897592258453368,1.435056803226471,1.571974754333496
45400,1.275953595638275,1.381586673259735,1.3679440140724182,1.4072731995582581,1.5342818307876587
45450,1.3945414662361144,1.4280384111404418,1.4165923309326172,1.3155054259300232,1.5477098989486695
45500,1.3445946311950683,1.3930887842178346,1.2971528720855714,1.3462806344032288,1.4918707990646363
45550,1.3438717246055603,1.3059487104415894,1.326409225463867,1.4870896220207215,1.4428290987014771
45600,1.369207112789154,1.236514813899994,1.366462025642395,1.3343711280822754,1.4405047488212586
45650,1.46941885471344,1.3462881326675415,1.364221978187561,1.2862684273719787,1.506047911643982
45700,1.3958403658866883,1.2373140120506287,1.437299370765686,1.3621130990982055,1.582364456653595
45750,1.2123790574073792,1.3724444150924682,1.4009230422973633,1.3905991125106811,1.6398792028427125
45800,1.3026121878623962,1.4238130235671997,1.3547147583961487,1.2639125990867615,1.5751297974586487
45850,1.3019549131393433,1.2461658501625061,1.357656979560852,1.2957775282859803,1.6055401635169984
45900,1.329308362007141,1.1466167724132539,1.3701555562019347,1.263086235523224,1.5692942357063293
45950,1.3635016012191772,1.2473294615745545,1.3080206727981567,1.2991338181495666,1.4618805384635924
46000,1.3098237133026123,1.3277079486846923,1.318537266254425,1.3017219853401185,1.5951340842247008
46050,1.355684061050415,1.310982618331909,1.2699069714546203,1.3416437602043152,1.6170500922203064
46100,1.2192197346687317,1.441614682674408,1.2712832641601564,1.3783689951896667,1.6272234392166138
46150,1.2922252225875854,1.3498306465148926,1.2777872896194458,1.3967578887939454,1.4934306120872498
46200,1.2637668085098266,1.3529768466949463,1.2873432660102844,1.4016052269935608,1.6040046858787536
46250,1.2926486659049987,1.2858053183555602,1.2978985071182252,1.4095169281959534,1.6347586679458619
46300,1.3317323780059815,1.3529972815513611,1.2782966208457947,1.4411248469352722,1.5731722402572632
46350,1.2903271222114563,1.291114511489868,1.224133439064026,1.4497121715545653,1.547287061214447
46400,1.3633223915100097,1.281539204120636,1.1537906408309937,1.4946690702438354,1.5548024296760559
46450,1.3598527097702027,1.2387652969360352,1.146440725326538,1.5034336423873902,1.436064238548279
46500,1.4306064772605895,1.210662237405777,1.3185584783554076,1.388503966331482,1.3705332589149475
46550,1.3886743235588073,1.2333948731422424,1.2686755490303039,1.3623786687850952,1.4886263251304626
46600,1.334314785003662,1.3723353505134583,1.3576126313209533,1.5027665567398072,1.417438600063324
46650,1.4099434852600097,1.3257260155677795,1.4879364848136902,1.3974530911445617,1.3825569176673889
46700,1.3664829635620117,1.4105562353134156,1.4402078986167908,1.4251630997657776,1.4108372139930725
46750,1.315479073524475,1.3937702679634094,1.4230027508735656,1.4027403211593628,1.456301064491272
46800,1.3847179198265076,1.4364794707298278,1.3301781487464905,1.4050624585151672,1.4625131726264953
46850,1.3243959999084474,1.3626282405853272,1.3535082507133485,1.3899543142318727,1.4988103699684143
46900,1.371736171245575,1.4242931079864503,1.2798763012886047,1.485908122062683,1.57610107421875
46950,1.4364427399635316,1.3742971563339232,1.2436743927001954,1.4740639901161194,1.4765858888626098
47000,1.2868969297409059,1.353898389339447,1.2311989784240722,1.472320008277893,1.4754994368553163
47050,1.4397681164741516,1.411914553642273,1.309049916267395,1.2878131556510926,1.48077960729599
47100,1.300858097076416,1.3272131037712098,1.2942227125167847,1.3879587268829345,1.4530809617042542
47150,1.3106561231613159,1.4175668478012085,1.3114629793167114,1.442898976802826,1.3891967225074768
47200,1.3638711047172547,1.4786660265922547,1.3240885066986083,1.4998824429512023,1.587267816066742
47250,1.350080940723419,1.4952793645858764,1.4029916095733643,1.4658151936531068,1.4296282243728637
47300,1.322493050098419,1.428633975982666,1.4274365425109863,1.4673852372169494,1.414049048423767
47350,1.2995676016807556,1.340114381313324,1.3257801532745361,1.5008267331123353,1.412556188106537
47400,1.2187627923488618,1.343380136489868,1.2559381175041198,1.4669495058059692,1.5199065208435059
47450,1.2890678429603577,1.4558362317085267,1.283857936859131,1.411140923500061,1.4638634133338928
47500,1.4008876442909242,1.440570571422577,1.2853256678581237,1.345792145729065,1.4176458883285523
47550,1.3836723923683167,1.5160495090484618,1.1575580263137817,1.3481286931037904,1.4725027513504028
47600,1.411084895133972,1.4087278580665588,1.2195255875587463,1.3899483633041383,1.5388364839553832
47650,1.2930655574798584,1.4686138105392457,1.2628806281089782,1.4705433249473572,1.5565145015716553
47700,1.2835599422454833,1.5041220808029174,1.2423343920707703,1.3304088997840882,1.5027479553222656
47750,1.2810210537910462,1.6261072158813477,1.2950901913642883,1.3297027277946472,1.5461608648300171
47800,1.3156122398376464,1.4336060237884523,1.3284394788742064,1.3405694341659546,1.6251469779014587
47850,1.3739406991004943,1.4311868810653687,1.3291222643852234,1.402776665687561,1.469586968421936
47900,1.320992169380188,1.4838124513626099,1.327271797657013,1.3544580078125,1.3968431663513183
47950,1.2753708362579346,1.5452761888504027,1.2628479671478272,1.2532472109794617,1.4975763821601868
48000,1.2745517373085022,1.5481162476539612,1.1529516553878785,1.256251838207245,1.4334337377548219
48050,1.3217671418190002,1.5611849308013916,1.2485008716583252,1.3237475371360778,1.382542266845703
48100,1.3239732384681702,1.4805291652679444,1.2632296895980835,1.2696473574638367,1.407220060825348
48150,1.262048351764679,1.409025149345398,1.1034290373325348,1.3542334818840027,1.5524780249595642
48200,1.4292690968513488,1.3224613213539123,1.1625499022006989,1.310288290977478,1.4837279105186463
48250,1.3690979266166687,1.2826441931724548,1.1870913326740264,1.3421510291099548,1.5930666136741638
48300,1.2456128573417664,1.189842278957367,1.2798407661914826,1.3560095620155335,1.5409619569778443
48350,1.249254856109619,1.2580867862701417,1.3551934909820558,1.2520228815078736,1.5218733406066896
48400,1.2006938576698303,1.196462721824646,1.2337459659576415,1.374908571243286,1.4579881620407105
48450,1.3281214237213135,1.2822550249099731,1.3301599073410033,1.3641635990142822,1.3630749702453613
48500,1.2862965011596679,1.284152660369873,1.2607376170158386,1.269304404258728,1.3569112300872803
48550,1.336984968185425,1.2014635181427002,1.2111267173290252,1.2410475182533265,1.4266552209854126
48600,1.3000923562049866,1.2180172896385193,1.244897379875183,1.2601288390159606,1.5419401550292968
48650,1.208539206981659,1.4081931281089783,1.3083402109146118,1.2670742774009705,1.4707819080352784
48700,1.2526246786117554,1.2839938044548034,1.3868364930152892,1.2851891446113586,1.2883818864822387
48750,1.3134203600883483,1.343988676071167,1.3790187311172486,1.3869245195388793,1.2142532682418823
48800,1.3239826083183288,1.3047439575195312,1.3397989583015442,1.3140406322479248,1.4042658591270447
48850,1.3453692388534546,1.1907450151443482,1.406022205352783,1.3216489028930665,1.4643509459495545
48900,1.3118344259262085,1.3661531019210815,1.4149122047424316,1.2595112490653992,1.5236095666885376
48950,1.379209418296814,1.3593646550178529,1.3143035459518433,1.2918131589889525,1.3306088304519654
49000,1.3867743134498596,1.4520596480369568,1.2514186358451844,1.2641855335235597,1.25602646112442
49050,1.4719716906547546,1.4406487989425658,1.3048142170906067,1.2605433654785156,1.1920047223567962
49100,1.4829385328292846,1.3634132742881775,1.2801410937309265,1.294987976551056,1.329349353313446
49150,1.4266761183738708,1.3834198880195618,1.395929322242737,1.463551630973816,1.397047562599182
49200,1.4256295442581177,1.3342481780052184,1.3785168862342834,1.4902480626106263,1.481219642162323
49250,1.4120191931724548,1.3737139439582824,1.23933025598526,1.3280227041244508,1.5756269669532776
49300,1.3638104557991029,1.4267633628845215,1.1590501749515534,1.4221022987365723,1.3866947531700133
49350,1.405878839492798,1.380472273826599,1.307518377304077,1.3682136869430541,1.52860009431839
49400,1.378737246990204,1.32677490234375,1.3315150022506714,1.3430068063735963,1.4230941462516784
49450,1.3500569486618041,1.4697809195518494,1.3309088802337647,1.2852849555015564,1.4146487498283387
49500,1.469145224094391,1.4308147478103637,1.3710598301887513,1.3520652985572814,1.4375693821907043
49550,1.3050027322769164,1.3983544373512269,1.334754660129547,1.319838857650757,1.4454325175285339
49600,1.3660032439231873,1.3928120279312133,1.3479062128067016,1.3590920662879944,1.3907768678665162
49650,1.2343551468849183,1.2737575912475585,1.3053961992263794,1.4086678814888,1.4149362015724183
49700,1.2198710227012635,1.291869237422943,1.313734335899353,1.2609987187385558,1.3484041357040406
49750,1.227331395149231,1.2155206513404846,1.2416579246520996,1.3534241318702698,1.463091413974762
49800,1.259160006046295,1.2542889070510865,1.1527530443668366,1.4218483662605286,1.4456344532966614
49850,1.253065927028656,1.405446903705597,1.1758044946193695,1.4291703724861144,1.4325417923927306
49900,1.2581735682487487,1.3168094754219055,1.1066368210315705,1.275698709487915,1.4375492596626283
49950,1.3483456110954284,1.3782344269752502,1.2070691537857057,1.3810476636886597,1.3255789470672608
50000,1.3354706501960754,1.4464731287956238,1.2027114152908325,1.3440995073318482,1.3795951223373413
50050,1.3453128457069397,1.4644557332992554,1.3280401039123535,1.3997153329849243,1.4113360595703126
50100,1.3805594229698182,1.5308068680763245,1.2957448720932008,1.2739633584022523,1.4627299642562865
50150,1.2530111503601074,1.5068885564804078,1.2624354004859923,1.3550020408630372,1.5024839544296265
50200,1.183610588312149,1.4655066084861756,1.3211983156204223,1.3657889556884766,1.327434368133545
50250,1.2406009006500245,1.5270206475257873,1.3072324538230895,1.4503513979911804,1.2711353278160096
50300,1.1915795755386354,1.4189974522590638,1.3594375085830688,1.3340053462982178,1.2965330386161804
50350,1.2392599010467529,1.3508885979652405,1.3831128001213073,1.2599194145202637,1.3331294202804564
50400,1.3213772225379943,1.4582267236709594,1.4460099625587464,1.390423424243927,1.2285905289649963
50450,1.3332743167877197,1.4123883247375488,1.3587625527381897,1.4413345909118653,1.3006647658348083
50500,1.4046489644050597,1.42178902387619,1.279276235103607,1.4856799745559692,1.3646499443054199
50550,1.3803122544288635,1.3556879258155823,1.2313807487487793,1.2910190010070801,1.3699529957771301
50600,1.472045726776123,1.3389744567871094,1.127614427804947,1.3351695585250853,1.3436241936683655
50650,1.4515513682365417,1.3654066300392151,1.1745700526237488,1.2994572114944458,1.3547419714927673
50700,1.4879797315597534,1.3597078227996826,1.27272953748703,1.2933831310272217,1.5153666472434997
50750,1.5479029774665833,1.292237389087677,1.2407779264450074,1.3357348775863647,1.3829862523078917
50800,1.472471158504486,1.3381739711761476,1.252489562034607,1.3239717411994933,1.335602705478668
50850,1.4324136304855346,1.2782864713668822,1.3673806691169739,1.2887930297851562,1.3316817426681518
50900,1.4210942816734313,1.3320583295822144,1.3597460031509399,1.33690110206604,1.3044464659690858
50950,1.4243765735626222,1.326273512840271,1.2353389739990235,1.3732401895523072,1.3094051885604858
51000,1.32448570728302,1.3955640363693238,1.297986171245575,1.3940089225769043,1.3558592367172242
51050,1.3096460890769959,1.467585299015045,1.3329057931900024,1.4047712421417236,1.3389427495002746
51100,1.4043683314323425,1.5202130270004273,1.4001583409309388,1.4187427735328675,1.3222025418281556
51150,1.3842885494232178,1.4524442219734193,1.2598578572273254,1.4303237056732179,1.4192479252815247
51200,1.4544594621658324,1.3522162055969238,1.2931386518478394,1.482873809337616,1.509946310520172
51250,1.4324529027938844,1.2782362914085388,1.2762125277519225,1.4714336752891541,1.5341870713233947
51300,1.3905678081512451,1.4197170305252076,1.200598201751709,1.496970636844635,1.356264877319336
51350,1.420593249797821,1.4422906994819642,1.2743500232696534,1.5052652597427367,1.4089967679977418
51400,1.28824942111969,1.3926693463325501,1.339425733089447,1.3872460722923279,1.3857530641555786
51450,1.3689649200439453,1.3979543399810792,1.338921501636505,1.2989944839477539,1.330020365715027
51500,1.3386326289176942,1.3727260780334474,1.2876768732070922,1.2871103715896606,1.2752717685699464
51550,1.3024076175689698,1.3465938138961793,1.295536241531372,1.3737652611732483,1.2533038353919983
51600,1.1759918308258057,1.4151276206970216,1.2372718572616577,1.3538978385925293,1.2348665070533753
51650,1.2828158593177796,1.3834167695045472,1.2080120956897735,1.3895303678512574,1.3227274084091187
51700,1.4744091773033141,1.385295913219452,1.1455525398254394,1.4111619067192078,1.3183988738059997
51750,1.4420766019821167,1.3817714905738832,1.3561299681663512,1.5076453804969787,1.2727702689170837
51800,1.4777036166191102,1.309098880290985,1.215511372089386,1.4247604942321777,1.288154444694519
51850,1.3624961614608764,1.4087952995300292,1.3256638693809508,1.383749840259552,1.259433515071869
51900,1.4356733345985413,1.482545380592346,1.3373914670944214,1.3042584109306334,1.1916715693473816
51950,1.3554821276664735,1.3215071606636046,1.352000925540924,1.4809628081321717,1.1877668130397796
52000,1.4107771944999694,1.1902580118179322,1.3247853541374206,1.4527551102638245,1.242843701839447
52050,1.3285792016983031,1.207145414352417,1.2826159763336182,1.319728651046753,1.3779576444625854
52100,1.478394362926483,1.2891997933387755,1.2777011036872863,1.40416170835495,1.2171225547790527
52150,1.47656405210495,1.3412861180305482,1.3258171391487121,1.3004520106315614,1.3315843796730042
52200,1.5288226747512816,1.3397051119804382,1.3374255466461182,1.3141714668273925,1.3267991209030152
52250,1.5212633991241455,1.2766950726509094,1.3363601136207581,1.4436320900917052,1.398552997112274
52300,1.3763948106765747,1.3326894688606261,1.2936109566688538,1.3991847920417786,1.433270344734192
52350,1.4538626480102539,1.3278572797775268,1.320379774570465,1.3687009978294373,1.5022563314437867
52400,1.5362177777290345,1.4247342801094056,1.4884766125679016,1.413137345314026,1.3693838334083557
52450,1.4420204758644104,1.495797564983368,1.3869017457962036,1.3592835068702698,1.323511290550232
52500,1.4407746267318726,1.4406362628936769,1.3051273703575135,1.4022960329055787,1.3444647598266601
52550,1.4902833461761475,1.4108429837226868,1.298388638496399,1.3951578664779662,1.3812551307678222
52600,1.4445638155937195,1.3666260147094726,1.3229226231575013,1.4484593963623047,1.4838171601295471
52650,1.4015730357170104,1.3341668248176575,1.1978918755054473,1.3811500811576842,1.4886490559577943
52700,1.3600061416625977,1.2786531138420105,1.279312915802002,1.453433108329773,1.4507204294204712
52750,1.4097694253921509,1.331762707233429,1.2546144652366638,1.389781460762024,1.4242996644973756
52800,1.4438547086715698,1.4139910078048705,1.2697675442695617,1.2916762161254882,1.369386661052704
52850,1.436015908718109,1.3852688097953796,1.4187429785728454,1.3193797278404236,1.4375307869911194
52900,1.551785137653351,1.514390501976013,1.3830929827690124,1.3664100885391235,1.3838692092895508
52950,1.393044149875641,1.4999485421180725,1.3375297498703003,1.391445996761322,1.384258418083191
53000,1.3587363386154174,1.4458135390281677,1.294820075035095,1.4109278440475463,1.3833362436294556
53050,1.2483961915969848,1.4939090752601623,1.2400269985198975,1.3369645071029663,1.4042657351493835
53100,1.3115316534042358,1.4557003903388976,1.1930377531051635,1.3402312231063842,1.4047599983215333
53150,1.4338381671905518,1.5435947942733765,1.2327387237548828,1.2564721488952637,1.4169192123413086
53200,1.348445999622345,1.3310385417938233,1.146966941356659,1.2695605969429016,1.4228875541687012
53250,1.3403687524795531,1.4460226559638978,1.2232119202613831,1.2233354830741883,1.5492463207244873
53300,1.288733847141266,1.3845531463623046,1.2807067489624024,1.3537952637672424,1.49594731092453
53350,1.3334178853034973,1.4341905689239502,1.270863049030304,1.414491858482361,1.4103282189369202
53400,1.402946000099182,1.415487310886383,1.1384274995326995,1.3571552658081054,1.444453558921814
53450,1.3166674399375915,1.5562901616096496,1.2776143407821656,1.3036548018455505,1.3818506836891173
53500,1.394693808555603,1.4267168140411377,1.3240343856811523,1.4708704137802124,1.308588674068451
53550,1.3880534601211547,1.3980210328102112,1.2913254308700561,1.3760134840011597,1.4557388138771057
53600,1.4083420157432556,1.4362154984474182,1.3446490001678466,1.360579252243042,1.5049977850914003
53650,1.4248854947090148,1.487693157196045,1.2642190551757813,1.324535448551178,1.4546681761741638
53700,1.4208101558685302,1.316643180847168,1.3115964484214784,1.3310207939147949,1.3860712146759033
53750,1.3663333654403687,1.3920620226860045,1.3241222286224366,1.3378656458854676,1.4758983397483825
53800,1.2657877254486083,1.418926455974579,1.3608600640296935,1.342165937423706,1.423708095550537
53850,1.2933259224891662,1.5020398545265197,1.2751590728759765,1.3084937024116516,1.4862199854850768
53900,1.1945241928100585,1.304482982158661,1.2284565734863282,1.3096671319007873,1.6040975642204285
53950,1.2189345145225525,1.6046389532089234,1.174552285671234,1.294318187236786,1.4985948038101196
54000,1.2102491688728332,1.5747445511817932,1.250891616344452,1.3659739375114441,1.5786511039733886
54050,1.268168568611145,1.6218818354606628,1.1880685210227966,1.2737497234344481,1.6680484628677368
54100,1.3438230919837952,1.4817711472511292,1.1555753469467163,1.2302105855941772,1.5334596467018127
54150,1.344843671321869,1.5484360194206237,1.167982907295227,1.2669148850440979,1.628204574584961
54200,1.2688822555541992,1.4799285697937012,1.146159462928772,1.2778719997406005,1.5029754376411437
54250,1.223398940563202,1.4311919903755188,1.174476056098938,1.2968629598617554,1.4322928404808044
54300,1.1639793062210082,1.39272775888443,1.188279013633728,1.2677878308296204,1.5056772971153258
54350,1.2239655423164368,1.3562023544311523,1.2314938378334046,1.1628242707252503,1.4505031323432922
54400,1.3862688827514649,1.2644482064247131,1.1602474749088287,1.2288118267059327,1.341705915927887
54450,1.30925461769104,1.2103694105148315,1.2387446975708007,1.2400981307029724,1.4842224907875061
54500,1.301964406967163,1.343495213985443,1.174763629436493,1.18145951628685,1.5438140153884887
54550,1.3230185294151307,1.3645292615890503,1.1666898596286774,1.2961698436737061,1.5959116506576538
54600,1.3396283388137817,1.4170179748535157,1.1744886207580567,1.2779425406455993,1.4385493874549866
54650,1.355433051586151,1.4793827176094054,1.1574993455410003,1.3061752772331239,1.3794218969345093
54700,1.4625076413154603,1.3611927771568297,1.2331502914428711,1.3157109594345093,1.533486442565918
54750,1.3701952600479126,1.3553791308403016,1.2294859528541564,1.2358634161949158,1.4848966431617736
54800,1.2527012193202973,1.401393802165985,1.1820740079879761,1.2702473950386048,1.472441394329071
54850,1.347531135082245,1.4842541694641114,1.1862998032569885,1.3454330968856811,1.5074594402313233
54900,1.2932220244407653,1.442280237674713,1.2639110708236694,1.4047840166091918,1.5991086602210998
54950,1.333452694416046,1.4726612877845764,1.1785291481018065,1.4455916690826416,1.5818941140174865
55000,1.348470299243927,1.5529240083694458,1.1929292488098144,1.403831889629364,1.4549030017852784
55050,1.339529664516449,1.5432187271118165,1.1616030192375184,1.336351022720337,1.4414976048469543
55100,1.3926133370399476,1.5395317840576173,1.314967143535614,1.4855859804153442,1.557393066883087
55150,1.2796805095672608,1.502416317462921,1.3424707674980163,1.3438495802879333,1.5708088040351869
55200,1.3518727445602416,1.5055464291572571,1.3608716082572938,1.2212576007843017,1.4488954138755799
55250,1.5155604553222657,1.5007198190689086,1.3042966055870056,1.1807517445087432,1.4494096970558166
55300,1.5737678289413453,1.4164554476737976,1.4390110111236571,1.2894934153556823,1.4059935045242309
55350,1.4869516158103944,1.4225380110740662,1.4314600920677185,1.436664035320282,1.41859920501709
55400,1.4277751088142394,1.3615184950828552,1.306498770713806,1.3493298602104187,1.4294122457504272
55450,1.4964599442481994,1.3347589731216432,1.2961344933509826,1.4380083274841309,1.4085995960235596
55500,1.4103701138496398,1.2748850035667418,1.379058108329773,1.4679517674446105,1.3770389795303344
55550,1.377887830734253,1.4033414506912232,1.400468373298645,1.4851493668556213,1.3558352041244506
55600,1.4769928240776062,1.2777424383163452,1.4845378470420838,1.4428596544265746,1.3070816564559937
55650,1.4730926775932311,1.3466143345832824,1.6008693742752076,1.3822228980064393,1.3819511556625366
55700,1.4572349739074708,1.2946618175506592,1.4799163627624512,1.455706648826599,1.3377711749076844
55750,1.3781635689735412,1.3575407886505126,1.415110092163086,1.356658546924591,1.397243139743805
55800,1.4176114416122436,1.4375661540031432,1.4163228178024292,1.4901238584518433,1.4122804093360901
55850,1.3807867980003357,1.3848637342453003,1.4317675638198852,1.5274622249603271,1.5035406565666198
55900,1.3831040716171266,1.3717733812332153,1.4752227568626404,1.3478097319602966,1.4079333710670472
55950,1.4002762055397033,1.298690402507782,1.4478170442581177,1.267572555541992,1.5223500800132752
56000,1.5078689026832581,1.2787822484970093,1.3664071226119996,1.3778818988800048,1.4889984822273254
56050,1.4274670243263246,1.2657647132873535,1.263353099822998,1.4982467412948608,1.4201883530616761
56100,1.3975304174423218,1.359784049987793,1.3793403005599976,1.3561622262001038,1.4313322257995607
56150,1.4579502964019775,1.3574502778053283,1.4325383234024047,1.413046247959137,1.6044582629203796
56200,1.4893510055541992,1.360813446044922,1.3512953209877014,1.5426052856445311,1.462542872428894
56250,1.2692962408065795,1.2661806058883667,1.2738318753242492,1.4347719931602478,1.3266182899475099
56300,1.299487850666046,1.3177799463272095,1.2306558418273925,1.4000084400177002,1.396080675125122
56350,1.2932851171493531,1.4413178205490111,1.2890747094154358,1.4374164271354675,1.4225260353088378
56400,1.269463608264923,1.3449848151206971,1.2690458464622498,1.394384524822235,1.5115621066093445
56450,1.3175879335403442,1.3324407291412355,1.3326627230644226,1.457367947101593,1.5384447264671326
56500,1.2570249104499818,1.2791344213485718,1.3693037819862366,1.4171955013275146,1.5679129481315612
56550,1.390932126045227,1.3436625862121583,1.3206962418556214,1.2670323133468628,1.585376923084259
56600,1.3793112063407897,1.3003019404411316,1.2785138940811158,1.299343523979187,1.5486041283607483
56650,1.3627497696876525,1.2697419333457947,1.1835516715049743,1.3915357422828674,1.5523876905441285
56700,1.2123995399475098,1.3230364632606506,1.264870147705078,1.3654357862472535,1.516700391769409
56750,1.3414565181732179,1.2304208111763,1.2952719855308532,1.3833669137954712,1.405926468372345
56800,1.379302384853363,1.1973072922229766,1.2854443430900573,1.448915603160858,1.3405896377563478
56850,1.352186827659607,1.274881682395935,1.2431890368461609,1.4691687273979186,1.372832100391388
56900,1.3562732577323913,1.2994010400772096,1.220315465927124,1.4183648943901062,1.4296824550628662
56950,1.3813071084022521,1.303261547088623,1.3517036604881287,1.4527306056022644,1.4679459977149962
57000,1.2862446093559265,1.4058488512039184,1.3584033370018005,1.4326007676124572,1.3935892581939697
57050,1.2840842127799987,1.2499453616142273,1.4018288850784302,1.3365602540969848,1.552206165790558
57100,1.3950820326805116,1.3515168190002442,1.3535153484344482,1.3109642195701598,1.4971981024742127
57150,1.3824161386489868,1.3552659583091735,1.3361427187919617,1.3733813858032227,1.4532919049263
57200,1.3593148541450502,1.330516095161438,1.2376881170272827,1.3959467387199402,1.4150652503967285
57250,1.2831111979484557,1.3666530799865724,1.191552345752716,1.352403199672699,1.434326810836792
57300,1.299668653011322,1.3543325185775756,1.2366614198684693,1.4105579662322998,1.4432440376281739
57350,1.3904435348510742,1.2732675218582152,1.3809032154083252,1.3706077909469605,1.4208650374412537
57400,1.3868909096717834,1.3671113777160644,1.4002896451950073,1.3622394394874573,1.355445349216461
57450,1.313489124774933,1.364866440296173,1.3505854725837707,1.2478160810470582,1.4251126837730408
57500,1.3066372418403625,1.293844563961029,1.287585241794586,1.311455647945404,1.38872731924057
57550,1.350650541782379,1.1577795267105102,1.3408543682098388,1.3142691850662231,1.4784507775306701
57600,1.338760118484497,1.3202421808242797,1.3372087144851685,1.3500924468040467,1.352049150466919
57650,1.3647655487060546,1.3103106498718262,1.290247495174408,1.2642500138282775,1.3345707535743714
57700,1.3325982427597045,1.2949591732025147,1.3985353875160218,1.2829128646850585,1.458639075756073
57750,1.3972639179229736,1.3652730751037598,1.3123656964302064,1.3197906851768493,1.4777359819412232
57800,1.248809278011322,1.3090246558189391,1.3141636514663697,1.2086325073242188,1.4357346820831298
57850,1.2731676197052002,1.47698424577713,1.3694665145874023,1.2334233546257019,1.4587872266769408
57900,1.2344305658340453,1.395995194911957,1.3343104362487792,1.2120429491996765,1.3371943640708923
57950,1.3197119879722594,1.3305382013320923,1.2951088786125182,1.3485303831100464,1.2169207096099854
58000,1.4351322174072265,1.3745249533653259,1.170953826904297,1.2596597361564636,1.3504801464080811
58050,1.482479557991028,1.2572643041610718,1.2667624926567078,1.290045657157898,1.4044876194000244
58100,1.4013679242134094,1.2378721308708192,1.2439831137657165,1.2081277942657471,1.3839498805999755
58150,1.357799644470215,1.345160403251648,1.268906102180481,1.3255623149871827,1.2794163393974305
58200,1.3200145697593688,1.3532808589935303,1.2775678038597107,1.233865613937378,1.376545159816742
58250,1.3715180706977845,1.2320229649543761,1.290291450023651,1.3747556853294371,1.4315146493911743
58300,1.2195212960243225,1.2879272103309631,1.3215487098693848,1.4302036571502685,1.3753281044960022
58350,1.2401216268539428,1.3345307755470275,1.3876783728599549,1.325430042743683,1.44829980134964
58400,1.2367216038703919,1.2285306072235107,1.38599506855011,1.362108018398285,1.4226498007774353
58450,1.2582539486885072,1.2884572505950929,1.2475519585609436,1.3153283882141114,1.5097687125205994
58500,1.1642981469631195,1.342088828086853,1.143172721862793,1.156287409067154,1.4087139773368835
58550,1.3232219791412354,1.4234961199760436,1.2625714683532714,1.1545390284061432,1.32202965259552
58600,1.307786636352539,1.3946149015426637,1.4625182843208313,1.3135649418830873,1.3662801814079284
58650,1.2739021134376527,1.2815060710906983,1.4633411169052124,1.3094920659065246,1.49708149433136
58700,1.3045137333869934,1.3433213019371033,1.364766206741333,1.3689759039878846,1.4177475881576538
58750,1.3009687042236329,1.4696909165382386,1.4585515213012696,1.289089150428772,1.354398398399353
58800,1.3922621774673463,1.420279004573822,1.398859302997589,1.3777614951133728,1.3437331819534302
58850,1.3875180792808532,1.3361954712867736,1.5234807467460632,1.3964824652671814,1.3105120086669921
58900,1.3935078501701355,1.404829797744751,1.490949730873108,1.4921758651733399,1.3961223483085632
58950,1.3277884197235108,1.4518967056274414,1.374740309715271,1.366175093650818,1.4731478881835938
59000,1.2910141277313232,1.3351031756401062,1.3325448727607727,1.3108751463890076,1.5214656615257263
59050,1.3971181344985961,1.2709709072113038,1.3315305733680725,1.3394046759605407,1.5113196897506713
59100,1.489475474357605,1.2584187579154968,1.3087810254096985,1.3073735928535462,1.2839217615127563
59150,1.6225067710876464,1.326728162765503,1.301632833480835,1.3361019349098207,1.4350791049003602
59200,1.5466698098182678,1.2665951943397522,1.2836193132400513,1.2396357703208922,1.3819484090805054
59250,1.4234304213523865,1.322611677646637,1.2656667828559875,1.2436355400085448,1.511604642868042
59300,1.420419545173645,1.4963412380218506,1.4478271150588988,1.2794905042648315,1.4395238780975341
59350,1.422909481525421,1.4557436943054198,1.409166030883789,1.3259493470191956,1.3994039607048034
59400,1.3711674451828002,1.3651019024848938,1.3624977231025697,1.280186150074005,1.399649872779846
59450,1.3698375296592713,1.3665479040145874,1.3025321793556213,1.2698743557929992,1.4194270086288452
59500,1.4124425506591798,1.3553356790542603,1.2493528056144714,1.2804713654518127,1.4097266149520875
59550,1.4273647022247316,1.3588811349868775,1.2999053859710694,1.3446549248695374,1.4799155688285828
59600,1.3232357335090636,1.4483736538887024,1.289900529384613,1.31317866563797,1.4393829607963562
59650,1.3308000802993774,1.5095484089851379,1.418759891986847,1.2925436329841613,1.3002170968055724
59700,1.2674069976806641,1.4922114157676696,1.4240863060951232,1.2139975023269653,1.3070082211494445
59750,1.3908602976799012,1.4406121683120727,1.4122902369499206,1.191002495288849,1.391932611465454
59800,1.3809310364723206,1.4405336666107178,1.4239783263206482,1.1597520124912262,1.3971140122413634
59850,1.2785728621482848,1.470217866897583,1.3677248859405517,1.232706229686737,1.3367076754570006
59900,1.3692061281204224,1.4697924256324768,1.3947965264320374,1.2090644931793213,1.402381308078766
59950,1.30835946559906,1.43131450176239,1.358610327243805,1.2045485258102417,1.456939675807953
60000,1.2156104302406312,1.2978043961524963,1.3728622150421144,1.2574313306808471,1.3806124591827393
60050,1.1908781337738037,1.2798729348182678,1.5901217555999756,1.2485741043090821,1.2414759612083435
60100,1.264983766078949,1.5030738401412964,1.4076893949508666,1.360689868927002,1.279483871459961
60150,1.3087961196899414,1.4616181778907775,1.4011771631240846,1.349066092967987,1.342006058692932
60200,1.4042509913444519,1.3900647449493408,1.2305987977981567,1.1888505172729493,1.3859229063987732
60250,1.2511851763725281,1.397369978427887,1.227396812438965,1.2076216948032379,1.3752486252784728
60300,1.265516061782837,1.4338420009613038,1.2443862962722778,1.161132984161377,1.3771005177497864
60350,1.1790535843372345,1.4047134518623352,1.163530261516571,1.3132764768600464,1.4738566422462462
60400,1.2036134910583496,1.4612279844284057,1.1262513554096223,1.2522625863552093,1.5321796703338624
60450,1.299804811477661,1.2738953852653503,1.301944694519043,1.227808017730713,1.4954160046577454
60500,1.2487173759937287,1.4054046201705932,1.3100566458702088,1.2357033920288085,1.4381520104408265
60550,1.188500670194626,1.3839462852478028,1.3614003467559814,1.1838988280296325,1.4178896403312684
60600,1.1774578261375428,1.3761449003219604,1.3779276657104491,1.21188906788826,1.4038018012046813
60650,1.1938840413093568,1.4356260538101195,1.3732191157341003,1.2432988011837005,1.4507093358039855
60700,1.2911804747581481,1.3281632208824157,1.3285018229484558,1.3310353350639343,1.5077245330810547
60750,1.3110262751579285,1.3915365743637085,1.3140269756317138,1.2930398511886596,1.4152094292640687
60800,1.282360692024231,1.4625897455215453,1.2733165121078491,1.2224016046524049,1.4124665355682373
60850,1.1798344886302947,1.342654776573181,1.2368151021003724,1.3291353607177734,1.5193049860000611
60900,1.344337055683136,1.367533392906189,1.2729299831390382,1.432365972995758,1.5083820462226867
60950,1.4365745353698731,1.4079121041297913,1.285809214115143,1.338385124206543,1.4897937488555908
61000,1.318879566192627,1.401849889755249,1.2840153694152832,1.3194006729125975,1.411548774242401
61050,1.3722041702270509,1.481240563392639,1.277054660320282,1.3324760103225708,1.478730056285858
61100,1.2925018405914306,1.5134035086631774,1.155759435892105,1.367269093990326,1.4964771056175232
61150,1.261382668018341,1.5965440273284912,1.2153101778030395,1.365899920463562,1.350918688774109
61200,1.253905053138733,1.5914112305641175,1.3174606990814208,1.408173885345459,1.4090970945358277
61250,1.2615985417366027,1.458712329864502,1.3655128073692322,1.3492390394210816,1.4417384910583495
61300,1.1917514491081238,1.578140983581543,1.2762796878814697,1.4245052456855773,1.3886143708229064
61350,1.3074618768692017,1.4744790935516356,1.3549158120155333,1.4368796944618225,1.4620721650123596
61400,1.3204915571212767,1.3932546854019165,1.386279458999634,1.296857361793518,1.4554225325584411
61450,1.2512920832633971,1.5132186770439149,1.33949476480484,1.2251261496543884,1.4200807857513427
61500,1.400453462600708,1.5443601942062377,1.447889084815979,1.3192693281173706,1.3813966202735901
61550,1.3306324982643127,1.5585779738426209,1.3124059677124023,1.2336751961708068,1.353993911743164
61600,1.3266877698898316,1.4789531326293945,1.3370517325401305,1.2954994916915894,1.3082521915435792
61650,1.2936622643470763,1.3213908505439758,1.3837274408340454,1.2928952646255494,1.3810598635673523
61700,1.2797154521942138,1.3481266713142395,1.2314693021774292,1.4061500000953675,1.4571298456192017
61750,1.3062526082992554,1.409988980293274,1.197199249267578,1.4059935879707337,1.4441435861587524
61800,1.185046648979187,1.358427152633667,1.2290080308914184,1.301536569595337,1.4982594323158265
61850,1.1157316291332244,1.4330476188659669,1.1578065824508668,1.2192321753501891,1.515492823123932
61900,1.265807764530182,1.4952800369262695,1.0989845848083497,1.2823825430870057,1.4942739033699035
61950,1.301321611404419,1.4480832839012145,1.2406012582778931,1.2572786951065062,1.5462418246269225
62000,1.287891070842743,1.300651671886444,1.3014046597480773,1.3857984972000121,1.560169198513031
62050,1.3070843625068664,1.27361435174942,1.1702506160736084,1.4593876099586487,1.508950057029724
62100,1.3187654089927674,1.2293238997459413,1.270139720439911,1.4811842679977416,1.3685786247253418
62150,1.3066313695907592,1.2535930037498475,1.3156301259994507,1.4328639006614685,1.4419768238067627
62200,1.348848671913147,1.4272259664535523,1.3141640734672546,1.4827640867233276,1.4561154890060424
62250,1.335082561969757,1.4584789490699768,1.2504007315635681,1.4427221703529358,1.5586720633506774
62300,1.232208592891693,1.516673424243927,1.2108110618591308,1.4425652432441711,1.5870050835609435
62350,1.1797399842739105,1.4491991233825683,1.214637098312378,1.2557118463516235,1.4470671510696411
62400,1.2114674854278564,1.3672055625915527,1.2697227096557617,1.479445128440857,1.445694854259491
62450,1.2889197278022766,1.3736147093772888,1.2689444613456726,1.4915650129318236,1.454768099784851
62500,1.305290517807007,1.319000437259674,1.3474745774269103,1.5209871077537536,1.370538821220398
62550,1.296807906627655,1.4139688730239868,1.2990064644813537,1.4783778119087219,1.4239208865165711
62600,1.4157467579841614,1.3807362127304077,1.2634320330619813,1.4636448287963868,1.4774332928657532
62650,1.429523937702179,1.2950992798805236,1.1477176678180694,1.3776326012611388,1.4434854435920714
62700,1.4157729411125184,1.2832314348220826,1.207606122493744,1.4268489360809327,1.3314947891235351
62750,1.412271966934204,1.3860786700248717,1.282487051486969,1.2324974632263184,1.3060687255859376
62800,1.4789877510070801,1.4012658929824828,1.338242197036743,1.3916618919372559,1.4599969744682313
62850,1.429403886795044,1.3276700711250304,1.355551655292511,1.303599886894226,1.47113272190094
62900,1.2997077822685241,1.361066768169403,1.2370579934120178,1.4622502899169922,1.426078827381134
62950,1.261236186027527,1.3395940566062927,1.2849532413482665,1.5131786799430846,1.5339634418487549
63000,1.275804216861725,1.4323473358154297,1.370255603790283,1.5010116267204285,1.4641482353210449
63050,1.3753941559791565,1.3840589427947998,1.3340319180488587,1.4172224497795105,1.4566684198379516
63100,1.375666708946228,1.40079509973526,1.196349242925644,1.2403655242919922,1.4363065600395202
63150,1.313320300579071,1.2826164698600768,1.1559634280204774,1.331627938747406,1.5939902615547181
63200,1.470773766040802,1.2903466892242432,1.2077781462669372,1.4464446806907654,1.646725766658783
63250,1.2726813626289368,1.3471488738059998,1.1674247574806214,1.3876313543319703,1.5681854391098022
63300,1.2358547234535218,1.287599377632141,1.2790508317947387,1.2884208679199218,1.478452136516571
63350,1.3013862419128417,1.2010709238052368,1.358256380558014,1.3875797486305237,1.5215175199508666
63400,1.374878785610199,1.2817928171157837,1.396478750705719,1.3342012691497802,1.4313320684432984
63450,1.3282967448234557,1.2018613827228546,1.3978547549247742,1.336096432209015,1.3756381511688232
63500,1.288615074157715,1.2393238234519959,1.413114893436432,1.4028097367286683,1.2916970300674437
63550,1.209322304725647,1.2286021041870117,1.4702504944801331,1.3358019471168519,1.3794694089889525
63600,1.2640289568901062,1.231400043964386,1.4544633984565736,1.3728486061096192,1.4172893404960631
63650,1.247739770412445,1.2652204751968383,1.4131834316253662,1.327488808631897,1.2690635418891907
63700,1.123118953704834,1.3188859081268312,1.2896199655532836,1.3801990151405334,1.3317910027503967
63750,1.3277231812477113,1.3193337059020995,1.3901539087295531,1.4453499102592469,1.3406649708747864
63800,1.2916486120224,1.3359764194488526,1.3405203127861023,1.5975333666801452,1.4027461886405945
63850,1.2600599789619447,1.3309082770347596,1.2390340232849122,1.5257907581329346,1.4820319628715515
63900,1.3502257466316223,1.3370844960212707,1.2687176418304444,1.4517918229103088,1.451007912158966
63950,1.332948100566864,1.4387612414360047,1.2262749457359314,1.4881613421440125,1.4050132322311402
64000,1.4199358606338501,1.465290048122406,1.1731343865394592,1.4187016797065735,1.3236919927597046
64050,1.4074370861053467,1.3968245816230773,1.2174017596244813,1.5692138648033143,1.4877634382247924
64100,1.4647493863105774,1.3790821599960328,1.2428671360015868,1.5276873755455016,1.5334524941444396
64150,1.364702169895172,1.2580915331840514,1.2044339728355409,1.4230042934417724,1.3151439332962036
64200,1.3765472674369812,1.3286384797096253,1.2111963152885437,1.369390573501587,1.3799147939682006
64250,1.3176244282722473,1.369807722568512,1.197084560394287,1.4342760276794433,1.4132986569404602
64300,1.3611366534233094,1.2895634698867797,1.2286887288093566,1.4676014614105224,1.4322371864318848
64350,1.37068772315979,1.36310622215271,1.2811371517181396,1.3996766304969788,1.4095933389663697
64400,1.426235146522522,1.3661822533607484,1.2443396306037904,1.4743273520469666,1.3937688183784485
64450,1.3393612933158874,1.2863361263275146,1.2949587249755858,1.4363042306900025,1.3435874104499816
64500,1.592317500114441,1.485432918071747,1.213063099384308,1.4424623990058898,1.449273190498352
64550,1.5044050407409668,1.538565731048584,1.2900508165359497,1.4301002717018128,1.4288203287124634
64600,1.419561610221863,1.3900605988502504,1.2624321103096008,1.3541245579719543,1.3735268640518188
64650,1.4907750844955445,1.346536626815796,1.2121920323371886,1.4759136414527894,1.3298694968223572
64700,1.5814470410346986,1.358354995250702,1.386208143234253,1.5374864029884339,1.3738352704048156
64750,1.4684207820892334,1.410128939151764,1.4332453179359437,1.4916374278068543,1.2680093359947204
64800,1.4461786341667175,1.5161080384254455,1.3088423585891724,1.4352883458137513,1.3259728026390076
64850,1.3395410585403442,1.4710181903839112,1.1926040303707124,1.481913504600525,1.3855647778511047
64900,1.3709949040412903,1.2941232442855835,1.2155879139900208,1.3481262564659118,1.3152728176116943
64950,1.380405430793762,1.4082614850997925,1.3475608229637146,1.214122282266617,1.334267077445984
65000,1.330306532382965,1.3066592597961426,1.396523139476776,1.2189491629600524,1.4200729274749755
65050,1.3252099561691284,1.316313805580139,1.292438051700592,1.3156309723854065,1.3974202132225038
65100,1.2823070943355561,1.5768689513206482,1.3149595689773559,1.360989317893982,1.3618554973602295
65150,1.2795232820510865,1.4991819953918457,1.208179500102997,1.3439698481559754,1.4034785676002501
65200,1.2882204794883727,1.5283927369117736,1.322457811832428,1.266958725452423,1.2577099704742432
65250,1.3975984239578247,1.504851415157318,1.3014447331428527,1.2663416481018066,1.1965316367149352
65300,1.3462650108337402,1.3917743015289306,1.26843857049942,1.2997556853294372,1.3282520365715027
65350,1.2606498193740845,1.4128540706634523,1.2057005071640015,1.2777534437179565,1.391707661151886
65400,1.3697485494613648,1.4716861367225647,1.211482653617859,1.348573818206787,1.356394531726837
65450,1.3460484623908997,1.4139266705513,1.3073500108718872,1.3031560134887696,1.393028597831726
65500,1.3024612998962402,1.3731778407096862,1.244116973876953,1.280099482536316,1.4727648305892944
65550,1.4473377418518067,1.4905802130699157,1.1766376066207886,1.242308840751648,1.4082352590560914
65600,1.4272204780578612,1.4220391201972962,1.2742072176933288,1.2348682141304017,1.3516706919670105
65650,1.434215452671051,1.355901665687561,1.2480272448062897,1.2910616159439088,1.3521441578865052
65700,1.3866733956336974,1.3936177945137025,1.3734766483306884,1.4220428824424745,1.3898349475860596
65750,1.3879348993301392,1.4590047192573548,1.3508049106597901,1.4905175590515136,1.4007919502258301
65800,1.4482546758651733,1.4220812511444092,1.2202464103698731,1.566710457801819,1.3785393738746643
65850,1.4725703382492066,1.408529942035675,1.2319144332408904,1.5230781531333923,1.3353359842300414
65900,1.4677755784988404,1.5021197509765625,1.2887574315071106,1.4670171165466308,1.413498351573944
65950,1.3793416357040404,1.5304116320610046,1.209936524629593,1.436498258113861,1.3003099250793457
66000,1.288713631629944,1.4858006095886231,1.3690907621383668,1.4745493125915528,1.4902272367477416
66050,1.1955058670043945,1.4740907168388366,1.4085092854499817,1.3946292614936828,1.407495973110199
66100,1.2011677503585816,1.4321947479248047,1.2609735035896301,1.5388738584518433,1.3612024450302125
66150,1.2681070280075073,1.6008594369888305,1.379426965713501,1.4717907571792603,1.3237438988685608
66200,1.39923814535141,1.5052986931800842,1.324497528076172,1.1693193912506104,1.4564651083946227
66250,1.340474727153778,1.4085556364059448,1.1582786083221435,1.2685030317306518,1.4037626123428344
66300,1.4271929693222045,1.462075264453888,1.1713851118087768,1.2751073217391968,1.3938415741920471
66350,1.2909353351593018,1.4326602053642272,1.2879365801811218,1.3684734988212586,1.4601970195770264
66400,1.3344008660316466,1.4447656464576721,1.2594670152664185,1.2799436569213867,1.3787738966941834
66450,1.4078414988517762,1.4347245383262635,1.1972249126434327,1.2759412050247192,1.2818087911605835
66500,1.4346074175834655,1.4541241002082825,1.3140772438049317,1.2902710223197937,1.3419463872909545
66550,1.3307614588737489,1.3761304926872253,1.2936954426765441,1.2919005715847016,1.2568795442581178
66600,1.2328235578536988,1.374491093158722,1.3263245368003844,1.4362132215499879,1.2470286893844604
66650,1.2529646968841552,1.3965020442008973,1.4957429122924806,1.6164618062973022,1.1166228222846986
66700,1.231737711429596,1.4480138087272645,1.2660928440093995,1.4441060066223144,1.2627837753295899
66750,1.2371297979354858,1.4203284430503844,1.2248859894275665,1.3196483850479126,1.2140645968914032
66800,1.1927531719207765,1.4354726338386536,1.2013725447654724,1.2898006653785705,1.1730261874198913
66850,1.3082766103744508,1.4416058564186096,1.2830092096328736,1.2983607125282288,1.2779575872421265
66900,1.4008202314376832,1.4878940534591676,1.33138995885849,1.343456003665924,1.415404918193817
66950,1.3002122235298157,1.6448846244812012,1.2441675877571106,1.324780375957489,1.4825083804130554
67000,1.3631536531448365,1.5755770015716553,1.3228979754447936,1.4518482041358949,1.4372222709655762
67050,1.2897317981719971,1.4242235279083253,1.194008436203003,1.5097952485084534,1.450887680053711
67100,1.3893600702285767,1.3058887219429016,1.2292199325561524,1.524467477798462,1.3818368077278138
67150,1.3324678993225099,1.420991108417511,1.2405050158500672,1.5619956302642821,1.3406620144844055
67200,1.2927451372146606,1.468402497768402,1.2510383427143097,1.4524692487716675,1.294887719154358
67250,1.2888261246681214,1.499612262248993,1.3026905584335327,1.4721114563941955,1.3383908295631408
67300,1.3935945868492126,1.5373449850082397,1.4043469095230103,1.5044107723236084,1.2647593450546264
67350,1.2775332021713257,1.5479616618156433,1.3605295062065124,1.4985339665412902,1.3758648586273194
67400,1.2680206656455995,1.4771759796142578,1.461556715965271,1.402253131866455,1.3036722469329833
67450,1.379985523223877,1.4673309755325317,1.370692880153656,1.4621186542510987,1.3696843433380126
67500,1.3982836413383484,1.4384268260002135,1.307474946975708,1.5283744209691097,1.5710664868354798
67550,1.3680906510353088,1.4968375158309937,1.3199128746986388,,
67600,1.3862562489509582,1.5719592213630675,1.2341849780082703,,
67650,1.3252816152572633,1.4709651756286621,1.2452818357944488,,
67700,1.3516456031799315,1.3851856780052185,1.2714274883270265,,
67750,1.3153574800491332,1.32967200756073,1.270847978591919,,
67800,1.4202858018875122,1.267399752140045,1.2744470024108887,,
67850,1.4492801904678345,1.3947677946090697,1.376525113582611,,
67900,1.3226465129852294,1.350829632282257,1.408319263458252,,
67950,1.338126540184021,1.3918544268608093,1.4541469359397887,,
68000,1.3976058435440064,1.3893437314033508,1.326065058708191,,
68050,1.4035290336608888,1.3581845259666443,1.3593368411064148,,
68100,1.4332363486289978,1.319116473197937,1.363606927394867,,
68150,1.3629112601280213,1.2385139632225037,1.4153630447387695,,
68200,1.317102963924408,1.3702716088294984,1.3454181528091431,,
68250,1.2644118809700011,1.4416300630569459,1.2574725222587586,,
68300,1.4387801885604858,1.235566418170929,1.2691987776756286,,
68350,1.2563502621650695,1.2835941433906555,1.4538421773910521,,
68400,1.2899752044677735,1.1601946020126344,1.3316525316238403,,
68450,1.2884332931041718,1.3453054809570313,1.3225612211227418,,
68500,1.3249299430847168,1.441653938293457,1.3723321557044983,,
68550,1.173595073223114,1.3265424728393556,,,
68600,1.2666777110099792,1.206533257961273,,,
68650,1.3846180844306946,1.2744947862625122,,,
68700,1.4256128931045533,1.3334933614730835,,,
68750,1.4066640281677245,1.2283002901077271,,,
68800,1.3765177573913183,1.3381241631507874,,,
68850,,1.280882284641266,,,
68900,,1.3638701605796815,,,
68950,,1.4834419918060302,,,
69000,,1.5095546269416809,,,
69050,,1.2981990337371827,,,
69100,,1.3857697081565856,,,
69150,,1.4659094834327697,,,
69200,,1.4427951240539552,,,
69250,,1.4222938156127929,,,
69300,,1.3742659139633178,,,
69350,,1.373751277923584,,,
69400,,1.3967701864242554,,,
69450,,1.5297393655776979,,,
69500,,1.4034986272454262,,,


==> figures/gmm_nd/T100_KLmarginal0.csv <==
iter,KL_0_ULA,KL_0_dilation,KL_0_tempering,KL_0_diffusion,KL_0_daz_scale1
0,1.8337141823768617,3.93529158115387,1.1275000524520875,1.4472088718414307,1.162923653125763
50,1.9088625597953797,3.358018984794617,1.0254548287391663,1.2980825304985046,0.7520918774604798
100,1.9026160144805908,3.1213307094573977,1.0718056237697602,1.2148281931877136,0.5562002897262573
150,1.8497133564949035,2.964743208885193,1.0972172355651855,1.1341704773902892,0.4819473659992218
200,1.7993343472480774,2.844422264099121,1.1134079933166503,1.1879671001434327,0.44911351084709167
250,1.7273801589012145,2.761649103164673,1.0872356986999512,1.11919304728508,0.4124913287162781
300,1.6920535254478455,2.6823168134689332,1.0884193968772888,1.084339678287506,0.39849703669548037
350,1.6996255755424499,2.613989038467407,1.1403526759147644,1.0362766420841216,0.38686716616153716
400,1.6804986453056336,2.5530289220809936,1.0762219190597535,1.0838758420944214,0.37572347760200503
450,1.6897245836257935,2.4944458293914793,1.105632643699646,1.0293429124355316,0.3669097501039505
500,1.692715013027191,2.453943247795105,1.1536395406723023,1.0824625134468078,0.36373357951641083
550,1.679200828075409,2.4128651905059812,1.1086746048927307,1.057448914051056,0.35691159307956694
600,1.622757363319397,2.376488790512085,1.1311741113662719,1.0671877777576446,0.35140409946441653
650,1.6070623350143434,2.3369038343429565,1.1753355264663696,1.0164593958854675,0.35764691591262815
700,1.6115992188453674,2.304395112991333,1.1725422883033751,1.0236377024650574,0.3450188046693802
750,1.6711005282402038,2.274109191894531,1.1526623511314391,1.0114292514324188,0.3314835041761398
800,1.7380492973327637,2.2463822746276856,1.231941463947296,0.9995616841316223,0.3501755255460739
850,1.7346328997612,2.219296669960022,1.1962473940849305,1.0119057142734527,0.3390949499607086
900,1.6885328197479248,2.1953214836120605,1.2128593182563783,0.9878511989116668,0.33677384614944456
950,1.7227173018455506,2.1769945287704466,1.2290807175636291,0.9422639536857605,0.338695205450058
1000,1.7218162965774537,2.1522427654266356,1.2334729313850403,0.8569194996356964,0.3309627705812454
1050,1.7168293976783753,2.1409202432632446,1.2200809955596923,0.9472006940841675,0.33466177225112914
1100,1.6511389183998109,2.1192759037017823,1.2057375597953797,0.9996200466156006,0.3459745329618454
1150,1.6556138586997986,2.1005573654174805,1.1966207647323608,0.9951312875747681,0.33200049102306367
1200,1.6926661467552184,2.080702152252197,1.2231488299369813,0.9644754087924957,0.32668682336807253
1250,1.743245792388916,2.064376573562622,1.245186026096344,0.9589213609695435,0.3272828304767609
1300,1.769312288761139,2.0498505449295044,1.200434901714325,0.973203204870224,0.33133589804172514
1350,1.715592520236969,2.034569711685181,1.2324474000930785,0.9892250978946686,0.3300663936138153
1400,1.7434930515289306,2.0207624340057375,1.2085997128486634,0.9403349208831787,0.32532179832458497
1450,1.7523035025596618,2.0034275484085082,1.1848152017593383,0.955780725479126,0.335527229309082
1500,1.804033296108246,1.9935922884941102,1.2207483220100404,0.9818054533004761,0.33680237114429473
1550,1.8062249803543091,1.9829404592514037,1.2018159484863282,0.9524634122848511,0.3304248422384262
1600,1.717055914402008,1.9707530212402344,1.2201183032989502,0.9859213018417359,0.3219365036487579
1650,1.75863135099411,1.9583296251296998,1.245154893398285,1.0227125704288482,0.32581127762794493
1700,1.7185648727416991,1.9475174474716186,1.2796063017845154,0.9895166099071503,0.3309149241447449
1750,1.6996290826797484,1.9357461524009705,1.2940752243995666,0.9617381632328034,0.32520698666572573
1800,1.8507400274276733,1.9264659190177917,1.2783963727951049,0.9599132812023163,0.3339592921733856
1850,1.808322069644928,1.9139840984344483,1.255617206096649,0.9220082068443298,0.3191868448257446
1900,1.7950102257728577,1.904249641895294,1.2615584182739257,0.9672392344474793,0.31636843800544734
1950,1.6996535420417787,1.8932751417160034,1.2905328321456908,0.9489226186275482,0.32276675999164584
2000,1.7710743761062622,1.8882200932502746,1.2994009709358216,0.8775902378559113,0.31987852513790127
2050,1.7692444825172424,1.8842002391815185,1.3726198768615723,0.8679567730426788,0.32407270967960355
2100,1.7393730282783508,1.8816528177261354,1.3396827244758607,0.8930338966846466,0.3194367510080337
2150,1.8351500558853149,1.8773009419441222,1.2813317251205445,0.941544028520584,0.3265980118513107
2200,1.7617834854125975,1.8729112601280213,1.2923808670043946,0.8960156118869782,0.31713113784790037
2250,1.7571060514450074,1.8654687952995301,1.2414710021018982,0.9107556033134461,0.3296433126926422
2300,1.7531619191169738,1.8544084572792052,1.2477482676506042,0.9389600706100464,0.3243756085634232
2350,1.8206525897979737,1.851315314769745,1.266982831954956,0.9463859581947327,0.3266153413057327
2400,1.790526897907257,1.845033028125763,1.3012049078941346,0.8533066499233246,0.32420317113399505
2450,1.7343663740158082,1.83345454454422,1.264942970275879,0.9152954518795013,0.32329889535903933
2500,1.7417457008361816,1.8260283613204955,1.30213027715683,0.9239093685150146,0.32817996203899386
2550,1.7368937015533448,1.8243954277038574,1.3311870217323303,0.945366370677948,0.32434352815151213
2600,1.7503914976119994,1.8216397047042847,1.3248823308944702,0.9228299856185913,0.3140957605838775
2650,1.7303775501251222,1.8111320614814759,1.3421505308151245,0.904854588508606,0.31810667037963863
2700,1.746011176109314,1.8040130209922791,1.3505940008163453,0.9028340184688568,0.3266891121864319
2750,1.7429123902320862,1.804864296913147,1.3497569417953492,0.890013153553009,0.3239179652929306
2800,1.7175815939903258,1.7987806749343873,1.3483537459373474,0.9434113848209381,0.31877977132797236
2850,1.7454853606224061,1.794185926914215,1.3406127667427064,0.9061996674537659,0.31844514727592466
2900,1.7760875034332275,1.7926182699203492,1.3239988851547242,0.882589567899704,0.31175995826721187
2950,1.7797932362556457,1.7879711604118347,1.3268550324440003,0.9166248989105225,0.31910802900791163
3000,1.8345745134353637,1.7854584312438966,1.3687589693069457,0.8711741840839387,0.3162214088439941
3050,1.8095111656188965,1.7794630336761474,1.3720649814605712,0.8908397901058197,0.31197361350059505
3100,1.7528942680358888,1.7814202785491944,1.36760675907135,0.8657882356643677,0.30914907157421107
3150,1.7723733615875243,1.7746045804023742,1.4047970581054687,0.8638388586044311,0.31505811452865595
3200,1.7831619215011596,1.7763305354118346,1.3800641536712646,0.9491964292526245,0.31228443503379816
3250,1.832366440296173,1.7765179514884948,1.3762996411323547,0.9396198749542236,0.30631540954113
3300,1.9182499432563782,1.7720225191116332,1.3606960225105285,0.8726975011825562,0.31380865871906277
3350,1.7939429831504823,1.7685017251968385,1.3816687607765197,0.8814611732959747,0.32273767232894895
3400,1.8090628361701966,1.7605170893669129,1.3636434197425842,0.9056010806560516,0.3216458040475845
3450,1.7458617568016053,1.7568275284767152,1.3400332403182984,0.8857892024517059,0.32201140820980073
3500,1.8106765747070312,1.756406650543213,1.3231960892677308,0.8380033552646637,0.31239856481552125
3550,1.8839610648155212,1.756670091152191,1.368558259010315,0.8316343724727631,0.3200746697187424
3600,1.887582082748413,1.7620542287826537,1.390511553287506,0.8270974409580231,0.3176432675123214
3650,1.8616168093681336,1.7525071549415587,1.4135328102111817,0.870347808599472,0.31670098304748534
3700,1.8174277710914613,1.763716061115265,1.3478724598884582,0.877565815448761,0.309752596616745
3750,1.7203159761428832,1.7545845484733582,1.377324788570404,0.817103146314621,0.31317227780818935
3800,1.7255665707588195,1.7472707319259644,1.4110999751091002,0.8329194986820221,0.3157178276777267
3850,1.7671299076080322,1.753473083972931,1.4091004538536072,0.8828963279724121,0.31470578670501703
3900,1.8101755261421204,1.7478552484512329,1.376934039592743,0.9194816732406617,0.3269042831659317
3950,1.860857117176056,1.7455398917198182,1.40258483171463,0.9544561934471131,0.3156431686878204
4000,1.8590559768676758,1.7466658067703247,1.4033822417259216,0.9540100908279419,0.31095932781696317
4050,1.8241351056098938,1.7423934960365295,1.4079878377914428,0.8104782032966614,0.31772293746471403
4100,1.884957947731018,1.7440244126319886,1.4030697846412659,0.8198363614082337,0.31447791695594784
4150,1.7334851670265197,1.7394630742073058,1.4268397164344788,0.8868976819515229,0.316824083328247
4200,1.7970446753501892,1.7350596904754638,1.3980658054351807,0.8796520340442657,0.33298094153404234
4250,1.8419888830184936,1.7366178774833678,1.356647915840149,0.930430897474289,0.3168072777986526
4300,1.7496838426589967,1.731173861026764,1.3689155960083008,0.9243288958072662,0.31495377659797663
4350,1.7918242478370667,1.7281334733963012,1.3907172894477844,0.8684322512149811,0.3279368507862091
4400,1.8171220636367797,1.7348091506958008,1.4098169660568238,0.8239982354640961,0.3173078525066375
4450,1.797815475463867,1.7262705731391907,1.4321825742721557,0.8445639097690583,0.31305009782314297
4500,1.794143078327179,1.7295388174057007,1.3855734658241272,0.9275602948665619,0.32291756212711337
4550,1.8796142935752869,1.7187817811965942,1.357509934902191,0.9418067824840546,0.3193317919969559
4600,1.8657622575759887,1.7291772007942199,1.4227913546562194,0.8702647364139557,0.3242762875556946
4650,1.800418529510498,1.7292391800880431,1.3968506622314454,0.9256531798839569,0.3173509967327118
4700,1.8227707409858704,1.724110758304596,1.4283779120445252,0.9054139566421509,0.31689229071140285
4750,1.8146391558647155,1.7326875400543214,1.3919512438774109,0.8680900716781617,0.31659610390663145
4800,1.813937520980835,1.7284432363510132,1.3771034598350524,0.9204223930835724,0.3096006214618683
4850,1.8323057293891907,1.7315317606925964,1.4180189776420593,0.9200865014603263,0.31250994265079496
4900,1.838871853351593,1.7416974210739136,1.428737301826477,,0.31890815079212187
4950,1.8111420702934264,1.7537717533111572,1.4161315703392028,,0.32611954867839815
5000,1.8257003808021546,1.7485538053512573,1.4431925511360169,,0.3281108647584915
5050,1.774913969039917,1.745897831916809,1.4117251491546632,,0.3200558507442474
5100,1.7525530576705932,1.7363957595825195,1.4305534648895264,,0.3157041311264038
5150,1.7963335418701172,1.74054363489151,1.5002559232711792,,0.32223076224327085
5200,1.8064822959899902,1.7467753744125367,1.5014777898788452,,0.3207286125421524
5250,1.8902205657958984,1.736736626625061,1.4303120398521423,,0.31291319251060484
5300,1.8662300324440002,1.7472511839866638,1.4428657722473144,,0.3154671114683151
5350,1.829692451953888,1.7445522928237915,1.4688880276679992,,0.3186181688308716
5400,1.8928618812561036,1.7399424958229064,1.4741620492935181,,0.3140796142816543
5450,1.9056454873085023,1.7471881484985352,1.4610548996925354,,0.31616174101829525
5500,1.8081899094581604,1.7512730407714843,1.4144139409065246,,0.31838645100593566
5550,1.8418187022209167,1.7588919806480408,1.4889038491249085,,0.32511305809020996
5600,1.844507076740265,1.7624773979187012,1.409703676700592,,0.31570524513721465
5650,1.8291029882431031,1.7662908959388732,1.39209477186203,,0.32361354053020475
5700,1.918616373538971,1.7527103090286256,1.4147722864151,,0.3200426769256592
5750,1.8586031579971314,1.762853922843933,1.4288077712059022,,0.3183554005622864
5800,1.8100948095321656,1.7539423942565917,1.388791596889496,,0.31352555632591245
5850,1.8747975158691406,1.7482950830459594,1.451678421497345,,0.3202619129419327
5900,1.8322057604789734,1.7644942116737365,1.4557757711410522,,0.3162108582258224
5950,1.7413089156150818,1.7631278204917908,1.4598505997657776,,0.3201157295703888
6000,1.8080085110664368,1.7654279351234436,1.4222690510749816,,0.3081682479381561
6050,1.8363182377815246,1.7488100266456603,1.4727595448493958,,0.3143750643730163
6100,1.8136451482772826,1.7652578854560852,1.4384211158752442,,0.3122802007198333
6150,1.8262246012687684,1.7640901470184327,1.4427599239349365,,0.31537348866462706
6200,1.8741943192481996,1.761102159023285,1.4809407877922058,,0.313926448225975
6250,1.8400605273246766,1.7809862780570984,1.4761856150627137,,0.3130170780420303
6300,1.7946404719352722,1.7685100221633911,1.4825605249404907,,0.31368378996849056
6350,1.7679379391670227,1.7725350213050843,1.4943030667304993,,0.314422857761383
6400,1.7283696722984314,1.7695641756057738,1.469447250366211,,0.3203603667020798
6450,1.7051385807991029,1.766732199192047,1.4903099751472473,,0.3156055980920791
6500,1.7519544076919555,1.7731594157218933,1.4682542824745177,,0.3116901117563247
6550,1.8358540439605713,1.7902944469451905,1.4859161496162414,,0.3165972763299942
6600,1.9195349574089051,1.7855545735359193,1.5043249106407166,,0.30951533794403074
6650,1.8846347689628602,1.7721449661254882,1.4616779732704162,,0.31482744634151455
6700,1.8965209126472473,1.7794048309326171,1.493228108882904,,0.3136805564165115
6750,1.8697194361686706,1.7879457092285156,1.4553594756126405,,0.31602807641029357
6800,1.8987124395370483,1.7951021409034729,1.5071035838127136,,0.3166199731826782
6850,1.8686636590957642,1.803171730041504,1.504826774597168,,0.3173160803318023
6900,1.8209434843063355,1.7774587392807006,1.476746337413788,,0.32510763287544253
6950,1.7894354820251466,1.7909760880470276,1.418266363143921,,0.3218544054031372
7000,1.882799472808838,1.7977364444732666,1.438527419567108,,0.321389137506485
7050,1.900188319683075,1.7990228486061097,1.5335343551635743,,0.31835571885108943
7100,1.8523781657218934,1.7817060136795044,1.5076610779762267,,0.31828523397445674
7150,1.9087832188606262,1.78049409866333,1.4740217590332032,,0.3097457319498062
7200,1.9462377548217773,1.783242063522339,1.4856605482101441,,0.31254150390624996
7250,1.9842801809310913,1.8035102128982543,1.5213620352745056,,0.32737472832202913
7300,1.919089674949646,1.7984869074821472,1.4865553450584412,,0.31700807511806484
7350,1.8288356065750122,1.791424593925476,1.493639919757843,,0.3180569118261337
7400,1.8709579277038575,1.7898723006248474,1.4908272266387939,,0.3280143928527832
7450,1.8087569880485534,1.794210684299469,1.4782948040962218,,0.3180745661258697
7500,1.9259191346168518,1.8104290747642517,1.5119581174850465,,0.31664480865001676
7550,1.9034395503997803,1.8028996229171752,1.459297456741333,,0.31741302192211146
7600,1.8931871747970581,1.7935329341888429,1.504522566795349,,0.31034056484699246
7650,1.905941915512085,1.8106845426559448,1.4993116211891175,,0.30404489278793334
7700,1.8294909977912903,1.801396107673645,1.4871260166168212,,0.3162917822599411
7750,1.840231831073761,1.8017950463294983,1.529144015312195,,0.31791607499122615
7800,1.93013121843338,1.7856117606163024,1.528133888244629,,0.3123904705047607
7850,2.0290872740745542,1.7979607272148133,1.491484625339508,,0.29913356721401213
7900,1.861714322566986,1.815738480091095,1.479282591342926,,0.3093939810991287
7950,1.855673155784607,1.824664044380188,1.4320831727981567,,0.3135813707113266
8000,1.9380574679374696,1.8190197849273682,1.4406475663185119,,0.30752913355827327
8050,1.8056821131706238,1.8218790674209595,1.4253189492225646,,0.3119074386358261
8100,1.799070463180542,1.8192805242538452,1.4357222390174866,,0.31442057788372035
8150,1.9015001058578491,1.8133612990379333,1.4839336323738097,,0.31102486491203307
8200,1.9348932695388794,1.8371698975563049,1.5245177125930787,,0.30237869620323177
8250,1.8864074802398683,1.824119987487793,1.5156544542312622,,0.3057498055696487
8300,1.9070651578903197,1.8188922381401063,1.497121226787567,,0.3064075797796249
8350,1.978570065498352,1.8132461714744568,1.557067928314209,,0.30560398817062373
8400,1.933052122592926,1.8325936102867126,1.530171148777008,,0.31497915685176847
8450,1.8727274894714356,1.826044535636902,1.5069457054138184,,0.3156933099031448
8500,1.881487286090851,1.8485464072227478,1.5287130784988403,,0.31753800809383387
8550,1.8663394713401795,1.8398348522186279,1.5295023894309998,,0.31048993766307825
8600,1.8793884539604186,1.842930645942688,1.5136771416664123,,0.3025668030977249
8650,1.848247125148773,1.8672192811965942,1.4615729999542237,,0.3112617629766464
8700,1.8424110746383666,1.8562998795509338,1.46731605052948,,0.30727859675884245
8750,1.817050311565399,1.8583157873153686,1.4903940224647523,,0.3179954320192337
8800,1.7880141615867615,1.8702769827842713,1.4746747040748596,,0.3105425703525543
8850,1.7872467160224914,1.8409491348266602,1.5379372501373292,,0.3125987207889557
8900,1.805307240486145,1.8403702235221864,1.5253766179084778,,0.3243026673793793
8950,1.8906236910820007,1.8508878445625305,1.4681462502479554,,0.30733518838882445
9000,1.8491994428634644,1.8467538785934448,1.5292101907730102,,0.3115094870328903
9050,1.7999833583831788,1.8568817496299743,1.52108980178833,,0.32526392340660093
9100,1.822799711227417,1.874439969062805,1.5084504318237304,,0.3249634611606598
9150,1.8447633385658264,1.86108811378479,1.5477271103858947,,0.32697171688079835
9200,1.8386308455467224,1.876078987121582,1.4862233805656433,,0.31600362539291377
9250,1.7995056653022765,1.8496057081222534,1.5297465872764588,,0.3111708664894104
9300,1.8337231922149657,1.8550638031959534,1.5280224895477295,,0.3166585439443588
9350,1.8808692789077759,1.8743183255195617,1.5880977821350097,,0.32134066700935365
9400,1.904793746471405,1.8852923178672791,1.6158918619155884,,0.3187380915880203
9450,1.9076916337013246,1.8971313667297363,1.5465972757339477,,0.307465660572052
9500,1.7777390789985656,1.8672340106964112,1.565618748664856,,0.3193831944465637
9550,1.918331072330475,1.8672062873840332,1.5665129160881042,,0.3170527666807174
9600,1.9107710576057435,1.8627821350097655,1.593518407344818,,0.3164648652076721
9650,1.8506067752838136,1.8501228952407838,1.6044543313980102,,0.3170523709058761
9700,1.8947627925872803,1.847403004169464,1.5283330631256105,,0.316943130493164
9750,1.9416704988479614,1.8735925674438476,1.5474640727043152,,0.3121613872051239
9800,1.8855020928382873,1.8744709491729736,1.5552571725845337,,0.3088338333368301
9850,1.8839042568206787,1.8739892649650574,1.5737471294403076,,0.3063691473007202
9900,1.899114692211151,1.8720358991622925,1.572617769241333,,0.3140185087919235
9950,1.9070547866821288,1.8821977877616882,1.565742964744568,,0.3229246413707733
10000,1.8999929332733154,1.9003279685974122,1.5919294047355652,,0.30620301425456997
10050,1.9929757046699523,1.8946746754646302,1.6394987726211547,,0.31503544151782986
10100,1.8763066935539245,1.8885063433647156,1.6639382457733154,,0.31622787356376647
10150,1.9019036746025086,1.8860267472267152,1.596054699420929,,0.3150671768188476
10200,1.9763640594482421,1.8807580852508545,1.561891746520996,,0.3100817894935608
10250,1.9301291847229003,1.8866656637191772,1.6340756940841674,,0.30577542364597315
10300,1.7759330511093139,1.8907625222206115,1.6978386616706849,,0.30555727422237394
10350,1.7999359011650085,1.8940881872177124,1.6404681491851807,,0.30755144774913784
10400,1.9028102946281433,1.881645929813385,1.5607109570503235,,0.3100079411268234
10450,1.8813354539871217,1.8777760314941405,1.5195601463317872,,0.30183987021446224
10500,1.9368858551979065,1.9029092812538146,1.5161803936958314,,0.30716317653656
10550,1.926412513256073,1.8984685516357422,1.5553616571426392,,0.30934197068214414
10600,1.9963625144958497,1.9106473970413207,1.5693576169013976,,0.3075047945976257
10650,2.034838855266571,1.911405966281891,1.5452636623382567,,0.31068566918373103
10700,2.0163378047943117,1.9228910875320435,1.534491889476776,,0.30860463380813596
10750,1.9873526215553283,1.9168110585212708,1.598314893245697,,0.30860990226268764
10800,1.855978925228119,1.9181316661834718,1.6038919234275817,,0.31147179543972014
10850,1.8381602096557617,1.9157336711883546,1.61408296585083,,0.30717931568622586
10900,1.899744074344635,1.907363669872284,1.6269831728935242,,0.3060956662893295
10950,2.0246136832237243,1.908002769947052,1.577813537120819,,0.3164337664842605
11000,2.019122664928436,1.9214941453933716,1.599717733860016,,0.317525343298912
11050,1.9497275567054748,1.907149648666382,1.5954874062538147,,0.31873802721500394
11100,1.7764679956436158,1.89407466173172,1.566129596233368,,0.3297287565469742
11150,1.7323930430412293,1.8927125120162964,1.5426871681213379,,0.3171188205480575
11200,1.8701746606826781,1.904509620666504,1.5436711645126342,,0.3236397224664688
11250,1.9031787347793578,1.9059170579910278,1.6130822825431823,,0.3120475280284882
11300,1.912071578502655,1.8959746766090393,1.589013237953186,,0.311666265130043
11350,2.056685767173767,1.9025100684165954,1.6140540647506714,,0.3168116945028305
11400,2.0090130257606504,1.884766056537628,1.6208313989639282,,0.3115617835521698
11450,1.9196590614318847,1.8961375117301942,1.5914551568031312,,0.3223284542560577
11500,1.9384660840034484,1.9133416271209718,1.5631606960296631,,0.3202867299318314
11550,1.9594432973861695,1.9137673377990723,1.6820129013061524,,0.3089557421207428
11600,1.9680720496177673,1.9141615557670593,1.6187283062934876,,0.31667072653770445
11650,1.9693209767341613,1.9132839965820312,1.5972021579742433,,0.30807804644107817
11700,1.9596040916442872,1.887098615169525,1.5572357749938965,,0.3056137943267822
11750,1.8719748950004578,1.916002938747406,1.582994065284729,,0.3064551645517349
11800,1.913992440700531,1.8986286211013794,1.6525283241271973,,0.3073093837499618
11850,1.886428906917572,1.8998059630393982,1.6636906003952026,,0.31106412708759307
11900,1.8254188418388366,1.9033955502510072,1.691143636703491,,0.3240705561637878
11950,1.9063492846488952,1.9571356225013732,1.698968870639801,,0.32025378823280337
12000,1.8298431301116944,1.9629771256446837,1.6765925693511963,,0.31289658844470974
12050,1.8540828537940979,1.9181137251853944,1.607773540019989,,0.308787721991539
12100,1.8762317562103272,1.9097036051750182,1.595437798500061,,0.30943660199642176
12150,1.817671935558319,1.9071414828300477,1.635736894607544,,0.30648576676845546
12200,1.9313555598258971,1.9045482063293457,1.6269837093353272,,0.31927562117576597
12250,1.951655843257904,1.922314670085907,1.615213840007782,,0.3280973452329636
12300,1.9848551011085511,1.9029378604888916,1.6229410219192504,,0.31874689280986784
12350,1.9831292295455933,1.9141215562820435,1.6919922614097596,,0.31557104170322414
12400,1.9595076990127565,1.9273650121688843,1.6197420239448548,,0.31538458168506617
12450,1.9573560333251954,1.9341269159317016,1.642993333339691,,0.3111040544509887
12500,1.9630440735816956,1.9274623608589172,1.6523466110229492,,0.31346504271030423
12550,2.1141958093643187,1.9282302141189576,1.6636571884155273,,0.3138309746980667
12600,2.1002460432052614,1.9348587203025818,1.6429605078697205,,0.31452114641666407
12650,2.022130935192108,1.95829594373703,1.6497499299049379,,0.3157147943973541
12700,1.8697530460357665,1.9461321210861207,1.6307476305961608,,0.3064965122938156
12750,1.8307644152641296,1.9233304142951966,1.6038108944892884,,0.3075589275360107
12800,1.8868870687484742,1.889924247264862,1.6149427247047425,,0.31186356544494626
12850,1.9827664828300475,1.8969234108924866,1.6066655826568603,,0.314185996055603
12900,1.9646696519851685,1.909794611930847,1.6378632807731628,,0.30268683731555934
12950,1.934444441795349,1.9259031438827514,1.5782219696044921,,0.3025447875261306
13000,1.9463156080245971,1.954388382434845,1.5487100481987,,0.29735383152961725
13050,2.005176537036896,1.939642732143402,1.5844641613960266,,0.3058330518007278
13100,2.0175782871246337,1.9607489967346192,1.6186763858795166,,0.29971297979354855
13150,2.0432892084121703,1.9427448034286499,1.6230078339576721,,0.300704955458641
13200,1.9903056192398072,1.9185463881492615,1.6419095659255982,,0.296397693157196
13250,1.9395840620994569,1.92233211517334,1.664452440738678,,0.29980215072631833
13300,1.9055846524238587,1.8987355422973633,1.6468141198158264,,0.3083473509550095
13350,1.907709767818451,1.9015678143501282,1.721918785572052,,0.3076215475797653
13400,1.8682644009590148,1.8861230444908141,1.6877648210525513,,0.31447520971298215
13450,1.8727086472511292,1.8684318161010742,1.6348062086105346,,0.3192867976427078
13500,1.8732544136047364,1.9067411947250366,1.7107068824768066,,0.31574076294898984
13550,1.8673679161071777,1.8908164310455322,1.6907642841339112,,0.31235158324241635
13600,1.8870849657058715,1.9316809129714967,1.6502038955688476,,0.3202988499403
13650,1.9926406288146972,1.9174554443359375,1.6270454406738282,,0.3167700088024139
13700,1.8875298500061035,1.914621443748474,1.7004559755325317,,0.3166891348361969
13750,1.7819642972946168,1.9265606236457824,1.731611955165863,,0.3197549784183502
13800,1.9153951072692872,1.9069509053230285,1.7005804300308227,,0.3103010982275009
13850,1.8650169563293457,1.906997847557068,1.6989011764526367,,0.30714294075965876
13900,1.9773447608947754,1.8914667654037476,1.6406737494468688,,0.3116531270742416
13950,2.0706510591506957,1.8710658240318299,1.6565432238578797,,0.3070764642953872
14000,2.0502249360084535,1.8797231936454772,1.6176652431488037,,0.3131424063444137
14050,2.010794026851654,1.88800128698349,1.603164448738098,,0.32825273752212525
14100,2.043614134788513,1.9071214485168457,1.5129797220230103,,0.31918415069580075
14150,1.9452107453346252,1.9197400784492493,1.5936358904838561,,0.31426585257053374
14200,1.9961182498931884,1.9262460613250731,1.5517178750038148,,0.3143427872657776
14250,1.9478005075454712,1.9315267348289489,1.6003467392921449,,0.31766790747642515
14300,1.9417265439033509,1.9276290798187257,1.5851232290267945,,0.31278337597846984
14350,1.8915090656280518,1.8970758533477783,1.5968047022819518,,0.3212987107038498
14400,1.9320711636543273,1.9052209949493408,1.6074249744415283,,0.3112062925100326
14450,2.072479705810547,1.9080341482162475,1.5967504143714906,,0.30866548299789426
14500,1.9211924028396608,1.8877448439598083,1.6340924525260925,,0.3094150310754776
14550,1.8941291785240173,1.9173384499549866,1.6528146481513977,,0.31237690389156336
14600,1.8188753318786621,1.9246690917015075,1.7394842600822449,,0.3047519689798355
14650,1.9044158124923707,1.9287712264060974,1.7515026116371155,,0.3022365719079971
14700,1.903259038925171,1.9097496747970581,1.6564399218559265,,0.3040369164943695
14750,1.8965548586845398,1.9311788582801819,1.6971611189842224,,0.3126881605386734
14800,1.9929774904251099,1.9404403114318847,1.7014058256149291,,0.31468086063861844
14850,1.9852272915840148,1.9257338881492614,1.7658400464057922,,0.30793380260467523
14900,2.013539311885834,1.9021507954597474,1.7214736866950988,,0.3160387742519378
14950,1.933117733001709,1.902220687866211,1.7521836042404175,,0.32435107707977295
15000,1.9450072765350341,1.887305645942688,1.737578454017639,,0.3298040384054184
15050,1.8967279171943665,1.890530993938446,1.6909688782691956,,0.31548360645771023
15100,1.8932859802246094,1.9124200415611268,1.746689338684082,,0.3131274718046188
15150,1.8395165967941285,1.8949806523323058,1.7204302668571472,,0.3155057781934738
15200,1.97511944770813,1.8996697211265563,1.6799538588523866,,0.3122768002748489
15250,1.9632369709014892,1.9007976698875426,1.6577723932266235,,0.31085874676704406
15300,2.0218451499938963,1.8828047609329224,1.6407955956459046,,0.31320432424545286
15350,1.9148730516433716,1.882051682472229,1.582142403125763,,0.3116923594474792
15400,1.9579521083831788,1.8718452453613281,1.5170388627052307,,0.327804753780365
15450,1.9747847032546997,1.8902506470680236,1.5702597284317017,,0.3141841197013855
15500,1.9818543887138367,1.8969634318351745,1.6176217818260192,,0.32094138383865356
15550,2.0990165877342224,1.8662396883964538,1.6754722142219542,,0.3157881140708923
15600,2.048131482601166,1.8805348086357117,1.6110871624946594,,0.31082516968250273
15650,2.0741352367401125,1.9026706004142762,1.6820496821403503,,0.31077729046344754
15700,1.9693011212348939,1.8915556526184083,1.7142495250701903,,0.3132567372586992
15750,1.968715696334839,1.8935485577583313,1.7115420198440552,,
15800,1.9879210162162781,1.9067335796356202,1.6680800986289979,,
15850,1.9890202951431275,1.8952000188827514,1.6710569119453431,,
15900,1.9264403414726257,1.9039893198013305,1.6462045621871948,,
15950,2.060080370903015,1.9315013813972473,1.689534409046173,,
16000,1.9633169746398926,1.928929488658905,1.658169505596161,,
16050,1.7921060395240784,1.9376198196411132,1.597526478767395,,
16100,1.9326829385757447,1.9073928666114808,1.673986632823944,,
16150,2.081486165523529,1.9065538358688354,1.6182294225692748,,
16200,1.9908118081092834,1.8953173494338988,1.6451520228385925,,
16250,1.9847749257087708,1.9207411456108092,1.6499306535720826,,
16300,1.9713186097145081,1.9130332469940186,1.7197843956947327,,
16350,1.9310738348960876,1.8900620913505555,1.7015423941612244,,
16400,1.8669789981842042,1.8904755210876465,1.697620222568512,,
16450,1.8699569034576415,1.8843676114082337,1.727573308944702,,
16500,1.903177993297577,1.8729897713661194,1.7406940269470215,,
16550,1.9774423599243165,1.877317717075348,1.694197690486908,,
16600,1.9177169251441955,1.8781786394119262,1.6513867330551149,,
16650,1.9418696165084839,1.8861336421966552,1.6222970628738402,,
16700,2.064750154018402,1.8691869258880616,1.6044562649726868,,
16750,1.9162308740615845,1.8596335744857788,1.596089346408844,,
16800,1.8945134210586547,1.8900060534477234,1.6295843529701233,,
16850,1.8932566952705383,1.8833396601676942,1.6906279516220093,,
16900,1.8425529837608337,1.8639004445075988,1.711349332332611,,
16950,1.94923583984375,1.8423937273025512,1.703885555267334,,
17000,2.024964189529419,1.8675196552276612,1.6860287857055665,,
17050,2.0115460968017578,1.8581221389770508,1.6182676863670349,,
17100,2.011972041130066,1.890603928565979,1.6519809913635255,,
17150,1.9743326020240783,1.8892470002174377,1.6599262952804565,,
17200,2.0379393339157104,1.8936261487007142,1.627792353630066,,
17250,2.0610927891731263,1.845371322631836,1.6151960754394532,,
17300,1.905169003009796,1.8523609566688537,1.6726749420166016,,
17350,1.9323907709121704,1.8338567042350769,1.657879476547241,,
17400,1.9995012664794922,1.8902565360069274,1.7120579028129577,,
17450,1.9522180485725402,1.874371838569641,1.7242976760864257,,
17500,1.9853828930854798,1.869884066581726,1.6603103041648866,,
17550,2.062281835079193,1.847410213947296,1.6652272391319274,,
17600,1.9365749621391297,1.8621289873123168,1.6172445344924926,,
17650,1.9305263662338257,1.8567501187324524,1.6299831128120423,,
17700,1.8783226990699768,1.8648867321014404,1.6818552970886231,,
17750,1.8465370178222655,1.8359930276870728,1.6584502649307251,,
17800,1.9143431568145752,1.8712041211128234,1.6742036390304564,,
17850,1.8400406408309937,1.8589777827262879,1.6384221529960632,,
17900,1.855348436832428,1.8493045806884765,1.630602653026581,,
17950,1.8307264757156372,1.842950644493103,1.610016281604767,,
18000,1.7737280797958375,1.845238516330719,1.6137128734588624,,
18050,1.8191044020652771,1.8533549880981446,1.6000391483306884,,
18100,1.6704083132743834,1.8301150131225585,1.5370319843292237,,
18150,1.716787679195404,1.8554054069519044,1.5776014113426209,,
18200,1.9356520676612854,1.8439636635780334,1.561404399871826,,
18250,1.9244254732131958,1.8425693488121033,1.598244240283966,,
18300,1.7235494542121887,1.8215012860298156,1.619709348678589,,
18350,1.6994281315803528,1.8403853607177734,1.6516519093513489,,
18400,1.8460134291648864,1.8209345579147338,1.6882919025421144,,
18450,1.9374998378753663,1.8549643468856811,1.6943765020370483,,
18500,1.828809735774994,1.85549414396286,1.6922146081924438,,
18550,1.9109864568710326,1.859911503791809,1.6987520265579223,,
18600,1.9540558171272278,1.8414961314201355,1.6505481171607972,,
18650,1.8401330661773683,1.8232359647750855,1.687188606262207,,
18700,1.9107765793800353,1.8095152759552002,1.710747354030609,,
18750,1.8596815991401672,1.8386611938476562,1.7501757073402404,,
18800,1.8497050070762635,1.8512896084785462,1.716931869983673,,
18850,1.9445912551879883,1.8359613370895387,1.7635771894454957,,
18900,1.9112025475502015,1.8247117185592652,1.7884608125686645,,
18950,1.7914730358123778,1.851447525024414,1.7584151196479798,,
19000,1.7499604606628418,1.832734429836273,1.776814239025116,,
19050,1.8445976066589356,1.8300115871429443,1.802311270236969,,
19100,1.7271202421188354,1.8458381462097169,1.7409312391281129,,
19150,1.8131514692306518,1.8446422219276428,1.7520600247383118,,
19200,1.8798220753669739,1.8541192245483398,1.6616192746162415,,
19250,1.97550372838974,1.8409236073493958,1.7480385279655457,,
19300,1.8590820336341858,1.8398318099975586,1.7030631232261657,,
19350,1.8483855891227723,1.8409702491760254,1.7258898568153382,,
19400,1.9515494751930236,1.8277892804145812,1.7811817383766175,,
19450,1.943427393436432,1.8028604006767273,1.800873954296112,,
19500,1.8431816816329956,1.7986809039115905,1.846987371444702,,
19550,1.9268999457359315,1.7858609533309937,1.8462762451171875,,
19600,1.9647115421295167,1.803173713684082,1.8480797624588012,,
19650,1.9692300486564636,1.816108956336975,1.7289686584472657,,
19700,1.7565670967102052,1.806328547000885,1.7034972667694093,,
19750,1.9020806384086608,1.782291967868805,1.701127278804779,,
19800,2.0742453742027283,1.799254331588745,1.750549726486206,,
19850,1.9397471690177917,1.778335654735565,1.7134015107154845,,
19900,1.9090349340438844,1.7980050921440125,1.759318492412567,,
19950,1.9386168217658997,1.8008835887908936,1.716864767074585,,
20000,1.8437712383270264,1.8005869531631469,1.6715047025680543,,
20050,1.8089529705047607,1.7746729135513306,1.7082436847686768,,
20100,1.9306478142738341,1.7924460697174072,1.646868941783905,,
20150,2.048944137096405,1.804942843914032,1.6231174683570861,,
20200,1.991987419128418,1.8129699325561524,1.6440213751792907,,
20250,1.9011220359802246,1.8038272047042847,1.6166008639335632,,
20300,1.8685933232307435,1.7820130968093872,1.6922856068611145,,
20350,2.0552509140968325,1.8095773935317994,1.6597858810424804,,
20400,2.1136157393455504,1.8140136671066285,1.8066124892234803,,
20450,2.135469102859497,1.7924445629119874,1.7769845080375672,,
20500,1.9226320719718932,1.7945631837844849,1.7118375134468078,,
20550,1.9703919553756715,1.8223117399215698,1.7603517365455628,,
20600,2.0670293188095092,1.8125048971176148,1.680109028816223,,
20650,2.042689301967621,1.815666720867157,1.6665047693252564,,
20700,2.0649929642677307,1.8200621604919434,1.6852319192886354,,
20750,2.1223363518714904,1.8028266263008117,1.6643375301361083,,
20800,2.0353488397598265,1.790989441871643,1.7077336502075195,,
20850,1.9824172353744507,1.7689728212356568,1.6876180005073547,,
20900,1.8981635975837707,1.7588538813591004,1.7305887269973754,,
20950,1.9255270051956177,1.7754218006134033,1.6989936566352843,,
21000,2.004247305393219,1.7537221217155456,1.7003571677207947,,
21050,1.8983434081077575,1.785020661354065,1.740875642299652,,
21100,1.9186971974372864,1.7750844311714173,1.7083503460884095,,
21150,1.923982129096985,1.7794325757026672,1.727536461353302,,
21200,1.9393262815475465,1.7686597037315368,1.7252101969718934,,
21250,1.8713080596923828,1.7645920205116272,1.7394330930709838,,
21300,1.8319415163993835,1.7725861430168153,1.6673252701759338,,
21350,1.8947633957862855,1.7668424844741821,1.6567026996612548,,
21400,1.8629353213310242,1.7709270977973939,1.6905022406578063,,
21450,1.799265923500061,1.7594666266441346,1.6951314282417298,,
21500,1.8802897572517394,1.797430236339569,1.672421236038208,,
21550,1.8115373206138612,1.8236364531517029,1.6965832805633545,,
21600,1.9015114402770996,1.8072085642814637,1.6765841054916382,,
21650,1.932067096233368,1.8250122857093811,1.6911257886886597,,
21700,1.956700737476349,1.83483318567276,1.708637659549713,,
21750,1.9331649398803712,1.8114760518074036,1.6921422815322875,,
21800,1.9179276466369628,1.783715581893921,1.6838698291778564,,
21850,1.872078950405121,1.7769546151161193,1.7215534472465515,,
21900,2.0525645065307616,1.7836654090881348,1.719709119796753,,
21950,2.0704758524894715,1.765635495185852,1.6777731204032897,,
22000,1.8550096130371094,1.7568166637420655,1.6609963536262513,,
22050,2.0133225202560423,1.8017151498794555,1.642961301803589,,
22100,1.9969187521934508,1.8286718654632568,1.583910038471222,,
22150,2.002627739906311,1.7878688669204712,1.6706165671348572,,
22200,1.9718889617919921,1.7899289441108703,1.700687322616577,,
22250,1.8859706592559815,1.801904571056366,1.7004269886016845,,
22300,1.9677323603630066,1.7657488918304443,1.69092262506485,,
22350,1.965074095726013,1.8157460951805116,1.6640102672576904,,
22400,1.9958365178108215,1.7716242480278015,1.6732543015480041,,
22450,1.993540277481079,1.7531529235839844,1.7178111624717713,,
22500,1.8517201805114747,1.754168345928192,1.7514242005348206,,
22550,1.8592836356163025,1.7752170300483703,1.7190983271598816,,
22600,2.070767297744751,1.7727137565612794,1.7487490105628967,,
22650,1.8982925605773926,1.7470721220970153,1.818548731803894,,
22700,1.8449296522140504,1.771333065032959,1.77833566904068,,
22750,1.8655081295967102,1.7466763401031493,1.7867565965652465,,
22800,1.9646790289878846,1.733089370727539,1.82890634059906,,
22850,2.0780283212661743,1.7521642661094665,1.6774447298049926,,
22900,1.9536177158355712,1.7649871158599852,1.6397582387924194,,
22950,2.1319734191894533,1.7529605722427368,1.6307819962501526,,
23000,2.1626122188568115,1.7763456320762634,1.6231012320518494,,
23050,2.100522668361664,1.7494237780570985,1.5987466335296632,,
23100,2.0806857347488403,1.769640212059021,1.6613137745857238,,
23150,2.051003897190094,1.7534712076187133,1.702409839630127,,
23200,2.057058379650116,1.7389355397224426,1.725146770477295,,
23250,1.923164517879486,1.7179324150085449,1.7271014618873597,,
23300,1.7660371494293212,1.7377676177024841,1.815666091442108,,
23350,1.9433395218849183,1.7575610303878784,1.8098281240463256,,
23400,1.9889293146133422,1.8009681797027588,1.8053598713874817,,
23450,1.9853715419769287,1.7890903067588806,1.7901729822158814,,
23500,2.006634736061096,1.7893914484977722,1.7478216576576233,,
23550,2.0648952507972718,1.79104261636734,1.7837763786315919,,
23600,1.9097434496879577,1.7996344113349914,1.698132371902466,,
23650,1.9768041849136353,1.810408549308777,1.7275016713142395,,
23700,1.9893071460723877,1.7965786457061768,1.8084244751930236,,
23750,1.982582151889801,1.8100216221809386,1.8401270818710327,,
23800,2.0293303608894346,1.836890745162964,1.8032403540611268,,
23850,1.9992222428321837,1.7970187425613404,1.8271743154525757,,
23900,2.075192747116089,1.7915052628517152,1.8300525641441345,,
23950,1.9482360935211183,1.7839026498794555,1.8275838160514832,,
24000,1.9151425194740295,1.7887579941749572,1.8804970097541809,,
24050,1.9183006501197815,1.7738583445549012,1.778980038166046,,
24100,1.8748571753501893,1.7696843242645264,1.770864362716675,,
24150,1.9143723964691162,1.7847081232070923,1.8211684179306031,,
24200,1.8898044085502625,1.8020694756507873,1.7597403526306152,,
24250,1.8192868185043336,1.7867410135269166,1.7664264464378356,,
24300,1.7864886617660523,1.7817812514305116,1.7240565061569213,,
24350,1.8297249221801757,1.7961155152320862,1.7001973628997802,,
24400,1.9459994554519653,1.800566439628601,1.7051709175109864,,
24450,1.935222237110138,1.8028602838516234,1.68549663066864,,
24500,1.9331649899482728,1.8180205345153808,1.7281374382972716,,
24550,1.8383850526809693,1.8093863415718079,1.7111798071861266,,
24600,1.8943778729438783,1.7533574247360229,1.7638447308540344,,
24650,1.8818091368675232,1.7761294102668763,1.718463978767395,,
24700,1.787801570892334,1.7675361609458924,1.7895718240737915,,
24750,1.8196952152252197,1.7682525968551637,1.794574604034424,,
24800,1.8264529705047607,1.760115978717804,1.7458436274528504,,
24850,1.9953639435768127,1.7473916339874267,1.7716688919067383,,
24900,1.8949172282218933,1.749291021823883,1.7467933225631713,,
24950,2.0256940484046937,1.731580514907837,1.6804940128326415,,
25000,2.0438083457946776,1.7221293449401855,1.671111249923706,,
25050,1.892874960899353,1.7080028915405274,1.7129555344581604,,
25100,1.9963449478149413,1.7065043354034424,1.7359601950645447,,
25150,1.9528877782821654,1.6846498441696167,1.7619232630729675,,
25200,1.8929158163070678,1.6818090057373047,1.719840497970581,,
25250,1.942469711303711,1.7066791296005248,1.7077385115623473,,
25300,1.8711216950416565,1.6755065321922302,1.7851452159881591,,
25350,1.9425986194610596,1.6953955721855163,1.7153323602676391,,
25400,1.9666899299621583,1.7091001057624817,1.7482757210731505,,
25450,1.9319661951065064,1.704324095249176,1.8402785754203796,,
25500,1.982810230255127,1.7002334761619569,1.8132938241958618,,
25550,1.9703261256217957,1.6990758991241455,1.82192236661911,,
25600,1.90181725025177,1.7236612582206725,1.828046875,,
25650,1.8592658162117004,1.6922161197662353,1.7950861001014708,,
25700,1.8231789445877076,1.680037865638733,1.8136728882789612,,
25750,1.9144662356376647,1.6737300157546997,1.821605350971222,,
25800,1.8839565205574036,1.6815520405769349,1.7663077521324158,,
25850,1.7954727005958557,1.6387990474700929,1.7968646907806396,,
25900,1.8980782175064086,1.6555710077285766,1.819684283733368,,
25950,1.8955667567253114,1.6707047748565673,1.7692725586891174,,
26000,1.8945458914552415,1.6974010491371154,1.810529055595398,,
26050,,1.6996891832351684,1.7360038661956787,,
26100,,1.7016416239738463,1.8206308484077454,,
26150,,1.6715318059921265,1.7682171154022217,,
26200,,1.6773164892196655,1.7384035992622375,,
26250,,1.674700288772583,1.6605275535583497,,
26300,,1.6526944303512574,1.7217334342002868,,
26350,,1.6552713871002198,1.709097580909729,,
26400,,1.6813587307929994,1.7058285689353943,,
26450,,1.6558641123771667,1.8078370714187622,,
26500,,1.6269971227645874,1.7348760890960693,,
26550,,1.6596725511550903,1.6869764471054076,,
26600,,1.6478127217292786,1.7035852599143981,,
26650,,1.6609906196594237,1.7201129961013795,,
26700,,1.653481547832489,1.7514162564277649,,
26750,,1.6588174962997437,1.7213976883888245,,
26800,,1.6717490863800049,1.684870457649231,,
26850,,1.6929922032356262,1.687294330596924,,
26900,,1.6818399500846863,1.736901762485504,,
26950,,1.6783021473884583,1.689502282142639,,
27000,,1.6635617661476134,1.7289347910881043,,
27050,,1.6555994820594788,1.7654854989051818,,
27100,,1.6594393229484559,1.8413632750511169,,
27150,,1.6347584104537964,1.853210039138794,,
27200,,1.6559418153762817,1.820129792690277,,
27250,,1.6290916013717651,1.765778467655182,,
27300,,1.6444831252098084,1.7340162420272827,,
27350,,1.641364552974701,1.817522518634796,,
27400,,1.6341353750228882,1.7074129176139832,,
27450,,1.616697735786438,1.7196512579917909,,
27500,,1.626397750377655,1.7169311261177063,,
27550,,1.6370428252220153,1.7666747546195984,,
27600,,1.657933533191681,1.7819682836532593,,
27650,,1.6409228706359864,1.746906132698059,,
27700,,1.6358654928207397,1.736790337562561,,
27750,,1.6202005743980408,1.7344790959358216,,
27800,,1.6100297999382018,1.768911530971527,,
27850,,1.5981687903404236,1.831307680606842,,
27900,,1.5590841484069824,1.8224287152290344,,
27950,,1.5769707036018372,1.749282329082489,,
28000,,1.5687848043441772,1.7380493521690368,,
28050,,1.577464759349823,1.807097420692444,,
28100,,1.5715269374847411,1.825571448802948,,
28150,,1.5607132959365844,1.7700120115280151,,
28200,,1.560434138774872,1.8054528999328614,,
28250,,1.5774258756637574,1.8189611172676086,,
28300,,1.588065311908722,1.7405850958824158,,
28350,,1.584455223083496,1.7418949365615846,,
28400,,1.6021910905838013,1.7752199244499207,,
28450,,1.573535361289978,1.776629123687744,,
28500,,1.6018040370941162,1.8094554328918457,,
28550,,1.5833373498916625,1.7377442407608032,,
28600,,1.5799573016166688,1.8042294931411744,,
28650,,1.6357435369491578,1.9096296095848084,,
28700,,1.646825065612793,1.868113386631012,,
28750,,1.6488394904136658,1.9077006769180298,,
28800,,1.6335430121421814,1.8130661916732789,,
28850,,1.621860580444336,1.8055397152900696,,
28900,,1.6055130171775818,1.7306648302078247,,
28950,,1.5803391790390016,1.6629825806617737,,
29000,,1.631060562133789,1.644491775035858,,
29050,,1.6209516215324402,1.7178363990783692,,
29100,,1.6172946429252624,1.6892358088493347,,
29150,,1.6158664321899414,1.6794594764709472,,
29200,,1.6280440783500671,1.7733812022209168,,
29250,,1.6500426721572876,1.7212093925476075,,
29300,,1.6157268261909485,1.7197969794273376,,
29350,,1.6228700709342956,1.7640431141853332,,
29400,,1.6660363578796387,1.8035380697250367,,
29450,,1.6718776512145996,1.853483066558838,,
29500,,1.6673930525779723,1.8372616958618164,,
29550,,1.6437536835670472,1.9081169223785401,,
29600,,1.6488810801506042,1.9263365840911866,,
29650,,1.6570304608345032,1.9213944816589354,,
29700,,1.6718071818351745,1.8930502486228944,,
29750,,1.6908953738212587,1.8128284263610839,,
29800,,1.6597209906578063,1.8812955403327942,,
29850,,1.7016916489601135,1.8291767430305481,,
29900,,1.6891541504859924,1.7931452918052673,,
29950,,1.643723316192627,1.8436124897003174,,
30000,,1.7003809237480163,1.7903402066230774,,
30050,,1.7148233151435852,1.8728519582748413,,
30100,,1.7164454412460328,1.8834293174743653,,
30150,,1.6890219449996948,1.7370420503616333,,
30200,,1.6822777032852172,1.7089580368995667,,
30250,,1.6611322045326233,1.694511959552765,,
30300,,1.6566963958740235,1.6964305591583253,,
30350,,1.6613443684577942,1.7257143425941468,,
30400,,1.711871201992035,1.6730160450935363,,
30450,,1.6884308552742004,1.6710539317131043,,
30500,,1.6865201854705811,1.746999099254608,,
30550,,1.6833200454711914,1.692279131412506,,
30600,,1.6620172357559204,1.708113796710968,,
30650,,1.699250876903534,1.7381233525276185,,
30700,,1.6993567395210265,1.7055121231079102,,
30750,,1.6811190342903137,1.7588346767425538,,
30800,,1.6527917098999023,1.8509516549110412,,
30850,,1.6744147372245788,1.800082631111145,,
30900,,1.666374294757843,1.7406362867355347,,
30950,,1.6402025961875915,1.6922442245483398,,
31000,,1.6054116487503052,1.733287944793701,,
31050,,1.594476845264435,1.7481994199752808,,
31100,,1.6193579125404358,1.7301987624168396,,
31150,,1.6220923089981079,1.7586911725997925,,
31200,,1.610376603603363,1.6887398052215576,,
31250,,1.6308252811431885,1.7096535968780517,,
31300,,1.6442894887924195,1.6966360926628112,,
31350,,1.5861052513122558,1.730965621471405,,
31400,,1.5940460968017578,1.827955186367035,,
31450,,1.6203506398200989,1.7809254431724548,,
31500,,1.634931652545929,1.7570202660560608,,
31550,,1.6462635326385497,1.7433712697029113,,
31600,,1.6399130749702453,1.7239310312271119,,
31650,,1.6460179829597472,1.7620504641532897,,
31700,,1.685408215522766,1.7762626123428344,,
31750,,1.6607302141189575,1.726828110218048,,
31800,,1.6595285511016846,1.733812370300293,,
31850,,1.6531718516349792,1.7399474954605103,,
31900,,1.6589781498908998,1.7083001494407655,,
31950,,1.6576924157142638,1.7121177887916565,,
32000,,1.6950507521629334,1.7166761302947997,,
32050,,1.6864214587211608,1.760285952091217,,
32100,,1.6800946187973023,1.7496492457389832,,
32150,,1.651410665512085,1.7848898267745972,,
32200,,1.657422626018524,1.6839822793006898,,
32250,,1.6821024799346924,1.7128170537948608,,
32300,,1.684964497089386,1.6987367582321167,,
32350,,1.6577773356437684,1.6919562292099,,
32400,,1.667991852760315,1.7314046287536622,,
32450,,1.6662548184394836,1.7264989304542542,,
32500,,1.6556147837638855,1.848189389705658,,
32550,,1.6330540990829467,1.7962093591690063,,
32600,,1.6182884287834167,1.8401458024978639,,
32650,,1.6271500277519226,1.7720694518089295,,
32700,,1.6526484489440918,1.7118741583824157,,
32750,,1.6429009962081909,1.7577318000793456,,
32800,,1.6204472398757934,1.6993168783187866,,
32850,,1.5782343220710755,1.7779051351547241,,
32900,,1.5746499848365785,1.7162042355537415,,
32950,,1.5936845564842224,1.7236545825004577,,
33000,,1.5640098667144775,1.6804815363883971,,
33050,,1.5505395436286926,1.7297730398178102,,
33100,,1.5770446634292603,1.7814990735054017,,
33150,,1.5800594091415405,1.8009812116622925,,
33200,,1.579865527153015,1.7779527020454406,,
33250,,1.6217729616165162,1.7917232584953309,,
33300,,1.6579932713508605,1.745195779800415,,
33350,,1.6580436825752258,1.741880838871002,,
33400,,1.6243400406837463,1.7551430678367614,,
33450,,1.6065745449066162,1.7642600655555725,,
33500,,1.6062270164489747,1.7965979838371278,,
33550,,1.616371488571167,1.7724106407165527,,
33600,,1.6044777727127075,1.8056459474563598,,
33650,,1.6456794953346252,1.8534220957756042,,
33700,,1.6223065233230591,1.892551963329315,,
33750,,1.609420371055603,1.8057986569404603,,
33800,,1.646710648536682,1.7956400632858276,,
33850,,1.6426459765434265,1.8537466502189637,,
33900,,1.6540396642684936,1.76871408700943,,
33950,,1.6382655835151672,1.8288656377792358,,
34000,,1.6066691040992738,1.9228077816963196,,
34050,,1.6165349721908568,1.7849554586410523,,
34100,,1.5948945021629333,1.7207376623153687,,
34150,,1.6298145031929017,1.7493784594535828,,
34200,,1.6177561783790588,1.7498081994056702,,
34250,,1.6157962965965271,1.7536422324180603,,
34300,,1.6391090321540833,1.7655120372772217,,
34350,,1.5967585062980652,1.7773538494110108,,
34400,,1.5553967714309693,1.7894816493988037,,
34450,,1.5657968592643738,1.8008289432525635,,
34500,,1.5568169236183167,1.7981680631637573,,
34550,,1.5253367161750793,1.7774280738830566,,
34600,,1.5865230059623718,1.7241575145721435,,
34650,,1.5979341197013854,1.756215226650238,,
34700,,1.5988593363761903,1.6994348192214965,,
34750,,1.6112118220329286,1.7174178528785706,,
34800,,1.6047775077819824,1.6614192938804626,,
34850,,1.6172066450119018,1.65366055727005,,
34900,,1.571786561012268,1.7018230533599854,,
34950,,1.5998995661735536,1.7465675735473634,,
35000,,1.592414915561676,1.78444895029068,,
35050,,1.5963506484031678,1.7878996205329896,,
35100,,1.594805555343628,1.8159833788871764,,
35150,,1.636638514995575,1.7976068139076233,,
35200,,1.6226697587966918,1.7380891919136048,,
35250,,1.6350958132743836,1.707037878036499,,
35300,,1.6178487515449524,1.7332777333259584,,
35350,,1.6066120266914368,1.726237540245056,,
35400,,1.6381836748123169,1.7369988059997559,,
35450,,1.639483470916748,1.6926796221733094,,
35500,,1.6531808948516846,1.7701184821128846,,
35550,,1.5996140933036804,1.7630250215530396,,
35600,,1.5938058996200561,1.8034011602401734,,
35650,,1.5804799342155456,1.76564546585083,,
35700,,1.5441428995132447,1.8601994585990906,,
35750,,1.626249032020569,1.8541775846481323,,
35800,,1.6414898061752319,1.7915586018562317,,
35850,,1.6392413067817688,1.7405163979530334,,
35900,,1.658284547328949,1.7460388255119323,,
35950,,1.6619711351394653,1.8409876441955566,,
36000,,1.6607302331924438,1.7884949803352357,,
36050,,1.634631781578064,1.7936375164985656,,
36100,,1.676038064956665,1.8409093070030211,,
36150,,1.6081058406829833,1.8094290375709534,,
36200,,1.6394836592674256,1.8169049382209779,,
36250,,1.633868215084076,1.8639850544929504,,
36300,,1.628047218322754,1.7782118272781373,,
36350,,1.650576856136322,1.7652702856063842,,
36400,,1.6488297581672668,1.7170045375823975,,
36450,,1.6391213178634643,1.7912909412384033,,
36500,,1.661341586112976,1.8863247346878051,,
36550,,1.6443376302719117,1.9054377341270448,,
36600,,1.6429711174964905,1.8735513710975646,,
36650,,1.6482382440567016,1.8386315989494324,,
36700,,1.6223812413215637,1.856032702922821,,
36750,,1.6002010321617126,1.8716632294654847,,
36800,,1.5923391246795655,1.905378406047821,,
36850,,1.6269112133979797,1.8767785429954529,,
36900,,1.6240098404884338,1.8323681998252868,,
36950,,1.662433030605316,1.7687752056121826,,
37000,,1.6306064701080323,1.7393674564361572,,
37050,,1.652007818222046,1.6382197546958923,,
37100,,1.6378056907653809,1.7517459201812744,,
37150,,1.6802295136451721,1.7777822923660278,,
37200,,1.6642591190338134,1.6993028450012206,,
37250,,1.657336630821228,1.7327467846870421,,
37300,,1.6918694758415223,1.7412844181060791,,
37350,,1.6760690522193908,1.807599012851715,,
37400,,1.6633381485939025,1.9008165073394776,,
37450,,1.6602061891555786,1.8599777269363402,,
37500,,1.6835793209075929,1.821968023777008,,
37550,,1.6798667407035828,1.8299821257591247,,
37600,,1.6552401733398439,1.8713373994827271,,
37650,,1.62300194978714,1.8047611761093139,,
37700,,1.6046394205093384,1.7799432539939881,,
37750,,1.6216986799240112,1.911621458530426,,
37800,,1.6727291679382323,1.9078579497337342,,
37850,,1.6272514939308167,1.811270785331726,,
37900,,1.5867817568778992,1.798566608428955,,
37950,,1.6034881138801576,1.860263433456421,,
38000,,1.6123294401168824,1.8802853298187256,,
38050,,1.5900426697731018,1.8371462321281433,,
38100,,1.5967810535430909,1.8887656283378602,,
38150,,1.6378134512901306,1.825392849445343,,
38200,,1.6474359631538391,1.922875850200653,,
38250,,1.5991818189620972,1.9681557679176331,,
38300,,1.6363949513435363,1.8786023902893065,,
38350,,1.6425421237945557,1.953101270198822,,
38400,,1.6443630146980286,1.934550507068634,,
38450,,1.6146353197097778,1.9969545745849608,,
38500,,1.6368498492240906,1.9630986094474792,,
38550,,1.6353581833839417,1.8791264724731445,,
38600,,1.6320851993560792,1.8245983743667602,,
38650,,1.6196963834762572,1.814775846004486,,
38700,,1.6232078456878662,1.917095787525177,,
38750,,1.6219291019439697,1.9486220145225526,,
38800,,1.6106308960914613,1.8493207812309265,,
38850,,1.614502694606781,1.8931111645698548,,
38900,,1.6078329396247864,1.8497917747497559,,
38950,,1.6411001420021056,1.908708519935608,,
39000,,1.684355936050415,1.8395542693138123,,
39050,,1.6384696817398072,1.8710371088981628,,
39100,,1.6443793535232545,1.8302073001861572,,
39150,,1.6349112677574158,1.8300587606430054,,
39200,,1.6447232460975647,1.7944571232795716,,
39250,,1.6423204112052918,1.8574883699417115,,
39300,,1.6416043972969054,1.8495594429969788,,
39350,,1.6544124746322633,1.838090660572052,,
39400,,1.6512664985656738,1.812284731864929,,
39450,,1.6785721755027772,1.8290475940704345,,
39500,,1.6742401027679443,1.814776780605316,,
39550,,1.7001577401161194,1.8436293554306031,,
39600,,1.7046683192253114,1.7875877451896667,,
39650,,1.7294145321846008,1.8243087124824524,,
39700,,1.7583879399299622,1.8664315176010131,,
39750,,1.7157296824455261,1.854354739189148,,
39800,,1.6950433921813965,1.8362209391593933,,
39850,,1.6686010479927063,1.8923424887657165,,
39900,,1.6508406186103821,1.8826978015899658,,
39950,,1.6148748397827148,1.7567890572547913,,
40000,,1.614453730583191,1.787827627658844,,
40050,,1.661559555530548,1.868913366794586,,
40100,,1.6563676714897155,1.8256305599212646,,
40150,,1.6683256816864014,1.8609845042228699,,
40200,,1.6725897812843322,1.9513967609405518,,
40250,,1.6728799748420715,1.9092502641677855,,
40300,,1.6581922793388366,1.8235066843032837,,
40350,,1.6628956198692322,1.79169127702713,,
40400,,1.6483919572830201,1.7934461498260499,,
40450,,1.6625047898292542,1.6943276262283324,,
40500,,1.6801579689979553,1.7613334703445434,,
40550,,1.6898151969909667,1.8240544819831848,,
40600,,1.701323447227478,1.8279548001289367,,
40650,,1.646596851348877,1.8218538284301757,,
40700,,1.6617326903343201,1.7503029084205628,,
40750,,1.6890897703170777,1.7914418196678161,,
40800,,1.6314095735549927,1.8186246347427368,,
40850,,1.6139297437667848,1.8004271173477173,,
40900,,1.617142415046692,1.8456998896598815,,
40950,,1.6302168798446655,1.8812216234207153,,
41000,,1.6656175947189331,1.8696007108688355,,
41050,,1.682561068534851,1.8190332078933715,,
41100,,1.7012680625915528,1.8121045541763305,,
41150,,1.6677297139167786,1.8448327112197875,,
41200,,1.6573170256614684,1.8477094125747682,,
41250,,1.586296510696411,1.9113149952888489,,
41300,,1.623318088054657,1.857081949710846,,
41350,,1.6307187867164612,1.7269374489784242,,
41400,,1.6816240429878235,1.8481458830833435,,
41450,,1.6760300707817077,1.8168275880813598,,
41500,,1.6666967606544494,1.7467231917381287,,
41550,,1.6607125186920166,1.7849714303016662,,
41600,,1.6688942742347717,1.783196313381195,,
41650,,1.6630315709114074,1.735860948562622,,
41700,,1.638793957233429,1.7197116470336915,,
41750,,1.6959272742271423,1.8270041131973267,,
41800,,1.6608512496948242,1.8584403133392333,,
41850,,1.6563409447669983,1.7980710005760192,,
41900,,1.680604908466339,1.871517310142517,,
41950,,1.6709546256065368,1.861701521873474,,
42000,,1.6706372213363647,1.8304367423057557,,
42050,,1.699589602947235,1.8214523363113404,,
42100,,1.7287336325645446,1.85478164434433,,
42150,,1.7146909475326537,1.8381321430206299,,
42200,,1.7106704926490783,1.7459013724327088,,
42250,,1.7366439723968505,1.7356278038024902,,
42300,,1.725261354446411,1.7730207800865174,,
42350,,1.6747298693656922,1.7753325486183167,,
42400,,1.6531794095039367,1.7694485545158387,,
42450,,1.650314793586731,1.7952910113334655,,
42500,,1.6460116958618165,1.788386070728302,,
42550,,1.6717543506622314,1.7826090908050538,,
42600,,1.6875340032577515,1.8286946773529054,,
42650,,1.671497519016266,1.7902227568626403,,
42700,,1.636845669746399,1.8798329043388367,,
42750,,1.6952249932289123,1.8685858511924744,,
42800,,1.698707492351532,1.9310124874114991,,
42850,,1.7205660915374756,1.9822733569145203,,
42900,,1.7341658902168273,1.990195438861847,,
42950,,1.6992369747161866,1.8578533148765564,,
43000,,1.676041750907898,1.829672417640686,,
43050,,1.6555329990386962,1.8491008567810059,,
43100,,1.6979161787033081,1.9069334697723388,,
43150,,1.7312842988967896,1.9139052319526673,,
43200,,1.7256751203536986,1.79483966588974,,
43250,,1.6987183904647827,1.7702429032325744,,
43300,,1.7061158967018129,1.7859498429298402,,
43350,,1.6809443974494933,1.80195791721344,,
43400,,1.687883141040802,1.814770631790161,,
43450,,1.7146639847755432,1.8077050423622132,,
43500,,1.6837183165550231,1.8377646684646607,,
43550,,1.6688222408294677,1.8569896626472473,,
43600,,1.6918457078933715,1.8115132355690002,,
43650,,1.6909643983840943,1.6783033657073974,,
43700,,1.6609120321273805,1.7682348918914794,,
43750,,1.6719571685791015,1.78186185836792,,
43800,,1.708826744556427,1.8582680439949035,,
43850,,1.7439728808403014,1.7388484239578248,,
43900,,1.7170930194854737,1.8727339863777162,,
43950,,1.7203326511383057,1.8207717847824096,,
44000,,1.7027015280723572,1.8509340691566467,,
44050,,1.6663433361053466,1.849414553642273,,
44100,,1.6525340628623963,1.8211497735977173,,
44150,,1.6901702904701232,1.7532741904258728,,
44200,,1.7083522844314576,1.7550005578994752,,
44250,,1.6625901937484742,1.747922797203064,,
44300,,1.66026864528656,1.7916773271560669,,
44350,,1.6088817071914674,1.7974507474899293,,
44400,,1.6281810903549194,1.934875361919403,,
44450,,1.6905196356773375,1.8588615489006042,,
44500,,1.7044869899749755,1.8930359435081483,,
44550,,1.6934554624557494,1.9030530524253846,,
44600,,1.6771657848358155,1.778289828300476,,
44650,,1.7103038668632506,1.7618468284606934,,
44700,,1.721733739376068,1.720558798313141,,
44750,,1.727271590232849,1.7373325872421264,,
44800,,1.7334007549285888,1.7185989284515382,,
44850,,1.739922535419464,1.7676974630355835,,
44900,,1.7663753247261047,1.8225760769844055,,
44950,,1.7413113951683044,1.7517716407775878,,
45000,,1.743921663761139,1.8171207976341248,,
45050,,1.7527898716926575,1.7526298093795776,,
45100,,1.696550931930542,1.7647350144386291,,
45150,,1.7280827426910401,1.7872562742233276,,
45200,,1.7197291660308838,1.8485686469078064,,
45250,,1.7392044496536254,1.8845825386047363,,
45300,,1.7600216603279113,1.8573747372627258,,
45350,,1.7042395281791687,1.7674589443206787,,
45400,,1.6651501202583312,1.7835516333580017,,
45450,,1.7003314971923829,1.8255892133712768,,
45500,,1.7032834768295289,1.8974188232421876,,
45550,,1.6763124799728393,1.9550984287261963,,
45600,,1.6665718412399293,1.92570627450943,,
45650,,1.6703632283210754,1.8599673652648925,,
45700,,1.7017122769355775,1.8251299381256103,,
45750,,1.6872433519363403,1.7847110605239869,,
45800,,1.692306830883026,1.7312497758865357,,
45850,,1.694021282196045,1.766406238079071,,
45900,,1.6955547380447387,1.8234891605377197,,
45950,,1.7145972895622252,1.7888229298591614,,
46000,,1.710796594619751,1.8593634343147278,,
46050,,1.6999510884284974,1.8622843503952027,,
46100,,1.6894223475456238,1.8583571410179138,,
46150,,1.717211949825287,1.8153926205635071,,
46200,,1.7212496995925903,1.933625898361206,,
46250,,1.6852244877815246,1.8444103336334228,,
46300,,1.7072533130645753,1.730293185710907,,
46350,,1.7258077597618102,1.811993386745453,,
46400,,1.6393291497230529,1.8602234649658203,,
46450,,1.6525295877456665,1.8506878328323364,,
46500,,1.6956172132492064,1.8213588309288025,,
46550,,1.6681901454925536,1.8110283756256103,,
46600,,1.7061999368667602,1.7938964700698852,,
46650,,1.7283683490753174,1.8334998512268066,,
46700,,1.7099175214767457,1.8076994180679322,,
46750,,1.666536157131195,1.8004119038581847,,
46800,,1.6741339564323425,1.8244226145744324,,
46850,,1.6528361535072327,1.8654781436920167,,
46900,,1.7229077219963074,1.8519205260276794,,
46950,,1.7026188635826112,1.7570282626152038,,
47000,,1.771333439350128,1.7586665987968444,,
47050,,1.721079134941101,1.8604511737823486,,
47100,,1.6801817631721496,1.8599408411979674,,
47150,,1.6838814783096314,1.8659395861625672,,
47200,,1.6787681245803834,1.9307998371124269,,
47250,,1.679969506263733,1.8605137991905212,,
47300,,1.7190947794914246,1.8045416712760924,,
47350,,1.7369871044158935,1.7763651061058043,,
47400,,1.7895570516586303,1.7089211392402648,,
47450,,1.7779966044425963,1.7738572978973388,,
47500,,1.7803719663619995,1.8099926614761352,,
47550,,1.7577293705940247,1.8440634179115296,,
47600,,1.7325055718421936,1.889266550540924,,
47650,,1.7641340541839599,1.912733919620514,,
47700,,1.7014276695251465,1.8971356701850892,,
47750,,1.7128697109222413,1.9624508213996887,,
47800,,1.7090093278884888,1.807054829597473,,
47850,,1.6850625014305114,1.705666525363922,,
47900,,1.7736503291130066,1.7318166637420653,,
47950,,1.757043104171753,1.789707634449005,,
48000,,1.7392250514030456,1.7785170125961303,,
48050,,1.7376224899291992,1.8006566524505616,,
48100,,1.7168555116653443,1.8100911116600036,,
48150,,1.7110341668128968,1.850806143283844,,
48200,,1.7369840264320373,1.7734965324401855,,
48250,,1.7613927912712097,1.7423690128326417,,
48300,,1.7288533926010132,1.7176458597183228,,
48350,,1.7493774127960204,1.7452650380134582,,
48400,,1.7144130277633667,1.7488023567199706,,
48450,,1.7058482027053834,1.7479181790351868,,
48500,,1.7606585073471068,1.7502095627784728,,
48550,,1.8014058589935302,1.8037926411628724,,
48600,,1.7738953948020935,1.7526564526557922,,
48650,,1.7759055233001708,1.8508678102493286,,
48700,,1.7737946701049805,1.7988858342170715,,
48750,,1.8244962811470031,1.780758273601532,,
48800,,1.7462460041046142,1.798061316013336,,
48850,,1.7401618909835816,1.8010046124458312,,
48900,,1.7331920528411866,1.8558447647094727,,
48950,,1.7576431012153626,1.7523571205139161,,
49000,,1.8153024768829347,1.7126231074333191,,
49050,,1.8614419674873353,1.7847396945953369,,
49100,,1.8266489028930664,1.840809714794159,,
49150,,1.78270889043808,1.8023150777816772,,
49200,,1.7972249484062195,1.7961569356918334,,
49250,,1.7682023191452025,1.717559187412262,,
49300,,1.7241716122627258,1.6843993186950683,,
49350,,1.7090821886062622,1.7397843146324157,,
49400,,1.7332158946990968,1.8393317508697509,,
49450,,1.68166410446167,1.8570428085327149,,
49500,,1.7194725680351257,1.89432466506958,,
49550,,1.6914608955383301,1.817185299396515,,
49600,,1.7289002180099486,1.8619190120697022,,
49650,,1.7208767819404602,1.8354647874832153,,
49700,,1.68861891746521,1.941200566291809,,
49750,,1.6572318029403688,1.8808041739463806,,
49800,,1.7077742767333985,1.850467972755432,,
49850,,1.6482247304916382,1.8370746088027954,,
49900,,1.7364942622184754,1.8547761917114258,,
49950,,1.7458669805526734,1.8055066418647767,,
50000,,1.7154898428916932,1.8779455304145813,,
50050,,1.7150670051574708,1.8729673886299134,,
50100,,1.696163640022278,1.7965365719795228,,
50150,,1.7220537328720094,1.7091613268852235,,
50200,,1.6734620928764343,1.681398630142212,,
50250,,1.7071851754188538,1.7965538907051086,,
50300,,1.717038688659668,1.8258754801750183,,
50350,,1.6938637804985046,1.881748330593109,,
50400,,1.7303219604492188,1.9323435020446778,,
50450,,1.7279036092758178,1.9929461574554443,,
50500,,1.7211100912094117,1.938997619152069,,
50550,,1.6897201228141785,1.9016028475761413,,
50600,,1.731759111881256,1.8885409808158875,,
50650,,1.7361849093437194,1.8986403250694275,,
50700,,1.7123814249038696,1.9401658535003663,,
50750,,1.7167863702774049,1.8645171761512755,,
50800,,1.6921747303009034,1.8422263407707213,,
50850,,1.7493517017364502,1.7921741962432862,,
50900,,1.7544879126548767,1.7839436435699463,,
50950,,1.7359513592720033,1.762923858165741,,
51000,,1.7821276473999024,1.7561448979377747,,
51050,,1.7875732398033142,1.7716595077514647,,
51100,,1.77177255153656,1.7552225255966187,,
51150,,1.7097107124328614,1.8302731823921203,,
51200,,1.710984833240509,1.7483650040626526,,
51250,,1.71667156457901,1.8142107725143433,,
51300,,1.7143733429908752,1.8896137619018554,,
51350,,1.7355602526664733,1.849603681564331,,
51400,,1.7733323979377746,1.8563565707206726,,
51450,,1.772196729183197,1.8033371877670288,,
51500,,1.792244701385498,1.8839766573905945,,
51550,,1.7393717193603515,1.9486410903930664,,
51600,,1.7262955951690673,1.8332446169853212,,
51650,,1.69034170627594,1.8464975404739379,,
51700,,1.7135442805290222,1.8381620931625366,,
51750,,1.672306318283081,1.8178534293174744,,
51800,,1.7141389226913453,1.8042441844940185,,
51850,,1.7293675589561461,1.7992550492286683,,
51900,,1.652484383583069,1.8039413356781007,,
51950,,1.692054648399353,1.8815818428993225,,
52000,,1.733961374759674,1.8584679675102234,,
52050,,1.7478378462791442,1.8239897203445434,,
52100,,1.7112984824180604,1.7757872200012208,,
52150,,1.7437810802459717,1.762021005153656,,
52200,,1.787480878829956,1.6939872765541077,,
52250,,1.7799648690223693,1.7833949255943298,,
52300,,1.7551895403862,1.844956908226013,,
52350,,1.8119415903091431,1.8553194904327392,,
52400,,1.794743127822876,1.9620882391929626,,
52450,,1.7597841072082518,1.8436037588119507,,
52500,,1.8152607107162475,1.88830899477005,,
52550,,1.8639245891571046,1.830920913219452,,
52600,,1.8079356026649476,1.8839121341705323,,
52650,,1.7505934715270997,1.8469282245635987,,
52700,,1.7309410858154297,1.7520086479187011,,
52750,,1.7204310750961305,1.82578129529953,,
52800,,1.7004389810562133,1.8146602416038513,,
52850,,1.7215773344039917,1.8432211780548096,,
52900,,1.7377562069892882,1.9261549234390258,,
52950,,1.756222403049469,1.9234691524505616,,
53000,,1.758362979888916,1.8618466401100158,,
53050,,1.7748947095870973,1.789766411781311,,
53100,,1.762577350139618,1.7664128303527833,,
53150,,1.7599302291870118,1.757799665927887,,
53200,,1.753167359828949,1.7957729554176332,,
53250,,1.7360533237457276,1.8473528957366943,,
53300,,1.784904043674469,1.7749580550193786,,
53350,,1.7653471183776857,1.909598023891449,,
53400,,1.8624448084831238,1.9369700288772582,,
53450,,1.8552081346511842,1.842691125869751,,
53500,,1.8350914978981019,1.8042759132385253,,
53550,,1.825180904865265,1.8166929864883423,,
53600,,1.8446093606948852,1.9285380268096923,,
53650,,1.7742404699325562,1.8206284594535829,,
53700,,1.7549393224716185,1.9045224714279174,,
53750,,1.751302924156189,1.9544723582267762,,
53800,,1.7471271562576294,1.90702383518219,,
53850,,1.7426173734664916,1.744667845112937,,
53900,,1.7303187799453736,,,
53950,,1.7426679420471192,,,
54000,,1.7855966067314148,,,
54050,,1.771099054813385,,,
54100,,1.8076986026763917,,,
54150,,1.8437529873847962,,,
54200,,1.840270802974701,,,
54250,,1.8152688121795655,,,
54300,,1.8234021162986755,,,
54350,,1.7987969660758971,,,
54400,,1.822942349910736,,,
54450,,1.819102509021759,,,
54500,,1.8337301087379456,,,
54550,,1.9154049968719482,,,
54600,,1.9203938341140747,,,
54650,,1.87659423828125,,,
54700,,1.872770414352417,,,
54750,,1.8884727740287781,,,
54800,,1.8981607556343079,,,
54850,,1.8632900285720826,,,
54900,,1.7902441000938416,,,
54950,,1.746284761428833,,,
55000,,1.771374866962433,,,
55050,,1.776303837299347,,,
55100,,1.809396619796753,,,
55150,,1.8002725744247436,,,
55200,,1.778485071659088,,,
55250,,1.7715792679786682,,,
55300,,1.7823302245140076,,,
55350,,1.8372604203224183,,,
55400,,1.8328675985336305,,,
55450,,1.8398327469825744,,,
55500,,1.8425736975669862,,,
55550,,1.7670957446098328,,,
55600,,1.7451247358322144,,,
55650,,1.7662303829193116,,,
55700,,1.7969470381736756,,,
55750,,1.7617308187484741,,,
55800,,1.7177457189559937,,,
55850,,1.8050835084915162,,,
55900,,1.833723909854889,,,
55950,,1.8298400092124938,,,
56000,,1.8182466316223145,,,
56050,,1.8268945217132568,,,
56100,,1.7708609223365783,,,
56150,,1.7768854236602782,,,
56200,,1.813002622127533,,,
56250,,1.8263387989997864,,,
56300,,1.7389146518707275,,,
56350,,1.7151078748703004,,,
56400,,1.704316840171814,,,
56450,,1.6946499061584472,,,
56500,,1.7604148268699646,,,
56550,,1.7764990139007568,,,
56600,,1.7440277433395386,,,
56650,,1.7167007732391357,,,
56700,,1.75480605840683,,,
56750,,1.8201152086257935,,,
56800,,1.8884243178367615,,,
56850,,1.78305641412735,,,
56900,,1.835847592353821,,,
56950,,1.8623700523376465,,,
57000,,1.8810041642189026,,,
57050,,1.8565956807136537,,,
57100,,1.8542920303344728,,,
57150,,1.786701271533966,,,
57200,,1.7826473379135133,,,
57250,,1.8086831212043761,,,
57300,,1.74820782661438,,,
57350,,1.7027391028404235,,,
57400,,1.7076367568969726,,,
57450,,1.7867472529411317,,,
57500,,1.8416473937034608,,,
57550,,1.8185449290275573,,,
57600,,1.8204628396034241,,,
57650,,1.7781226420402527,,,
57700,,1.78150062084198,,,
57750,,1.7585899972915648,,,
57800,,1.7780494070053101,,,
57850,,1.811881537437439,,,
57900,,1.8073668122291564,,,
57950,,1.7844300985336303,,,
58000,,1.8061390733718872,,,
58050,,1.7917104649543762,,,
58100,,1.7388330245018004,,,
58150,,1.7152891325950623,,,
58200,,1.697833881378174,,,
58250,,1.7354711771011353,,,
58300,,1.6785127592086793,,,
58350,,1.6913436889648437,,,
58400,,1.6963282227516174,,,
58450,,1.6832948422431946,,,
58500,,1.6944946908950806,,,
58550,,1.662662217617035,,,
58600,,1.6468266820907593,,,
58650,,1.681438126564026,,,
58700,,1.6444295454025268,,,
58750,,1.7132400631904603,,,
58800,,1.717968258857727,,,
58850,,1.7414847087860108,,,
58900,,1.7761084699630738,,,
58950,,1.7796314358711243,,,
59000,,1.8014126110076905,,,
59050,,1.796456754207611,,,
59100,,1.7913222670555116,,,
59150,,1.8206147027015687,,,
59200,,1.844197223186493,,,
59250,,1.831246325969696,,,
59300,,1.8228055763244628,,,
59350,,1.7760301375389098,,,
59400,,1.7779568552970886,,,
59450,,1.8266395688056947,,,
59500,,1.8426115679740906,,,
59550,,1.7987245750427245,,,
59600,,1.767610080242157,,,
59650,,1.777016568183899,,,
59700,,1.798544466495514,,,
59750,,1.8054539132118226,,,
59800,,1.7739654827117919,,,
59850,,1.6572317051887513,,,
59900,,1.7210396599769593,,,
59950,,1.7522052574157714,,,
60000,,1.7042427587509155,,,
60050,,1.731363172531128,,,
60100,,1.7290006828308107,,,
60150,,1.746133508682251,,,
60200,,1.756977219581604,,,
60250,,1.76740793466568,,,
60300,,1.6962895107269287,,,
60350,,1.7093381428718566,,,
60400,,1.7720408010482789,,,
60450,,1.8017587161064148,,,
60500,,1.8010026931762695,,,
60550,,1.8144761443138122,,,
60600,,1.7984819197654724,,,
60650,,1.8093646502494811,,,
60700,,1.7637262535095215,,,
60750,,1.7461408376693726,,,
60800,,1.7734447979927064,,,
60850,,1.7871599197387695,,,
60900,,1.7896546339988708,,,
60950,,1.791381618976593,,,
61000,,1.7734759211540223,,,
61050,,1.822871482372284,,,
61100,,1.8974119806289673,,,
61150,,1.8926464533805847,,,
61200,,1.7893533039093017,,,
61250,,1.8470886278152465,,,
61300,,1.8454148244857789,,,
61350,,1.8213695144653321,,,
61400,,1.8249439263343812,,,
61450,,1.753910346031189,,,
61500,,1.774844744205475,,,
61550,,1.8162982034683228,,,
61600,,1.79757728099823,,,
61650,,1.7528067064285278,,,
61700,,1.724701054096222,,,
61750,,1.721001579761505,,,
61800,,1.736678547859192,,,
61850,,1.7383995580673217,,,
61900,,1.7448997712135315,,,
61950,,1.7583099102973938,,,
62000,,1.7965948104858398,,,
62050,,1.7550740242004395,,,
62100,,1.7522007346153259,,,
62150,,1.7274274802207947,,,
62200,,1.7581277775764466,,,
62250,,1.7433469009399414,,,
62300,,1.7520611310005187,,,
62350,,1.6871522068977356,,,
62400,,1.6526339221000672,,,
62450,,1.6929790735244752,,,
62500,,1.7049068999290466,,,
62550,,1.7755180811882019,,,
62600,,1.7240026116371154,,,
62650,,1.724802553653717,,,
62700,,1.7201494097709655,,,
62750,,1.7352724742889405,,,
62800,,1.854190514087677,,,
62850,,1.818220281600952,,,
62900,,1.7897044801712036,,,
62950,,1.7835727071762084,,,
63000,,1.8436257100105287,,,
63050,,1.810468044281006,,,
63100,,1.822252242565155,,,
63150,,1.8856567645072937,,,
63200,,1.8387166500091552,,,
63250,,1.8541797041893004,,,
63300,,1.8329103589057922,,,
63350,,1.849397313594818,,,
63400,,1.8050226593017578,,,
63450,,1.8403644061088562,,,
63500,,1.8282874298095704,,,
63550,,1.8180564999580384,,,
63600,,1.7938943362236024,,,
63650,,1.8932413697242736,,,
63700,,1.7910882496833802,,,
63750,,1.8073524308204652,,,
63800,,1.755605206489563,,,
63850,,1.7832847046852112,,,
63900,,1.8432135319709777,,,
63950,,1.9089643502235412,,,
64000,,1.8452583169937133,,,
64050,,1.8519882035255433,,,
64100,,1.8662145924568176,,,
64150,,1.8489305472373962,,,
64200,,1.878919198513031,,,
64250,,1.8894437909126283,,,
64300,,1.8845466256141663,,,
64350,,1.866721155643463,,,
64400,,1.8763009905815125,,,
64450,,1.8159642362594604,,,
64500,,1.808704674243927,,,
64550,,1.7810752534866332,,,
64600,,1.8042735147476197,,,
64650,,1.7956303405761718,,,
64700,,1.8454065990447999,,,
64750,,1.8512798738479614,,,
64800,,1.7977451157569886,,,
64850,,1.7778768706321717,,,
64900,,1.6937226724624634,,,
64950,,1.759306674003601,,,
65000,,1.8596279668807982,,,
65050,,1.824405333995819,,,
65100,,1.871901617050171,,,
65150,,1.8658539962768554,,,
65200,,1.8718229699134827,,,
65250,,1.8094332385063172,,,
65300,,1.8277133202552795,,,
65350,,1.8197667932510375,,,
65400,,1.8142337203025818,,,
65450,,1.7537817215919496,,,
65500,,1.8129871129989623,,,
65550,,1.8899308776855468,,,
65600,,1.8423934650421143,,,
65650,,1.8372212362289428,,,
65700,,1.7994908452033997,,,
65750,,1.8045136785507203,,,
65800,,1.889318733215332,,,
65850,,1.928742871284485,,,
65900,,1.9060621333122254,,,
65950,,1.9116473722457885,,,
66000,,1.912491910457611,,,
66050,,1.8770676255226135,,,
66100,,1.8869385147094726,,,
66150,,1.948479211330414,,,
66200,,1.9520822262763977,,,
66250,,1.8915292286872865,,,
66300,,1.8687796473503113,,,
66350,,1.8891912746429442,,,
66400,,1.921564667224884,,,
66450,,1.910104730129242,,,
66500,,1.8395463562011718,,,
66550,,1.7249018931388855,,,
66600,,1.802511863708496,,,
66650,,1.9051306819915772,,,
66700,,1.8665145254135131,,,
66750,,1.8467615962028503,,,
66800,,1.8045491290092468,,,
66850,,1.8817903256416322,,,
66900,,1.8253795647621154,,,
66950,,1.776082661151886,,,
67000,,1.9329685688018798,,,
67050,,1.8762298226356506,,,
67100,,1.8735791993141175,,,
67150,,1.880432550907135,,,
67200,,1.945367374420166,,,
67250,,1.9753461813926696,,,
67300,,1.9914017033576965,,,
67350,,1.940161247253418,,,
67400,,1.9653204226493834,,,
67450,,1.9375211548805238,,,
67500,,1.95190979719162,,,
67550,,1.858762674331665,,,
67600,,1.8857017302513122,,,
67650,,1.870742928981781,,,
67700,,1.9588377237319947,,,
67750,,1.885563111305237,,,
67800,,1.851729371547699,,,
67850,,1.8191043472290038,,,
67900,,1.8656507563591003,,,
67950,,1.8001423907279968,,,
68000,,1.7985808658599853,,,
68050,,1.7746382808685304,,,
68100,,1.8026383781433106,,,
68150,,1.8216554713249207,,,
68200,,1.9018610835075378,,,
68250,,1.8979042315483092,,,
68300,,1.8951685285568238,,,
68350,,1.9695552682876587,,,
68400,,1.9712705993652344,,,
68450,,1.9412143898010255,,,
68500,,1.9586753511428834,,,
68550,,1.8777482318878174,,,
68600,,1.9015004825592041,,,
68650,,1.8772551560401916,,,
68700,,1.8470820498466491,,,
68750,,1.818925712108612,,,
68800,,1.8988311338424682,,,
68850,,1.8330475068092347,,,
68900,,1.7397741603851318,,,
68950,,1.7341790318489074,,,
69000,,1.8376164960861205,,,
69050,,1.8606955742835998,,,
69100,,1.86631911277771,,,
69150,,1.8664759802818298,,,
69200,,1.9198634266853332,,,
69250,,1.926464123725891,,,
69300,,1.8791692090034484,,,
69350,,1.8102157783508301,,,
69400,,1.8276674580574035,,,
69450,,1.912243022918701,,,
69500,,1.9197386336326598,,,
69550,,1.9064220786094666,,,
69600,,1.8469829320907594,,,
69650,,1.8448404240608216,,,
69700,,1.9156652784347534,,,
69750,,1.8761675930023194,,,
69800,,1.8817845249176026,,,
69850,,1.8501026082038878,,,
69900,,1.907067472934723,,,
69950,,1.893018434047699,,,
70000,,1.8908840036392212,,,
70050,,1.9716948533058167,,,
70100,,1.9334846186637877,,,
70150,,1.9067706775665283,,,
70200,,1.9446237182617188,,,
70250,,1.9370914149284362,,,
70300,,2.0133280467987063,,,
70350,,1.9389917159080505,,,
70400,,1.941811056137085,,,
70450,,1.9170561146736145,,,
70500,,1.8117583990097046,,,
70550,,1.803812472820282,,,
70600,,1.855303280353546,,,
70650,,1.8514831733703614,,,
70700,,1.9082253766059876,,,
70750,,1.885063397884369,,,
70800,,1.8235357284545899,,,
70850,,1.8547322750091553,,,
70900,,1.8368514943122864,,,
70950,,1.8500105214118958,,,
71000,,1.8244188404083252,,,
71050,,1.8030373072624206,,,
71100,,1.7502755522727966,,,
71150,,1.8616815948486327,,,
71200,,1.8611118650436402,,,
71250,,1.8666105890274047,,,
71300,,1.8097838401794433,,,
71350,,1.7610055255889892,,,
71400,,1.8190233707427979,,,
71450,,1.8438953638076783,,,
71500,,1.8523932242393493,,,
71550,,1.8737870526313782,,,
71600,,1.858032476902008,,,
71650,,1.84636310338974,,,
71700,,1.8577787327766417,,,
71750,,1.9385862612724305,,,
71800,,1.9030458784103395,,,
71850,,1.9995791339874267,,,
71900,,1.9279335832595825,,,
71950,,1.8844441699981689,,,
72000,,1.7767289471626282,,,
72050,,1.749396686553955,,,
72100,,1.7993197107315064,,,
72150,,1.8812237310409545,,,
72200,,1.9093868803977967,,,
72250,,1.8310040760040283,,,
72300,,1.7725575065612793,,,
72350,,1.8222765922546387,,,
72400,,1.920084731578827,,,
72450,,1.9290706610679627,,,
72500,,1.9129890775680543,,,
72550,,1.8867391014099122,,,
72600,,1.885653784275055,,,
72650,,1.8720739722251891,,,
72700,,1.814594795703888,,,
72750,,1.878435685634613,,,
72800,,1.8298342537879944,,,
72850,,1.883956916332245,,,
72900,,1.8423048853874207,,,
72950,,1.8674282145500183,,,
73000,,1.9137698078155518,,,
73050,,1.8697598361968994,,,
73100,,1.8910590195655823,,,
73150,,1.997784547805786,,,
73200,,1.9909270930290222,,,
73250,,1.982580714225769,,,
73300,,1.8862551021575928,,,
73350,,1.8990148377418519,,,
73400,,1.9078911066055297,,,
73450,,1.8906921982765197,,,
73500,,1.91955007314682,,,
73550,,1.8780755257606507,,,
73600,,1.9616739320755006,,,
73650,,1.9022520685195923,,,
73700,,1.9486971855163575,,,
73750,,1.9530904078483582,,,
73800,,1.854155468940735,,,
73850,,1.8404162001609803,,,
73900,,1.8398792147636414,,,
73950,,1.7929023170471192,,,
74000,,1.7875865364074708,,,
74050,,1.7647768187522888,,,
74100,,1.807401912212372,,,
74150,,1.8519032740592956,,,
74200,,1.8261812472343444,,,
74250,,1.8610078883171082,,,
74300,,1.8787422132492066,,,
74350,,1.8519145727157593,,,
74400,,1.848891987800598,,,
74450,,1.8159233474731444,,,
74500,,1.8326703333854675,,,
74550,,1.7765781307220458,,,
74600,,1.7670128893852235,,,
74650,,1.794525661468506,,,
74700,,1.8773825478553772,,,
74750,,1.845089874267578,,,
74800,,1.8370064735412597,,,
74850,,1.943598084449768,,,
74900,,1.8799679040908814,,,
74950,,1.8380010437965393,,,
75000,,1.9001595950126648,,,
75050,,1.9198608303070068,,,
75100,,1.8723094177246093,,,
75150,,1.850911135673523,,,
75200,,1.9145494484901429,,,
75250,,1.924924681186676,,,
75300,,1.889585039615631,,,
75350,,2.016463499069214,,,
75400,,2.02167201757431,,,
75450,,2.0209780597686766,,,
75500,,2.0309294486045837,,,
75550,,1.9480701088905334,,,
75600,,1.9614312386512756,,,
75650,,1.9033624982833863,,,
75700,,2.0384394669532777,,,
75750,,1.9983224081993103,,,
75800,,2.0094151091575623,,,
75850,,2.0071538949012755,,,
75900,,1.9833252668380736,,,
75950,,2.062737452983856,,,
76000,,2.082453119754791,,,
76050,,2.053727810382843,,,
76100,,2.0542417335510255,,,
76150,,2.0044433522224425,,,
76200,,1.9585461258888244,,,
76250,,1.9089857339859009,,,
76300,,1.9708257508277893,,,
76350,,1.9975270652770996,,,
76400,,1.8964938259124755,,,
76450,,1.800752992630005,,,
76500,,1.821393563747406,,,
76550,,1.9904914617538452,,,
76600,,1.94977037191391,,,
76650,,1.986526210308075,,,
76700,,2.017992401123047,,,
76750,,2.0453901076316834,,,
76800,,1.9820652890205384,,,
76850,,2.0282369375228884,,,
76900,,1.9515349817276002,,,
76950,,1.9472659206390381,,,
77000,,1.8527711153030395,,,
77050,,1.934224648475647,,,
77100,,1.877781205177307,,,
77150,,1.9177661871910094,,,
77200,,1.9437958049774169,,,
77250,,1.9288616108894348,,,
77300,,1.8614812302589416,,,
77350,,1.8911594724655152,,,
77400,,1.812797863483429,,,
77450,,1.867072458267212,,,
77500,,1.8839468002319335,,,
77550,,1.9484114170074462,,,
77600,,2.025867214202881,,,
77650,,1.8900127220153808,,,
77700,,1.9714311647415161,,,
77750,,2.0049680495262145,,,
77800,,1.9462993574142455,,,
77850,,1.9933183217048644,,,
77900,,2.0709695982933045,,,
77950,,1.9686576223373413,,,
78000,,1.951064534187317,,,
78050,,1.9458387684822083,,,
78100,,2.003847897052765,,,
78150,,1.9827429008483888,,,
78200,,2.008782958984375,,,
78250,,1.965336456298828,,,
78300,,1.9954250836372376,,,
78350,,1.8650776505470277,,,
78400,,1.7417496156692505,,,
78450,,1.8779908680915833,,,
78500,,1.9293658065795898,,,
78550,,1.9157583284378052,,,
78600,,1.8548974347114564,,,
78650,,2.0176022839546204,,,
78700,,1.9996013259887695,,,
78750,,1.93791748046875,,,
78800,,2.0133226108551026,,,
78850,,1.974827697277069,,,
78900,,1.953630588054657,,,
78950,,1.8694163632392884,,,
79000,,2.0004324293136597,,,
79050,,2.0856089663505553,,,
79100,,1.9486217641830443,,,
79150,,1.958825387954712,,,
79200,,1.895374002456665,,,
79250,,1.909749858379364,,,
79300,,1.9431417632102965,,,
79350,,1.855286536216736,,,
79400,,1.8303776502609252,,,
79450,,1.8673666524887085,,,
79500,,1.891043074131012,,,
79550,,1.8264905142784118,,,
79600,,1.8785705590248107,,,
79650,,1.8932856011390686,,,
79700,,1.8719166398048401,,,
79750,,1.8689619064331056,,,
79800,,1.909143590927124,,,
79850,,1.9294386768341065,,,
79900,,1.9077901911735535,,,
79950,,1.9567641735076904,,,
80000,,1.9745909309387206,,,
80050,,2.0034600472450257,,,
80100,,1.959140224456787,,,
80150,,2.060995614528656,,,
80200,,2.056272711753845,,,
80250,,2.105234682559967,,,
80300,,2.089291679859161,,,
80350,,2.0728658199310304,,,
80400,,2.1822906875610353,,,
80450,,2.1278644371032716,,,
80500,,2.113789756298065,,,
80550,,2.0088886880874632,,,
80600,,1.9387417888641358,,,
80650,,1.9898274660110473,,,
80700,,2.0190777158737183,,,
80750,,1.970433304309845,,,
80800,,1.9205183100700378,,,
80850,,1.9534302353858948,,,
80900,,2.0055797815322878,,,
80950,,1.9466869401931763,,,
81000,,1.9144419050216674,,,
81050,,1.9793011140823364,,,
81100,,1.9668617630004883,,,
81150,,1.9582156395912171,,,
81200,,1.9532830667495729,,,
81250,,1.9361338996887207,,,
81300,,2.1056003761291504,,,
81350,,2.18802978515625,,,
81400,,2.078665924072266,,,
81450,,1.8898906230926513,,,
81500,,1.9388617730140687,,,
81550,,1.9158189916610717,,,
81600,,1.9195080852508546,,,
81650,,2.0073586010932924,,,
81700,,1.945668740272522,,,
81750,,1.975537657737732,,,
81800,,2.007487154006958,,,
81850,,2.0309963607788086,,,
81900,,1.9879249763488769,,,
81950,,2.0035339331626894,,,
82000,,1.991086323261261,,,
82050,,2.002833912372589,,,
82100,,2.165137219429016,,,
82150,,2.0622131633758545,,,
82200,,2.130140905380249,,,
82250,,1.93991712808609,,,
82300,,1.9268170666694642,,,
82350,,1.9495601654052734,,,
82400,,2.042530872821808,,,
82450,,2.000061275959015,,,
82500,,1.984859118461609,,,
82550,,2.0139951491355896,,,
82600,,2.05209105014801,,,
82650,,2.0509098410606383,,,
82700,,2.071899437904358,,,
82750,,2.098031294345856,,,
82800,,2.013913609981537,,,
82850,,2.030650553703308,,,
82900,,2.0411392855644226,,,
82950,,2.0111070585250856,,,
83000,,2.017374634742737,,,
83050,,2.0064617466926573,,,
83100,,1.96690331697464,,,
83150,,1.9204362201690675,,,
83200,,1.9268337535858153,,,
83250,,1.9421961855888368,,,
83300,,2.0110939264297487,,,
83350,,2.10741352558136,,,
83400,,2.052431893348694,,,
83450,,2.009385735988617,,,
83500,,1.9726919889450074,,,
83550,,2.0025729441642763,,,
83600,,1.8674137639999389,,,
83650,,1.8388760352134705,,,
83700,,1.9289697480201722,,,
83750,,1.8743848562240601,,,
83800,,1.8802940917015076,,,
83850,,1.910810022354126,,,
83900,,1.9641374993324279,,,
83950,,1.9703750705718994,,,
84000,,1.9341760349273682,,,
84050,,1.9236341261863708,,,
84100,,1.923338532447815,,,
84150,,1.9331076526641846,,,
84200,,1.9359701347351075,,,
84250,,1.9067310690879822,,,
84300,,1.8942514634132386,,,
84350,,1.8347357821464538,,,
84400,,1.7606957101821898,,,
84450,,1.8093451380729675,,,
84500,,1.92751882314682,,,
84550,,1.9090823030471802,,,
84600,,1.931081953048706,,,
84650,,1.9350387120246888,,,
84700,,1.9636274003982543,,,
84750,,1.9458738732337952,,,
84800,,1.9455419516563415,,,
84850,,1.8937236475944519,,,
84900,,1.9595725417137146,,,
84950,,1.9721247053146362,,,
85000,,1.9566104054450988,,,
85050,,1.8864956092834473,,,
85100,,1.9258380818367005,,,
85150,,1.8985750818252562,,,
85200,,1.8997414374351502,,,
85250,,1.8834774827957153,,,
85300,,1.7676322722434998,,,
85350,,1.7852575302124023,,,
85400,,1.8654111099243165,,,
85450,,1.8861709904670716,,,
85500,,1.9475719022750855,,,
85550,,1.9744236993789672,,,
85600,,2.090476791858673,,,
85650,,2.0906172251701354,,,
85700,,2.18155668258667,,,
85750,,2.213470153808594,,,
85800,,2.084571442604065,,,
85850,,1.9312194395065307,,,
85900,,1.9535303950309753,,,
85950,,1.901826298236847,,,
86000,,1.8480383729934693,,,
86050,,1.7876909255981446,,,
86100,,1.819274880886078,,,
86150,,1.8922661304473878,,,
86200,,1.833610816001892,,,
86250,,1.7752712750434876,,,
86300,,1.8072693824768067,,,
86350,,1.8238721251487733,,,
86400,,1.8419324016571046,,,
86450,,1.8645971512794495,,,
86500,,1.8422898721694947,,,
86550,,1.800374276638031,,,
86600,,1.8080471897125243,,,
86650,,1.8234167671203614,,,
86700,,1.858927583694458,,,
86750,,1.77918447971344,,,
86800,,1.7192483592033385,,,
86850,,1.7499380493164063,,,
86900,,1.7897962069511413,,,
86950,,1.8335446333885193,,,
87000,,1.9531814241409302,,,
87050,,1.9272536516189576,,,
87100,,1.8837392115592957,,,
87150,,1.8549193596839906,,,
87200,,1.9259532690048218,,,
87250,,1.9185253620147704,,,
87300,,1.8546296405792235,,,
87350,,1.9022915816307069,,,
87400,,1.9189033174514771,,,
87450,,2.0054249215126037,,,
87500,,1.9583170318603516,,,
87550,,1.9847375655174255,,,
87600,,1.956403787136078,,,
87650,,1.9338285732269287,,,
87700,,1.9551295733451843,,,
87750,,1.9339523458480834,,,
87800,,2.0312136816978454,,,
87850,,2.099133696556091,,,
87900,,1.9566322541236878,,,
87950,,1.8993739986419678,,,
88000,,1.9475859093666077,,,
88050,,1.8844406628608703,,,
88100,,1.927740571498871,,,
88150,,1.9531896901130676,,,
88200,,1.9239973759651183,,,
88250,,1.8077288627624513,,,
88300,,1.849083592891693,,,
88350,,1.8601422333717346,,,
88400,,1.8950314283370973,,,
88450,,1.9328647804260255,,,
88500,,1.971386251449585,,,
88550,,1.8890456557273865,,,
88600,,1.9010346603393555,,,
88650,,1.9529361820220947,,,
88700,,1.9461107993125915,,,
88750,,2.081716260910034,,,
88800,,1.9804250144958495,,,
88850,,1.8826610517501832,,,
88900,,1.9448496150970458,,,
88950,,2.005536015033722,,,
89000,,1.8095799565315247,,,
89050,,1.9343751668930054,,,
89100,,1.8503453874588012,,,
89150,,1.892385470867157,,,
89200,,1.9441427350044251,,,
89250,,1.832271020412445,,,
89300,,1.84369567155838,,,
89350,,1.8909758377075194,,,
89400,,1.8912455797195435,,,
89450,,1.9283654332160949,,,
89500,,1.9368707752227783,,,
89550,,1.9352231311798096,,,
89600,,1.9692133975028991,,,
89650,,2.034920561313629,,,
89700,,1.8895855712890626,,,
89750,,1.9187392354011537,,,
89800,,2.0469726395606993,,,
89850,,2.011401124000549,,,
89900,,1.93956463098526,,,
89950,,1.9732274341583251,,,
90000,,1.9457453894615173,,,
90050,,1.8790193247795104,,,
90100,,1.8811499547958375,,,
90150,,1.9254751324653625,,,
90200,,1.9615885710716248,,,
90250,,1.900399088859558,,,
90300,,1.8397913956642151,,,
90350,,1.9012695837020874,,,
90400,,2.0850339937210083,,,
90450,,2.0645483136177063,,,
90500,,2.0501672053337097,,,
90550,,2.089906461238861,,,
90600,,2.028262403011322,,,
90650,,2.0071303701400756,,,
90700,,1.9511392307281494,,,
90750,,2.0480931305885317,,,
90800,,2.029249143600464,,,
90850,,2.052050840854645,,,
90900,,2.0117011737823485,,,
90950,,1.99523766040802,,,
91000,,1.9805250597000121,,,
91050,,1.945644783973694,,,
91100,,1.9366261744499207,,,
91150,,1.9684004855155945,,,
91200,,1.992949755191803,,,
91250,,1.9975428342819215,,,
91300,,1.9358820343017578,,,
91350,,1.8873633074760436,,,
91400,,1.8616547799110412,,,
91450,,1.8436707639694214,,,
91500,,1.8645746088027955,,,
91550,,1.864704394340515,,,
91600,,1.9023409914970397,,,
91650,,1.7854402160644531,,,
91700,,1.798539628982544,,,
91750,,1.8159823846817016,,,
91800,,1.913557665348053,,,
91850,,1.9707421779632568,,,
91900,,1.9721289157867432,,,
91950,,1.962397017478943,,,
92000,,1.9023323106765746,,,
92050,,1.8562904691696167,,,
92100,,1.895895917415619,,,
92150,,1.8980765676498412,,,
92200,,1.871858196258545,,,
92250,,1.8404880023002625,,,
92300,,1.8907513427734375,,,
92350,,1.913678569793701,,,
92400,,2.0111673355102537,,,
92450,,2.1107816958427428,,,
92500,,2.0536258387565614,,,
92550,,2.045085039138794,,,
92600,,2.041902287006378,,,
92650,,2.098466324806213,,,
92700,,1.927569615840912,,,
92750,,1.9182985711097718,,,
92800,,2.027441940307617,,,
92850,,1.971832902431488,,,
92900,,2.0043894600868226,,,
92950,,1.9369117569923402,,,
93000,,1.8195433139801025,,,
93050,,1.8732384848594665,,,
93100,,1.9221182441711426,,,
93150,,1.9683318138122559,,,
93200,,2.006735007762909,,,
93250,,1.998632607460022,,,
93300,,1.9360688853263854,,,
93350,,2.015504386425018,,,
93400,,2.0667123913764955,,,
93450,,1.8895872116088868,,,
93500,,1.976377136707306,,,
93550,,1.8353512477874756,,,
93600,,1.794509756565094,,,
93650,,1.9068538212776185,,,
93700,,1.8906063103675843,,,
93750,,1.9305004119873046,,,
93800,,1.9530299162864686,,,
93850,,1.8843502497673035,,,
93900,,1.9086854290962219,,,
93950,,1.9032953381538391,,,
94000,,2.0157774615287782,,,
94050,,2.105656552314758,,,
94100,,2.0170396423339843,,,
94150,,2.0806041502952577,,,
94200,,2.06631548166275,,,
94250,,1.9730695104598999,,,
94300,,1.9615728807449342,,,
94350,,1.9142469954490662,,,
94400,,1.9336572098731994,,,
94450,,1.9392063450813293,,,
94500,,1.9276068329811096,,,
94550,,1.8607951164245606,,,
94600,,1.9052265286445618,,,
94650,,1.9655834722518921,,,
94700,,1.8842113018035889,,,
94750,,1.8334067916870118,,,
94800,,1.7941548752784728,,,
94850,,2.0262359023094176,,,
94900,,2.070534646511078,,,
94950,,1.930747194290161,,,
95000,,2.00162695646286,,,
95050,,2.043422691822052,,,
95100,,1.972723412513733,,,
95150,,1.8915571475028992,,,
95200,,1.8192111349105835,,,
95250,,1.795670473575592,,,
95300,,1.8820476698875428,,,
95350,,1.7990479063987732,,,
95400,,1.8699079585075378,,,
95450,,1.839791157245636,,,
95500,,1.8213169240951539,,,
95550,,1.7766745567321778,,,
95600,,1.8645617294311523,,,
95650,,1.825363929271698,,,
95700,,1.7984548974037171,,,
95750,,1.9217845344543456,,,
95800,,1.9467517995834351,,,
95850,,2.020640513896942,,,
95900,,2.0127111077308655,,,
95950,,2.0131406664848326,,,
96000,,1.9924067378044128,,,
96050,,2.108196415901184,,,
96100,,2.088812928199768,,,
96150,,2.010395565032959,,,
96200,,1.9149863982200623,,,
96250,,1.9823647809028626,,,
96300,,1.9908449172973632,,,
96350,,2.0062432408332826,,,
96400,,1.9868982720375061,,,
96450,,2.0554716920852663,,,
96500,,1.969805781841278,,,
96550,,1.796081120967865,,,
96600,,1.8227446055412293,,,
96650,,1.903770658969879,,,
96700,,1.931103093624115,,,
96750,,1.9005920171737671,,,
96800,,1.8026781725883483,,,
96850,,1.9062954258918763,,,
96900,,1.9364321279525756,,,
96950,,1.9040165972709655,,,
97000,,1.9258606219291687,,,
97050,,1.965708749294281,,,
97100,,2.037765097618103,,,
97150,,1.9739013719558716,,,
97200,,1.991471221446991,,,
97250,,1.9151757287979125,,,
97300,,1.894793758392334,,,
97350,,1.8960769295692443,,,
97400,,1.925787467956543,,,
97450,,1.8848903799057006,,,
97500,,1.9632485675811768,,,
97550,,1.9126427626609803,,,
97600,,1.8928389859199524,,,
97650,,1.8918004989624024,,,
97700,,1.9546571350097657,,,
97750,,2.049075412750244,,,
97800,,1.952818295955658,,,
97850,,2.076586570739746,,,
97900,,2.106543793678284,,,
97950,,2.051133780479431,,,
98000,,2.0360351061820983,,,
98050,,1.9768543648719787,,,
98100,,1.9470218801498413,,,
98150,,1.9245529532432557,,,
98200,,1.9173199820518494,,,
98250,,1.8943777990341186,,,
98300,,1.8553450584411622,,,
98350,,1.9166986203193666,,,
98400,,1.9106015849113465,,,
98450,,1.9391540670394898,,,
98500,,1.8080827212333679,,,
98550,,1.7541594076156617,,,
98600,,1.8507820892333984,,,
98650,,1.9198447346687317,,,
98700,,2.036558494567871,,,
98750,,1.9940231823921204,,,
98800,,1.9484685850143433,,,
98850,,1.9760032176971436,,,
98900,,1.9068546724319457,,,
98950,,1.8798660612106324,,,
99000,,1.9955359101295471,,,
99050,,1.8543087029457093,,,
99100,,1.9531964468955993,,,
99150,,2.026359007358551,,,
99200,,1.9770486640930176,,,
99250,,1.8971978664398192,,,
99300,,2.001455183029175,,,
99350,,2.0292658901214597,,,
99400,,2.0789446377754213,,,
99450,,2.0087556052207947,,,
99500,,1.9221059942245484,,,
99550,,1.9063778018951416,,,
99600,,1.9066857647895814,,,
99650,,1.8852728962898255,,,
99700,,2.015309591293335,,,
99750,,1.9198974514007567,,,
99800,,1.8883214688301087,,,
99850,,1.9403596830368042,,,
99900,,2.0107177662849427,,,
99950,,2.0443350577354433,,,
100000,,2.0473682379722593,,,
100050,,1.9788253998756409,,,
100100,,2.072588586807251,,,
100150,,1.9615359663963319,,,
100200,,1.9880597615242004,,,
100250,,2.1046262264251707,,,
100300,,2.0376857566833495,,,
100350,,2.012034022808075,,,
100400,,2.0756943726539614,,,
100450,,2.0898630523681643,,,
100500,,1.9497672462463378,,,
100550,,2.0671590638160704,,,
100600,,1.9546542048454285,,,
100650,,2.0160947275161742,,,
100700,,1.9571341896057128,,,
100750,,2.010549659729004,,,
100800,,2.0727452516555784,,,
100850,,2.0977124977111816,,,
100900,,2.0727030181884767,,,
100950,,1.9864052605628968,,,
101000,,1.9758718633651733,,,
101050,,1.9300925207138062,,,
101100,,1.9954133915901184,,,
101150,,1.9079954934120178,,,
101200,,1.9572575068473816,,,
101250,,1.9022307419776916,,,
101300,,1.9184299039840698,,,
101350,,2.038512225151062,,,
101400,,1.948843741416931,,,
101450,,1.8776524186134338,,,
101500,,1.9174825882911681,,,
101550,,2.048084421157837,,,
101600,,2.0516813445091246,,,
101650,,2.029763567447662,,,
101700,,2.065212106704712,,,
101750,,2.049704773426056,,,
101800,,2.0588136816024782,,,
101850,,2.106205449104309,,,
101900,,2.0670203161239624,,,
101950,,2.0247213530540464,,,
102000,,2.1032944083213807,,,
102050,,2.1942844438552855,,,
102100,,2.15094507932663,,,
102150,,2.1785535430908203,,,
102200,,2.1035821771621706,,,
102250,,2.1386645674705504,,,
102300,,2.10585063457489,,,
102350,,2.058219103813171,,,
102400,,2.0653498339653016,,,
102450,,2.0843723940849306,,,
102500,,2.1742969870567324,,,
102550,,2.131527101993561,,,
102600,,2.0975339818000793,,,
102650,,2.0337023305892945,,,
102700,,1.9380770468711852,,,
102750,,1.9884082913398742,,,
102800,,1.9314075756072997,,,
102850,,2.1998308396339414,,,
102900,,2.1316180276870726,,,
102950,,2.1454105877876284,,,
103000,,2.0423322796821592,,,
103050,,2.0013510680198667,,,
103100,,2.0168666076660156,,,
103150,,1.9899442076683045,,,
103200,,2.0340111780166628,,,
103250,,1.9221616578102112,,,
103300,,1.889531888961792,,,
103350,,2.0167027378082274,,,
103400,,2.044630606174469,,,
103450,,2.0982827234268187,,,
103500,,2.169292702674866,,,
103550,,2.086970901489258,,,
103600,,2.0399932289123535,,,
103650,,2.039546723365784,,,
103700,,2.2001005458831786,,,
103750,,2.0658035326004027,,,
103800,,2.047127757072449,,,
103850,,2.123292934894562,,,
103900,,2.0043471550941465,,,
103950,,2.1389102482795717,,,
104000,,2.0294276809692384,,,
104050,,2.0278843665122985,,,
104100,,1.9369612526893616,,,
104150,,2.029594225883484,,,
104200,,2.0366062569618224,,,
104250,,1.9818400263786315,,,
104300,,1.9501795983314514,,,
104350,,1.9619112873077393,,,
104400,,2.0169394397735596,,,
104450,,1.9079784512519837,,,
104500,,1.8961112904548645,,,
104550,,1.9901216578483583,,,
104600,,2.054778380393982,,,
104650,,2.028670370578766,,,
104700,,2.1002555680274964,,,
104750,,2.071838958263397,,,
104800,,2.0249984312057494,,,
104850,,2.0739614391326904,,,
104900,,2.060555078983307,,,
104950,,2.1042997908592223,,,
105000,,2.0751146936416625,,,
105050,,1.9952968764305115,,,
105100,,1.9271872711181641,,,
105150,,1.943671681880951,,,
105200,,2.0367702293395995,,,
105250,,1.9531498837471009,,,
105300,,2.0394142937660216,,,
105350,,2.007268843650818,,,
105400,,2.082842743396759,,,
105450,,2.0416317224502563,,,
105500,,2.01192964553833,,,
105550,,2.1081380248069763,,,
105600,,2.0550477051734926,,,
105650,,2.0924394822120664,,,
105700,,2.03700834274292,,,
105750,,2.1740332508087157,,,
105800,,2.130553901195526,,,
105850,,2.0344246339797976,,,
105900,,2.0447038865089415,,,
105950,,1.987239363193512,,,
106000,,1.9971672081947327,,,
106050,,1.979372820854187,,,
106100,,1.8859738492965699,,,
106150,,1.7918142437934876,,,
106200,,1.7652461290359498,,,
106250,,1.7920342230796813,,,
106300,,1.8459575152397156,,,
106350,,1.8383344101905823,,,
106400,,1.833773777484894,,,
106450,,1.8675325679779053,,,
106500,,1.9221000933647157,,,
106550,,1.951140353679657,,,
106600,,1.9022707772254943,,,
106650,,2.00965158700943,,,
106700,,1.9766084575653076,,,
106750,,1.9782672929763794,,,
106800,,2.0064999938011168,,,
106850,,2.0919467496871946,,,
106900,,2.0400666546821595,,,
106950,,2.0060647249221804,,,
107000,,1.9205736804008484,,,
107050,,1.9462555861473083,,,
107100,,1.9523518538475038,,,
107150,,1.9817209601402284,,,
107200,,1.9285530018806458,,,
107250,,1.8927120471000671,,,
107300,,1.9536614274978639,,,
107350,,1.9386941814422607,,,
107400,,1.9939676117897034,,,
107450,,1.9637210845947266,,,
107500,,2.0430386567115786,,,
107550,,2.077909755706787,,,
107600,,2.0021252036094666,,,
107650,,2.093806715011597,,,
107700,,2.029946975708008,,,
107750,,2.1950168228149414,,,
107800,,2.077540123462677,,,
107850,,2.14542418718338,,,
107900,,2.005739731788635,,,
107950,,1.9188420748710633,,,
108000,,2.095885443687439,,,
108050,,2.0682283639907837,,,
108100,,1.9484952926635741,,,
108150,,2.030072650909424,,,
108200,,2.0893895053863525,,,
108250,,2.0477451848983765,,,
108300,,1.9853393268585204,,,
108350,,1.9135008144378662,,,
108400,,1.9183946394920348,,,
108450,,1.7964283180236817,,,
108500,,1.842769911289215,,,
108550,,1.773325960636139,,,
108600,,1.829044668674469,,,
108650,,1.8003307700157165,,,
108700,,1.873842318058014,,,
108750,,1.861796624660492,,,
108800,,1.964136152267456,,,
108850,,2.10324312210083,,,
108900,,2.0427231574058533,,,
108950,,2.01406768321991,,,
109000,,1.8991911005973816,,,
109050,,1.9401958727836608,,,
109100,,1.8353792428970337,,,
109150,,1.9116255378723144,,,
109200,,1.917956726551056,,,
109250,,1.8612106680870055,,,
109300,,1.92812997341156,,,
109350,,1.911453504562378,,,
109400,,1.9297517085075377,,,
109450,,1.9104201626777648,,,
109500,,1.854101197719574,,,
109550,,1.9139562034606934,,,
109600,,1.9985543084144592,,,
109650,,1.9315085482597352,,,
109700,,1.8896619582176208,,,
109750,,1.9390242624282836,,,
109800,,2.0140686202049256,,,
109850,,2.0379458403587343,,,
109900,,1.880827045440674,,,
109950,,1.8530365753173828,,,
110000,,1.7681051349639894,,,
110050,,1.9094571828842164,,,
110100,,1.8946472191810608,,,
110150,,1.9352926158905028,,,
110200,,1.9733342671394347,,,
110250,,2.0218208265304565,,,
110300,,2.0186367082595824,,,
110350,,1.9948392796516419,,,
110400,,1.9758453607559203,,,
110450,,2.001803951263428,,,
110500,,1.9783161306381225,,,
110550,,1.9284501194953918,,,
110600,,1.978484857082367,,,
110650,,2.08592041015625,,,
110700,,2.0685713505744934,,,
110750,,1.998270001411438,,,
110800,,2.069968211650848,,,
110850,,2.05629114151001,,,
110900,,2.023263757228851,,,
110950,,2.013277883529663,,,
111000,,2.0363891410827635,,,
111050,,2.0267084002494813,,,
111100,,1.9886014318466188,,,
111150,,2.10158203125,,,
111200,,2.0847333693504333,,,
111250,,1.8906088733673097,,,
111300,,1.9016645765304565,,,
111350,,1.9173634147644043,,,
111400,,1.9387936758995057,,,
111450,,1.9712155675888061,,,
111500,,1.9554408144950868,,,
111550,,2.0549640703201293,,,
111600,,2.1397250390052793,,,
111650,,2.0788221955299377,,,
111700,,1.9598798775672912,,,
111750,,2.1399561405181884,,,
111800,,2.1636358070373536,,,
111850,,2.1870367527008057,,,
111900,,2.3382167530059816,,,
111950,,2.254665238857269,,,
112000,,2.062471671104431,,,
112050,,2.0214892077445983,,,
112100,,2.0657483673095705,,,
112150,,1.9781288266181947,,,
112200,,2.022822735309601,,,
112250,,2.1578890299797058,,,
112300,,2.063817162513733,,,
112350,,2.0783926844596863,,,
112400,,1.9522462463378907,,,
112450,,1.9263627815246582,,,
112500,,2.0175579833984374,,,
112550,,1.9403265166282653,,,
112600,,1.943438129425049,,,
112650,,2.024171597957611,,,
112700,,2.0325077295303347,,,
112750,,1.9933643054962158,,,
112800,,2.0438215708732606,,,
112850,,2.0938489747047426,,,
112900,,2.13203125,,,
112950,,2.1088212871551515,,,
113000,,2.082986137866974,,,
113050,,1.9693558716773987,,,
113100,,1.898688611984253,,,
113150,,1.9630278420448304,,,
113200,,2.052975544929504,,,
113250,,2.021170814037323,,,
113300,,2.1513825607299806,,,
113350,,2.0771418261528014,,,
113400,,2.0525582242012024,,,
113450,,1.9413930797576904,,,
113500,,1.9267163848876954,,,
113550,,1.95611652135849,,,
113600,,1.9059234881401061,,,
113650,,1.8152152180671692,,,
113700,,1.8322161197662354,,,
113750,,1.8616990971565246,,,
113800,,1.835385684967041,,,
113850,,1.8105738973617553,,,
113900,,1.9598201322555542,,,
113950,,1.9936721730232239,,,
114000,,1.9912039947509765,,,
114050,,2.0792502903938295,,,
114100,,2.0416222333908083,,,
114150,,1.8822533941268922,,,
114200,,2.017434401512146,,,
114250,,1.9856046199798585,,,
114300,,1.9473258018493653,,,
114350,,1.8539860224723816,,,
114400,,1.955054214000702,,,
114450,,1.90646071434021,,,
114500,,1.8747281789779664,,,
114550,,1.8979190802574157,,,
114600,,1.8959012150764465,,,
114650,,1.8947542452812194,,,
114700,,1.9554925966262817,,,
114750,,1.9529076385498048,,,
114800,,1.913142683506012,,,
114850,,2.0607336831092833,,,
114900,,2.021829218864441,,,
114950,,2.116839892864227,,,
115000,,1.9872493362426757,,,
115050,,1.9820581912994384,,,
115100,,1.9745052361488342,,,
115150,,2.1138186693191527,,,
115200,,1.9573874688148498,,,
115250,,1.9243334388732911,,,
115300,,1.8924413108825684,,,
115350,,1.9265342235565186,,,
115400,,2.035255491733551,,,
115450,,2.0822909450531006,,,
115500,,2.0071046257019045,,,
115550,,1.9454278802871705,,,
115600,,2.016082181930542,,,
115650,,1.9144803428649901,,,
115700,,2.0151447677612304,,,
115750,,1.9361262011528015,,,
115800,,2.0181895160675047,,,
115850,,1.9922899580001832,,,
115900,,1.9841670870780945,,,
115950,,1.9093625044822693,,,
116000,,1.8870726490020753,,,
116050,,1.9325646567344665,,,
116100,,1.907907681465149,,,
116150,,1.7084125328063964,,,
116200,,1.8366326212882995,,,
116250,,1.845962963104248,,,
116300,,1.7904028367996216,,,
116350,,1.8714355802536011,,,
116400,,1.8805769777297974,,,
116450,,1.8268262481689452,,,
116500,,1.7493361663818359,,,
116550,,1.8804719018936158,,,
116600,,1.8946593976020814,,,
116650,,1.8127912640571595,,,
116700,,1.7274342918395995,,,
116750,,1.8216020464897156,,,
116800,,1.9518744111061097,,,
116850,,2.025175838470459,,,
116900,,2.1594496536254884,,,
116950,,2.133454005718231,,,
117000,,2.1999902391433714,,,
117050,,2.156826775074005,,,
117100,,2.0713458609580995,,,
117150,,1.9810398817062378,,,
117200,,1.9774638819694519,,,
117250,,1.9843742752075195,,,
117300,,1.9358661413192748,,,
117350,,1.8455316567420958,,,
117400,,1.7995989394187928,,,
117450,,1.8618215537071228,,,
117500,,1.854728786945343,,,
117550,,1.906523892879486,,,
117600,,1.8058190798759461,,,
117650,,1.8765508079528808,,,
117700,,2.0173495626449585,,,
117750,,1.980171263217926,,,
117800,,2.0881973934173583,,,
117850,,2.0953147315979006,,,
117900,,2.0052485251426697,,,
117950,,1.9962908267974853,,,
118000,,1.936328773498535,,,
118050,,1.9894666385650634,,,
118100,,1.9659832334518432,,,
118150,,2.0637227845191957,,,
118200,,1.9763013052940368,,,
118250,,2.0916542172431947,,,
118300,,2.089897859096527,,,
118350,,2.171405773162842,,,
118400,,2.0075627374649048,,,
118450,,1.9378943133354187,,,
118500,,1.981092369556427,,,
118550,,1.9877403235435487,,,
118600,,1.9590557789802552,,,
118650,,1.8312013149261475,,,
118700,,1.899181206226349,,,
118750,,2.0015497469902037,,,
118800,,2.0748842358589172,,,
118850,,2.0425401520729065,,,
118900,,1.9208753132820129,,,
118950,,1.9882538723945617,,,
119000,,2.0220467758178713,,,
119050,,2.0857456731796264,,,
119100,,2.146282014846802,,,
119150,,2.040890073776245,,,
119200,,2.0714837169647216,,,
119250,,2.1364814329147337,,,
119300,,2.205599834918976,,,
119350,,2.021607525348663,,,
119400,,1.9823077988624573,,,
119450,,2.098072204589844,,,
119500,,2.0050714635849,,,
119550,,2.1342938685417177,,,
119600,,2.039133448600769,,,
119650,,1.967321927547455,,,
119700,,2.063242757320404,,,
119750,,1.9391495656967164,,,
119800,,1.9580676770210266,,,
119850,,2.0828226041793823,,,
119900,,1.953206033706665,,,
119950,,1.9082095789909364,,,
120000,,1.9027163767814637,,,
120050,,1.9216635417938233,,,
120100,,1.8713319659233094,,,
120150,,1.978108901977539,,,
120200,,1.9282283806800842,,,
120250,,1.9583115553855897,,,
120300,,1.9184624218940736,,,
120350,,1.8555498242378234,,,
120400,,1.798068585395813,,,
120450,,1.8350412940979004,,,
120500,,1.910141088962555,,,
120550,,1.9676776766777038,,,
120600,,1.8692768430709839,,,
120650,,1.9333119487762451,,,
120700,,1.833855652809143,,,
120750,,1.9092160010337829,,,
120800,,1.8146411776542664,,,
120850,,1.8641562843322754,,,
120900,,1.9538428831100463,,,
120950,,1.9130796527862548,,,
121000,,1.8447644925117492,,,
121050,,1.7677708411216735,,,
121100,,1.8763783264160157,,,
121150,,1.9087715792655944,,,
121200,,2.024999108314514,,,
121250,,2.0934088039398193,,,
121300,,2.0838523936271667,,,
121350,,1.9654071521759033,,,
121400,,2.0546802282333374,,,
121450,,1.8998238277435302,,,
121500,,1.8573319721221924,,,
121550,,1.9070144319534301,,,
121600,,1.9502297258377075,,,
121650,,1.9160370421409607,,,
121700,,1.8792633295059205,,,
121750,,1.7879365634918214,,,
121800,,1.6956341695785522,,,
121850,,1.7242584371566771,,,
121900,,1.8012600660324096,,,
121950,,1.9633000802993774,,,
122000,,1.8956257343292235,,,
122050,,1.9835992574691772,,,
122100,,2.1055321955680846,,,
122150,,2.039591581821442,,,
122200,,2.1214555072784425,,,
122250,,2.00383403301239,,,
122300,,1.9324922037124634,,,
122350,,1.9220336389541626,,,
122400,,1.9822300362586975,,,
122450,,2.0875965118408204,,,
122500,,2.0560624384880066,,,
122550,,1.9723071622848511,,,
122600,,2.0410886120796206,,,
122650,,1.9934335350990295,,,
122700,,1.986909945011139,,,
122750,,2.088292896747589,,,
122800,,1.9607553839683534,,,
122850,,2.0303156852722166,,,
122900,,1.9391427445411682,,,
122950,,1.9386585855484009,,,
123000,,2.035502290725708,,,
123050,,2.013975646495819,,,
123100,,2.018824405670166,,,
123150,,1.9698289251327514,,,
123200,,1.9086162447929382,,,
123250,,1.9821033310890197,,,
123300,,1.9718976426124573,,,
123350,,1.9903910374641418,,,
123400,,2.117073488235474,,,
123450,,2.15115394115448,,,
123500,,2.0108439707756043,,,
123550,,2.1019856786727904,,,
123600,,2.1220203852653503,,,
123650,,2.1399265122413635,,,
123700,,2.126851544380188,,,
123750,,2.1285244607925415,,,
123800,,2.172815115451813,,,
123850,,1.9865382409095764,,,
123900,,2.006707992553711,,,
123950,,2.0072901606559754,,,
124000,,2.029948332309723,,,
124050,,2.021286141872406,,,
124100,,2.0338430118560793,,,
124150,,2.171455285549164,,,
124200,,2.107869713306427,,,
124250,,2.131561932563782,,,
124300,,2.0111565661430357,,,
124350,,2.1444206833839417,,,
124400,,2.0991693806648253,,,
124450,,2.064430615901947,,,
124500,,2.06335506439209,,,
124550,,2.1708856058120727,,,
124600,,1.9338869953155517,,,
124650,,2.063531982898712,,,
124700,,2.051110711097717,,,
124750,,2.039309175014496,,,
124800,,1.9797248673439025,,,
124850,,1.9162456607818603,,,
124900,,1.807777156829834,,,
124950,,1.741940460205078,,,
125000,,1.6952271175384521,,,
125050,,1.821182255744934,,,
125100,,2.01868821144104,,,
125150,,2.0186141204833983,,,
125200,,1.9420811104774476,,,
125250,,1.9890065908432006,,,
125300,,2.043120119571686,,,
125350,,2.0990397334098816,,,
125400,,2.083936128616333,,,
125450,,1.9355770182609557,,,
125500,,1.985299482345581,,,
125550,,2.1278670263290405,,,
125600,,2.0848679637908933,,,
125650,,2.1117680191993715,,,
125700,,2.0905110168457033,,,
125750,,2.0241517853736877,,,
125800,,2.1625948190689086,,,
125850,,2.1190177726745607,,,
125900,,2.067008903026581,,,
125950,,2.110251305103302,,,
126000,,1.8705209493637085,,,
126050,,1.8030805706977844,,,
126100,,1.8124765944480896,,,
126150,,1.9474700045585633,,,
126200,,2.0032462167739866,,,
126250,,1.9962164974212646,,,
126300,,2.087688889503479,,,
126350,,2.065665943622589,,,
126400,,1.9985230922698975,,,
126450,,2.052012677192688,,,
126500,,2.0372539710998536,,,
126550,,2.0612247252464293,,,
126600,,2.002702434062958,,,
126650,,1.9626708149909973,,,
126700,,1.9725157284736634,,,
126750,,2.0341075444221497,,,
126800,,2.0450041580200193,,,
126850,,1.9548729705810546,,,
126900,,2.0450413727760317,,,
126950,,2.037542772293091,,,
127000,,1.9894597029685974,,,
127050,,1.9678065991401672,,,
127100,,1.9860993719100952,,,
127150,,1.8537581753730774,,,
127200,,1.8124780559539795,,,
127250,,1.7963586235046387,,,
127300,,1.799470193386078,,,
127350,,1.91189124584198,,,
127400,,1.9809299564361573,,,
127450,,2.0289960861206056,,,
127500,,2.0104895091056822,,,
127550,,1.8649755120277405,,,
127600,,1.8512909889221192,,,
127650,,1.8515411233901977,,,
127700,,2.0189855742454528,,,
127750,,1.927829167842865,,,
127800,,1.9943661975860596,,,
127850,,1.94680481672287,,,
127900,,1.8805031156539918,,,
127950,,1.8021523356437683,,,
128000,,1.8552836465835572,,,
128050,,1.8515861916542053,,,
128100,,1.8857521390914918,,,
128150,,1.9416397285461426,,,
128200,,1.9494353795051576,,,
128250,,1.8404075169563294,,,
128300,,1.7862976145744325,,,
128350,,1.7874568843841552,,,
128400,,1.9881706523895264,,,
128450,,2.0066341280937197,,,
128500,,1.9976887559890748,,,
128550,,1.934243116378784,,,
128600,,1.8665737676620484,,,
128650,,1.8644552278518676,,,
128700,,1.8566778230667114,,,
128750,,1.7712302207946777,,,
128800,,1.8526672410964966,,,
128850,,1.815037682056427,,,
128900,,1.8015566563606262,,,
128950,,1.9065427350997926,,,
129000,,1.8643295335769654,,,
129050,,1.8703375673294067,,,
129100,,1.934991979598999,,,
129150,,1.9557857990264893,,,
129200,,1.8957903957366944,,,
129250,,1.858306529521942,,,
129300,,1.9189505338668824,,,
129350,,2.0191270017623903,,,
129400,,1.9817582321166993,,,
129450,,1.8864089131355286,,,
129500,,1.9610592460632323,,,
129550,,1.903318657875061,,,
129600,,2.046479206085205,,,
129650,,2.060132360458374,,,
129700,,2.0088064432144166,,,
129750,,2.0818927693367004,,,
129800,,2.042750883102417,,,
129850,,2.1023191022872925,,,
129900,,1.9710152745246887,,,
129950,,1.9408773231506347,,,
130000,,2.0875203013420105,,,
130050,,2.135844829082489,,,
130100,,2.045044836997986,,,
130150,,2.0288009810447694,,,
130200,,1.9309693717956542,,,
130250,,1.9514128971099853,,,
130300,,2.0017863631248476,,,
130350,,1.9235085797309877,,,
130400,,1.976394476890564,,,
130450,,2.0027834486961367,,,
130500,,2.0167648649215697,,,
130550,,2.0111830496788023,,,
130600,,2.0689891600608825,,,
130650,,2.147271387577057,,,
130700,,2.106758191585541,,,
130750,,1.9770417928695678,,,
130800,,2.0771867632865906,,,
130850,,2.103425095081329,,,
130900,,2.1823390030860903,,,
130950,,2.1297168278694154,,,
131000,,2.2280277824401855,,,
131050,,2.1788653182983397,,,
131100,,2.228911805152893,,,
131150,,2.202968430519104,,,
131200,,2.1055236983299257,,,
131250,,2.026407618522644,,,
131300,,2.0944890451431273,,,
131350,,1.9407625150680543,,,
131400,,2.036633458137512,,,
131450,,2.007116663455963,,,
131500,,2.0662446999549866,,,
131550,,2.0686586236953737,,,
131600,,2.17020525932312,,,
131650,,2.1623590850830077,,,
131700,,2.1639678359031675,,,
131750,,2.1056624054908752,,,
131800,,2.217291874885559,,,
131850,,2.2526452589035033,,,
131900,,2.1872782802581785,,,
131950,,2.1146759581565857,,,
132000,,2.1329776215553284,,,
132050,,2.139947078227997,,,
132100,,2.144131965637207,,,
132150,,2.382031559944153,,,


==> figures/gmm_nd/T100_KLmarginal1.csv <==
iter,KL_1_ULA,KL_1_dilation,KL_1_tempering,KL_1_diffusion,KL_1_daz_scale1
0,3.9540632820129393,3.760659008026123,3.178170642852783,2.9946782302856447,2.429210813045502
50,3.8749547243118285,3.1817684268951414,3.150302143096924,2.609773526191711,1.2588266944885254
100,3.565776810646057,2.944699845314026,3.161218032836914,2.3276136684417725,0.8150516331195832
150,3.2776559162139893,2.793532676696777,3.168752589225769,2.146669538021088,0.6842670309543609
200,3.101336407661438,2.7013141679763795,3.1573867177963257,2.0757410597801207,0.6403586590290069
250,2.8531016302108765,2.647390117645264,3.1354398345947265,1.9898022747039794,0.5937371301651001
300,2.866572461128235,2.6136984395980836,3.079854073524475,1.9731860637664795,0.5898546552658082
350,2.969982738494873,2.5944700765609743,3.2211489486694336,1.9304898881912231,0.5742869985103607
400,2.9939883613586424,2.603945894241333,3.1550293922424317,1.8612653779983521,0.5503119921684265
450,2.9052104997634887,2.600980806350708,3.101282448768616,1.7846361589431763,0.5647735583782196
500,2.9049968242645265,2.5984809827804565,3.118536686897278,1.7866428637504577,0.5684162616729737
550,2.842205858230591,2.644212679862976,3.155762400627136,1.7528154039382935,0.5484535109996795
600,2.8432644033432006,2.6504957771301267,3.1222875928878784,1.7211026883125304,0.5564715993404389
650,2.9075235891342164,2.7094552278518678,3.123639669418335,1.6931172394752503,0.541459504365921
700,2.7312828540802,2.733427357673645,3.1692929553985594,1.7566772437095641,0.5479655706882477
750,2.8176336812973024,2.7752843999862673,3.138504910469055,1.6903164649009705,0.5469896894693375
800,2.8193476009368896,2.7970927715301515,3.147972502708435,1.5577326774597169,0.5465626466274262
850,2.7700028562545778,2.7888321399688722,3.087429766654968,1.649015917778015,0.5307748633623123
900,2.7323755693435667,2.843060083389282,3.098207640647888,1.678889937400818,0.541237803697586
950,2.8443945693969725,2.9124347496032716,3.12277813911438,1.6771952152252196,0.5456380605697632
1000,2.881927318572998,2.9332655668258667,3.098748641014099,1.6320568108558655,0.5422175240516662
1050,2.8525367164611817,2.933883075714111,3.108388051986694,1.7311502838134765,0.5508969223499298
1100,2.9012285375595095,2.9704279041290285,3.153789687156677,1.6512156534194946,0.5377892047166825
1150,2.878102946281433,2.989859757423401,3.1016224956512453,1.674062478542328,0.542678548693657
1200,2.986211042404175,3.0395044469833374,3.106305661201477,1.5917914390563965,0.5424595248699188
1250,3.0044773197174073,3.0797264862060545,3.044856481552124,1.5544113445281982,0.5404657983779907
1300,3.0562805271148683,3.129605369567871,3.0759713792800905,1.5924923133850097,0.5557230830192565
1350,2.9514287185668944,3.1650688123703,3.0885788917541506,1.609158351421356,0.5446146929264069
1400,2.9838205766677857,3.181010322570801,3.250681095123291,1.643563494682312,0.5483258104324341
1450,2.940691614151001,3.2506062984466553,3.1680523204803466,1.6919930171966553,0.5590430974960328
1500,2.9002541303634644,3.295669507980347,3.109164834022522,1.5006915426254273,0.5440199053287507
1550,2.8113210296630857,3.3093216371536256,3.1168431663513183,1.627626163959503,0.5417017167806626
1600,2.9342677402496338,3.349661979675293,3.0222957801818846,1.5552099680900573,0.5321235692501068
1650,2.9841691207885743,3.4400763654708864,3.055387506484985,1.6551449799537659,0.5449366402626038
1700,3.0249933385849,3.4264997577667238,3.0542357397079467,1.4169979882240296,0.5456441855430603
1750,3.0398504161834716,3.4626327180862426,3.183534789085388,1.5125100898742676,0.5337635511159897
1800,2.963509268760681,3.483432550430298,3.1242267084121704,1.48398859500885,0.5462247693538665
1850,2.8639852523803713,3.497896461486816,3.0734425735473634,1.5333654713630676,0.5340760117769241
1900,2.8487061882019042,3.5024678468704225,3.0669540786743164,1.4637613797187805,0.5474983441829682
1950,2.8096229887008666,3.5868292331695555,3.1747548532485963,1.3929316997528076,0.5440347456932068
2000,2.931263093948364,3.6150749731063843,3.140581889152527,1.3785936737060547,0.5433196979761123
2050,2.9431728076934816,3.6307494831085205,3.0782655572891233,1.4361878967285155,0.5449719989299774
2100,2.8803647470474245,3.6255511379241945,3.09446608543396,1.4458401370048524,0.5560482108592987
2150,2.760848822593689,3.660810079574585,2.9885952425003053,1.473354845046997,0.5405627155303955
2200,2.975694622993469,3.6979071521759033,3.1380480575561522,1.5076562237739564,0.5563317239284515
2250,2.9045439910888673,3.7519887351989745,3.139771914482117,1.3666644501686096,0.5375492197275161
2300,2.858271350860596,3.741498565673828,3.098402724266052,1.3942718648910521,0.5544898176193237
2350,2.8202712821960447,3.7659403610229494,3.074893636703491,1.3441254878044129,0.5555004513263703
2400,2.8510671186447145,3.758064503669739,3.0031482076644895,1.418054392337799,0.5402528542280197
2450,2.9427416276931764,3.7834500217437745,3.11587354183197,1.4553767704963685,0.547971978187561
2500,2.987362651824951,3.8239254426956175,3.197970972061157,1.6132109594345092,0.5474875104427338
2550,3.0349337577819826,3.8132962512969972,3.1057121896743776,1.5499108695983888,0.5362858647108077
2600,3.0017964220046998,3.8815080165863036,3.065679864883423,1.5967290544509887,0.5446583700180053
2650,2.9589401054382325,3.894774303436279,3.054697299003601,1.4836603617668152,0.5298499530553817
2700,3.0546766757965087,3.9406277418136595,3.13300076007843,1.4812480616569519,0.553118611574173
2750,3.1675348138809203,3.9311448907852173,3.125249395370483,1.437952814102173,0.5459620034694672
2800,3.1645439863204956,3.9538549089431765,3.228685040473938,1.464246370792389,0.5383224165439606
2850,2.897517776489258,3.9444285917282103,3.279681754112244,1.588165385723114,0.5355829095840454
2900,2.789058198928833,3.9782541275024412,3.262913951873779,1.4913252449035646,0.549832797050476
2950,2.9579899740219116,4.019982495307922,3.018874077796936,1.4651836085319518,0.5488738143444061
3000,2.9279414224624634,3.998980107307434,2.9732821464538572,1.5385867977142333,0.5432852697372437
3050,3.0759771776199343,3.9919854164123536,3.0083462047576903,1.5548329448699951,0.5523614287376404
3100,3.061783928871155,4.0104697847366335,3.0630503416061403,1.5359278512001038,0.5461547398567199
3150,2.9805638885498045,3.991921739578247,3.124509415626526,1.4561872458457947,0.5417588102817535
3200,2.9716677331924437,3.990167474746704,3.16550359249115,1.4649968647956848,0.5361673176288605
3250,2.786863684654236,4.0831834506988525,3.075477433204651,1.4624204659461975,0.5403456854820251
3300,2.964763913154602,4.078148136138916,3.155677652359009,1.4338837146759034,0.534203690290451
3350,3.110620069503784,4.106172151565552,3.212275185585022,1.5171708297729491,0.5442654395103455
3400,3.0985045337677004,4.107873067855835,3.195143322944641,1.4013621950149535,0.5387785148620605
3450,2.896826386451721,4.135776777267456,3.1084491062164306,1.4965567994117737,0.5326577746868133
3500,2.9882976961135865,4.123637428283692,3.1114994192123415,1.4720442223548889,0.5493910795450211
3550,2.9205202674865722,4.119821271896362,3.115818433761597,1.3871355986595153,0.550858416557312
3600,2.9678528261184693,4.126927108764648,3.0642500352859496,1.443434624671936,0.5559489226341248
3650,3.1027020454406737,4.14020998954773,3.1331000185012816,1.4043471789360047,0.5467578673362732
3700,3.1076109123229982,4.179222908020019,3.1137836742401124,1.4594758105278016,0.5397838282585145
3750,3.205131893157959,4.193820114135742,3.167928786277771,1.5764437317848206,0.5373581635951996
3800,3.0249178647994994,4.21319803237915,3.134129285812378,1.417876603603363,0.5460008299350738
3850,3.069058828353882,4.244050045013427,3.0872945642471312,1.3764412450790404,0.535928258895874
3900,3.0929565477371215,4.231904582977295,3.0788030004501343,1.356282136440277,0.5529402875900269
3950,3.0941520166397094,4.2546029376983645,3.0256631708145143,1.4670935344696046,0.5484618067741394
4000,2.9573052453994753,4.219807834625244,3.0767515802383425,1.396913070678711,0.5422981715202332
4050,2.9793746709823608,4.240042505264282,3.215337972640991,1.3167419004440308,0.5484569692611694
4100,2.9403223466873167,4.267455215454102,3.137949004173279,1.348758749961853,0.5450249671936035
4150,2.915063195228577,4.280038986206055,3.1718622636795044,1.4300181794166564,0.5446155822277069
4200,2.975241012573242,4.258075981140137,3.154736194610596,1.417832417488098,0.5457318925857544
4250,2.959958562850952,4.3069196128845215,3.170009846687317,1.440168936252594,0.5468986260890961
4300,3.075305504798889,4.215135402679444,3.0911539697647097,1.4336123609542846,0.5492571187019348
4350,3.2993589639663696,4.26688775062561,3.1285518550872804,1.3766646909713744,0.5455489540100098
4400,3.107101044654846,4.266497163772583,3.1955565309524534,1.467902991771698,0.56375972032547
4450,3.040737590789795,4.290843486785889,3.1029185104370116,1.4225221967697144,0.5555691707134247
4500,3.1448477840423585,4.292832622528076,3.0666106128692627,1.5250069284439087,0.5420814502239227
4550,3.2220587158203124,4.283885850906372,3.1497780418395998,1.4397166919708253,0.5413795030117035
4600,3.0272082233428956,4.3292704105377195,3.0375142002105715,1.4168403601646424,0.547832944393158
4650,2.852105054855347,4.370206260681153,3.0159550142288207,1.3649077224731445,0.5579857242107391
4700,3.0072654056549073,4.377883768081665,3.0985564756393433,1.346640088558197,0.5383469015359879
4750,3.0191127252578736,4.377824554443359,3.0683945274353026,1.3527888822555543,0.5406027019023896
4800,3.057504749298096,4.376921081542969,3.0069736433029175,1.319754843711853,0.5543903136253356
4850,3.004105486869812,4.40371337890625,3.231140522956848,1.308993188958419,0.5511909031867981
4900,3.120335283279419,4.405652456283569,3.178335609436035,,0.5516021382808686
4950,3.1484239387512205,4.385556869506836,3.151413927078247,,0.5597811567783356
5000,3.1833021783828737,4.401867237091064,3.2532206773757935,,0.5528154015541077
5050,2.9210242080688475,4.410811014175415,3.2790184116363523,,0.5534908235073089
5100,2.8581437921524047,4.382010726928711,3.2154334449768065,,0.5465796649456024
5150,2.9402078199386597,4.424704513549805,3.104795045852661,,0.5445227372646332
5200,2.986143178939819,4.40365005493164,3.0936099004745485,,0.5433027851581573
5250,3.118259615898132,4.419147329330444,3.175261821746826,,0.5464702558517456
5300,2.9912770986557007,4.455602731704712,3.163694200515747,,0.5541581618785858
5350,2.969761233329773,4.412919178009033,3.1404710578918458,,0.5579205977916718
5400,2.8767301082611083,4.409384517669678,3.1598713064193724,,0.5505158829689026
5450,2.817870888710022,4.400453462600708,3.192624177932739,,0.5286183416843414
5500,2.8031617641448974,4.372501821517944,3.057643299102783,,0.5313722503185272
5550,2.927190246582031,4.422494430541992,3.0461097145080567,,0.5457867586612701
5600,2.9829430627822875,4.455347967147827,3.0343376779556275,,0.5540219533443451
5650,3.0785554790496827,4.476698427200318,3.0385039901733397,,0.5403571045398712
5700,3.2141764879226686,4.435862646102906,3.0550410890579225,,0.549316269159317
5750,3.0283272218704225,4.462717456817627,3.081144776344299,,0.5586642789840698
5800,2.9847680711746216,4.447418270111084,3.107784209251404,,0.5521962141990662
5850,3.1962213706970215,4.4219754123687744,2.99470911026001,,0.5395632112026214
5900,3.0829077339172364,4.380448064804077,3.0402989959716797,,0.5454862534999847
5950,3.063442974090576,4.394035921096802,3.045784296989441,,0.5578211665153503
6000,3.108370795249939,4.3844482040405275,3.0658095359802244,,0.5504754209518432
6050,2.996763925552368,4.392374954223633,3.0541326093673704,,0.5556126892566681
6100,3.1513840627670286,4.418897323608398,3.0343607807159425,,0.5484450435638428
6150,3.2171893310546875,4.3697278118133545,3.0244754219055174,,0.5552498638629914
6200,3.2330054569244386,4.439853763580322,3.0031650686264038,,0.553738363981247
6250,3.2379902982711792,4.456335096359253,3.1156295776367187,,0.5472860634326935
6300,3.2789708471298216,4.51044527053833,3.2056767559051513,,0.5293761205673218
6350,3.3169111156463624,4.479106750488281,3.177633171081543,,0.5524114882946014
6400,3.0916181325912477,4.482364950180053,3.1547307634353636,,0.5516641926765442
6450,3.2630499315261843,4.493902959823608,3.1603482437133787,,0.5539246869087219
6500,3.0663003396987913,4.442705688476562,3.0598099708557127,,0.5564032578468323
6550,3.1390052747726442,4.413366889953613,3.0945493173599243,,0.5541779744625092
6600,3.1929326009750367,4.383188219070434,3.0588774156570433,,0.5450737988948822
6650,3.0759367609024046,4.4374848747253415,3.0702659273147583,,0.5524162292480469
6700,3.18854220867157,4.424715986251831,3.056055564880371,,0.5558379065990448
6750,3.1972334384918213,4.390355272293091,3.1397862386703492,,0.5556945681571961
6800,2.9681688070297243,4.375228090286255,3.0881070852279664,,0.553216118812561
6850,3.1262799978256224,4.425726594924927,3.081595768928528,,0.5625597226619721
6900,2.9871948051452635,4.396863164901734,3.0212724018096924,,0.5594107508659363
6950,3.0703133869171144,4.38597900390625,3.000807771682739,,0.5454660272598266
7000,2.9831097745895385,4.381359920501709,3.041861681938171,,0.553435230255127
7050,2.9435875606536865,4.366608295440674,3.1245803022384644,,0.5357615697383881
7100,3.201920762062073,4.328025732040405,3.091753420829773,,0.5293646854162216
7150,3.150890727043152,4.3727469062805175,3.0651565551757813,,0.5530519831180573
7200,3.1846080207824707,4.406096868515014,3.0734461164474487,,0.5504713940620423
7250,3.2280138444900515,4.387367029190063,3.1686506557464598,,0.546970180273056
7300,3.0462717247009277,4.395801258087158,3.218028521537781,,0.5389043080806732
7350,3.091275148391724,4.428286552429199,3.155005145072937,,0.5458332824707032
7400,3.0837662410736084,4.437578067779541,3.158982501029968,,0.5507897102832794
7450,3.1387751722335815,4.412663869857788,3.1616635370254516,,0.5539516878128051
7500,3.131115183830261,4.338803062438965,3.0484537649154664,,0.5536540853977203
7550,3.198889527320862,4.373582468032837,3.0866710233688353,,0.5479690527915955
7600,3.2131268119812013,4.395683183670044,3.033171281814575,,0.5490943598747253
7650,3.2931967306137087,4.382613487243653,3.0479381847381593,,0.5496424221992493
7700,3.3652219915390016,4.387470703125,3.103400249481201,,0.5524400997161866
7750,3.1860134267807005,4.4065690517425535,3.198994655609131,,0.5492585706710815
7800,3.2032975149154663,4.394027767181396,3.117579836845398,,0.5600663828849792
7850,3.318536081314087,4.410033359527588,3.102708172798157,,0.5433146977424621
7900,3.0551656341552733,4.371381225585938,3.253994832038879,,0.5408466243743897
7950,2.8705865955352783,4.372876482009888,3.2236817598342897,,0.5384603273868561
8000,3.1916044044494627,4.36535527229309,3.1643485546112062,,0.5495511019229888
8050,3.2646038055419924,4.3439678192138675,3.1920384263992307,,0.5528866028785706
8100,3.241026382446289,4.34755051612854,3.1410579776763914,,0.5565694642066955
8150,2.924943528175354,4.332704696655274,3.2433880805969237,,0.5545264446735382
8200,3.043433036804199,4.321300363540649,3.192788252830505,,0.557649621963501
8250,2.8839100217819214,4.315436706542969,3.196619539260864,,0.5576202058792115
8300,3.0311650371551515,4.322194786071777,3.128580288887024,,0.5562113654613495
8350,3.1750447750091553,4.285952215194702,3.124119873046875,,0.5496784555912018
8400,3.238840003013611,4.302352571487427,3.0903247022628784,,0.5509935891628266
8450,2.9839417552947998,4.316357564926148,3.090654397010803,,0.5518816554546356
8500,3.0151554775238036,4.306122789382934,3.2073802280426027,,0.5408185982704162
8550,3.151239175796509,4.25891526222229,3.1407216930389406,,0.5478469800949096
8600,2.9767359685897827,4.269611167907715,3.157488203048706,,0.5677433741092682
8650,2.971134090423584,4.278201150894165,3.0846173191070556,,0.5531140196323395
8700,2.862268567085266,4.2752104663848876,3.0416462087631224,,0.5447271573543548
8750,3.1309636545181276,4.281699075698852,3.106235156059265,,0.5465294814109802
8800,3.390422296524048,4.2427133941650395,2.9653553676605227,,0.5539087045192719
8850,3.2168421268463137,4.245992298126221,3.0654624938964843,,0.549828599691391
8900,3.0773472785949707,4.246023797988892,3.11487913608551,,0.5520597779750824
8950,3.212338395118713,4.22757134437561,3.178105630874634,,0.5799656403064728
9000,3.310902509689331,4.169643802642822,3.189480018615723,,0.5549987077713012
9050,3.0917742824554444,4.174851360321045,3.197110390663147,,0.5499678957462311
9100,3.074758081436157,4.177331457138061,3.150745825767517,,0.5685666823387145
9150,3.0972392749786377,4.144618444442749,3.063412666320801,,0.5482677590847015
9200,3.019607582092285,4.173396253585816,3.060543794631958,,0.5557853865623474
9250,3.0393542718887328,4.212623214721679,3.2068932962417604,,0.5584138894081115
9300,3.1578252363204955,4.214763669967652,3.269215536117554,,0.5682453000545502
9350,3.261304397583008,4.246191778182983,3.2235530376434327,,0.565859659910202
9400,3.3359292697906495,4.212076244354248,3.162021584510803,,0.5641104352474212
9450,3.341908402442932,4.20339898109436,3.0675090980529784,,0.5612866342067718
9500,3.2786697244644163,4.225550746917724,3.126712746620178,,0.5580136942863464
9550,3.2355986642837524,4.215899705886841,3.1116740131378173,,0.5548655724525452
9600,3.175809841156006,4.168282480239868,3.0958121681213377,,0.5469524586200714
9650,3.0962798690795896,4.212162561416626,3.0258699560165407,,0.5414689397811889
9700,3.079106216430664,4.254590673446655,3.111909441947937,,0.5422586905956268
9750,3.2237257814407347,4.225183296203613,3.1549225854873657,,0.5510556697845459
9800,3.1075609159469604,4.246532535552978,3.147994890213013,,0.5550624644756317
9850,3.0686628580093385,4.267096242904663,3.163804016113281,,0.5666835522651672
9900,3.1789476442337037,4.245756349563599,3.1402195739746093,,0.5721215200424195
9950,3.137660756111145,4.2427622509002685,3.2233608102798463,,0.5725839424133301
10000,2.9829944705963136,4.245426998138428,3.170027284622192,,0.5669927012920379
10050,3.0192033195495607,4.231306667327881,3.048280110359192,,0.5620393741130829
10100,3.1861489057540893,4.209633512496948,3.1682112312316892,,0.55308784365654
10150,3.129704294204712,4.177585802078247,3.0897993278503417,,0.5459357976913453
10200,3.2541177749633787,4.1817912578582765,3.1536483860015867,,0.5416332280635834
10250,3.376307792663574,4.20146674156189,3.2223874855041506,,0.5486357080936431
10300,3.265294952392578,4.161287822723389,3.2183464479446413,,0.5600128316879273
10350,3.302219548225403,4.176941442489624,3.0848336315155027,,0.5531502103805542
10400,3.3601916599273682,4.210357160568237,3.0111471939086916,,0.5603001582622528
10450,3.404456195831299,4.19046983718872,3.01213502407074,,0.573159499168396
10500,3.1199116849899293,4.153379325866699,3.085442609786987,,0.5502762103080749
10550,3.063811902999878,4.11567572593689,3.1925110054016113,,0.5508528280258179
10600,3.0873647212982176,4.100372943878174,3.181149039268494,,0.5586530721187591
10650,3.1055093002319336,4.0705067157745365,3.1725970029830934,,0.5603034341335297
10700,3.1079100799560546,4.111189613342285,2.9998830938339234,,0.5522924125194549
10750,3.1247261905670167,4.093305587768555,3.0382520246505735,,0.5528276336193084
10800,3.0528106927871703,4.078399162292481,2.961866993904114,,0.5452824831008911
10850,3.0263998889923096,4.095784997940063,3.0918982887268065,,0.5522810220718384
10900,3.11051305770874,4.076010818481445,3.1051399183273314,,0.560668249130249
10950,3.021180806159973,4.082065382003784,3.067176661491394,,0.5615849959850311
11000,3.112839822769165,4.086087408065796,3.188458580970764,,0.5607788705825806
11050,3.155879077911377,4.070884833335876,3.15853036403656,,0.5522159481048584
11100,3.116359829902649,4.065782761573791,3.1502948093414305,,0.5643120217323303
11150,3.112138271331787,4.050345158576965,3.0992506742477417,,0.5514992356300354
11200,3.005166997909546,4.0837055015563966,3.080521740913391,,0.5537208020687103
11250,3.178738570213318,4.100267004966736,3.1176777410507204,,0.5556677901744842
11300,3.0592924690246583,4.118935394287109,3.0414519262313844,,0.5542087471485138
11350,3.124564485549927,4.092821788787842,3.0425929975509645,,0.5563619828224182
11400,3.0256197690963744,4.100085725784302,3.1335440635681153,,0.5602093458175659
11450,3.0740045356750487,4.093441286087036,3.249367799758911,,0.5644813001155853
11500,2.9543616247177122,4.1193034458160405,3.2716159772872926,,0.5657582116127015
11550,2.9166291332244874,4.104457273483276,3.136199026107788,,0.5586769926548004
11600,2.831571326255798,4.08023244380951,3.2124145364761354,,0.5626980829238891
11650,2.832826566696167,4.103137674331665,3.1526691484451295,,0.5553608751296997
11700,2.9448311853408815,4.087218475341797,3.0025266456604003,,0.5622538745403289
11750,3.3219354248046873,4.10074275970459,3.029998345375061,,0.5590287566184997
11800,2.9652308368682863,4.09647494316101,3.113169846534729,,0.5596241629123688
11850,2.8596139049530027,4.0785094165802,3.1915228748321534,,0.5375239253044128
11900,3.07245062828064,4.074062638282776,3.1707221126556395,,0.5370847058296203
11950,3.088572554588318,4.0580661630630495,3.1961716699600218,,0.5494242882728577
12000,3.2518561601638796,4.05479287147522,3.224046239852905,,0.5449473202228546
12050,3.1073406171798705,4.093911781311035,3.242542471885681,,0.5557951080799103
12100,2.981306219100952,4.101449956893921,3.2025836944580077,,0.5481250250339508
12150,3.0839474058151244,4.074731426239014,3.231793613433838,,0.539863966703415
12200,2.985077018737793,4.088899726867676,3.1982749795913694,,0.5386679184436798
12250,3.04015851020813,4.082068996429443,3.106995692253113,,0.5519528436660767
12300,3.0614703845977784,4.083094239234924,3.0840318536758424,,0.5564527642726899
12350,2.973084321022034,4.048076329231262,3.063735647201538,,0.5485761642456055
12400,2.9769722509384153,4.046173057556152,2.9441394090652464,,0.546618970632553
12450,2.814702830314636,4.067856574058533,3.057594599723816,,0.5457485818862915
12500,2.9982293796539308,4.066153793334961,3.0376253223419187,,0.54131805062294
12550,2.954947409629822,4.050111584663391,2.9881458616256715,,0.5495376968383789
12600,2.932438917160034,4.034187483787536,3.109453730583191,,0.5513110971450805
12650,2.9896410083770752,4.046800551414489,3.097454071044922,,0.562192997932434
12700,2.996532430648804,4.0442842102050784,2.956927638053894,,0.5610490655899047
12750,2.9957890701293945,4.112805705070496,2.942124300003052,,0.5561549115180969
12800,3.0182593154907225,4.103509483337402,2.963164572715759,,0.5538041234016419
12850,3.117137246131897,4.080418057441712,3.0460352993011472,,0.5586586546897888
12900,3.1877941942214965,4.029248433113098,3.033131513595581,,0.5497617053985596
12950,3.1880173778533933,4.019434852600098,3.038333592414856,,0.5602907562255859
13000,2.9023665523529054,3.9838673639297486,3.072557740211487,,0.5563414776325226
13050,3.0379093170166014,3.992591714859009,3.155887999534607,,0.5644344234466553
13100,3.1053231048583982,3.991719837188721,3.1349766063690185,,0.566154488325119
13150,2.971881847381592,3.9728489828109743,3.1772924852371216,,0.5524818396568298
13200,3.172196969985962,3.958135476112366,3.055475978851318,,0.5545236551761628
13250,3.2376095628738404,3.9512553453445434,3.0696636247634888,,0.5522433161735535
13300,3.1681395053863524,3.9637590742111204,3.125094633102417,,0.551282365322113
13350,3.080529637336731,3.958853831291199,3.129307436943054,,0.5413930606842041
13400,3.0173611211776734,3.947390556335449,3.183979048728943,,0.5507063245773316
13450,3.0651856374740603,3.921120533943176,3.196926598548889,,0.5503345370292664
13500,3.122460112571716,3.9143676233291624,3.2476102685928345,,0.5581143128871918
13550,3.0327911043167113,3.908920249938965,3.175464639663696,,0.5584878635406494
13600,2.8636117362976075,3.8652502059936524,3.1347330665588378,,0.554718314409256
13650,3.0099285793304444,3.8812484979629516,3.1761707496643066,,0.5520709645748139
13700,3.2240389919281007,3.905474834442139,3.197226858139038,,0.5540052032470704
13750,3.3825841474533083,3.8912851190567017,3.165487051010132,,0.5665222477912902
13800,3.307167372703552,3.8835221099853516,3.062242670059204,,0.5623155725002289
13850,2.9378059768676756,3.8636613845825196,3.0819223499298096,,0.5613439321517945
13900,3.210392780303955,3.8607477235794065,3.049739861488342,,0.5581211698055267
13950,3.282262182235718,3.8822560596466062,2.99071222782135,,0.5502231061458588
14000,3.093424496650696,3.8601776456832884,3.0504441404342653,,0.5545930314064026
14050,3.0489461421966553,3.8523947763442994,3.2498561191558837,,0.5578024756908416
14100,2.996899709701538,3.859261736869812,3.094931483268738,,0.5497821474075317
14150,2.8780544424057006,3.8355013799667357,3.07278028011322,,0.549794795513153
14200,3.0814538764953614,3.8406785774230956,3.074944677352905,,0.5425886344909668
14250,3.0934761476516726,3.8594697856903077,3.096984376907349,,0.5536180102825164
14300,3.080685648918152,3.852753119468689,3.213182692527771,,0.556454656124115
14350,3.2057285737991332,3.8504686307907106,3.2434079027175904,,0.5617127013206482
14400,3.2473714542388916,3.8223045110702514,3.162247543334961,,0.5642574810981751
14450,3.1352740573883056,3.805661382675171,3.1553335189819336,,0.5594496285915375
14500,3.1454244565963747,3.7875642490386965,3.189828701019287,,0.5464132881164551
14550,3.1025164318084717,3.7604374837875367,3.096835961341858,,0.5567983531951904
14600,3.1380382061004637,3.7893947839736937,3.1232122135162355,,0.553068528175354
14650,3.0207070446014406,3.7393296480178835,3.086928029060364,,0.5558135902881622
14700,3.0036232137680052,3.7640428018569945,3.0951755332946775,,0.5569828867912292
14750,3.3446224689483643,3.7374223852157593,3.030393271446228,,0.5731465077400207
14800,3.3456034803390504,3.757523469924927,2.9233551740646364,,0.5733958959579468
14850,3.2130168008804323,3.7402730131149293,3.0239454984664915,,0.5639364314079285
14900,3.263643560409546,3.7418509578704833,3.0245038986206056,,0.5671404230594635
14950,3.331332788467407,3.7052820682525636,3.0858175134658814,,0.5773305058479309
15000,2.9239212560653685,3.685561013221741,3.180181260108948,,0.5694869017601013
15050,2.8967645502090456,3.7163554000854493,3.0150706338882447,,0.5698673820495606
15100,3.1725843000411986,3.6882964611053466,3.1366729736328125,,0.5559251201152802
15150,3.2497196865081786,3.7324051427841187,3.0990166234970093,,0.5620399129390716
15200,3.117681851387024,3.747228436470032,2.9948723983764647,,0.5617116904258728
15250,2.997169690132141,3.7265315532684324,3.0286334705352784,,0.5632509076595307
15300,2.9204349660873414,3.7234059953689576,2.98125271320343,,0.5602352643013
15350,3.192192401885986,3.748280553817749,2.983372197151184,,0.5641929793357849
15400,3.0801628112792967,3.713289985656738,2.9979435205459595,,0.5748204028606415
15450,3.107438759803772,3.699415822029114,3.1010194873809813,,0.5615108680725097
15500,3.4039082622528074,3.6779362773895263,3.143016233444214,,0.5622728765010834
15550,3.1119378089904783,3.673486156463623,3.1374374628067017,,0.5666121864318847
15600,3.234177746772766,3.6986822843551637,3.1820352554321287,,0.5631937611103058
15650,2.9884147024154664,3.6947426795959473,3.12362042427063,,0.5733460414409638
15700,3.0696378421783446,3.71676221370697,3.152855677604675,,0.5695160859160953
15750,3.2579735708236695,3.680806350708008,3.054809455871582,,
15800,3.142470898628235,3.6103022384643553,3.0743438959121705,,
15850,3.19986855506897,3.623348445892334,3.0878154182434083,,
15900,3.041980195045471,3.5894363355636596,2.9635807132720946,,
15950,2.9401936101913453,3.6004880762100218,2.974090313911438,,
16000,2.8952754878997804,3.582232608795166,3.1466699171066286,,
16050,2.937094836235046,3.5474447631835937,3.1293101835250856,,
16100,2.9024010133743285,3.558132071495056,3.1031146812438966,,
16150,3.1859094190597532,3.533727970123291,2.920358853340149,,
16200,3.0095620918273926,3.5358496618270876,2.921032338142395,,
16250,2.977371654510498,3.556934566497803,2.9938257789611815,,
16300,3.066086754798889,3.5295718240737917,3.0112812995910643,,
16350,3.175876302719116,3.5475302600860594,3.072842516899109,,
16400,3.15549614906311,3.5499845266342165,3.0016738891601564,,
16450,3.005928316116333,3.579472942352295,3.1002674102783203,,
16500,2.875376834869385,3.564168095588684,3.082423949241638,,
16550,2.981630687713623,3.5877925109863282,3.1135072565078734,,
16600,2.9501548290252684,3.5832779884338377,3.0789201879501342,,
16650,3.0542874193191527,3.5828346681594847,3.008272337913513,,
16700,3.112645993232727,3.587438049316406,3.1550710153579713,,
16750,2.914045910835266,3.5099329233169554,3.1258887481689452,,
16800,2.9094872188568117,3.55279314994812,3.165920825004578,,
16850,2.996505789756775,3.565621032714844,3.060943627357483,,
16900,3.228025755882263,3.5652025747299194,3.0101549577713014,,
16950,3.1930160665512086,3.5411568593978884,3.096163439750671,,
17000,2.814212985038757,3.543331184387207,3.1363898849487306,,
17050,2.9362348651885988,3.5597597551345825,3.0206178522109983,,
17100,2.957748875617981,3.509099016189575,3.092641005516052,,
17150,2.901303572654724,3.5322101974487303,3.184791340827942,,
17200,2.823542318344116,3.530877833366394,3.0839919233322144,,
17250,2.793239645957947,3.5244693470001223,3.0037972831726076,,
17300,2.8534569787979125,3.5270783424377443,2.9490823125839234,,
17350,2.92583420753479,3.4906999969482424,2.9994870471954345,,
17400,3.115367169380188,3.504759531021118,3.008296432495117,,
17450,3.166914086341858,3.5280470132827757,2.9867811679840086,,
17500,3.0859822368621828,3.500343952178955,3.0168578100204466,,
17550,3.094441089630127,3.493724422454834,2.9951266956329348,,
17600,3.2579068183898925,3.5345490312576295,3.057071576118469,,
17650,3.377518124580383,3.539443254470825,3.0959728956222534,,
17700,3.260709185600281,3.552117052078247,3.087706742286682,,
17750,3.1595403146743775,3.579188470840454,3.0396422243118284,,
17800,3.118640413284302,3.5511994981765747,3.1510458612442016,,
17850,3.0115363359451295,3.5406917905807496,3.0759706258773805,,
17900,2.9603382349014282,3.542979164123535,3.1223865127563477,,
17950,2.7974166917800902,3.5297233295440673,3.0943685579299927,,
18000,2.8333180713653565,3.487643003463745,3.184633803367615,,
18050,2.921354823112488,3.479249153137207,3.1148216915130615,,
18100,3.0289875841140748,3.5056061506271363,3.204268412590027,,
18150,3.0468474435806274,3.508135781288147,3.194811110496521,,
18200,2.964251079559326,3.502000484466553,3.2776549673080444,,
18250,3.10162615776062,3.5346980142593383,3.179444375038147,,
18300,3.264621739387512,3.528192610740662,3.060103406906128,,
18350,3.191020994186401,3.4606887531280517,3.046845531463623,,
18400,2.901760416030884,3.4617840051651,3.1006614065170286,,
18450,3.1361463022232057,3.4652841758728026,3.078110408782959,,
18500,3.266429877281189,3.490174870491028,3.1653312730789183,,
18550,3.197168021202087,3.521070761680603,3.252780027389526,,
18600,3.2254816818237306,3.5061855125427246,3.2528221368789674,,
18650,3.170381045341492,3.474095597267151,3.170159168243408,,
18700,3.038808336257935,3.4821714115142823,3.245728178024292,,
18750,3.2223713397979736,3.4180959033966065,3.2955533981323244,,
18800,3.22442400932312,3.4776602745056153,3.1068262577056887,,
18850,3.1167663526535034,3.4793768882751466,3.1075888872146606,,
18900,3.0604773998260497,3.474534330368042,3.03310462474823,,
18950,3.081471800804138,3.457316837310791,3.0299187326431274,,
19000,3.1504450750350954,3.45021915435791,3.232421841621399,,
19050,3.179086275100708,3.419505958557129,3.1509232711791992,,
19100,2.9177271270751954,3.3824195575714113,3.1018541717529295,,
19150,2.9235365056991576,3.410810890197754,3.058194260597229,,
19200,2.963343930244446,3.4331242847442627,3.0857923364639284,,
19250,2.885379686355591,3.3859941387176513,3.177874069213867,,
19300,2.971840081214905,3.4211736869812013,3.150239067077637,,
19350,3.046504497528076,3.438969249725342,3.168616213798523,,
19400,3.0241947603225707,3.424157247543335,3.11427894115448,,
19450,3.020607004165649,3.409312615394592,3.090990242958069,,
19500,3.140445647239685,3.3922410345077516,3.1733558702468874,,
19550,3.0806374454498293,3.369951853752136,3.145365309715271,,
19600,3.0175516986846924,3.3327642774581907,3.0638313770294188,,
19650,2.8769442558288576,3.2810105371475218,3.0542247533798217,,
19700,2.8991706943511963,3.2631841230392458,2.903758053779602,,
19750,3.074614667892456,3.281711583137512,3.062518148422241,,
19800,3.128092041015625,3.2413864850997927,3.0744295835494997,,
19850,3.1817430019378663,3.239340205192566,2.980487732887268,,
19900,3.306058588027954,3.231830792427063,3.1020090627670287,,
19950,3.219276385307312,3.2178000164031983,3.0998896169662475,,
20000,3.026305317878723,3.1831787776947023,2.864335689544678,,
20050,3.32389214515686,3.1510063219070434,3.005139365196228,,
20100,3.2665213632583616,3.1408965826034545,2.9780465936660767,,
20150,3.2659966564178466,3.141609802246094,3.143401265144348,,
20200,3.21356662273407,3.1431848573684693,3.15544162273407,,
20250,3.0240981912612916,3.1326519680023193,3.0528845024108886,,
20300,3.043095359802246,3.1529671478271486,3.091267409324646,,
20350,3.2214964771270753,3.1167169523239138,3.0154047870635985,,
20400,3.2027823543548584,3.1406349468231203,2.9738876247406005,,
20450,2.7935502576828,3.1399542236328126,2.968987364768982,,
20500,3.110130467414856,3.122957034111023,3.0217518997192383,,
20550,3.133747892379761,3.134428915977478,2.935484986305237,,
20600,3.100463004112244,3.1417900037765505,2.8728549480438232,,
20650,3.1794037437438964,3.154125928878784,2.950904197692871,,
20700,3.2305810165405275,3.171299419403076,3.113389558792114,,
20750,3.044110460281372,3.1344991636276247,3.0898187589645385,,
20800,3.0419275856018064,3.1266955137252808,3.027823805809021,,
20850,2.97104603767395,3.1648770427703856,2.9681865882873537,,
20900,2.917748236656189,3.1117861461639404,2.9095579195022583,,
20950,3.1434730100631714,3.112205686569214,2.936751365661621,,
21000,3.2503854560852052,3.0837070655822756,3.037080225944519,,
21050,3.064648642539978,3.0433171653747557,3.1191423988342284,,
21100,2.922925009727478,3.0464693546295165,3.0460691976547243,,
21150,3.104774794578552,3.066168565750122,2.9628060626983643,,
21200,3.152096848487854,3.0514178705215453,3.0930576658248903,,
21250,3.0544589948654175,3.090773334503174,3.0402246618270876,,
21300,3.0948390102386476,3.122252264022827,2.9836272192001343,,
21350,3.0932150745391844,3.101175093650818,2.9465639781951904,,
21400,2.8471124505996706,3.0681750345230103,2.9767840909957886,,
21450,2.982984480857849,3.0846036529541014,3.118434467315674,,
21500,3.100547924041748,3.069918556213379,3.1230390882492065,,
21550,3.1718248081207276,3.0817194843292235,3.1056500625610353,,
21600,3.115716133117676,3.0836179208755494,3.216863498687744,,
21650,3.0852317810058594,3.0636399364471436,3.217096529006958,,
21700,2.9247424507141115,3.063218879699707,3.20636803150177,,
21750,2.953605818748474,3.0744633722305297,3.108924832344055,,
21800,2.936313066482544,3.094441819190979,3.0096549081802366,,
21850,2.976828145980835,3.0631974363327026,2.998809118270874,,
21900,3.189546613693237,3.1018206214904787,3.0030318832397462,,
21950,3.1200982570648192,3.1432283449172975,3.104824686050415,,
22000,3.240200605392456,3.1503963375091555,3.0180928707122803,,
22050,3.288075661659241,3.1139725160598757,3.080131936073303,,
22100,3.445250840187073,3.1047937965393064,3.087727246284485,,
22150,3.2295374584198,3.074622211456299,3.186311459541321,,
22200,2.947152323722839,3.108347487449646,3.0822063064575196,,
22250,2.8510039901733397,3.0544357347488402,3.054795923233032,,
22300,3.0795044231414797,3.0589359855651854,3.070831618309021,,
22350,3.261894016265869,3.0538608503341673,3.0878887939453126,,
22400,3.125587067604065,3.1105489492416383,3.045251851081848,,
22450,3.237947955131531,3.119377307891846,3.029686951637268,,
22500,3.214920835494995,3.11939576625824,3.081861581802368,,
22550,3.2442410802841186,3.0903722715377806,3.104689989089966,,
22600,3.222077307701111,3.065522084236145,3.1073733043670653,,
22650,3.240030732154846,3.0616241455078126,3.1535810470581054,,
22700,3.083152437210083,3.062536301612854,3.1610478019714354,,
22750,3.2759597206115725,3.1138240671157837,3.2358254480361937,,
22800,3.1185000228881834,3.113111696243286,3.1629713344573975,,
22850,3.1248259353637695,3.1031335163116456,3.120347890853882,,
22900,3.046619634628296,3.130588216781616,3.1714121961593627,,
22950,3.157796335220337,3.140339813232422,3.2096734189987184,,
23000,3.171885380744934,3.1201324033737183,3.1718741846084595,,
23050,3.3227718448638917,3.1234878730773925,3.048061203956604,,
23100,3.284668893814087,3.119368147850037,3.0865849304199218,,
23150,3.1889486646652223,3.076557855606079,3.057138614654541,,
23200,3.116640524864197,3.0861977624893187,3.0983499336242675,,
23250,3.093592791557312,3.0385689783096312,3.120401978492737,,
23300,3.373972496986389,3.0262739658355713,2.9818127822875975,,
23350,3.3135877561569216,3.0338827323913575,3.101088056564331,,
23400,3.2237199687957765,3.0167052507400514,3.0852326202392577,,
23450,3.142768368721008,2.9808233118057252,2.907971158027649,,
23500,3.220164794921875,2.931053647994995,2.93379385471344,,
23550,3.0567014741897585,2.9841042232513426,2.9910047674179077,,
23600,3.09081196308136,2.9617717695236205,3.0572227239608765,,
23650,3.173903923034668,2.9498437023162842,3.029757647514343,,
23700,3.1993399810791017,2.973904666900635,2.9928514671325686,,
23750,3.0901670026779176,2.9952152156829834,2.9798448848724366,,
23800,3.016713228225708,2.9705704736709593,2.9992122888565063,,
23850,2.842720432281494,3.0098344707489013,3.007353458404541,,
23900,2.861610221862793,3.03242618560791,3.1914131116867064,,
23950,3.162184085845947,3.033827724456787,3.0680567598342896,,
24000,3.3451500082015992,3.0461435317993164,3.0526689004898073,,
24050,3.131964936256409,3.046500997543335,3.089708867073059,,
24100,3.0644319009780885,3.0028841066360474,3.070165753364563,,
24150,3.23080002784729,3.022583637237549,3.0575556564331055,,
24200,3.2365151262283325,3.029135546684265,3.003458089828491,,
24250,3.1317459535598755,3.0709095668792723,3.024214015007019,,
24300,3.160413155555725,3.0674996852874754,3.0283432388305664,,
24350,3.163637981414795,3.0673712205886843,3.029048261642456,,
24400,3.207856087684631,3.0541529273986816,3.0685367488861086,,
24450,3.1109492206573486,3.0158565282821654,3.0131419467926026,,
24500,2.9908876180648805,3.05406222820282,2.969724817276001,,
24550,3.099779577255249,3.0321729516983034,3.016347999572754,,
24600,3.0047909307479856,3.049182820320129,2.943903112411499,,
24650,3.1804502153396608,3.0937754201889036,3.0930613565444944,,
24700,3.0427967214584353,3.093148422241211,3.040387921333313,,
24750,3.2343467140197752,3.068167681694031,3.069703612327576,,
24800,3.1930526304244995,3.073522758483887,3.0753059005737304,,
24850,3.279227271080017,3.0905668449401857,3.087300629615784,,
24900,3.193035740852356,3.10777663230896,3.1505620956420897,,
24950,3.160965909957886,3.1017045879364016,3.071700611114502,,
25000,3.081715188026428,3.0747963905334474,3.093760633468628,,
25050,2.9386393785476685,3.120132579803467,3.0120951557159423,,
25100,3.313760271072388,3.1244030141830446,3.157097029685974,,
25150,2.905014009475708,3.0575231170654296,3.14504478931427,,
25200,3.0338689279556275,3.052230463027954,3.127505373954773,,
25250,3.3498415517807008,3.0088519859313965,3.089973659515381,,
25300,3.213889493942261,3.00933952331543,3.1073258399963377,,
25350,2.990771493911743,2.9889093828201294,3.2122770071029665,,
25400,3.455453381538391,2.9939796352386474,3.239176659584045,,
25450,3.139359698295593,2.9896457815170288,3.320860514640808,,
25500,3.0852015924453737,3.031492075920105,3.2502077293395994,,
25550,3.0104303646087645,3.0869366216659544,3.1367246437072756,,
25600,3.169463391304016,3.0825472402572633,3.1904082250595094,,
25650,3.2006393337249754,3.0467669773101806,3.1367249727249145,,
25700,3.1141928148269655,3.0672485923767088,3.0062590408325196,,
25750,3.1512371063232423,3.0439940547943114,3.052124228477478,,
25800,3.276147332191467,3.115947432518005,3.09239990234375,,
25850,3.218799991607666,3.108335041999817,3.078444857597351,,
25900,3.247547402381897,3.099291296005249,2.910833659172058,,
25950,3.211216826438904,3.1057622241973877,2.925279178619385,,
26000,3.2205742086683,3.1072279691696165,2.924922938346863,,
26050,,3.0746867561340334,2.9288485193252565,,
26100,,3.0506837224960326,2.9834218406677246,,
26150,,3.071901788711548,3.0509473943710326,,
26200,,3.056930456161499,3.0397940826416017,,
26250,,3.0441155862808227,2.9877636766433717,,
26300,,3.1075878143310547,3.078397521972656,,
26350,,3.1206721687316894,3.0508076906204225,,
26400,,3.1426645135879516,3.01195987701416,,
26450,,3.135363988876343,3.0152032995224,,
26500,,3.1721018409729003,3.0399712896347046,,
26550,,3.139482970237732,2.9598558473587038,,
26600,,3.075952134132385,2.9333068704605103,,
26650,,3.008869824409485,2.9151042890548706,,
26700,,3.0392058277130127,2.9748696804046633,,
26750,,3.0465590000152587,3.095995182991028,,
26800,,3.0465320110321046,3.168445973396301,,
26850,,3.051370005607605,3.0046734619140625,,
26900,,3.0659819555282595,3.092803411483765,,
26950,,3.048642110824585,3.1365138578414915,,
27000,,3.0188126230239867,2.9968558740615845,,
27050,,3.023814377784729,3.0032274103164673,,
27100,,3.0043489074707033,2.9813706398010256,,
27150,,3.028303499221802,3.0516293716430662,,
27200,,3.047568368911743,3.143305025100708,,
27250,,3.0286666107177735,3.1671304655075074,,
27300,,2.960469698905945,3.1643465089797975,,
27350,,2.9242441511154174,3.2142055463790893,,
27400,,2.939017276763916,3.18739209651947,,
27450,,2.906321496963501,3.1335865879058837,,
27500,,2.9196856307983396,3.0976715183258055,,
27550,,2.9782957935333254,3.1332944774627687,,
27600,,3.008513903617859,3.023334794044495,,
27650,,3.012786340713501,3.003954095840454,,
27700,,2.9978308391571047,2.8949838399887087,,
27750,,3.0102252531051636,3.0210078048706053,,
27800,,3.0621520328521727,2.960879545211792,,
27850,,3.0069237995147704,3.0643329191207886,,
27900,,3.013106780052185,3.042757067680359,,
27950,,2.914616584777832,3.1154169130325315,,
28000,,2.924507665634155,3.2061581802368164,,
28050,,2.9610626029968263,3.1822196531295774,,
28100,,2.9098622465133666,3.0176935958862305,,
28150,,2.897070903778076,2.9988326740264895,,
28200,,2.950018258094788,2.944282875061035,,
28250,,2.9808625173568726,2.986302905082703,,
28300,,3.016600389480591,3.115225982666016,,
28350,,3.024829792976379,3.041592922210693,,
28400,,3.0332936525344847,3.11974702835083,,
28450,,2.991333589553833,3.130563244819641,,
28500,,2.984753212928772,3.1273117113113402,,
28550,,2.940012602806091,3.0820999717712403,,
28600,,2.979878849983215,3.0055062103271486,,
28650,,2.9605244970321656,3.0258867263793947,,
28700,,2.929869351387024,3.094999423027039,,
28750,,2.962877016067505,3.065146493911743,,
28800,,2.9661114978790284,3.0406181240081787,,
28850,,2.9229235458374023,2.98171395778656,,
28900,,2.969736542701721,3.0696469593048095,,
28950,,2.9594632244110106,3.160551152229309,,
29000,,2.9836474323272704,3.2302477979660034,,
29050,,2.9739644527435303,3.1728741359710693,,
29100,,2.9739275646209715,3.111684579849243,,
29150,,2.97187668800354,3.1800837087631226,,
29200,,2.9979336071014404,3.1115635728836057,,
29250,,3.0400714015960695,3.0562979793548584,,
29300,,3.015558934211731,3.139263491630554,,
29350,,3.042567229270935,2.999328646659851,,
29400,,3.048781943321228,2.8479819393157957,,
29450,,3.0085713720321654,2.884697904586792,,
29500,,3.088516478538513,2.9546227169036867,,
29550,,3.0943049812316894,2.9595578289031983,,
29600,,3.088963270187378,2.970584902763367,,
29650,,3.014589328765869,3.016203842163086,,
29700,,2.9938728332519533,2.9663195037841796,,
29750,,3.041392831802368,2.956520276069641,,
29800,,3.050241084098816,3.058878016471863,,
29850,,3.0019273138046265,3.0949563550949097,,
29900,,2.9552284193038942,3.1371175956726076,,
29950,,3.0086542987823486,2.9722627067565917,,
30000,,2.9994714975357057,3.0740627098083495,,
30050,,3.0261884355545043,3.0462771320343016,,
30100,,3.0157508707046508,3.0989685106277465,,
30150,,3.020378031730652,3.1165862035751344,,
30200,,3.027557120323181,2.970746331214905,,
30250,,2.9973863649368284,3.1227106142044065,,
30300,,2.989145679473877,3.0830198764801025,,
30350,,2.973695502281189,3.0559054088592528,,
30400,,2.960758242607117,3.014628973007202,,
30450,,2.990453824996948,3.0053954887390137,,
30500,,2.984192900657654,2.8803331661224365,,
30550,,2.950563082695007,3.048876333236694,,
30600,,2.988087782859802,3.0445890712738035,,
30650,,2.9796731805801393,2.9929895496368406,,
30700,,3.023793110847473,3.049989333152771,,
30750,,2.970738162994385,3.039030084609985,,
30800,,2.981054081916809,3.054817762374878,,
30850,,2.965159502029419,3.009785656929016,,
30900,,2.953757948875427,2.9824702644348147,,
30950,,2.8887034606933595,2.816709723472595,,
31000,,2.9026692628860475,2.7428922033309937,,
31050,,2.9257748985290526,3.0876222705841063,,
31100,,2.973635311126709,3.2109568166732787,,
31150,,3.014845676422119,3.0161492347717287,,
31200,,2.9898432874679566,2.9853221702575685,,
31250,,2.8857880592346192,2.9253791427612303,,
31300,,2.873435921669006,3.1236044692993166,,
31350,,2.8707670736312867,3.1511304426193236,,
31400,,2.863969020843506,3.1731287336349485,,
31450,,2.8679758596420286,3.075710415840149,,
31500,,2.826369662284851,3.056998333930969,,
31550,,2.8934781312942506,3.0864857482910155,,
31600,,2.84453733921051,3.1441555261611938,,
31650,,2.8869229555130005,3.220323977470398,,
31700,,2.8741543531417846,3.195374402999878,,
31750,,2.836842851638794,3.352453761100769,,
31800,,2.8655737972259523,3.1863438081741333,,
31850,,2.900742082595825,3.191652250289917,,
31900,,2.8817668056488035,2.9777041149139403,,
31950,,2.8846687984466555,3.09154878616333,,
32000,,2.905021767616272,3.1106604766845702,,
32050,,2.859154200553894,3.1323889684677124,,
32100,,2.7952419757843017,3.163072762489319,,
32150,,2.8178201627731325,3.1934364080429076,,
32200,,2.8543405723571778,3.1528337383270264,,
32250,,2.85356960773468,3.1586353540420533,,
32300,,2.8751611328125,3.043097848892212,,
32350,,2.8601904487609864,3.097620368003845,,
32400,,2.8728287649154662,3.1030227756500244,,
32450,,2.8671114587783815,3.1107074356079103,,
32500,,2.929017701148987,3.080274143218994,,
32550,,2.9149542808532716,3.124265208244324,,
32600,,2.8925079870224,3.1699042463302614,,
32650,,2.8680180978775023,3.025588526725769,,
32700,,2.9163550472259523,2.9777515745162964,,
32750,,2.890667634010315,3.018693780899048,,
32800,,2.9138542222976684,3.0703284549713135,,
32850,,2.864307131767273,3.1565535831451417,,
32900,,2.844175214767456,3.049870080947876,,
32950,,2.8067595195770263,3.1421266412734985,,
33000,,2.7962503910064695,3.092390842437744,,
33050,,2.8543714237213136,3.0141768932342528,,
33100,,2.881486201286316,3.0167930793762205,,
33150,,2.880917501449585,3.0077707290649416,,
33200,,2.897165460586548,2.9341445064544676,,
33250,,2.902656941413879,2.9269720125198364,,
33300,,2.849389672279358,2.9560396909713744,,
33350,,2.8546435022354126,2.9570808887481688,,
33400,,2.8955861377716063,3.0301053619384763,,
33450,,2.9082564020156862,3.1491226863861086,,
33500,,2.8728693675994874,3.036886281967163,,
33550,,2.85620059967041,2.910671148300171,,
33600,,2.8759926986694335,2.931775212287903,,
33650,,2.8789924716949464,3.0964188718795778,,
33700,,2.9480836486816404,3.0822407484054564,,
33750,,2.9777211427688597,3.030711193084717,,
33800,,2.9693807554244995,2.9976773071289062,,
33850,,3.0061795139312744,3.053522562980652,,
33900,,2.96087703704834,2.900087571144104,,
33950,,2.9596593809127807,2.940446949005127,,
34000,,2.9949754238128663,3.1305461168289184,,
34050,,3.024253797531128,3.117496385574341,,
34100,,3.0078971195220947,3.1036141538619995,,
34150,,3.048859419822693,3.2055431747436525,,
34200,,3.0242194652557375,3.172448034286499,,
34250,,2.982888240814209,3.0887423181533813,,
34300,,2.9269885063171386,3.04322386264801,,
34350,,2.9789074230194093,3.1948972082138063,,
34400,,2.9975937509536745,3.177983326911926,,
34450,,2.9961188650131225,3.180312547683716,,
34500,,2.988081555366516,3.176091332435608,,
34550,,2.9360896587371825,2.974982352256775,,
34600,,2.9247795295715333,2.841209692955017,,
34650,,2.9815133905410764,2.9740225410461427,,
34700,,2.997921552658081,3.160374794006348,,
34750,,3.0559242963790894,3.051171426773071,,
34800,,3.119897150993347,3.1377935457229613,,
34850,,3.1360368585586547,3.1356190824508667,,
34900,,3.161103491783142,3.1138900899887085,,
34950,,3.1586122560501098,3.1074728202819824,,
35000,,3.15366418838501,3.02766206741333,,
35050,,3.1602192974090575,3.061550359725952,,
35100,,3.14579505443573,3.276400241851807,,
35150,,3.155669302940369,3.1641140460968016,,
35200,,3.205430226325989,3.197213497161865,,
35250,,3.169634737968445,3.202420473098755,,
35300,,3.1230612325668337,3.072283835411072,,
35350,,3.123706564903259,2.903424301147461,,
35400,,3.164459476470947,2.8709799098968505,,
35450,,3.137890548706055,2.7517710638046267,,
35500,,3.1532479667663575,2.870659418106079,,
35550,,3.1448520708084104,3.0459693622589112,,
35600,,3.140491213798523,3.012470407485962,,
35650,,3.1623831939697267,3.007348475456238,,
35700,,3.1616359043121336,3.03752019405365,,
35750,,3.149166111946106,3.0696891498565675,,
35800,,3.2053298854827883,3.2650507926940917,,
35850,,3.1952382040023806,3.2279844236373902,,
35900,,3.1897955656051638,3.0995444679260253,,
35950,,3.170158987045288,3.036701693534851,,
36000,,3.1318644428253175,3.10125967502594,,
36050,,3.096105546951294,2.990577373504639,,
36100,,2.9922770261764526,2.9427012252807616,,
36150,,3.014614129066467,2.8941742038726805,,
36200,,2.9731116104125976,2.790449023246765,,
36250,,2.9990251731872557,2.991878352165222,,
36300,,3.0480950927734374,3.1826794862747194,,
36350,,3.0964180850982665,3.299613633155823,,
36400,,3.118549637794495,3.205624384880066,,
36450,,3.094199786186218,3.0739343547821045,,
36500,,3.049733066558838,2.9487063598632814,,
36550,,3.0648632574081422,3.0468413639068603,,
36600,,3.0432983446121216,3.1085025596618654,,
36650,,3.0178303480148316,3.0913506937026978,,
36700,,3.05127956867218,3.0369565868377686,,
36750,,3.0407797956466673,2.949993805885315,,
36800,,3.050578374862671,3.0500178432464597,,
36850,,3.0101567029953005,3.1919119119644166,,
36900,,3.0758276557922364,3.0820878553390503,,
36950,,3.010554337501526,2.9704800939559934,,
37000,,2.9627711009979247,2.9597969388961793,,
37050,,2.952680082321167,2.966026668548584,,
37100,,2.9090314388275145,3.018403582572937,,
37150,,2.995282406806946,3.0501975202560425,,
37200,,3.0151098728179933,3.0056767320632933,,
37250,,2.979542088508606,2.9812656354904177,,
37300,,2.9826934576034545,3.0754735565185545,,
37350,,2.9917464542388914,2.924968271255493,,
37400,,3.064453377723694,3.0389469289779663,,
37450,,3.0907702922821043,3.024938359260559,,
37500,,3.0940752840042114,3.077378945350647,,
37550,,3.1140300941467287,3.0040167284011843,,
37600,,3.1010532903671266,3.072357144355774,,
37650,,3.055177526473999,2.9675660276412965,,
37700,,3.1053281354904176,3.0436223316192628,,
37750,,3.0698498010635378,3.1631500625610354,,
37800,,3.018982014656067,2.9347183990478514,,
37850,,3.0717148780822754,3.003331117630005,,
37900,,3.0905945920944213,3.1610301113128663,,
37950,,3.1199042081832884,3.080542402267456,,
38000,,3.117147192955017,3.2276389455795287,,
38050,,3.126931281089783,3.2507044744491576,,
38100,,3.1583463191986083,3.1323907470703123,,
38150,,3.0848350620269773,3.1139148712158202,,
38200,,3.1452549076080323,3.141427450180054,,
38250,,3.1039962482452395,3.083166217803955,,
38300,,3.1162374353408815,3.1468550157546997,,
38350,,3.0892861223220827,3.099688549041748,,
38400,,3.0838271284103396,2.9881759786605837,,
38450,,3.061125302314758,3.1103791284561155,,
38500,,3.043885335922241,3.230593981742859,,
38550,,3.106313624382019,3.0976098442077635,,
38600,,3.131128206253052,2.993997130393982,,
38650,,3.148585247993469,3.0882305574417113,,
38700,,3.2131694984436034,3.11872341632843,,
38750,,3.1617424488067627,3.2264197492599487,,
38800,,3.1475203084945678,3.4092320919036867,,
38850,,3.14144935131073,3.0956565618515013,,
38900,,3.1614132833480837,3.1207030248641967,,
38950,,3.1706044244766236,3.2199303579330443,,
39000,,3.167003970146179,3.2546336698532103,,
39050,,3.118909320831299,3.2121389436721803,,
39100,,3.1455527257919313,3.230456581115723,,
39150,,3.1572693681716917,3.1575429487228392,,
39200,,3.1700148439407347,3.142406964302063,,
39250,,3.1622550868988037,2.9548045444488524,,
39300,,3.134753174781799,2.918053374290466,,
39350,,3.096673107147217,2.9379297399520876,,
39400,,3.0386560106277467,2.932569103240967,,
39450,,3.0536618423461914,2.909126262664795,,
39500,,3.084309697151184,2.891244206428528,,
39550,,3.078660478591919,2.755055513381958,,
39600,,3.1141275787353515,2.8216552352905273,,
39650,,3.122667603492737,2.85154869556427,,
39700,,3.1447825241088867,3.0520824146270753,,
39750,,3.132896695137024,3.084746389389038,,
39800,,3.092464599609375,3.1572294521331785,,
39850,,3.0981296253204347,2.9759749507904054,,
39900,,3.1041806411743162,3.0985743188858033,,
39950,,3.119107336997986,3.290712609291077,,
40000,,3.1252704858779907,3.0714444971084593,,
40050,,3.1670019817352295,3.0100559425354003,,
40100,,3.2044460105895998,3.210794057846069,,
40150,,3.143142318725586,3.1208520698547364,,
40200,,3.1064221477508545,3.2219890689849855,,
40250,,3.1345388984680174,3.098893570899963,,
40300,,3.116831007003784,3.118698573112488,,
40350,,3.1448452568054197,3.081537432670593,,
40400,,3.150279650688171,3.0974084615707396,,
40450,,3.157035245895386,2.966875867843628,,
40500,,3.117973313331604,2.723948998451233,,
40550,,3.091571807861328,2.8133553218841554,,
40600,,3.072777581214905,3.0196384382247925,,
40650,,2.9983531856536865,2.9143372488021853,,
40700,,3.0075669574737547,2.960872836112976,,
40750,,3.0463826990127565,3.122707085609436,,
40800,,3.0536382961273194,3.0347844696044923,,
40850,,3.022565817832947,2.889484977722168,,
40900,,2.994880108833313,3.085805420875549,,
40950,,2.954437565803528,2.987914686203003,,
41000,,2.963038992881775,2.8700885343551636,,
41050,,2.980398678779602,2.880789852142334,,
41100,,3.0410868644714357,3.012499761581421,,
41150,,3.0182462882995607,3.0926836729049683,,
41200,,2.8782660388946533,3.1427118968963623,,
41250,,2.850717263221741,3.092306604385376,,
41300,,2.983126244544983,2.9723085355758667,,
41350,,3.00562068939209,3.1067476892471313,,
41400,,2.9745616149902343,3.095684456825256,,
41450,,2.957570557594299,3.1828153467178346,,
41500,,2.9707804822921755,3.067238450050354,,
41550,,3.0610421180725096,3.0704143190383912,,
41600,,3.049781918525696,3.1920148754119873,,
41650,,3.0913942193984987,3.091432547569275,,
41700,,3.0743919229507446,3.1918437004089357,,
41750,,3.011365885734558,3.196034145355225,,
41800,,3.0209452629089357,2.8879626750946046,,
41850,,3.039258804321289,3.04580687046051,,
41900,,3.1046081590652466,3.1998492956161497,,
41950,,3.149486403465271,3.3080098915100096,,
42000,,3.1343319988250733,3.286595387458801,,
42050,,3.136618938446045,3.1817816257476808,,
42100,,3.111725273132324,3.095903058052063,,
42150,,3.090432047843933,3.1765285539627075,,
42200,,3.0847706604003906,3.1590552377700805,,
42250,,3.055751070976257,2.971550188064575,,
42300,,2.975482397079468,3.135970449447632,,
42350,,2.882393269538879,3.1120661306381225,,
42400,,2.942458739280701,3.0116297674179076,,
42450,,3.0013585042953492,3.0249671840667727,,
42500,,2.9372732257843017,3.2746608448028565,,
42550,,2.935043306350708,3.2052046918869017,,
42600,,2.933281831741333,3.1718416452407836,,
42650,,2.9613724327087403,3.178341703414917,,
42700,,2.920620708465576,3.1561460304260254,,
42750,,2.8856516742706297,3.072879767417908,,
42800,,2.890492296218872,2.9598420906066893,,
42850,,2.837264018058777,3.0010436534881593,,
42900,,2.8949239253997803,2.9493076753616334,,
42950,,2.878581986427307,3.008112840652466,,
43000,,2.859956159591675,2.9124654722213745,,
43050,,2.8574680280685425,3.0708842945098875,,
43100,,2.905429606437683,2.923698973655701,,
43150,,2.97722900390625,2.9170729112625122,,
43200,,3.0004993534088134,3.1646499633789062,,
43250,,2.994142117500305,3.0938229751586914,,
43300,,3.0158759689331056,3.1023117446899415,,
43350,,2.9868999099731446,3.01982195854187,,
43400,,2.948741464614868,3.0321158170700073,,
43450,,2.8911233377456664,2.969436068534851,,
43500,,2.9298785591125487,2.965637879371643,,
43550,,2.9063488674163818,3.015149960517883,,
43600,,2.9278562259674072,3.1299193716049194,,
43650,,2.8775500774383547,3.0297022581100466,,
43700,,2.9020386219024656,3.2073733377456666,,
43750,,2.8914424657821653,3.1335265684127807,,
43800,,2.8782783269882204,3.108595275878906,,
43850,,2.881752305030823,3.001694564819336,,
43900,,2.8661633729934692,3.1584110021591187,,
43950,,2.9196676445007324,3.237804503440857,,
44000,,3.0517712593078614,3.1216669845581055,,
44050,,3.0382300567626954,2.9645452165603636,,
44100,,3.0226487922668457,3.034583888053894,,
44150,,2.991370577812195,3.064728202819824,,
44200,,2.93684109210968,3.0042237854003906,,
44250,,2.899832191467285,3.032324957847595,,
44300,,2.8793012952804564,3.1019561195373537,,
44350,,2.8436333084106447,3.0807705450057985,,
44400,,2.8293652009963988,3.0103811168670656,,
44450,,2.864161939620972,3.0235270643234253,,
44500,,2.847330164909363,2.968509931564331,,
44550,,2.9459513521194456,2.88549024105072,,
44600,,2.9490270805358887,2.890802664756775,,
44650,,2.9306406211853027,3.041505217552185,,
44700,,2.8882773733139038,3.0937395334243774,,
44750,,2.9461329984664917,3.04112916469574,,
44800,,2.887287712097168,3.057389578819275,,
44850,,2.8455478286743165,3.2678206157684326,,
44900,,2.9032732009887696,3.027488889694214,,
44950,,2.8928847217559817,3.0281009578704836,,
45000,,2.9426453733444213,3.145434217453003,,
45050,,2.9170771265029907,3.128846664428711,,
45100,,2.923667240142822,3.0738701677322386,,
45150,,2.934046816825867,3.054977035522461,,
45200,,2.9429676723480225,2.9632092332839965,,
45250,,2.887343144416809,2.997277493476868,,
45300,,2.858680920600891,3.2031261110305786,,
45350,,2.856693444252014,2.9982565450668335,,
45400,,2.875950617790222,3.0185020685195925,,
45450,,2.9258391571044924,3.04863205909729,,
45500,,2.9722349214553834,2.9345081186294557,,
45550,,2.970962338447571,2.86786226272583,,
45600,,2.9682794189453126,3.0187900114059447,,
45650,,3.012167453765869,3.0678227758407592,,
45700,,2.9963979148864746,3.1626172065734863,,
45750,,2.9462334299087525,3.1005839252471925,,
45800,,2.8661101961135866,2.983848123550415,,
45850,,2.896038784980774,2.81278133392334,,
45900,,2.924009475708008,2.9139912605285643,,
45950,,2.9774233865737916,2.9166035079956054,,
46000,,3.087215905189514,2.953863949775696,,
46050,,3.111290316581726,2.9523641300201415,,
46100,,3.15471745967865,2.990445365905762,,
46150,,3.065784978866577,3.0551611804962158,,
46200,,3.0013578748703003,3.164100251197815,,
46250,,3.0287837171554566,3.0236953353881835,,
46300,,2.978039937019348,2.989795789718628,,
46350,,3.030484509468079,3.1439617824554444,,
46400,,3.0578410625457764,3.150420298576355,,
46450,,3.1240473985671997,3.211086087226868,,
46500,,3.0611551094055174,3.156716294288635,,
46550,,3.053827042579651,3.1790627145767214,,
46600,,3.116163444519043,3.2247043657302856,,
46650,,3.023412756919861,3.264446287155151,,
46700,,2.891082034111023,3.2206190633773804,,
46750,,2.957675223350525,3.2513465023040773,,
46800,,2.9036369371414184,3.127070803642273,,
46850,,2.9550760889053347,3.1830605602264406,,
46900,,3.072688250541687,3.1096207809448244,,
46950,,3.0417512464523315,3.1918930339813234,,
47000,,3.04687255859375,3.0696932601928713,,
47050,,3.0625135850906373,3.231445426940918,,
47100,,3.1171376371383666,3.09491503238678,,
47150,,3.164015278816223,3.030252456665039,,
47200,,3.141902871131897,2.871862006187439,,
47250,,3.164932370185852,2.856068048477173,,
47300,,3.1533136415481566,2.969055275917053,,
47350,,3.2714963340759278,3.0077098560333253,,
47400,,3.2274161624908446,2.996232042312622,,
47450,,3.0964290285110474,2.8870958709716796,,
47500,,3.1157857751846314,3.048766450881958,,
47550,,3.094240651130676,3.212365970611572,,
47600,,3.067139163017273,3.038575348854065,,
47650,,3.0676899433135985,3.0455455780029297,,
47700,,3.011928391456604,3.118367829322815,,
47750,,3.074533710479736,3.088671717643738,,
47800,,3.202980303764343,3.05020525932312,,
47850,,3.1851222324371338,3.1675562191009523,,
47900,,3.173490118980408,3.244687485694885,,
47950,,3.1560782527923585,3.0346768617630007,,
48000,,3.1095612144470213,3.2023218059539795,,
48050,,3.143837556838989,3.1748600721359255,,
48100,,3.1059208965301512,3.131897897720337,,
48150,,3.1029570627212526,3.0722627067565917,,
48200,,3.1402763605117796,2.999889645576477,,
48250,,3.144537720680237,2.9868849754333495,,
48300,,3.1869453620910644,3.0524867010116576,,
48350,,3.1810054636001586,3.023944363594055,,
48400,,3.1526317405700683,3.0167631101608277,,
48450,,3.0936830711364744,2.8098182582855227,,
48500,,3.023823719024658,2.693137001991272,,
48550,,3.031938700675964,2.804664011001587,,
48600,,2.9674023580551148,3.00131377696991,,
48650,,2.9571592950820924,3.1092464828491213,,
48700,,3.0653585958480836,3.065135679244995,,
48750,,3.0140687322616575,3.1007512617111206,,
48800,,2.986323175430298,3.1160353994369507,,
48850,,2.9383469343185427,3.047477960586548,,
48900,,2.961467456817627,3.024926142692566,,
48950,,2.953347096443176,3.1295035552978514,,
49000,,3.039402461051941,3.1585712003707886,,
49050,,3.1475441312789916,3.1572342777252196,,
49100,,3.126407513618469,3.255900435447693,,
49150,,3.121170983314514,3.2145618438720702,,
49200,,3.1293926286697387,2.9677136039733885,,
49250,,3.11571319103241,2.887734079360962,,
49300,,3.1192734813690186,2.7734227991104126,,
49350,,3.07724524974823,2.8809979438781737,,
49400,,3.06119815826416,2.9269403219223022,,
49450,,2.9835416078567505,2.8598125982284546,,
49500,,2.9302596616744996,2.8397543478012084,,
49550,,2.994351110458374,3.0171677827835084,,
49600,,3.1291200637817385,3.06283588886261,,
49650,,3.1068440294265747,3.1725796127319335,,
49700,,3.074956803321838,3.204846158027649,,
49750,,3.069212279319763,3.2680708360671997,,
49800,,3.1027770376205446,3.193428330421448,,
49850,,3.141956648826599,3.12075713634491,,
49900,,3.18593674659729,2.8875285673141478,,
49950,,3.203550724983215,3.0207466888427734,,
50000,,3.154471526145935,3.155995602607727,,
50050,,3.1068050765991213,3.087569489479065,,
50100,,3.1340512943267824,2.894667720794678,,
50150,,3.145379734039307,2.9651687288284303,,
50200,,3.077490949630737,2.993593807220459,,
50250,,3.0945859956741333,3.0080195379257204,,
50300,,3.127646903991699,3.1180698680877685,,
50350,,3.0022322797775267,3.2114838790893554,,
50400,,2.985178141593933,3.129833083152771,,
50450,,3.033988747596741,3.126735291481018,,
50500,,3.0554343318939208,3.1122861766815184,,
50550,,3.081431050300598,2.95386568069458,,
50600,,3.121062536239624,2.888514075279236,,
50650,,3.032818922996521,2.8634599685668944,,
50700,,3.0409019994735718,2.814857506752014,,
50750,,2.9263533306121827,3.040655088424683,,
50800,,2.9025587463378906,2.9796890735626222,,
50850,,2.8774402570724487,2.9101473236083986,,
50900,,2.8882697296142577,2.955725507736206,,
50950,,2.8633629179000852,3.050075249671936,,
51000,,2.947198262214661,2.928533411026001,,
51050,,2.8985470008850096,3.0196395826339724,,
51100,,2.9887230587005615,3.1219184732437135,,
51150,,3.0014432191848757,3.0711739253997803,,
51200,,2.950528745651245,3.1615622282028197,,
51250,,2.9738109350204467,3.1570884561538697,,
51300,,3.007426209449768,3.019114623069763,,
51350,,3.091669759750366,3.0662252473831177,,
51400,,3.0603296661376955,3.148257365226746,,
51450,,2.9753489208221438,3.0112212705612182,,
51500,,3.036140809059143,3.071954731941223,,
51550,,3.0961117362976074,3.2168043804168702,,
51600,,3.073046941757202,3.1920563650131224,,
51650,,3.081268653869629,3.0789696836471556,,
51700,,3.1063378429412842,3.185172228813171,,
51750,,3.0849740362167357,3.047700972557068,,
51800,,3.0563678836822508,3.145822925567627,,
51850,,3.048369674682617,3.0282236766815185,,
51900,,3.060849680900574,3.119448170661926,,
51950,,3.004252429008484,3.054312810897827,,
52000,,2.8861864948272706,3.022362399101257,,
52050,,2.8621377658843996,2.910988688468933,,
52100,,2.838639597892761,2.8454239416122435,,
52150,,2.8339773988723755,2.88176185131073,,
52200,,2.781038160324097,3.0583449745178224,,
52250,,2.894929976463318,3.1794228315353394,,
52300,,2.9294446420669558,3.115807514190674,,
52350,,2.9929958963394165,2.883501400947571,,
52400,,2.984223847389221,2.928022713661194,,
52450,,3.0573989057540896,3.053174571990967,,
52500,,3.0925277853012085,2.9173721408843996,,
52550,,3.0616789150238035,2.9073159313201904,,
52600,,3.1383836841583252,2.8597815656661987,,
52650,,3.160804648399353,2.8721832418441773,,
52700,,3.1079470777511595,2.954875874519348,,
52750,,3.2469338083267214,2.9671865129470825,,
52800,,3.181526656150818,3.116420192718506,,
52850,,3.182922601699829,2.9338281965255737,,
52900,,3.1229563665390017,2.921462321281433,,
52950,,3.049728899002075,2.978799967765808,,
53000,,3.0746354770660402,3.0467403173446654,,
53050,,3.1386582756042483,2.9153007650375367,,
53100,,3.0618635702133177,2.8500688123703,,
53150,,3.085806074142456,2.971255211830139,,
53200,,3.014331398010254,2.8573725605010987,,
53250,,3.073444104194641,2.8858984518051147,,
53300,,3.064232654571533,3.1687353563308718,,
53350,,3.0658675479888915,3.117379698753357,,
53400,,3.0719337177276613,3.0425147199630738,,
53450,,3.129738621711731,2.878925294876099,,
53500,,3.0352534866333007,2.9554355430603025,,
53550,,3.0943648386001588,3.068451361656189,,
53600,,3.083080406188965,3.019772891998291,,
53650,,3.012937526702881,2.896225051879883,,
53700,,3.125457763671875,2.9955658674240113,,
53750,,3.0587707233428953,2.8902142906188963,,
53800,,3.0235077333450318,3.1071887826919555,,
53850,,3.0610423707962036,3.0492513520377025,,
53900,,3.0078087043762207,,,
53950,,3.086084418296814,,,
54000,,3.094219431877136,,,
54050,,3.1193875789642336,,,
54100,,3.2093537425994874,,,
54150,,3.1498329639434814,,,
54200,,3.095123209953308,,,
54250,,3.061818075180054,,,
54300,,3.1209021472930907,,,
54350,,3.065177154541016,,,
54400,,3.0007229089736938,,,
54450,,3.0567344045639038,,,
54500,,2.934365234375,,,
54550,,3.0006440830230714,,,
54600,,2.8845795583724976,,,
54650,,2.9862688636779784,,,
54700,,3.056436924934387,,,
54750,,3.16053759098053,,,
54800,,3.1222301864624025,,,
54850,,3.098965916633606,,,
54900,,3.029772047996521,,,
54950,,3.034419593811035,,,
55000,,3.017350363731384,,,
55050,,3.101327576637268,,,
55100,,3.0158686304092406,,,
55150,,3.0610642719268797,,,
55200,,3.1459755277633668,,,
55250,,3.127700200080872,,,
55300,,3.1013685655593872,,,
55350,,3.095507183074951,,,
55400,,3.0165155839920046,,,
55450,,2.9097753047943113,,,
55500,,3.0489142370224,,,
55550,,3.066112508773804,,,
55600,,2.8897234869003294,,,
55650,,2.8550227737426757,,,
55700,,2.8816567420959474,,,
55750,,2.9978711938858034,,,
55800,,3.0549094772338865,,,
55850,,3.002228708267212,,,
55900,,2.9318658018112185,,,
55950,,3.0181667804718018,,,
56000,,3.1188850688934324,,,
56050,,3.1408225536346435,,,
56100,,3.156136393547058,,,
56150,,3.1693930339813234,,,
56200,,3.1211646366119385,,,
56250,,3.103136224746704,,,
56300,,3.10512836933136,,,
56350,,2.99007239818573,,,
56400,,2.9694801950454712,,,
56450,,3.024684076309204,,,
56500,,2.912910542488098,,,
56550,,3.0305052328109743,,,
56600,,3.106100096702576,,,
56650,,3.1552796745300293,,,
56700,,3.209633092880249,,,
56750,,3.206671495437622,,,
56800,,3.1581481885910034,,,
56850,,3.1162720203399656,,,
56900,,3.14753351688385,,,
56950,,3.097917928695679,,,
57000,,3.096964693069458,,,
57050,,3.1292449760437013,,,
57100,,3.115986762046814,,,
57150,,3.2234093236923216,,,
57200,,3.210981569290161,,,
57250,,3.1259706926345827,,,
57300,,3.064827070236206,,,
57350,,3.13511559009552,,,
57400,,3.0283649587631225,,,
57450,,2.979693021774292,,,
57500,,3.091510925292969,,,
57550,,2.9976831579208376,,,
57600,,3.0088148975372313,,,
57650,,3.027046298980713,,,
57700,,2.9786411190032958,,,
57750,,2.928634190559387,,,
57800,,2.924964065551758,,,
57850,,2.980424709320068,,,
57900,,2.9563023614883424,,,
57950,,3.0161137771606445,,,
58000,,3.1261319398880003,,,
58050,,3.1382985591888426,,,
58100,,3.1190750074386595,,,
58150,,3.0681160497665405,,,
58200,,3.0364371395111083,,,
58250,,3.1087076616287233,,,
58300,,3.090156469345093,,,
58350,,3.1906594467163085,,,
58400,,3.0526732444763183,,,
58450,,2.930304546356201,,,
58500,,3.0131609582901,,,
58550,,3.1530650568008425,,,
58600,,3.0331082773208617,,,
58650,,3.030000786781311,,,
58700,,3.027203526496887,,,
58750,,3.0280264616012573,,,
58800,,3.1276459741592406,,,
58850,,3.031730766296387,,,
58900,,3.1146691179275514,,,
58950,,3.0859017181396484,,,
59000,,3.0356795501708986,,,
59050,,2.9971641540527343,,,
59100,,3.148569951057434,,,
59150,,3.245835361480713,,,
59200,,3.0981810665130616,,,
59250,,3.0418925285339355,,,
59300,,3.0795608377456665,,,
59350,,3.193316421508789,,,
59400,,3.152764859199524,,,
59450,,3.1243403577804565,,,
59500,,3.1508556842803954,,,
59550,,3.1367164850234985,,,
59600,,3.16766028881073,,,
59650,,3.171485323905945,,,
59700,,3.211730999946594,,,
59750,,3.2437036275863647,,,
59800,,3.1787564086914064,,,
59850,,3.1340579843521117,,,
59900,,3.080085430145264,,,
59950,,3.1369805097579957,,,
60000,,3.200440263748169,,,
60050,,3.114992618560791,,,
60100,,3.1048792600631714,,,
60150,,3.1100329160690308,,,
60200,,3.135104622840881,,,
60250,,2.9979024505615235,,,
60300,,2.9443493127822875,,,
60350,,3.1588931703567504,,,
60400,,3.145919418334961,,,
60450,,3.167526707649231,,,
60500,,3.0719237899780274,,,
60550,,3.1250454950332642,,,
60600,,3.1135207271575926,,,
60650,,3.112213978767395,,,
60700,,3.166067590713501,,,
60750,,3.136203899383545,,,
60800,,3.2070061779022216,,,
60850,,3.283451180458069,,,
60900,,3.3409261512756347,,,
60950,,3.317724108695984,,,
61000,,3.287211456298828,,,
61050,,3.367364387512207,,,
61100,,3.3346839809417723,,,
61150,,3.3132780170440674,,,
61200,,3.258244218826294,,,
61250,,3.3589521741867063,,,
61300,,3.2744414377212525,,,
61350,,3.2415464162826537,,,
61400,,3.2491720294952393,,,
61450,,3.1521392250061036,,,
61500,,3.1341501235961915,,,
61550,,3.0888030099868775,,,
61600,,3.08148211479187,,,
61650,,3.1609287691116332,,,
61700,,3.0351190853118895,,,
61750,,3.075519847869873,,,
61800,,3.186047229766846,,,
61850,,3.120527148246765,,,
61900,,3.189061188697815,,,
61950,,2.953980417251587,,,
62000,,2.9610145330429076,,,
62050,,2.893994789123535,,,
62100,,2.9480976724624632,,,
62150,,3.0008989000320434,,,
62200,,3.060032730102539,,,
62250,,3.0616645336151125,,,
62300,,2.9517543840408327,,,
62350,,2.919884514808655,,,
62400,,2.895325927734375,,,
62450,,2.9421886444091796,,,
62500,,3.093641757965088,,,
62550,,3.0151969528198244,,,
62600,,2.9230309677124025,,,
62650,,2.9743968868255615,,,
62700,,3.014494924545288,,,
62750,,2.9442020416259767,,,
62800,,3.1181330728530883,,,
62850,,3.145357618331909,,,
62900,,3.161651096343994,,,
62950,,3.077627167701721,,,
63000,,3.091695532798767,,,
63050,,3.081134262084961,,,
63100,,3.100435495376587,,,
63150,,3.0126780462265015,,,
63200,,3.0795027685165404,,,
63250,,3.02075608253479,,,
63300,,3.050385231971741,,,
63350,,3.156476197242737,,,
63400,,3.1787577772140505,,,
63450,,3.1053908252716065,,,
63500,,3.087433705329895,,,
63550,,3.166415157318115,,,
63600,,3.172612180709839,,,
63650,,3.0938308095932006,,,
63700,,3.032467317581177,,,
63750,,3.081578502655029,,,
63800,,2.94937997341156,,,
63850,,3.091486625671387,,,
63900,,3.2138595628738402,,,
63950,,3.250808205604553,,,
64000,,3.3195612955093385,,,
64050,,3.2888588333129882,,,
64100,,3.1738834953308106,,,
64150,,3.12399941444397,,,
64200,,3.068156123161316,,,
64250,,3.133848547935486,,,
64300,,3.162653183937073,,,
64350,,3.1708761644363403,,,
64400,,3.1736979866027832,,,
64450,,3.2206306219100953,,,
64500,,3.1860216903686522,,,
64550,,3.1828569984436035,,,
64600,,3.194312195777893,,,
64650,,3.1398959445953367,,,
64700,,3.1409883737564086,,,
64750,,3.0822407722473146,,,
64800,,3.2585746812820435,,,
64850,,3.198066530227661,,,
64900,,3.1790964889526365,,,
64950,,3.172788724899292,,,
65000,,3.0998330402374266,,,
65050,,3.1524911069869996,,,
65100,,2.982025718688965,,,
65150,,3.136886839866638,,,
65200,,3.253818941116333,,,
65250,,3.171555495262146,,,
65300,,3.232200860977173,,,
65350,,3.34732964515686,,,
65400,,3.260166354179382,,,
65450,,3.1179129838943482,,,
65500,,3.10542516708374,,,
65550,,3.0673064613342285,,,
65600,,3.055853233337402,,,
65650,,3.159478588104248,,,
65700,,3.271811499595642,,,
65750,,3.2657927465438843,,,
65800,,3.23585898399353,,,
65850,,3.3314245891571046,,,
65900,,3.4985720252990724,,,
65950,,3.3747315549850465,,,
66000,,3.452427396774292,,,
66050,,3.2714443969726563,,,
66100,,3.25532045841217,,,
66150,,3.2487764835357664,,,
66200,,3.3328683948516846,,,
66250,,3.313562026023865,,,
66300,,3.31332896232605,,,
66350,,3.4103391695022585,,,
66400,,3.36309965133667,,,
66450,,3.420635814666748,,,
66500,,3.4236988830566406,,,
66550,,3.297418169975281,,,
66600,,3.1587423419952394,,,
66650,,3.1559246253967284,,,
66700,,3.1448343849182128,,,
66750,,2.994607434272766,,,
66800,,3.1298877573013306,,,
66850,,3.1783010530471802,,,
66900,,3.162409014701843,,,
66950,,3.1363303565979006,,,
67000,,3.13363739490509,,,
67050,,3.171264009475708,,,
67100,,3.213245987892151,,,
67150,,3.2858271265029906,,,
67200,,3.216734323501587,,,
67250,,3.1696542739868163,,,
67300,,3.174641990661621,,,
67350,,3.2069305849075316,,,
67400,,3.211772379875183,,,
67450,,3.252922005653381,,,
67500,,3.3910476636886595,,,
67550,,3.2176395320892333,,,
67600,,3.2608254957199097,,,
67650,,3.2416168355941775,,,
67700,,3.132754240036011,,,
67750,,3.150927562713623,,,
67800,,3.1538576745986937,,,
67850,,3.0011771631240847,,,
67900,,3.067232837677002,,,
67950,,3.105976395606995,,,
68000,,3.0448663568496706,,,
68050,,3.161692934036255,,,
68100,,3.1026983308792113,,,
68150,,3.15920551776886,,,
68200,,3.204686017036438,,,
68250,,3.2256079626083376,,,
68300,,3.2154496002197264,,,
68350,,3.195786943435669,,,
68400,,3.237007570266724,,,
68450,,3.325602774620056,,,
68500,,3.353289098739624,,,
68550,,3.2292721271514893,,,
68600,,3.048901081085205,,,
68650,,3.0542159557342528,,,
68700,,3.0937584972381593,,,
68750,,3.0912901544570923,,,
68800,,3.0202814817428587,,,
68850,,3.0882790088653564,,,
68900,,3.1940517473220824,,,
68950,,3.214088406562805,,,
69000,,3.0492529487609863,,,
69050,,2.9665506219863893,,,
69100,,3.1565613460540773,,,
69150,,3.2212558603286743,,,
69200,,3.2873511505126953,,,
69250,,3.2077882575988768,,,
69300,,3.1341109228134156,,,
69350,,3.1907093381881713,,,
69400,,3.2637205600738524,,,
69450,,3.233593339920044,,,
69500,,3.3633812475204468,,,
69550,,3.4209224653244017,,,
69600,,3.2927941274642945,,,
69650,,3.1491258573532104,,,
69700,,3.0958854293823244,,,
69750,,3.143692693710327,,,
69800,,3.2033581638336184,,,
69850,,3.2413596868515016,,,
69900,,3.277176704406738,,,
69950,,3.338566379547119,,,
70000,,3.323964147567749,,,
70050,,3.2187196588516236,,,
70100,,3.0996445083618163,,,
70150,,3.0337611389160157,,,
70200,,3.025707931518555,,,
70250,,3.039374117851257,,,
70300,,3.1192091274261475,,,
70350,,3.1349524784088136,,,
70400,,3.1344883966445924,,,
70450,,3.1022337102890014,,,
70500,,2.996605224609375,,,
70550,,2.8982247638702394,,,
70600,,2.8520615339279174,,,
70650,,2.966747121810913,,,
70700,,2.897320075035095,,,
70750,,2.860547814369202,,,
70800,,2.8376234912872316,,,
70850,,3.1850733375549316,,,
70900,,3.0774620628356932,,,
70950,,3.022136993408203,,,
71000,,3.1130019521713255,,,
71050,,3.1225654697418213,,,
71100,,3.0564362049102782,,,
71150,,3.177798156738281,,,
71200,,3.121467833518982,,,
71250,,3.1106548881530762,,,
71300,,3.0989045190811155,,,
71350,,3.164642357826233,,,
71400,,3.194331531524658,,,
71450,,3.264195718765259,,,
71500,,3.290056142807007,,,
71550,,3.231824402809143,,,
71600,,3.276987018585205,,,
71650,,3.335732355117798,,,
71700,,3.2824478054046633,,,
71750,,3.1305632638931273,,,
71800,,3.1457399320602417,,,
71850,,3.235336880683899,,,
71900,,3.208358201980591,,,
71950,,3.211647391319275,,,
72000,,3.2586775493621825,,,
72050,,3.351295304298401,,,
72100,,3.276794581413269,,,
72150,,3.253780426979065,,,
72200,,3.25011785030365,,,
72250,,3.3076987075805664,,,
72300,,3.251189365386963,,,
72350,,3.1708775997161864,,,
72400,,3.1897556447982787,,,
72450,,2.9669471883773806,,,
72500,,3.0717586708068847,,,
72550,,3.149344024658203,,,
72600,,3.1981998538970946,,,
72650,,3.270895037651062,,,
72700,,3.2865669679641725,,,
72750,,3.1797356748580934,,,
72800,,3.2710942363739015,,,
72850,,3.1582644844055174,,,
72900,,3.120418586730957,,,
72950,,3.286061182022095,,,
73000,,3.2348465490341187,,,
73050,,3.234438629150391,,,
73100,,3.341560626029968,,,
73150,,3.3152583980560304,,,
73200,,3.254317798614502,,,
73250,,3.1733763217926025,,,
73300,,3.102011275291443,,,
73350,,3.2216400384902952,,,
73400,,3.3062944746017457,,,
73450,,3.1568079090118406,,,
73500,,2.9654132890701295,,,
73550,,3.064670662879944,,,
73600,,3.1712249183654784,,,
73650,,3.2077103233337403,,,
73700,,3.388443636894226,,,
73750,,3.179205856323242,,,
73800,,3.234168457984924,,,
73850,,3.1778464269638063,,,
73900,,3.2256163358688354,,,
73950,,3.1524567222595214,,,
74000,,3.1274151849746703,,,
74050,,3.1457216262817385,,,
74100,,3.18140634059906,,,
74150,,3.2388551092147826,,,
74200,,3.290560760498047,,,
74250,,3.108121976852417,,,
74300,,3.0418486976623536,,,
74350,,3.049475531578064,,,
74400,,3.0864538383483886,,,
74450,,3.082807683944702,,,
74500,,3.1273226928710938,,,
74550,,3.1098597955703737,,,
74600,,3.122475309371948,,,
74650,,3.160062108039856,,,
74700,,3.0905154275894167,,,
74750,,3.1581160593032838,,,
74800,,3.0978971195220946,,,
74850,,3.2546165561676026,,,
74900,,3.248224768638611,,,
74950,,3.143692579269409,,,
75000,,3.234049415588379,,,
75050,,3.4446435165405274,,,
75100,,3.421622018814087,,,
75150,,3.389406156539917,,,
75200,,3.4137241363525392,,,
75250,,3.408453707695007,,,
75300,,3.4186698532104494,,,
75350,,3.3961280679702757,,,
75400,,3.3106163597106932,,,
75450,,3.1508754205703737,,,
75500,,3.2652375507354736,,,
75550,,3.383251419067383,,,
75600,,3.3466874885559084,,,
75650,,3.217783980369568,,,
75700,,3.3528395223617555,,,
75750,,3.390789351463318,,,
75800,,3.187325162887573,,,
75850,,3.1325851678848267,,,
75900,,3.215605516433716,,,
75950,,3.1956029748916626,,,
76000,,3.3077039766311644,,,
76050,,3.2639085054397583,,,
76100,,3.170361795425415,,,
76150,,3.2793229103088377,,,
76200,,3.147298631668091,,,
76250,,3.23653639793396,,,
76300,,3.1389435148239135,,,
76350,,3.1457720804214477,,,
76400,,3.1181955671310426,,,
76450,,2.987124443054199,,,
76500,,3.175410814285278,,,
76550,,3.30572030544281,,,
76600,,3.3308939933776855,,,
76650,,3.3422599029541016,,,
76700,,3.282526984214783,,,
76750,,3.1775068473815917,,,
76800,,3.2189126300811766,,,
76850,,3.2036842012405398,,,
76900,,3.371823301315308,,,
76950,,3.3428795289993287,,,
77000,,3.219934034347534,,,
77050,,3.201101469993591,,,
77100,,3.270997223854065,,,
77150,,3.16624285697937,,,
77200,,3.2076258420944215,,,
77250,,3.1416649436950683,,,
77300,,3.2361504459381103,,,
77350,,3.215944628715515,,,
77400,,3.165813865661621,,,
77450,,2.966573076248169,,,
77500,,3.0420401191711424,,,
77550,,3.2142351770401003,,,
77600,,3.3511358451843263,,,
77650,,3.485835466384888,,,
77700,,3.2816231441497803,,,
77750,,3.191918020248413,,,
77800,,3.157191743850708,,,
77850,,3.1496906328201293,,,
77900,,3.1099472761154177,,,
77950,,3.07781352519989,,,
78000,,2.961343927383423,,,
78050,,3.092121992111206,,,
78100,,3.189621744155884,,,
78150,,3.0901164627075195,,,
78200,,2.986685791015625,,,
78250,,3.041679711341858,,,
78300,,3.1483000326156616,,,
78350,,3.030758113861084,,,
78400,,3.0310452365875244,,,
78450,,3.3282197380065917,,,
78500,,3.5036793899536134,,,
78550,,3.370881366729736,,,
78600,,3.2589190769195557,,,
78650,,3.3115535402297973,,,
78700,,3.2079626941680908,,,
78750,,3.2329506397247316,,,
78800,,3.2997644996643065,,,
78850,,3.316327600479126,,,
78900,,3.4073575639724734,,,
78950,,3.399372544288635,,,
79000,,3.30346435546875,,,
79050,,3.192978959083557,,,
79100,,3.329066414833069,,,
79150,,3.402114233970642,,,
79200,,3.231791172027588,,,
79250,,3.2164103603363037,,,
79300,,3.277382187843323,,,
79350,,3.2786699104309083,,,
79400,,3.3033327293395995,,,
79450,,3.3927166509628295,,,
79500,,3.4036507987976075,,,
79550,,3.274422059059143,,,
79600,,3.0803885459899902,,,
79650,,3.0117430782318113,,,
79700,,3.0284590768814086,,,
79750,,3.1701271533966064,,,
79800,,3.0942347621917725,,,
79850,,3.115227155685425,,,
79900,,3.266964612007141,,,
79950,,3.1176547813415527,,,
80000,,2.992406349182129,,,
80050,,3.0187586688995363,,,
80100,,3.0930769443511963,,,
80150,,2.997488970756531,,,
80200,,3.15845148563385,,,
80250,,3.334941644668579,,,
80300,,3.1589729499816896,,,
80350,,3.059393630027771,,,
80400,,2.85275794506073,,,
80450,,2.8840944623947142,,,
80500,,2.9040417146682738,,,
80550,,3.0456835317611692,,,
80600,,2.984448580741882,,,
80650,,3.165967516899109,,,
80700,,3.1357904720306395,,,
80750,,3.1606342506408693,,,
80800,,3.098100824356079,,,
80850,,3.12844922542572,,,
80900,,3.1816215229034426,,,
80950,,3.029380898475647,,,
81000,,2.991758279800415,,,
81050,,3.1085504722595214,,,
81100,,2.9087921285629275,,,
81150,,2.9210467863082887,,,
81200,,2.963829097747803,,,
81250,,2.9502883768081665,,,
81300,,3.0134036636352537,,,
81350,,3.1918321466445922,,,
81400,,3.1404017877578734,,,
81450,,3.3196153450012207,,,
81500,,3.34780885219574,,,
81550,,3.163938059806824,,,
81600,,3.2038040161132812,,,
81650,,3.287587718963623,,,
81700,,3.3046439027786256,,,
81750,,3.4982513427734374,,,
81800,,3.4988419342041017,,,
81850,,3.4644737529754637,,,
81900,,3.2607383823394773,,,
81950,,3.339122085571289,,,
82000,,3.2485395431518556,,,
82050,,3.110675039291382,,,
82100,,3.2219024896621704,,,
82150,,3.088450798988342,,,
82200,,3.209904336929321,,,
82250,,3.3147873067855835,,,
82300,,3.3091273355484008,,,
82350,,3.2301724767684936,,,
82400,,3.2090522384643556,,,
82450,,3.281514720916748,,,
82500,,3.300333981513977,,,
82550,,3.294917063713074,,,
82600,,3.2741044759750366,,,
82650,,3.320965166091919,,,
82700,,3.3031763505935667,,,
82750,,3.3826349925994874,,,
82800,,3.3887157440185547,,,
82850,,3.374575219154358,,,
82900,,3.3460742378234865,,,
82950,,3.500450167655945,,,
83000,,3.4869588661193847,,,
83050,,3.301258058547974,,,
83100,,3.2047905206680296,,,
83150,,3.214868121147156,,,
83200,,3.2266171646118162,,,
83250,,3.1865186882019043,,,
83300,,3.1436435985565185,,,
83350,,3.05659321308136,,,
83400,,2.9355394506454466,,,
83450,,3.0204718112945557,,,
83500,,2.8909126567840575,,,
83550,,2.954671764373779,,,
83600,,3.0247367668151854,,,
83650,,3.0360726833343508,,,
83700,,3.083147897720337,,,
83750,,3.1098670053482054,,,
83800,,3.1399181365966795,,,
83850,,3.288480529785156,,,
83900,,3.059554948806763,,,
83950,,3.125711131095886,,,
84000,,3.146628761291504,,,
84050,,3.1543938732147216,,,
84100,,3.1572568559646608,,,
84150,,3.2394969034194947,,,
84200,,3.2649067068099975,,,
84250,,3.176904544830322,,,
84300,,3.2865038394927977,,,
84350,,3.3421905422210694,,,
84400,,3.152743515968323,,,
84450,,3.1563153219223024,,,
84500,,2.946819086074829,,,
84550,,3.0843848371505738,,,
84600,,3.100255904197693,,,
84650,,3.140190448760986,,,
84700,,3.128145308494568,,,
84750,,3.137106709480286,,,
84800,,3.184973030090332,,,
84850,,3.0549075698852537,,,
84900,,3.0970446634292603,,,
84950,,3.005294260978699,,,
85000,,2.9938042640686033,,,
85050,,3.191521282196045,,,
85100,,3.1712687540054323,,,
85150,,3.1004047060012816,,,
85200,,3.0706583786010744,,,
85250,,3.0957804822921755,,,
85300,,3.155902233123779,,,
85350,,2.9674472999572754,,,
85400,,2.9052830743789673,,,
85450,,2.89537718296051,,,
85500,,3.060778012275696,,,
85550,,3.184087691307068,,,
85600,,3.0424140644073487,,,
85650,,3.1409280252456666,,,
85700,,3.0886174726486204,,,
85750,,3.143988084793091,,,
85800,,3.318184218406677,,,
85850,,3.200748043060303,,,
85900,,3.2819050788879394,,,
85950,,3.129191517829895,,,
86000,,2.932967176437378,,,
86050,,3.1585811948776246,,,
86100,,3.0996269464492796,,,
86150,,3.167492880821228,,,
86200,,3.2604365730285645,,,
86250,,3.3781995296478273,,,
86300,,3.3988010263442994,,,
86350,,3.296324486732483,,,
86400,,3.2483694744110108,,,
86450,,3.359045395851135,,,
86500,,3.237295789718628,,,
86550,,3.504265794754028,,,
86600,,3.331891264915466,,,
86650,,3.3638323736190796,,,
86700,,3.3172915315628053,,,
86750,,3.269601888656616,,,
86800,,3.2935402011871338,,,
86850,,3.3095672035217287,,,
86900,,3.33611168384552,,,
86950,,3.375615463256836,,,
87000,,3.3696654844284057,,,
87050,,3.3866163539886474,,,
87100,,3.2738706064224243,,,
87150,,3.2468352031707766,,,
87200,,3.3448416996002197,,,
87250,,3.4883252716064455,,,
87300,,3.2957335472106934,,,
87350,,3.1830657052993776,,,
87400,,3.2679248428344727,,,
87450,,3.2277714109420774,,,
87500,,3.3260134840011597,,,
87550,,3.2531843614578246,,,
87600,,3.2673156785964967,,,
87650,,3.34552095413208,,,
87700,,3.177271909713745,,,
87750,,3.1944634819030764,,,
87800,,3.3080131721496584,,,
87850,,3.2110440015792845,,,
87900,,3.267878613471985,,,
87950,,3.197780065536499,,,
88000,,3.2103188276290893,,,
88050,,3.3137023735046385,,,
88100,,3.237916712760925,,,
88150,,3.246612858772278,,,
88200,,3.4236556005477907,,,
88250,,3.465172085762024,,,
88300,,3.3620870304107666,,,
88350,,3.336661448478699,,,
88400,,3.430060544013977,,,
88450,,3.242867784500122,,,
88500,,3.116587462425232,,,
88550,,3.2180429315567016,,,
88600,,3.2887090253829956,,,
88650,,3.279570212364197,,,
88700,,3.2786672258377076,,,
88750,,3.3243760871887207,,,
88800,,3.364167666435242,,,
88850,,3.3739594841003417,,,
88900,,3.2721461248397827,,,
88950,,2.9877326488494873,,,
89000,,3.0783760023117064,,,
89050,,3.1280930614471436,,,
89100,,3.201727199554443,,,
89150,,3.1272205781936644,,,
89200,,3.261219525337219,,,
89250,,3.3307227230072023,,,
89300,,3.1247219467163085,,,
89350,,3.1079655075073243,,,
89400,,3.053999075889587,,,
89450,,3.301926498413086,,,
89500,,3.305774116516113,,,
89550,,3.269865942001343,,,
89600,,3.1054188013076782,,,
89650,,3.2262015295028688,,,
89700,,3.2182317686080935,,,
89750,,3.40331271648407,,,
89800,,3.262965831756592,,,
89850,,3.1372173738479616,,,
89900,,3.048972659111023,,,
89950,,2.9632400178909304,,,
90000,,3.014549136161804,,,
90050,,2.92177451133728,,,
90100,,3.05855432510376,,,
90150,,2.9923814153671264,,,
90200,,3.0529667854309084,,,
90250,,3.2029263401031494,,,
90300,,3.2840699672698976,,,
90350,,3.2201080322265625,,,
90400,,3.2353870487213134,,,
90450,,3.1878241443634034,,,
90500,,2.913582401275635,,,
90550,,3.083945608139038,,,
90600,,3.0428948307037356,,,
90650,,2.985888137817383,,,
90700,,2.9867252922058105,,,
90750,,3.1446462869644165,,,
90800,,3.271587080955505,,,
90850,,3.318530225753784,,,
90900,,3.3224756622314455,,,
90950,,3.321478033065796,,,
91000,,3.26552894115448,,,
91050,,3.424293189048767,,,
91100,,3.3589680671691893,,,
91150,,3.294765954017639,,,
91200,,3.2975975704193115,,,
91250,,3.3526185655593874,,,
91300,,3.454103922843933,,,
91350,,3.5657544469833375,,,
91400,,3.4750507783889772,,,
91450,,3.5030512762069703,,,
91500,,3.3958892154693605,,,
91550,,3.2189309549331666,,,
91600,,3.235579023361206,,,
91650,,3.260114936828613,,,
91700,,3.300806770324707,,,
91750,,3.1856300258636474,,,
91800,,3.2115795278549193,,,
91850,,3.169713659286499,,,
91900,,3.2334124851226806,,,
91950,,3.230916829109192,,,
92000,,3.1709701299667357,,,
92050,,3.2365761518478395,,,
92100,,3.185922842025757,,,
92150,,2.9878661537170412,,,
92200,,2.9517456674575806,,,
92250,,3.2022934579849243,,,
92300,,3.2500286960601805,,,
92350,,3.2037949657440183,,,
92400,,3.2042434120178225,,,
92450,,3.2080773878097535,,,
92500,,3.3513293361663816,,,
92550,,3.2613920259475706,,,
92600,,3.102285633087158,,,
92650,,3.135669641494751,,,
92700,,3.1089692306518555,,,
92750,,2.9100331354141233,,,
92800,,2.906465797424316,,,
92850,,3.29279248714447,,,
92900,,3.380141592025757,,,
92950,,3.160804524421692,,,
93000,,3.1869059371948243,,,
93050,,3.3266414260864257,,,
93100,,3.3513873624801636,,,
93150,,3.390340065956116,,,
93200,,3.2842645502090453,,,
93250,,3.448987522125244,,,
93300,,3.421804304122925,,,
93350,,3.577840027809143,,,
93400,,3.473978238105774,,,
93450,,3.204272813796997,,,
93500,,3.1666885566711427,,,
93550,,3.0629137802124022,,,
93600,,3.166937198638916,,,
93650,,3.2120522165298464,,,
93700,,3.097720627784729,,,
93750,,3.1500086069107054,,,
93800,,3.0653959274291993,,,
93850,,3.060813331604004,,,
93900,,3.0326584148406983,,,
93950,,3.0827022981643677,,,
94000,,3.0805502796173094,,,
94050,,3.2573345375061034,,,
94100,,3.134386444091797,,,
94150,,3.0358477354049684,,,
94200,,3.177446136474609,,,
94250,,3.156764144897461,,,
94300,,3.2470513200759887,,,
94350,,3.2544002676010133,,,
94400,,3.2391562128067015,,,
94450,,3.1976794528961183,,,
94500,,3.116533875465393,,,
94550,,3.114445672035217,,,
94600,,3.124352798461914,,,
94650,,3.157928204536438,,,
94700,,3.2310068130493166,,,
94750,,3.1807057762146,,,
94800,,3.137710909843445,,,
94850,,3.3922351741790773,,,
94900,,3.4267830801010133,,,
94950,,3.2506169939041136,,,
95000,,3.1405203914642335,,,
95050,,3.2350552463531494,,,
95100,,3.2482258653640748,,,
95150,,3.3072356462478636,,,
95200,,3.26731906414032,,,
95250,,3.2621779155731203,,,
95300,,3.0763591003417967,,,
95350,,2.9702741289138794,,,
95400,,2.9553414154052735,,,
95450,,2.8879004669189454,,,
95500,,2.962616548538208,,,
95550,,3.0617467069625857,,,
95600,,3.103574776649475,,,
95650,,3.0626207971572876,,,
95700,,3.2039708948135375,,,
95750,,3.0803867959976197,,,
95800,,3.194194450378418,,,
95850,,3.384262275695801,,,
95900,,3.440802001953125,,,
95950,,3.522943754196167,,,
96000,,3.7282285785675047,,,
96050,,3.70074999332428,,,
96100,,3.295541377067566,,,
96150,,3.3482699966430665,,,
96200,,3.370452117919922,,,
96250,,3.5312793016433717,,,
96300,,3.487145113945007,,,
96350,,3.5344244623184204,,,
96400,,3.4270160388946533,,,
96450,,3.3632675647735595,,,
96500,,3.308723421096802,,,
96550,,3.4004989099502563,,,
96600,,3.1980579614639284,,,
96650,,3.3720303535461427,,,
96700,,3.3266612768173216,,,
96750,,3.3316930770874023,,,
96800,,3.1922748708724975,,,
96850,,3.1552220582962036,,,
96900,,3.084514408111572,,,
96950,,3.001215724945068,,,
97000,,3.017901802062988,,,
97050,,3.1296684074401857,,,
97100,,3.101404700279236,,,
97150,,3.1901733970642088,,,
97200,,3.3827768325805665,,,
97250,,3.2314192771911623,,,
97300,,3.1564346408843993,,,
97350,,3.1454915142059328,,,
97400,,3.2784536409378053,,,
97450,,3.4831398248672487,,,
97500,,3.292300057411194,,,
97550,,3.182003531455994,,,
97600,,3.248321142196655,,,
97650,,3.2450705194473266,,,
97700,,3.177333993911743,,,
97750,,3.1210316801071167,,,
97800,,3.3327777051925658,,,
97850,,3.4296581602096556,,,
97900,,3.2234435749053953,,,
97950,,3.2881549119949343,,,
98000,,3.2312476730346678,,,
98050,,3.153193097114563,,,
98100,,3.44241672039032,,,
98150,,3.1710872077941894,,,
98200,,3.2016173934936525,,,
98250,,3.2050243425369263,,,
98300,,3.3801912546157835,,,
98350,,3.678376293182373,,,
98400,,3.575168261528015,,,
98450,,3.5171872329711915,,,
98500,,3.4125356674194336,,,
98550,,3.4393722152709962,,,
98600,,3.3472515201568602,,,
98650,,3.453174476623535,,,
98700,,3.370668873786926,,,
98750,,3.312381091117859,,,
98800,,3.337611131668091,,,
98850,,3.364667520523071,,,
98900,,3.4802315711975096,,,
98950,,3.369309582710266,,,
99000,,3.3942036390304566,,,
99050,,3.4161960220336915,,,
99100,,3.2173122501373292,,,
99150,,3.269690809249878,,,
99200,,3.3623852157592773,,,
99250,,3.472106308937073,,,
99300,,3.2755085754394533,,,
99350,,3.27112286567688,,,
99400,,3.5151229667663575,,,
99450,,3.319378113746643,,,
99500,,3.3582716035842894,,,
99550,,3.6850085830688477,,,
99600,,3.3842943906784058,,,
99650,,3.114894404411316,,,
99700,,3.2677053737640382,,,
99750,,3.531776204109192,,,
99800,,3.322898588180542,,,
99850,,2.940851330757141,,,
99900,,2.851923213005066,,,
99950,,3.229256796836853,,,
100000,,3.335819458961487,,,
100050,,3.3467420101165772,,,
100100,,3.2300554656982423,,,
100150,,3.193216881752014,,,
100200,,3.364785761833191,,,
100250,,3.268334445953369,,,
100300,,3.0553038358688354,,,
100350,,3.055436987876892,,,
100400,,3.0849769163131713,,,
100450,,3.151527214050293,,,
100500,,3.1787772941589356,,,
100550,,3.0400543880462645,,,
100600,,3.142434377670288,,,
100650,,3.193313550949097,,,
100700,,3.2543758058547976,,,
100750,,3.4647587728500366,,,
100800,,3.2353110313415527,,,
100850,,3.3276314687728883,,,
100900,,3.3995109462738036,,,
100950,,3.3116053247451784,,,
101000,,3.3215384101867675,,,
101050,,3.297200608253479,,,
101100,,3.490119972229004,,,
101150,,3.4450400400161745,,,
101200,,3.302638487815857,,,
101250,,3.2629779815673827,,,
101300,,3.367647876739502,,,
101350,,3.2896115350723267,,,
101400,,3.3102609491348267,,,
101450,,3.2823769187927248,,,
101500,,3.2863692665100097,,,
101550,,3.26499475479126,,,
101600,,3.244257197380066,,,
101650,,3.2878256368637087,,,
101700,,3.1701402378082277,,,
101750,,3.1652192640304566,,,
101800,,3.0036243438720702,,,
101850,,2.9776082277297973,,,
101900,,2.950021839141846,,,
101950,,3.1729038095474245,,,
102000,,3.2396892499923706,,,
102050,,3.4108170747756956,,,
102100,,3.4038596630096434,,,
102150,,3.3759758281707763,,,
102200,,3.1637498426437376,,,
102250,,3.1905561208724977,,,
102300,,3.3342941331863405,,,
102350,,3.2060178232192995,,,
102400,,3.225225214958191,,,
102450,,3.134541993141174,,,
102500,,3.2605979585647584,,,
102550,,3.1875505447387695,,,
102600,,3.222027554512024,,,
102650,,3.22945848941803,,,
102700,,3.189403257369995,,,
102750,,3.3762383222579957,,,
102800,,3.56500036239624,,,
102850,,3.3889821004867553,,,
102900,,3.3896901416778564,,,
102950,,3.282396926879883,,,
103000,,3.3125053024291993,,,
103050,,3.226544623374939,,,
103100,,3.168117756843567,,,
103150,,3.235482406616211,,,
103200,,3.471158699989319,,,
103250,,3.4099547243118287,,,
103300,,3.257441143989563,,,
103350,,3.3795102500915526,,,
103400,,3.4269202184677123,,,
103450,,3.3671134090423585,,,
103500,,3.4649624919891355,,,
103550,,3.320565218925476,,,
103600,,3.311297516822815,,,
103650,,3.4823298168182375,,,
103700,,3.429281401634216,,,
103750,,3.3890955352783205,,,
103800,,3.4691706848144532,,,
103850,,3.296743879318237,,,
103900,,3.3291528844833373,,,
103950,,3.3775044679641724,,,
104000,,3.1408746337890623,,,
104050,,2.9338421869277953,,,
104100,,2.9408270215988157,,,
104150,,3.1590140295028686,,,
104200,,3.288448896408081,,,
104250,,3.206181402206421,,,
104300,,3.0532793951034547,,,
104350,,3.0700691175460815,,,
104400,,3.037989630699158,,,
104450,,3.1726613569259645,,,
104500,,3.1454067850112915,,,
104550,,3.087336721420288,,,
104600,,2.8621717643737794,,,
104650,,2.7226365852355956,,,
104700,,2.869173011779785,,,
104750,,2.7280882453918456,,,
104800,,3.0399478340148924,,,
104850,,3.114851236343384,,,
104900,,3.2569760036468507,,,
104950,,3.1625144195556643,,,
105000,,3.0670140743255616,,,
105050,,3.1557024192810057,,,
105100,,3.084489631652832,,,
105150,,3.1992757749557494,,,
105200,,3.0409423112869263,,,
105250,,2.9716274070739748,,,
105300,,3.1275519514083863,,,
105350,,2.983368353843689,,,
105400,,2.659908022880554,,,
105450,,2.8303909349441527,,,
105500,,2.9783592796325684,,,
105550,,2.9230512762069703,,,
105600,,3.250740828514099,,,
105650,,3.304702625274658,,,
105700,,3.4457010221481323,,,
105750,,3.6490085029602053,,,
105800,,3.5982586574554443,,,
105850,,3.3110161447525024,,,
105900,,3.453081579208374,,,
105950,,3.5372118186950683,,,
106000,,3.3127756404876707,,,
106050,,3.2725271797180175,,,
106100,,3.3367694425582886,,,
106150,,3.1957725620269777,,,
106200,,3.164957127571106,,,
106250,,3.0294845581054686,,,
106300,,3.020300488471985,,,
106350,,3.068288812637329,,,
106400,,3.1436161518096926,,,
106450,,3.1116353416442872,,,
106500,,3.389008808135986,,,
106550,,3.4578816986083982,,,
106600,,3.5075725603103636,,,
106650,,3.435194845199585,,,
106700,,3.4685794496536255,,,
106750,,3.5678110027313235,,,
106800,,3.113795127868652,,,
106850,,3.114137020111084,,,
106900,,3.2837092208862306,,,
106950,,3.300305504798889,,,
107000,,3.2258319568634035,,,
107050,,3.341681385040283,,,
107100,,3.1789376306533814,,,
107150,,3.2534208202362063,,,
107200,,3.167169313430786,,,
107250,,3.123791580200195,,,
107300,,3.1147544765472412,,,
107350,,3.18663161277771,,,
107400,,3.4264271593093873,,,
107450,,3.3737322187423704,,,
107500,,3.377795333862305,,,
107550,,3.3986978578567504,,,
107600,,3.255530066490173,,,
107650,,3.215432152748108,,,
107700,,3.198011374473572,,,
107750,,3.2969775724411012,,,
107800,,3.1929936933517458,,,
107850,,3.1556936740875243,,,
107900,,3.1154530382156373,,,
107950,,3.3105782794952394,,,
108000,,3.1770484113693236,,,
108050,,3.1555711793899537,,,
108100,,3.2934699058532715,,,
108150,,3.339768533706665,,,
108200,,3.2906246852874754,,,
108250,,3.344560217857361,,,
108300,,3.411791191101074,,,
108350,,3.325013542175293,,,
108400,,3.302172613143921,,,
108450,,3.281599020957947,,,
108500,,3.3929948520660402,,,
108550,,3.525603380203247,,,
108600,,3.4238243961334227,,,
108650,,3.405046000480652,,,
108700,,3.5622868728637695,,,
108750,,3.3826011562347413,,,
108800,,3.3134461212158204,,,
108850,,3.388895606994629,,,
108900,,3.35333167552948,,,
108950,,3.3045322942733764,,,
109000,,3.3877855014801024,,,
109050,,3.273195481300354,,,
109100,,3.3452457857131956,,,
109150,,3.2664195775985716,,,
109200,,3.224469928741455,,,
109250,,3.2930240201950074,,,
109300,,3.375966682434082,,,
109350,,3.4876296710968018,,,
109400,,3.293265733718872,,,
109450,,3.2648924207687378,,,
109500,,3.2089853572845457,,,
109550,,3.215613980293274,,,
109600,,3.1927467584609985,,,
109650,,3.0462780141830446,,,
109700,,3.2074664068222045,,,
109750,,3.2181211519241333,,,
109800,,3.416096081733704,,,
109850,,3.307647051811218,,,
109900,,3.213317003250122,,,
109950,,3.1580499744415285,,,
110000,,3.233546743392944,,,
110050,,3.265656690597534,,,
110100,,3.3524393939971926,,,
110150,,3.257805485725403,,,
110200,,3.3455052089691164,,,
110250,,3.4046184396743775,,,
110300,,3.4330276918411253,,,
110350,,3.4336642742156984,,,
110400,,3.1985982847213745,,,
110450,,3.1491531848907472,,,
110500,,3.0981898212432863,,,
110550,,3.275954556465149,,,
110600,,3.377808699607849,,,
110650,,3.427338056564331,,,
110700,,3.280856184959412,,,
110750,,3.05576455116272,,,
110800,,3.0862148332595827,,,
110850,,3.014191746711731,,,
110900,,3.120966329574585,,,
110950,,3.3192962503433225,,,
111000,,3.1565516996383667,,,
111050,,3.1823570203781126,,,
111100,,3.3462945222854614,,,
111150,,3.2515169477462766,,,
111200,,3.136466593742371,,,
111250,,3.098696746826172,,,
111300,,3.262376585006714,,,
111350,,3.1582482862472534,,,
111400,,3.1975809431076048,,,
111450,,3.1469115352630617,,,
111500,,3.128114628791809,,,
111550,,3.106672959327698,,,
111600,,3.3067587661743163,,,
111650,,3.301842041015625,,,
111700,,3.1047739362716675,,,
111750,,3.1212238931655882,,,
111800,,3.1652116775512695,,,
111850,,2.9948460626602174,,,
111900,,3.2354070425033568,,,
111950,,2.95444393157959,,,
112000,,2.911607069969177,,,
112050,,3.081896266937256,,,
112100,,3.1830327701568604,,,
112150,,3.294555592536926,,,
112200,,3.292613778114319,,,
112250,,3.2431117916107177,,,
112300,,3.260325798988342,,,
112350,,3.2032934331893923,,,
112400,,3.131412138938904,,,
112450,,3.310791711807251,,,
112500,,3.221546106338501,,,
112550,,3.258775954246521,,,
112600,,3.1865879011154177,,,
112650,,3.1413366270065306,,,
112700,,3.095508379936218,,,
112750,,3.1489120388031004,,,
112800,,2.9924787950515745,,,
112850,,3.1195280170440673,,,
112900,,3.1164940786361695,,,
112950,,3.115030941963196,,,
113000,,3.179299578666687,,,
113050,,3.222273726463318,,,
113100,,3.260272626876831,,,
113150,,3.2683797454833985,,,
113200,,3.371456046104431,,,
113250,,3.4315893125534056,,,
113300,,3.491664729118347,,,
113350,,3.5866122961044313,,,
113400,,3.4288123750686648,,,
113450,,3.341507496833801,,,
113500,,3.323252911567688,,,
113550,,3.241616716384888,,,
113600,,3.280889239311218,,,
113650,,2.9629987144470213,,,
113700,,3.0920007276535033,,,
113750,,3.4203859472274782,,,
113800,,3.252250657081604,,,
113850,,3.179291443824768,,,
113900,,3.371027045249939,,,
113950,,3.3705636262893677,,,
114000,,3.3925270462036132,,,
114050,,3.5485402965545654,,,
114100,,3.3693284511566164,,,
114150,,3.267328200340271,,,
114200,,3.2863509464263916,,,
114250,,3.2565698766708375,,,
114300,,3.2410224008560182,,,
114350,,3.1086253547668456,,,
114400,,3.1828869152069093,,,
114450,,3.2298673248291014,,,
114500,,3.0653247261047363,,,
114550,,2.973479404449463,,,
114600,,3.13326500415802,,,
114650,,3.1110843896865843,,,
114700,,3.16057861328125,,,
114750,,3.327521114349365,,,
114800,,3.264029083251953,,,
114850,,3.3995734214782716,,,
114900,,3.4989915084838867,,,
114950,,3.335022306442261,,,
115000,,3.148559308052063,,,
115050,,3.2009974765777587,,,
115100,,3.282453989982605,,,
115150,,3.268690619468689,,,
115200,,3.2335063219070435,,,
115250,,3.390087523460388,,,
115300,,3.331352219581604,,,
115350,,3.3753887605667114,,,
115400,,3.3523130416870117,,,
115450,,3.278640251159668,,,
115500,,3.3885958051681517,,,
115550,,3.1759557580947875,,,
115600,,3.2720463418960573,,,
115650,,3.28443190574646,,,
115700,,3.0597290134429933,,,
115750,,3.1094705200195314,,,
115800,,3.1396731424331663,,,
115850,,3.203150315284729,,,
115900,,3.187761969566345,,,
115950,,3.2722736692428587,,,
116000,,3.383298707008362,,,
116050,,3.191882600784302,,,
116100,,3.16803617477417,,,
116150,,3.1894066858291628,,,
116200,,3.3399184274673464,,,
116250,,3.3086680364608765,,,
116300,,3.444359440803528,,,
116350,,3.2610220289230347,,,
116400,,3.105643005371094,,,
116450,,3.1312928009033203,,,
116500,,3.1078078651428225,,,
116550,,3.168654246330261,,,
116600,,2.961226725578308,,,
116650,,3.051881890296936,,,
116700,,3.0209342861175537,,,
116750,,3.1706758403778075,,,
116800,,3.4283333110809324,,,
116850,,3.5584166145324705,,,
116900,,3.3662792444229126,,,
116950,,3.3415264081954956,,,
117000,,3.4198624801635744,,,
117050,,3.243174366950989,,,
117100,,3.3674577856063843,,,
117150,,3.3791940069198607,,,
117200,,3.539024658203125,,,
117250,,3.553238077163696,,,
117300,,3.4777783823013304,,,
117350,,3.492041506767273,,,
117400,,3.4182556867599487,,,
117450,,3.2990788221359253,,,
117500,,3.136881971359253,,,
117550,,3.2529375171661377,,,
117600,,3.425935163497925,,,
117650,,3.082302145957947,,,
117700,,2.9579727363586428,,,
117750,,3.331143774986267,,,
117800,,3.192485227584839,,,
117850,,3.046985912322998,,,
117900,,3.149339265823364,,,
117950,,3.2982375764846803,,,
118000,,3.2566651630401613,,,
118050,,3.489854779243469,,,
118100,,3.2928178119659424,,,
118150,,3.301037564277649,,,
118200,,3.1788384437561037,,,
118250,,3.0514100074768065,,,
118300,,3.246223292350769,,,
118350,,3.1151743030548094,,,
118400,,3.0566741704940794,,,
118450,,3.1816486310958862,,,
118500,,3.339689793586731,,,
118550,,3.2677616453170777,,,
118600,,3.2993410205841065,,,
118650,,3.380447602272034,,,
118700,,3.28973669052124,,,
118750,,3.4475730991363527,,,
118800,,3.3179310512542726,,,
118850,,3.078052453994751,,,
118900,,3.230178689956665,,,
118950,,3.2538949632644654,,,
119000,,3.3829476833343506,,,
119050,,3.375579605102539,,,
119100,,3.5179581117630003,,,
119150,,3.6448633766174314,,,
119200,,3.2494565057754516,,,
119250,,3.193003625869751,,,
119300,,3.443192510604858,,,
119350,,3.6706484603881835,,,
119400,,3.6057529258728027,,,
119450,,3.5819488954544068,,,
119500,,3.3493557739257813,,,
119550,,3.368315839767456,,,
119600,,3.2540453624725343,,,
119650,,3.248552689552307,,,
119700,,3.4260307931900025,,,
119750,,3.405649881362915,,,
119800,,3.266309447288513,,,
119850,,3.0327941608428954,,,
119900,,2.96840311050415,,,
119950,,3.3901220035552977,,,
120000,,3.444672465324402,,,
120050,,3.2380333137512207,,,
120100,,3.256745572090149,,,
120150,,3.2414304971694947,,,
120200,,3.257492337226868,,,
120250,,3.4309710168838503,,,
120300,,3.491456308364868,,,
120350,,3.407789363861084,,,
120400,,3.348783936500549,,,
120450,,3.2748807096481323,,,
120500,,3.217673683166504,,,
120550,,3.287257013320923,,,
120600,,3.1317193841934206,,,
120650,,3.0382824611663817,,,
120700,,3.177780799865723,,,
120750,,3.2241342449188233,,,
120800,,3.338731017112732,,,
120850,,3.5033905267715455,,,
120900,,3.5050060606002806,,,
120950,,3.406584177017212,,,
121000,,3.4806267166137697,,,
121050,,3.2866915559768675,,,
121100,,3.3959682750701905,,,
121150,,3.4698756647109987,,,
121200,,3.4477767086029054,,,
121250,,3.599270281791687,,,
121300,,3.660909790992737,,,
121350,,3.3850886631011963,,,
121400,,3.2732839012145996,,,
121450,,3.430074095726013,,,
121500,,3.6131038522720336,,,
121550,,3.442574133872986,,,
121600,,3.4617490482330324,,,
121650,,3.468917179107666,,,
121700,,3.2941026639938356,,,
121750,,3.59014226436615,,,
121800,,3.343265061378479,,,
121850,,3.417770838737488,,,
121900,,3.3451748657226563,,,
121950,,3.134861207008362,,,
122000,,3.137441692352295,,,
122050,,3.05955424785614,,,
122100,,3.2083929634094237,,,
122150,,3.2885928201675414,,,
122200,,3.5310306262969973,,,
122250,,3.3550930404663086,,,
122300,,3.435827207565308,,,
122350,,3.4212927436828613,,,
122400,,3.6027456283569337,,,
122450,,3.233508324623108,,,
122500,,3.380553274154663,,,
122550,,3.4980277538299562,,,
122600,,3.408226046562195,,,
122650,,3.270097031593323,,,
122700,,2.935278363227844,,,
122750,,3.205424885749817,,,
122800,,3.3483712816238405,,,
122850,,3.297713441848755,,,
122900,,3.4089344453811647,,,
122950,,3.3915922975540163,,,
123000,,3.4049461603164675,,,
123050,,3.1829047870635985,,,
123100,,3.1863132333755493,,,
123150,,3.2301619625091553,,,
123200,,3.401563310623169,,,
123250,,3.206857590675354,,,
123300,,3.8528613328933714,,,
123350,,3.665256152153015,,,
123400,,3.4269788599014284,,,
123450,,3.29493501663208,,,
123500,,3.1391751337051392,,,
123550,,2.885232458114624,,,
123600,,2.9820734024047852,,,
123650,,3.346661081314087,,,
123700,,3.3220358419418337,,,
123750,,3.2663848781585694,,,
123800,,3.376459641456604,,,
123850,,3.2556546354293823,,,
123900,,3.0605837059020997,,,
123950,,3.1080069589614867,,,
124000,,3.220996460914612,,,
124050,,3.1761199474334716,,,
124100,,3.0850119161605836,,,
124150,,3.2191735076904298,,,
124200,,3.285328221321106,,,
124250,,3.2850864267349245,,,
124300,,3.29732195854187,,,
124350,,3.3220770835876463,,,
124400,,3.25886625289917,,,
124450,,3.1741128301620485,,,
124500,,3.079937901496887,,,
124550,,3.346796441078186,,,
124600,,3.3450425815582276,,,
124650,,3.466243553161621,,,
124700,,3.366730737686157,,,
124750,,3.421019353866577,,,
124800,,3.318855881690979,,,
124850,,3.548807616233826,,,
124900,,3.3807490634918214,,,
124950,,3.2736814880371092,,,
125000,,3.1564200592041014,,,
125050,,3.2250938558578492,,,
125100,,3.4020682430267333,,,
125150,,3.224751801490784,,,
125200,,3.334013695716858,,,
125250,,3.3249715089797975,,,
125300,,3.211528115272522,,,
125350,,3.2112384700775145,,,
125400,,3.248680663108826,,,
125450,,3.221102590560913,,,
125500,,3.406850986480713,,,
125550,,3.4249049377441407,,,
125600,,3.246566414833069,,,
125650,,3.059533534049988,,,
125700,,3.1567470598220826,,,
125750,,3.180199270248413,,,
125800,,3.395611214637756,,,
125850,,3.2730978870391847,,,
125900,,3.4197392082214355,,,
125950,,3.6258990144729615,,,
126000,,3.326924228668213,,,
126050,,3.267391333580017,,,
126100,,3.248406434059143,,,
126150,,3.2916235399246214,,,
126200,,3.2997820377349854,,,
126250,,3.332174334526062,,,
126300,,3.522902455329895,,,
126350,,3.8523631143569945,,,
126400,,3.376547598838806,,,
126450,,3.325240960121155,,,
126500,,3.379187617301941,,,
126550,,3.3894255685806276,,,
126600,,3.3928033208847044,,,
126650,,3.6392044734954836,,,
126700,,3.557129807472229,,,
126750,,3.655929584503174,,,
126800,,3.577602758407593,,,
126850,,3.5030424785614014,,,
126900,,3.489947600364685,,,
126950,,3.2662606954574587,,,
127000,,3.298870425224304,,,
127050,,3.277884964942932,,,
127100,,3.1551850605010987,,,
127150,,3.362924404144287,,,
127200,,3.2762502574920656,,,
127250,,3.1750454998016355,,,
127300,,3.2582629346847534,,,
127350,,3.3007434463500975,,,
127400,,3.211392865180969,,,
127450,,3.1705453395843506,,,
127500,,3.1669098472595216,,,
127550,,3.0780053663253786,,,
127600,,3.101219072341919,,,
127650,,3.341866383552551,,,
127700,,3.399407649040222,,,
127750,,3.4405132961273193,,,
127800,,3.3594679832458496,,,
127850,,3.240870246887207,,,
127900,,3.09316123008728,,,
127950,,3.1893252611160277,,,
128000,,3.152037320137024,,,
128050,,3.179098210334778,,,
128100,,3.350065088272095,,,
128150,,3.0357362747192385,,,
128200,,2.989056510925293,,,
128250,,3.0809946155548094,,,
128300,,3.1792886543273924,,,
128350,,3.1374325942993164,,,
128400,,3.155413055419922,,,
128450,,2.962489628791809,,,
128500,,3.234273943901062,,,
128550,,3.352801866531372,,,
128600,,3.530354461669922,,,
128650,,3.4110325384140014,,,
128700,,3.1999684286117556,,,
128750,,3.1362377166748048,,,
128800,,3.2352102994918823,,,
128850,,3.2712472677230835,,,
128900,,3.2174926471710203,,,
128950,,3.142111020088196,,,
129000,,2.970334711074829,,,
129050,,2.9536735439300537,,,
129100,,3.258657217025757,,,
129150,,3.348422589302063,,,
129200,,3.4017979288101197,,,
129250,,3.267546048164368,,,
129300,,3.3307987308502196,,,
129350,,3.095638589859009,,,
129400,,3.036585454940796,,,
129450,,3.0415484571456908,,,
129500,,3.168857660293579,,,
129550,,3.318903532028198,,,
129600,,3.4264210176467897,,,
129650,,3.381427149772644,,,
129700,,3.219535913467407,,,
129750,,3.1986772346496584,,,
129800,,3.2551190757751467,,,
129850,,3.5642113876342774,,,
129900,,3.5760647439956665,,,
129950,,3.495074152946472,,,
130000,,3.1451373291015625,,,
130050,,3.2591803741455077,,,
130100,,3.2175375699996946,,,
130150,,3.1626710748672484,,,
130200,,3.1978507947921755,,,
130250,,3.43853150844574,,,
130300,,3.252250051498413,,,
130350,,3.1843013334274293,,,
130400,,3.2449670457839965,,,
130450,,3.1103982019424437,,,
130500,,3.1061222553253174,,,
130550,,3.357555069923401,,,
130600,,3.256987156867981,,,
130650,,3.546448197364807,,,
130700,,3.5140681219100953,,,
130750,,3.5429484987258912,,,
130800,,3.444370665550232,,,
130850,,3.3974426317214967,,,
130900,,3.4076132488250734,,,
130950,,3.470059394836426,,,
131000,,3.563701100349426,,,
131050,,3.3943251848220823,,,
131100,,3.395440125465393,,,
131150,,3.33959352016449,,,
131200,,3.1785387659072875,,,
131250,,3.236851620674133,,,
131300,,3.4448278522491456,,,
131350,,3.001618285179138,,,
131400,,2.9952576255798338,,,
131450,,3.1943393421173094,,,
131500,,3.2793908166885375,,,
131550,,3.301698951721191,,,
131600,,3.3479228353500368,,,
131650,,3.5422866582870483,,,
131700,,3.705968255996704,,,
131750,,3.726925868988037,,,
131800,,3.530585722923279,,,
131850,,3.292964806556702,,,
131900,,3.329057674407959,,,
131950,,3.3730043888092043,,,
132000,,3.5931683206558227,,,
132050,,3.5571985340118406,,,
132100,,3.4274061250686647,,,
132150,,3.129681348800659,,,


==> figures/gmm_nd/T100_KLmarginal2.csv <==
iter,KL_2_ULA,KL_2_dilation,KL_2_tempering,KL_2_diffusion,KL_2_daz_scale1
0,5.938364629745483,7.596404075622559,1.2310779237747191,1.3359866213798524,0.9498992824554443
50,3.8028725385665894,8.040055170059205,1.0477106726169587,1.2412048316001891,0.6455708825588227
100,2.9799327993392946,8.273588371276855,1.0079724538326262,1.1671453058719634,0.4801913684606552
150,2.4898734426498415,8.457207355499268,1.017929618358612,1.1008448016643524,0.426535347700119
200,2.187918839454651,8.557991065979003,1.0165053915977478,1.0696843206882476,0.37488361477851867
250,2.0018555545806884,8.634300155639648,1.033384838104248,1.0030399441719056,0.3412004655599594
300,1.857377185821533,8.721557922363282,1.043026329278946,1.0150421583652496,0.3265105700492859
350,1.7042948555946351,8.82655963897705,1.013668360710144,1.0062843108177184,0.3087067914009094
400,1.6509545516967774,8.806586303710937,0.9959209549427033,1.0220460784435272,0.29390754163265226
450,1.5915897035598754,8.774348278045654,0.9820173108577728,0.9738321733474732,0.2979233264923095
500,1.516405875682831,8.730786323547363,1.013898024559021,0.9811667680740357,0.27386443555355067
550,1.4701512193679809,8.63327247619629,1.0189779591560364,0.9642251145839691,0.280404936671257
600,1.533597469329834,8.650808811187744,1.0714732336997985,0.9728595840930939,0.2648825421929359
650,1.5186339354515075,8.630187091827393,1.0661911654472351,0.952313437461853,0.2683553797006607
700,1.4613731622695922,8.541539821624756,1.0231745648384094,0.8570557582378387,0.2637222999334335
750,1.4362776255607606,8.493988914489746,1.037049593925476,0.9372021770477295,0.25186045110225674
800,1.4640413546562194,8.477727546691895,1.0488179397583008,0.9604910564422607,0.26199285417795176
850,1.494448778629303,8.477220726013183,1.0360943710803985,0.9584668505191803,0.26276674211025236
900,1.4784581780433654,8.394572830200195,1.0443947696685791,0.9553339385986328,0.24176586329936978
950,1.464476270675659,8.280490398406982,1.0504615235328674,0.933408944606781,0.22366200089454646
1000,1.4233559489250183,8.191748008728027,1.0786814785003662,0.8929597949981689,0.23351481229066845
1050,1.3643834209442138,8.206935634613037,0.99112961769104,0.861071970462799,0.2503899499773979
1100,1.359792034626007,8.25383674621582,0.9867305934429169,0.9010945093631745,0.24348997384309765
1150,1.4274839091300964,8.194903545379638,1.0325639629364014,0.8948598849773407,0.24092310845851894
1200,1.5035462641716004,8.13214038848877,1.0723352003097535,0.9129490554332733,0.23296702474355693
1250,1.517448763847351,8.113151245117187,1.1063945627212524,0.9790935587882995,0.2514860743284225
1300,1.5626535129547119,8.017229633331299,1.0962712454795838,0.9642893278598785,0.24042290657758708
1350,1.5068257212638856,7.96426139831543,1.13099445104599,0.967694160938263,0.23535270541906353
1400,1.548627152442932,7.938451833724976,1.1023934435844422,0.8945182144641877,0.24691233515739439
1450,1.4786303591728212,7.974387111663819,1.1472810626029968,0.8920339941978455,0.23297058820724484
1500,1.424933967590332,7.916699686050415,1.1427592134475708,0.9421139550209046,0.22878374248743052
1550,1.457496576309204,7.928282318115234,1.1403556275367737,0.9861042809486389,0.23061451405286784
1600,1.5395765209197998,7.900680875778198,1.1501726055145263,0.919697391986847,0.21942686855792995
1650,1.5617340993881226,7.863394060134888,1.1843987822532653,0.9087681674957275,0.2112876600027084
1700,1.5718339705467224,7.784042921066284,1.1812713360786438,0.9397384595870971,0.2321523383259773
1750,1.6467016696929933,7.723259582519531,1.095718367099762,0.8776613354682923,0.22522204458713527
1800,1.6538728666305542,7.681480035781861,1.1193472409248353,0.906884480714798,0.2294048005342483
1850,1.569155147075653,7.718080463409424,1.1812752389907837,0.9168359184265137,0.2414285749197006
1900,1.5633540749549866,7.710884399414063,1.173759582042694,0.8937250602245331,0.23717568695545194
1950,1.564315414428711,7.694639759063721,1.1732179713249207,0.9022506201267242,0.22648011595010753
2000,1.6466643977165223,7.589672994613648,1.1858816432952881,0.9225233542919159,0.22298950672149653
2050,1.5834198093414307,7.5296604347229,1.1811189031600953,0.9111606013774872,0.21308512598276136
2100,1.5666138792037965,7.4781453323364255,1.194277274608612,0.9560564970970153,0.22312025159597393
2150,1.555977873802185,7.466456518173218,1.1971549224853515,0.8411016750335694,0.2150627642869949
2200,1.522852473258972,7.462774877548218,1.1291754698753358,0.862335866689682,0.2413494992256164
2250,1.569009461402893,7.3341099071502684,1.1341886663436889,0.927688660621643,0.23781133413314814
2300,1.5869546246528625,7.329997282028199,1.0883181715011596,0.8483532047271729,0.2124245053529739
2350,1.6056978726387023,7.383143835067749,1.0994054973125458,0.8568000411987304,0.21393219083547588
2400,1.5963407206535338,7.305472297668457,1.115551233291626,0.8653731143474579,0.20569606125354764
2450,1.638249101638794,7.296118116378784,1.1545465660095215,0.8715394759178161,0.21776996344327923
2500,1.646606638431549,7.257602376937866,1.2033715915679932,0.7968663024902344,0.2230405685305595
2550,1.688913016319275,7.193480634689331,1.2206044673919678,0.8860045039653778,0.21873388946056363
2600,1.649457001686096,7.178986234664917,1.2070698022842408,0.910341784954071,0.22567193210124967
2650,1.632098228931427,7.1736057758331295,1.2334256553649903,0.8043556642532349,0.23013557493686673
2700,1.5636349534988403,7.154490079879761,1.194101595878601,0.8633042299747467,0.21629521846771238
2750,1.6032021355628967,7.172407464981079,1.1933688855171203,0.8872291314601898,0.20650037139654157
2800,1.6412720203399658,7.16155179977417,1.2273243117332457,0.8802814316749573,0.19863026469945905
2850,1.6920020771026612,7.067781505584716,1.179645013809204,0.8126786887645722,0.20896967053413387
2900,1.7728271436691285,7.009977741241455,1.1587845945358277,0.7755900001525879,0.20583036959171291
2950,1.7137375974655151,6.982831506729126,1.1980123043060302,0.7662203931808471,0.20734659284353252
3000,1.6030162119865417,6.961749038696289,1.1900048446655274,0.8151527833938599,0.2215178048610687
3050,1.7105985355377198,6.957849225997925,1.2177174949645997,0.8954158401489258,0.22661274701356884
3100,1.698968071937561,6.910431318283081,1.2940403270721434,0.8378105998039246,0.21199634492397304
3150,1.602897069454193,6.908631916046143,1.1873724961280823,0.859424558877945,0.20382566988468168
3200,1.6570533585548402,6.829812679290772,1.2230410146713258,0.8185453808307648,0.20804947972297666
3250,1.7038221788406371,6.797271757125855,1.2592797660827637,0.7844415414333343,0.21312559545040127
3300,1.703839933872223,6.794355258941651,1.2701693773269653,0.80485555768013,0.20550059258937833
3350,1.6688686561584474,6.7684059333801265,1.2462107133865357,0.8194137978553772,0.21687308013439174
3400,1.6474463200569154,6.76289740562439,1.2995333361625672,0.8788062047958374,0.21038770020008082
3450,1.6757469439506532,6.757343416213989,1.2585067129135132,0.8874910390377044,0.21836156249046323
3500,1.6872357892990113,6.759299192428589,1.214372534751892,0.8096797013282776,0.21957417875528332
3550,1.6592393589019776,6.721019105911255,1.2207956790924073,0.8298467576503754,0.22134069740772244
3600,1.6851154088973999,6.697948169708252,1.2868451261520386,0.8294788718223571,0.21973184466361995
3650,1.763247423171997,6.58981990814209,1.2639847302436829,0.927302542924881,0.21219327390193934
3700,1.6794303894042968,6.584247379302979,1.2387027978897094,0.9228552079200745,0.21578830420970913
3750,1.6348559617996217,6.592944936752319,1.2363155674934387,0.9180676484107971,0.207922548353672
3800,1.7225863552093506,6.539414138793945,1.2784032940864563,0.8507175350189209,0.20547977447509763
3850,1.698651943206787,6.49416335105896,1.3076196908950806,0.8540440201759338,0.19910337716341014
3900,1.6610507488250732,6.448991165161133,1.365876281261444,0.7799546134471893,0.20369236797094342
3950,1.798723063468933,6.40204610824585,1.3601839709281922,0.8267634642124176,0.21043452739715574
4000,1.7766520309448242,6.397714080810547,1.3646517395973206,0.8979627776145935,0.20797577083110805
4050,1.8382430648803711,6.404749965667724,1.3406923580169678,0.8361049163341522,0.2072857555747032
4100,1.8128726482391357,6.359443693161011,1.3101784634590148,0.9110492169857025,0.2031925672292709
4150,1.801251428127289,6.3647595977783205,1.3286635446548463,0.8459554386138916,0.21586801111698148
4200,1.8637134218215943,6.325190124511718,1.3212365818023681,0.8918235492706299,0.2213551783561706
4250,1.8395435452461242,6.342019882202148,1.2518837428092957,0.8740661263465881,0.21960967600345607
4300,1.8704754161834716,6.318915615081787,1.2359064745903015,0.7609415531158448,0.21599116563796994
4350,1.8187461352348329,6.302119379043579,1.2734025931358337,0.8223984336853027,0.2220988497138023
4400,1.855121099948883,6.243930873870849,1.3402789330482483,0.8866905188560485,0.2168142572045326
4450,1.8115495085716247,6.23974048614502,1.2916440343856812,0.86566375374794,0.20423956990242
4500,1.7357138037681579,6.2097930908203125,1.328228578567505,0.844787586927414,0.20574379801750178
4550,1.7396097373962403,6.1824816226959225,1.3240413236618043,0.8331040132045746,0.20360470890998836
4600,1.732778012752533,6.122950496673584,1.2665758109092713,0.8197186219692231,0.2053563785552978
4650,1.6842241454124451,6.078731594085693,1.2675902318954468,0.8523379719257355,0.21045632272958753
4700,1.6841585803031922,6.045506734848022,1.273375515937805,0.8918687403202057,0.19838447391986844
4750,1.6342013216018676,6.070083389282226,1.2968800449371338,0.8910150957107544,0.19445193260908122
4800,1.5913685703277587,6.092134609222412,1.2778349471092225,0.86135706782341,0.20122601091861722
4850,1.705135624408722,6.116106958389282,1.33474600315094,0.8174077084189967,0.20379341095685954
4900,1.7735752320289613,6.012909564971924,1.3550512647628785,,0.21000515043735501
4950,1.7338139367103578,5.98683687210083,1.3386592841148377,,0.21979285567998882
5000,1.7266700410842895,5.9341347026824955,1.3332364130020142,,0.22389447420835493
5050,1.7853059720993043,5.869291648864746,1.2719886517524719,,0.20757183521986003
5100,1.762947247028351,5.891968030929565,1.2937157225608826,,0.21558356940746304
5150,1.8616136503219605,5.865576810836792,1.4107238459587097,,0.20516717582941052
5200,1.9603031158447266,5.821032028198243,1.3999620509147643,,0.2119971844553947
5250,1.846797971725464,5.803315467834473,1.4231128311157226,,0.21642562150955197
5300,1.8625842332839966,5.76275933265686,1.4135014462471007,,0.21885182529687877
5350,1.8450426292419433,5.7415813541412355,1.4163242435455323,,0.2201476293802261
5400,1.7186203479766846,5.763582315444946,1.336218822002411,,0.2078850489854812
5450,1.6580010175704956,5.7762922763824465,1.296873197555542,,0.21614398628473278
5500,1.7659099411964416,5.7258126926422115,1.3161074471473695,,0.20329969048500057
5550,1.7011137795448303,5.673039093017578,1.3519925308227538,,0.19876615375280376
5600,1.7250192475318908,5.65669189453125,1.4195770931243896,,0.20620434314012523
5650,1.6475843405723571,5.659447259902954,1.4043734335899354,,0.20722132891416545
5700,1.7362207245826722,5.623729486465454,1.4001355028152467,,0.21192774206399914
5750,1.7228137922286988,5.588678169250488,1.4498100280761719,,0.2125046336650848
5800,1.735580849647522,5.576583423614502,1.4049431419372558,,0.22566464155912397
5850,1.7508393383026124,5.60236701965332,1.3389597415924073,,0.20247392326593394
5900,1.7079840445518493,5.621798448562622,1.3724102401733398,,0.21215270578861234
5950,1.7384192180633544,5.585649175643921,1.3330976176261902,,0.2101341304183006
6000,1.7956188464164733,5.560568742752075,1.3772956228256226,,0.20393453240394588
6050,1.6997647356987,5.515253849029541,1.3591319227218628,,0.21200299173593518
6100,1.741633915901184,5.454288578033447,1.3330638670921326,,0.20273098766803738
6150,1.8347145175933839,5.406903438568115,1.3393197107315062,,0.19153360694646832
6200,1.8525607514381408,5.442969264984131,1.3205135178565979,,0.20460561782121656
6250,1.8003415060043335,5.381860723495484,1.3030201125144958,,0.21473438709974285
6300,1.7754085779190063,5.357470026016236,1.2698675107955932,,0.2172955340147018
6350,1.7630198884010315,5.322099857330322,1.3350851249694824,,0.20678877413272853
6400,1.7548757147789003,5.309065637588501,1.3927127051353454,,0.1963312622904777
6450,1.8403697323799133,5.324489870071411,1.420898563861847,,0.21089852124452588
6500,1.7514391589164733,5.364681339263916,1.441861481666565,,0.20503314107656476
6550,1.8116152095794678,5.348698377609253,1.4230253386497498,,0.20317248255014417
6600,1.8089557838439942,5.344737815856933,1.4221653461456298,,0.20380580902099607
6650,1.7608392906188965,5.331464052200317,1.4093915462493896,,0.20276187270879742
6700,1.7564590096473693,5.335392856597901,1.428527331352234,,0.1913272267580032
6750,1.849341549873352,5.3114534282684325,1.3780672526359559,,0.19538696140050885
6800,1.8214353680610658,5.299977674484253,1.4126962661743163,,0.20442842811346051
6850,1.815754427909851,5.289395751953125,1.338338394165039,,0.21680157393217084
6900,1.8208826661109925,5.264343414306641,1.3985836863517762,,0.2112317410111427
6950,1.7793134593963622,5.263415756225586,1.3833261108398438,,0.2287031197547912
7000,1.83887286901474,5.21836501121521,1.435794348716736,,0.2174045184254646
7050,1.7289758920669556,5.204548864364624,1.431936342716217,,0.19999409347772595
7100,1.6997097301483155,5.204792575836182,1.3832206392288209,,0.19815176308155055
7150,1.7128571128845216,5.241289949417114,1.393243489265442,,0.1988861247897148
7200,1.7024348163604737,5.208569097518921,1.415887267589569,,0.19842544138431545
7250,1.754725992679596,5.14930814743042,1.4569854927062988,,0.20573758363723751
7300,1.6978518652915955,5.131613254547119,1.4432152557373046,,0.2018520966172218
7350,1.6965869927406312,5.034872093200684,1.4161331295967101,,0.19993862539529797
7400,1.7606156849861145,5.020968837738037,1.4166638302803038,,0.20680011510848995
7450,1.751664593219757,5.005321455001831,1.3999854803085328,,0.19627850860357282
7500,1.8241970324516297,4.97711784362793,1.4826073145866394,,0.1850792637467384
7550,1.770346565246582,4.998539199829102,1.4561358499526977,,0.19573360025882716
7600,1.772024428844452,4.998744382858276,1.4298378896713257,,0.19455327153205867
7650,1.8838559937477113,4.965957670211792,1.4695658707618713,,0.19929660975933072
7700,1.7565031838417053,4.964394016265869,1.4989138984680175,,0.20424379527568814
7750,1.7616517806053162,4.940689001083374,1.3947150635719299,,0.20760656744241712
7800,1.7882954835891725,4.94840103149414,1.421895489692688,,0.19899872362613674
7850,1.923766520023346,4.933516225814819,1.445431990623474,,0.2083853846788406
7900,1.8646221590042114,4.818839664459229,1.4517232823371886,,0.19543742358684535
7950,1.9180742955207826,4.7867419624328615,1.4383406782150268,,0.20345586806535718
8000,1.7830142736434937,4.7832593250274655,1.40244971036911,,0.20034153610467909
8050,1.74639235496521,4.861734657287598,1.3967127847671508,,0.21410467654466625
8100,1.8170190286636352,4.780876932144165,1.4655519437789917,,0.21146910607814784
8150,1.7423065614700317,4.730357675552368,1.4204750537872315,,0.20874924361705777
8200,1.6996247482299804,4.621216220855713,1.499652338027954,,0.20886021554470058
8250,1.8167085695266723,4.6928387546539305,1.4150630235671997,,0.21641194224357602
8300,1.8092376756668092,4.637829694747925,1.3691487145423888,,0.21141016602516172
8350,1.72849356174469,4.667440309524536,1.416861870288849,,0.20798229843378063
8400,1.7865784120559693,4.699592638015747,1.3943595671653748,,0.20446518838405606
8450,1.8313953948020936,4.732345542907715,1.4513096380233765,,0.19758724510669703
8500,1.7365044450759888,4.712763481140136,1.4497649884223938,,0.2005752286314964
8550,1.732990975379944,4.701445560455323,1.4116460609436035,,0.1997935020923614
8600,1.8050705909729003,4.697540445327759,1.39896187543869,,0.2117561656236648
8650,1.8757233834266662,4.68429479598999,1.403307192325592,,0.19934100568294522
8700,1.8246712183952332,4.630706663131714,1.4176024651527406,,0.21111583948135373
8750,1.8553148603439331,4.621817092895508,1.451019492149353,,0.20563002228736874
8800,1.807132523059845,4.586076774597168,1.505319094657898,,0.20372767537832256
8850,1.8226709079742431,4.601958227157593,1.486755485534668,,0.2104400926828384
8900,1.8539158296585083,4.542471656799316,1.4858399319648743,,0.20382821738719936
8950,1.870787627696991,4.5229608345031735,1.4786606168746947,,0.21078798592090603
9000,1.8373848605155945,4.481588764190674,1.5005444741249085,,0.20496462345123287
9050,1.7710141801834107,4.486042766571045,1.4996701169013977,,0.20378548145294187
9100,1.74949654340744,4.4297421169281,1.532923126220703,,0.19693837404251094
9150,1.7033489108085633,4.416634101867675,1.5335536193847656,,0.20055131673812862
9200,1.6816929507255554,4.39220962524414,1.525413899421692,,0.21206249147653577
9250,1.6621259903907777,4.391697044372559,1.4496459293365478,,0.20468708395957944
9300,1.659927191734314,4.4122566223144535,1.4928012323379516,,0.19365641504526135
9350,1.7135371732711793,4.430172691345215,1.5637685871124267,,0.1935385903716087
9400,1.658329586982727,4.417181825637817,1.5145202612876891,,0.1935917183756828
9450,1.7088559651374817,4.43248272895813,1.4905386114120482,,0.18258527904748914
9500,1.7325963830947877,4.470039644241333,1.488982059955597,,0.19446320027112957
9550,1.7381066656112671,4.4216964817047115,1.4914101362228394,,0.19930045187473294
9600,1.8394844913482666,4.450157651901245,1.50613792181015,,0.19391566187143322
9650,1.6661478114128112,4.4109742546081545,1.4996234607696532,,0.1794963005185127
9700,1.7570906686782837,4.361811876296997,1.4605166411399841,,0.1885048714280128
9750,1.7298689365386963,4.323971843719482,1.449553098678589,,0.20084188878536222
9800,1.7685029196739197,4.311161785125733,1.5080602502822875,,0.20605067551136014
9850,1.7010370373725892,4.301128702163696,1.4995329403877258,,0.20599764645099636
9900,1.6545766997337341,4.2808098793029785,1.4148604226112367,,0.19544852465391155
9950,1.6991268181800843,4.287812385559082,1.4688741850852967,,0.18817738145589824
10000,1.703770740032196,4.207146825790406,1.4489904379844665,,0.18640758931636806
10050,1.76783136844635,4.236408758163452,1.4977473545074462,,0.19073735117912288
10100,1.7126226568222045,4.229819393157959,1.5237471318244935,,0.19849846988916395
10150,1.8238371109962463,4.192306442260742,1.5122312831878661,,0.2009421572089195
10200,1.7411978816986085,4.215267000198364,1.462358407974243,,0.19744763344526287
10250,1.6161884880065918,4.221387815475464,1.5225622415542603,,0.19686126023530956
10300,1.633399577140808,4.206086740493775,1.525032787322998,,0.20580175578594204
10350,1.6085397791862488,4.190492773056031,1.5151998710632324,,0.20516868382692333
10400,1.703189492225647,4.161878061294556,1.4615464997291565,,0.20455412954092023
10450,1.789545328617096,4.087688665390015,1.4653165531158447,,0.19341051608324047
10500,1.8477936148643495,4.027715134620666,1.5907886981964112,,0.2080854448676109
10550,1.7202768540382385,4.058572883605957,1.5316517972946166,,0.20994970768690105
10600,1.7357182335853576,4.050298199653626,1.514839961528778,,0.20155515730381007
10650,1.7310107803344728,4.087353405952453,1.4574009728431703,,0.1981113716959953
10700,1.827434856891632,4.065091099739075,1.4809002017974853,,0.20356079667806623
10750,1.767017900943756,4.032491745948792,1.5146848154067993,,0.20375340402126307
10800,1.743553533554077,4.082230777740478,1.536685948371887,,0.20002191424369808
10850,1.8052851724624634,4.121362657546997,1.512135980129242,,0.20754570484161372
10900,1.7576326632499695,4.159921865463257,1.418970558643341,,0.19633406728506084
10950,1.8766853189468384,4.17855920791626,1.4626551342010499,,0.18905859827995297
11000,1.8044726681709289,4.0709298849105835,1.4418771719932557,,0.18169556409120557
11050,1.7593226051330566,4.060454268455505,1.4684356141090393,,0.1837788382172584
11100,1.8217167258262634,4.0937886142730715,1.4465955948829652,,0.19231788903474803
11150,1.814813618659973,4.06466893196106,1.4760763573646545,,0.19993722587823864
11200,1.841939640045166,4.032069869041443,1.5173431372642516,,0.2080126756429672
11250,1.7673270273208619,4.0232668352127074,1.4295604991912843,,0.20349800080060956
11300,1.8250014138221742,4.049086093902588,1.4524554085731507,,0.2025432553887367
11350,1.8283947610855102,4.015816388130188,1.478988721370697,,0.19365142136812208
11400,1.9082867360115052,3.953938298225403,1.5587266159057618,,0.19989459097385404
11450,1.9209062075614929,3.94962345123291,1.530236644744873,,0.19617605060338972
11500,1.8035325717926025,3.9308549880981447,1.5098362469673157,,0.1934132635593414
11550,1.8386760592460631,3.9118896770477294,1.4869646859169006,,0.20389046728610988
11600,1.8921212196350097,3.8884913873672486,1.4968247818946838,,0.2110942047834396
11650,1.8298407769203187,3.8523579120635985,1.5066159129142762,,0.19879330158233638
11700,1.815594618320465,3.8762177181243898,1.5082426023483277,,0.20598777353763575
11750,1.8247020149230957,3.882460632324219,1.5068275833129883,,0.1995606768131256
11800,1.741168613433838,3.930656213760376,1.519459192752838,,0.19508306711912152
11850,1.9345235133171081,3.888634161949158,1.4682585525512695,,0.18958079308271406
11900,1.9350184988975525,3.843749375343323,1.498703546524048,,0.18841160446405408
11950,1.9698804116249085,3.734810609817505,1.4608626341819764,,0.1810119870305061
12000,1.8110073757171632,3.6918750905990603,1.4887712407112121,,0.1923547255992889
12050,1.7578666663169862,3.7280520582199097,1.5041201186180115,,0.1893870028853416
12100,1.7351787090301514,3.711114554405212,1.5027701592445373,,0.19594302535057065
12150,1.7416743278503417,3.679336142539978,1.4852697300910949,,0.2007996007800102
12200,1.8132553339004516,3.649202527999878,1.4780884194374084,,0.2060648527741432
12250,1.8264016008377075,3.7034470939636233,1.502513999938965,,0.21085434854030605
12300,1.6645096683502196,3.6911777114868163,1.46178968667984,,0.19052809655666347
12350,1.7701937747001648,3.6052612352371214,1.443261568546295,,0.19250664532184597
12400,1.84586660861969,3.633749704360962,1.5027788615226745,,0.1932721623778343
12450,1.8520241093635559,3.65788770198822,1.5242576956748963,,0.18718469500541685
12500,1.8247201108932496,3.7361527109146118,1.488737437725067,,0.178784786760807
12550,1.7698669385910035,3.7325024461746215,1.5063786816596985,,0.18896661460399625
12600,1.7294251370429992,3.749910092353821,1.4891586661338807,,0.18588462263345715
12650,1.7850488114356995,3.7025738382339477,1.4914592695236206,,0.19451209336519237
12700,1.6486591124534606,3.7673086404800413,1.4890734004974364,,0.19635575622320173
12750,1.7900135016441345,3.7154253482818604,1.5142117404937745,,0.19534665614366528
12800,1.7985992169380187,3.693964738845825,1.4860274624824523,,0.19599242150783536
12850,1.8844861316680908,3.6336071825027467,1.4525912809371948,,0.19603051811456676
12900,1.8398243379592896,3.5945335721969602,1.5552251505851746,,0.20384707063436505
12950,1.82145614862442,3.5460602045059204,1.5412608408927917,,0.20909928113222118
13000,1.7518009424209595,3.495701832771301,1.5745944738388062,,0.19923530310392376
13050,1.7996227502822877,3.505513334274292,1.5601794838905334,,0.19311103433370586
13100,1.7828603315353393,3.503039059638977,1.4951388049125671,,0.2054073220491409
13150,1.8051390194892882,3.5721002197265626,1.527336277961731,,0.20864642500877376
13200,1.7076621532440186,3.568349938392639,1.5156041359901429,,0.19738986283540721
13250,1.645109314918518,3.477804408073425,1.4732173299789428,,0.194915696978569
13300,1.7884378910064698,3.5102767038345335,1.531971881389618,,0.20230877757072446
13350,1.8150116539001464,3.548541283607483,1.6694138431549073,,0.19892175197601314
13400,1.7258935737609864,3.5262183284759523,1.6901996397972108,,0.1964112555980682
13450,1.7475125432014464,3.461135287284851,1.6757613945007324,,0.19783287644386288
13500,1.8895244240760802,3.4963089990615845,1.5645350980758668,,0.21023891955614085
13550,1.8808440899848937,3.5754121351242065,1.4754937553405763,,0.20512660086154935
13600,1.7617265820503234,3.4974838495254517,1.5402958703041076,,0.21902916550636287
13650,1.7962050342559814,3.472979130744934,1.508907527923584,,0.20567470788955686
13700,1.8400155067443849,3.492576894760132,1.5835970258712768,,0.1966942453384399
13750,1.79653728723526,3.444837141036987,1.5332348823547364,,0.19885349363088603
13800,1.8176152777671815,3.4703383159637453,1.565327513217926,,0.20426416158676144
13850,1.868297691345215,3.4709151077270506,1.600025351047516,,0.19592219799757
13900,1.96024555683136,3.425121421813965,1.526785259246826,,0.20109639078378674
13950,1.8452138829231262,3.3411931371688843,1.5215092492103577,,0.1862907242774963
14000,1.9559850931167602,3.251744408607483,1.5836851239204406,,0.18493104845285413
14050,1.8269922614097596,3.260953722000122,1.5297641682624816,,0.19541621506214138
14100,1.849558641910553,3.284083700180054,1.622660870552063,,0.1930709213018417
14150,1.908553442955017,3.3308373355865477,1.5973487353324891,,0.19433148980140683
14200,1.9367457556724548,3.378196568489075,1.5814353680610658,,0.19728346854448314
14250,1.8031073188781739,3.347523512840271,1.5643911790847778,,0.18321164190769193
14300,1.8575662541389466,3.264474296569824,1.6003271317481995,,0.18515822052955624
14350,1.8521226382255553,3.21994553565979,1.6204162764549255,,0.19492381095886227
14400,1.8049518299102782,3.250979447364807,1.5849618554115295,,0.1884787586331367
14450,2.1008000993728637,3.226523103713989,1.535071153640747,,0.19064412832260128
14500,1.9360654759407043,3.284030013084412,1.5484247136116027,,0.1890583378076553
14550,1.8169111847877502,3.3248521900177,1.583462975025177,,0.19824622511863704
14600,1.7515591526031493,3.2495637702941895,1.5815085721015931,,0.210300195813179
14650,1.7861509776115418,3.2006763458251952,1.5859677028656005,,0.2083411946892738
14700,1.7660734868049621,3.2478973770141604,1.5646907114982604,,0.20810653924942013
14750,1.878348059654236,3.2478215885162354,1.5268693017959594,,0.2184385627508163
14800,1.8405428194999696,3.2470978832244874,1.496495370864868,,0.20998582273721692
14850,1.8298884010314942,3.258459038734436,1.5218505144119263,,0.20005135536193844
14900,1.833515248298645,3.2467678117752077,1.4704164028167725,,0.2136145660281181
14950,1.8426326608657837,3.2146985960006713,1.4815738606452942,,0.21699084401130672
15000,2.009616630077362,3.266374258995056,1.5063149690628053,,0.22009568512439726
15050,2.009253087043762,3.2325512170791626,1.4498636150360107,,0.22860488355159755
15100,2.0844610071182252,3.1735132360458373,1.5356112217903137,,0.21651763468980786
15150,2.0070429944992068,3.103345947265625,1.5746014285087586,,0.2171623861789703
15200,1.8603658366203308,3.066303782463074,1.55046089887619,,0.22072362095117565
15250,1.9257065773010253,3.0645452547073364,1.5718869280815124,,0.20552937060594556
15300,1.815026662349701,3.133472719192505,1.6184865999221802,,0.2068770226836204
15350,1.915783166885376,3.18009090423584,1.5564413261413574,,0.20815538108348844
15400,1.9219771027565002,3.1028360414505003,1.5346124434471131,,0.19465270102024074
15450,1.8911230611801146,3.0967007970809934,1.570478332042694,,0.19218033075332638
15500,1.8628124594688416,3.077310643196106,1.5736217784881592,,0.19768859267234798
15550,1.8215066289901733,3.1146015882492066,1.5342821383476257,,0.2041749611496925
15600,1.7612381267547608,3.063916258811951,1.5703833413124084,,0.20248761206865307
15650,1.77489173412323,3.074844088554382,1.5992498540878295,,0.18391351312398907
15700,1.6627835392951966,3.05824209690094,1.580598645210266,,0.19610453728172508
15750,1.6759161448478699,3.082602758407593,1.5071655917167663,,
15800,1.7260327982902526,3.0989397096633913,1.5098600006103515,,
15850,1.6995606327056885,3.1268300819396972,1.5360335087776185,,
15900,1.7994868540763855,3.1218140172958373,1.606679584980011,,
15950,1.8980420875549315,3.1655483293533324,1.6408082461357116,,
16000,1.83123836517334,3.1018052816390993,1.6632945132255554,,
16050,1.9450331783294679,3.123729557991028,1.6041605520248412,,
16100,1.884396481513977,3.0814803981781007,1.6554540944099427,,
16150,1.886462721824646,3.08860312461853,1.6400875806808473,,
16200,1.8493843626976014,3.034702091217041,1.6231625151634217,,
16250,1.7612150764465333,3.0052519750595095,1.6240900707244874,,
16300,1.815835609436035,2.992125244140625,1.624541051387787,,
16350,1.877630009651184,2.9841616630554197,1.6046498894691468,,
16400,1.949390571117401,2.997730894088745,1.6389597868919372,,
16450,2.034973659515381,2.9131660985946657,1.57158438205719,,
16500,1.9344235277175903,2.889489631652832,1.6233723044395447,,
16550,1.9612359642982482,2.890092487335205,1.6320972418785096,,
16600,1.7641789841651916,2.929832863807678,1.6611454010009765,,
16650,1.9557931351661682,2.8883386850357056,1.6683816647529601,,
16700,2.065386652946472,2.845923671722412,1.7155341172218324,,
16750,1.9169493317604065,2.8657500076293947,1.745336458683014,,
16800,1.8292118310928345,2.897613787651062,1.6836507940292358,,
16850,1.7933403325080872,2.8810752868652343,1.6569446659088134,,
16900,1.8668640780448913,2.8928608322143554,1.7078069853782654,,
16950,1.880942075252533,2.9159803438186644,1.6932227659225463,,
17000,1.7221316885948181,2.8758793020248414,1.67795663356781,,
17050,1.6373940801620483,2.8266458749771117,1.6501908540725707,,
17100,1.5740942096710204,2.839512186050415,1.5957248044013976,,
17150,1.6313004326820373,2.8330879402160645,1.667780237197876,,
17200,1.7200053882598878,2.798516659736633,1.6410244965553284,,
17250,1.694107105731964,2.788658785820007,1.6473940539360046,,
17300,1.7436182689666748,2.8514561319351195,1.5890388488769531,,
17350,1.7465414690971375,2.8922879791259763,1.5767891526222229,,
17400,1.6111073040962218,2.881576085090637,1.5979526686668395,,
17450,1.78508220911026,2.858254561424255,1.6434298968315124,,
17500,1.8308466482162475,2.8604065990447998,1.6362765908241272,,
17550,1.7842629718780518,2.8666028118133546,1.6280148434638977,,
17600,1.8325889921188354,2.8044287824630736,1.6173165464401245,,
17650,1.7392076706886292,2.748319444656372,1.608718180656433,,
17700,1.746278715133667,2.717503409385681,1.5977251076698302,,
17750,1.7839852952957154,2.6623999309539794,1.570201027393341,,
17800,1.7493773555755616,2.6973618698120116,1.6333769655227661,,
17850,1.7375627613067628,2.7423801898956297,1.6165024828910828,,
17900,1.5750015115737914,2.7803986740112303,1.6082309007644653,,
17950,1.823394660949707,2.7380815887451173,1.715784969329834,,
18000,1.7823759698867798,2.753617162704468,1.6824068236351013,,
18050,1.7943448400497437,2.7907624864578247,1.6373757600784302,,
18100,1.77063907623291,2.790188398361206,1.6925275230407715,,
18150,1.8119730925559998,2.7684879541397094,1.626950707435608,,
18200,1.9547275233268737,2.7877979373931883,1.5083724212646485,,
18250,1.860896213054657,2.6867639017105103,1.5847326517105103,,
18300,1.9126854848861694,2.6834240531921387,1.6322667336463927,,
18350,2.0137876987457277,2.7165177917480468,1.6793631529808044,,
18400,1.9302247548103333,2.738431978225708,1.8243485069274903,,
18450,1.8778753566741944,2.682146134376526,1.804524965286255,,
18500,1.8633165979385375,2.639593925476074,1.8274906730651856,,
18550,1.8299220633506774,2.560524435043335,1.7350050520896911,,
18600,1.844853925704956,2.6234497356414797,1.7065719604492187,,
18650,1.7644080686569215,2.6725646591186525,1.7256968379020692,,
18700,1.7901135969161988,2.6563241052627564,1.6498166680336,,
18750,1.9718955779075622,2.6185097169876097,1.6983584713935853,,
18800,1.92066312789917,2.626527400016785,1.7411964917182923,,
18850,1.7477219700813293,2.5807418537139895,1.7417105150222778,,
18900,1.8392652726173402,2.54491313457489,1.6918094897270202,,
18950,1.868308997154236,2.633517189025879,1.7543243169784546,,
19000,1.7220914602279662,2.6719805669784544,1.775432403087616,,
19050,1.90655859708786,2.590495343208313,1.7529580664634705,,
19100,2.03428995847702,2.5530394887924195,1.742984778881073,,
19150,1.9248998141288758,2.63799843788147,1.7283756446838379,,
19200,1.9664776706695557,2.553379979133606,1.6340725111961365,,
19250,1.9752084732055664,2.5014960527420045,1.6305757975578308,,
19300,1.8926018071174622,2.4634398889541624,1.551676778793335,,
19350,1.839176471233368,2.4995078659057617,1.6316849708557128,,
19400,1.8883281707763673,2.536446557044983,1.6533928084373475,,
19450,1.8408508276939393,2.4954220342636106,1.6858851361274718,,
19500,1.821531584262848,2.5230075407028196,1.639418375492096,,
19550,1.8851581501960755,2.5578488731384277,1.5920621418952943,,
19600,1.8682410979270936,2.5822104930877687,1.670370557308197,,
19650,1.7986032891273498,2.5740474128723143,1.6951855492591859,,
19700,1.8114799499511718,2.623518648147583,1.6902656888961791,,
19750,1.8250371050834655,2.5910832691192627,1.7380069398880005,,
19800,1.6943293380737305,2.5852826976776124,1.6844800305366516,,
19850,1.6853337931632995,2.5847688484191895,1.7387425208091736,,
19900,1.7304909133911133,2.5858139324188234,1.794933376312256,,
19950,1.8924000239372254,2.630133395195007,1.740670118331909,,
20000,1.9102054452896118,2.627464699745178,1.764459993839264,,
20050,1.8036318612098694,2.655130262374878,1.6810850262641908,,
20100,1.9039660692214966,2.6963848733901976,1.6662429308891296,,
20150,1.954219970703125,2.605851664543152,1.6778601551055907,,
20200,1.9059866571426392,2.536029787063599,1.6653107380867005,,
20250,1.9085730838775634,2.5855586099624634,1.6400334405899049,,
20300,1.853262243270874,2.5956077909469606,1.6874060368537902,,
20350,1.7656245231628418,2.5430744647979737,1.7213734245300294,,
20400,1.7439077949523927,2.4856797456741333,1.6730459117889405,,
20450,1.770883140563965,2.4751317167282103,1.7691124486923218,,
20500,1.7888589596748352,2.466152324676514,1.6992628860473633,,
20550,1.8811854481697083,2.3976712369918824,1.666040873527527,,
20600,1.8690637469291687,2.384593715667725,1.6634484934806824,,
20650,1.9129599738121033,2.40077974319458,1.6266041326522827,,
20700,1.9669227051734923,2.3933052682876585,1.725670371055603,,
20750,1.9066724014282226,2.3815632343292235,1.7065347170829772,,
20800,1.7983460330963135,2.331385474205017,1.6686682105064392,,
20850,1.6577043628692627,2.3241138648986817,1.6526540279388429,,
20900,1.795947985649109,2.346189846992493,1.610055673122406,,
20950,1.6915691232681274,2.388460383415222,1.5970233225822448,,
21000,1.7696493196487426,2.414733371734619,1.6234191417694093,,
21050,1.7266925954818726,2.358797526359558,1.7088066744804382,,
21100,1.6971206760406494,2.3593399047851564,1.7049129366874696,,
21150,1.8264792633056641,2.337136025428772,1.7276498532295228,,
21200,1.8750917792320252,2.3674898862838747,1.7038965439796447,,
21250,1.7677520966529847,2.3213526439666747,1.6143317008018494,,
21300,1.848390944004059,2.2540997314453124,1.6326036739349366,,
21350,1.9138351774215698,2.306019639968872,1.5951860070228576,,
21400,1.983593261241913,2.286218037605286,1.6870279383659363,,
21450,1.944645049571991,2.2875515985488892,1.657448308467865,,
21500,1.9292417550086975,2.295958571434021,1.7011518096923828,,
21550,1.95418466091156,2.2722602128982543,1.7163122773170472,,
21600,1.8637791442871094,2.3006164121627806,1.6772542691230774,,
21650,1.9501445984840393,2.3460708093643188,1.7449438309669494,,
21700,1.8643295502662658,2.3524309492111204,1.7301515746116638,,
21750,1.9329888010025025,2.3779283380508422,1.691112072467804,,
21800,1.9884666800498962,2.3287728309631346,1.7302715611457824,,
21850,1.974145004749298,2.297986989021301,1.7091320610046388,,
21900,1.9035691356658935,2.3458321619033815,1.755917809009552,,
21950,2.020198335647583,2.3416493797302245,1.8383155703544616,,
22000,2.108319058418274,2.2964748191833495,1.7408045053482055,,
22050,2.1000342988967895,2.286195607185364,1.707783842086792,,
22100,2.0981649804115294,2.253168754577637,1.7096276473999024,,
22150,2.0608902835845946,2.2203183460235594,1.7440486717224122,,
22200,1.960847601890564,2.2541072940826417,1.7732525324821473,,
22250,1.9159726047515868,2.2430703926086424,1.8019179892539978,,
22300,1.95577787399292,2.2725489807128905,1.7337450766563416,,
22350,1.8446490240097047,2.313819637298584,1.658091447353363,,
22400,1.849649896621704,2.4097330808639525,1.7429750657081604,,
22450,1.750206196308136,2.319230818748474,1.7129723024368286,,
22500,1.755861291885376,2.300775661468506,1.6059491395950318,,
22550,1.9333086442947387,2.2515710735321046,1.6077451133728027,,
22600,1.983404633998871,2.307639546394348,1.5879537320137025,,
22650,2.162442560195923,2.320661435127258,1.617614164352417,,
22700,1.9250676727294922,2.3620431232452392,1.6541087341308593,,
22750,1.8722996306419373,2.4207868719100953,1.6099906706809997,,
22800,2.00693514585495,2.391188793182373,1.6460411739349365,,
22850,2.025684015750885,2.38955265045166,1.6783466577529906,,
22900,2.0460222220420836,2.367614221572876,1.7379072713851929,,
22950,2.0228988265991212,2.417767038345337,1.6655642366409302,,
23000,2.0689384746551513,2.3365651082992556,1.6809475374221803,,
23050,1.833528881072998,2.3353535175323485,1.657175395488739,,
23100,1.7523921036720276,2.2614345836639402,1.6108047485351562,,
23150,1.8426263689994813,2.2868525648117064,1.6647449707984925,,
23200,1.9219363880157472,2.292167944908142,1.7826613235473632,,
23250,1.808915557861328,2.300087251663208,1.778752965927124,,
23300,1.7396170568466187,2.2156383848190306,1.7417696857452392,,
23350,1.810875220298767,2.2206820249557495,1.6806476354598998,,
23400,1.7506272268295289,2.2882939338684083,1.6138408041000367,,
23450,1.8962197303771973,2.1627779245376586,1.7446499419212342,,
23500,1.8338552904129028,2.1865625,1.720940601825714,,
23550,1.873277473449707,2.180129451751709,1.6444165754318236,,
23600,1.8074616718292236,2.172293334007263,1.7291216611862184,,
23650,1.8732809209823609,2.2163409185409546,1.6777078771591187,,
23700,1.899461817741394,2.174468069076538,1.607667577266693,,
23750,1.8782720899581908,2.1056147623062134,1.6349601030349732,,
23800,1.875898711681366,2.0655145812034608,1.6680512046813964,,
23850,1.8015566921234132,2.108898191452026,1.6552300333976746,,
23900,1.8212564539909364,2.204351210594177,1.7025068807601929,,
23950,1.8261818194389343,2.1689239978790282,1.683288986682892,,
24000,1.8127293467521668,2.104771456718445,1.6948842668533326,,
24050,1.9081079149246216,2.041143708229065,1.6692988967895508,,
24100,1.8129048919677735,2.0724213576316832,1.7059838628768922,,
24150,1.8180136513710021,2.0773678708076475,1.7632249212265014,,
24200,1.8814167380332947,2.139427375793457,1.8090487384796143,,
24250,1.863003776073456,2.0834560585021973,1.8102208733558656,,
24300,1.9304502701759338,2.070682520866394,1.8484366059303283,,
24350,1.8240709018707275,2.1217301750183104,1.793211522102356,,
24400,1.7492744255065917,2.1229186248779297,1.7407709383964538,,
24450,1.7518966031074523,2.171977915763855,1.819931275844574,,
24500,1.7896714806556702,2.0895408463478087,1.77914439201355,,
24550,1.900756311416626,2.0514362549781797,1.8460069823265075,,
24600,1.909850332736969,1.980113079547882,1.7899870133399964,,
24650,1.7978844785690307,1.9850547242164611,1.7899888348579407,,
24700,1.8981758332252503,1.9703028512001037,1.7670748519897461,,
24750,1.9554306769371033,2.021416869163513,1.7611319375038148,,
24800,1.9542588543891908,2.0428820419311524,1.7710868453979491,,
24850,2.042050359249115,2.0321125912666322,1.7622348976135254,,
24900,2.1612042236328124,2.0094766998291016,1.8119206237792969,,
24950,2.2623840761184693,2.0015095400810243,1.7003217363357543,,
25000,2.2705951070785524,1.9248608136177063,1.7525933718681335,,
25050,2.146929979324341,1.9591622233390809,1.7542811584472657,,
25100,1.928784568309784,1.9621580624580384,1.7884429645538331,,
25150,1.8765512895584107,2.0117409443855285,1.808289077281952,,
25200,1.9794581937789917,1.9451488494873046,1.7229645657539367,,
25250,1.9957003045082091,1.9259683299064636,1.7308225536346435,,
25300,1.8891580629348754,1.9282145595550537,1.721684181690216,,
25350,1.8716099119186402,1.9981728458404542,1.6734265637397767,,
25400,1.863307101726532,1.9591289401054381,1.6809403419494628,,
25450,1.9272231078147888,1.9389487171173097,1.618728597164154,,
25500,1.8858470106124878,1.9816926169395446,1.6969552779197692,,
25550,1.918043839931488,1.984009222984314,1.6112043023109437,,
25600,1.8493831658363342,2.0343671941757204,1.6170270109176637,,
25650,1.8766787433624268,2.080956966876984,1.59456622838974,,
25700,1.9921267628669739,1.9961431908607483,1.6781912207603455,,
25750,1.9650575256347655,2.0352699160575867,1.6402529668807984,,
25800,1.9352491903305054,1.9944935035705567,1.6756899452209473,,
25850,1.9121879076957702,1.962924633026123,1.670658826828003,,
25900,1.8239665484428407,1.9964598512649536,1.6263069200515747,,
25950,1.9121783423423766,2.020064585208893,1.6081066298484803,,
26000,1.900951053415026,2.03823588848114,1.6532877111434936,,
26050,,2.052247440814972,1.6522056198120116,,
26100,,2.042252802848816,1.6714952206611633,,
26150,,2.092918152809143,1.6796677041053771,,
26200,,2.0791289472579955,1.7400508761405944,,
26250,,2.0712428283691406,1.7007638359069823,,
26300,,2.0772896337509157,1.741453433036804,,
26350,,2.0274342989921568,1.808305423259735,,
26400,,1.9516050791740418,1.743334300518036,,
26450,,1.9940149593353271,1.7712852835655213,,
26500,,2.0025592851638794,1.7521783924102783,,
26550,,1.9498731112480163,1.7423633980751037,,
26600,,1.918540256023407,1.8292665767669678,,
26650,,1.9330527877807617,1.7953810834884643,,
26700,,1.966824128627777,1.7310347604751586,,
26750,,1.904345495700836,1.732342128753662,,
26800,,1.8966258335113526,1.786198809146881,,
26850,,1.9470214056968689,1.8660454869270324,,
26900,,1.894891209602356,1.7799130439758302,,
26950,,1.8322154307365417,1.711497049331665,,
27000,,1.8737046909332276,1.7008321237564088,,
27050,,1.9034519982337952,1.7956695175170898,,
27100,,1.8689546513557433,1.8002343201637268,,
27150,,1.8238413786888124,1.7415891885757446,,
27200,,1.845618131160736,1.69055716753006,,
27250,,1.8866539669036866,1.6842784261703492,,
27300,,1.8703066301345825,1.7051048731803895,,
27350,,1.8163998866081237,1.639471299648285,,
27400,,1.7781060647964477,1.68343567609787,,
27450,,1.7839496660232543,1.7457116651535034,,
27500,,1.816664276123047,1.7853763604164123,,
27550,,1.8457818388938905,1.735720295906067,,
27600,,1.828134047985077,1.786313214302063,,
27650,,1.8062058782577515,1.7520119762420654,,
27700,,1.8040262627601624,1.784960346221924,,
27750,,1.766100163459778,1.7554970264434815,,
27800,,1.7395192790031433,1.765976939201355,,
27850,,1.7467082333564758,1.7681338906288147,,
27900,,1.7498347163200378,1.67605375289917,,
27950,,1.7377115058898926,1.651993522644043,,
28000,,1.7041736626625061,1.6813130211830138,,
28050,,1.6914969420433044,1.789092619419098,,
28100,,1.751914529800415,1.7505916476249694,,
28150,,1.7109342217445374,1.670198290348053,,
28200,,1.6703651905059815,1.6904581332206725,,
28250,,1.673589379787445,1.6731583380699158,,
28300,,1.652856979370117,1.7384938311576843,,
28350,,1.6826245737075807,1.6781626439094544,,
28400,,1.6507058501243592,1.7182511234283446,,
28450,,1.6601551508903503,1.730061490535736,,
28500,,1.6659428358078003,1.7894429564476013,,
28550,,1.640194923877716,1.8320957231521606,,
28600,,1.657236328125,1.7935437297821044,,
28650,,1.6584981274604798,1.8322811818122864,,
28700,,1.6229684901237489,1.8184613800048828,,
28750,,1.6237922191619873,1.743017044067383,,
28800,,1.6360416007041931,1.6584479689598084,,
28850,,1.6499784183502197,1.6935401010513305,,
28900,,1.6286949515342712,1.6635537838935852,,
28950,,1.665632848739624,1.786560161113739,,
29000,,1.669848711490631,1.8044394445419312,,
29050,,1.7057443499565124,1.675578055381775,,
29100,,1.6885705137252807,1.6186140632629396,,
29150,,1.6665268230438233,1.6517715525627137,,
29200,,1.660969843864441,1.6332020735740662,,
29250,,1.6827513146400452,1.7518219923973084,,
29300,,1.6614974427223206,1.7483686637878417,,
29350,,1.7246935915946962,1.7487371778488159,,
29400,,1.798211898803711,1.7854581475257874,,
29450,,1.800241768360138,1.7909185338020324,,
29500,,1.7860548377037049,1.716152274608612,,
29550,,1.8030173420906066,1.718449466228485,,
29600,,1.7942766427993775,1.6782102227210998,,
29650,,1.7526767659187317,1.6495898652076721,,
29700,,1.7714894318580627,1.6589292454719544,,
29750,,1.8071154308319093,1.749827425479889,,
29800,,1.7904479861259461,1.755888032913208,,
29850,,1.8263111424446106,1.6609136080741882,,
29900,,1.7759369707107544,1.6546289467811583,,
29950,,1.7820571327209473,1.797067403793335,,
30000,,1.795318741798401,1.8593511080741882,,
30050,,1.7813151788711548,1.9412443780899047,,
30100,,1.7777168989181518,1.9206759762763976,,
30150,,1.7465977311134337,1.7866788625717163,,
30200,,1.7114276909828186,1.7820302963256835,,
30250,,1.7042340183258056,1.8037933278083802,,
30300,,1.690435004234314,1.815212025642395,,
30350,,1.6620964646339416,1.830788185596466,,
30400,,1.6759503149986268,1.826093201637268,,
30450,,1.6889173984527588,1.869798936843872,,
30500,,1.6876911735534668,1.886646604537964,,
30550,,1.6523675107955933,1.7993437385559081,,
30600,,1.6108950924873353,1.8067299485206605,,
30650,,1.7164918422698974,1.8198581290245057,,
30700,,1.7505548334121703,1.8631636929512023,,
30750,,1.6928992986679077,1.9061541199684142,,
30800,,1.6733677315711974,1.7710708570480347,,
30850,,1.6712219738960266,1.792015211582184,,
30900,,1.6783802890777588,1.8210058212280273,,
30950,,1.6841290926933288,1.7134224891662597,,
31000,,1.7508389115333558,1.7772556591033934,,
31050,,1.738151524066925,1.7760845685005189,,
31100,,1.707026333808899,1.7916872811317444,,
31150,,1.692763123512268,1.8700848722457886,,
31200,,1.682612371444702,1.7954539036750794,,
31250,,1.753807737827301,1.7869538044929505,,
31300,,1.7372289538383483,1.8360557556152344,,
31350,,1.6964320421218873,1.7634454894065856,,
31400,,1.649610517024994,1.7217440795898438,,
31450,,1.5600463342666626,1.6510332059860229,,
31500,,1.5592912387847901,1.7554234123229981,,
31550,,1.64025860786438,1.8271102499961853,,
31600,,1.5710512495040894,1.8428435611724854,,
31650,,1.597834930419922,1.9481811761856078,,
31700,,1.654207227230072,1.934483335018158,,
31750,,1.703879840373993,1.860730710029602,,
31800,,1.6688834881782533,1.8392923164367676,,
31850,,1.6930752182006836,1.8900712943077087,,
31900,,1.6288719797134399,1.8788974404335022,,
31950,,1.6181432318687439,1.8392386555671691,,
32000,,1.5529348134994507,1.801615424156189,,
32050,,1.5777036333084107,1.8192869329452515,,
32100,,1.5334771490097046,1.820850133895874,,
32150,,1.538619749546051,1.7752254819869995,,
32200,,1.5236754465103148,1.7322964882850647,,
32250,,1.553096067905426,1.8059557127952575,,
32300,,1.5340572333335876,1.8252591466903687,,
32350,,1.581123390197754,1.806615824699402,,
32400,,1.576857852935791,1.8049177718162537,,
32450,,1.5532310867309571,1.730971441268921,,
32500,,1.5650060868263245,1.7751751232147217,,
32550,,1.5463096022605896,1.8336738419532777,,
32600,,1.5052574133872987,1.7501371026039123,,
32650,,1.5215688729286194,1.7362021112442017,,
32700,,1.564482066631317,1.7881191849708558,,
32750,,1.5676283788681031,1.8301719212532044,,
32800,,1.6209325408935547,1.8453471946716309,,
32850,,1.636669418811798,1.9254528379440308,,
32900,,1.6636421132087706,1.8578569054603578,,
32950,,1.6631004309654236,1.861990303993225,,
33000,,1.5837603425979614,1.8573460578918457,,
33050,,1.490117609500885,1.7618367457389832,,
33100,,1.4939956712722777,1.7237036752700805,,
33150,,1.5058184480667114,1.8395003843307496,,
33200,,1.5647429466247558,1.7876355457305908,,
33250,,1.5706969952583314,1.761431794166565,,
33300,,1.5943833565711976,1.857991120815277,,
33350,,1.5020133185386657,1.837078833580017,,
33400,,1.4912744116783143,1.7719997382164,,
33450,,1.5360190558433533,1.7662956023216247,,
33500,,1.518214032649994,1.7057700085639953,,
33550,,1.5447259426116944,1.798013379573822,,
33600,,1.5317800164222717,1.834869794845581,,
33650,,1.54232093334198,1.8632153391838073,,
33700,,1.5257144236564637,1.8767687797546386,,
33750,,1.474619252681732,1.8709288787841798,,
33800,,1.4149096608161926,1.9050947117805481,,
33850,,1.4273327255249024,1.8752153635025024,,
33900,,1.4452047634124756,1.8260482335090638,,
33950,,1.4268153858184816,1.7953325605392456,,
34000,,1.4643224501609802,1.7559028148651123,,
34050,,1.5001078248023987,1.7664711141586305,,
34100,,1.532177028656006,1.7735127019882202,,
34150,,1.5509470891952515,1.8067708086967469,,
34200,,1.5640577244758607,1.7605042243003846,,
34250,,1.5739258885383607,1.7773830842971803,,
34300,,1.592816014289856,1.7580683875083922,,
34350,,1.606451976299286,1.7138221621513368,,
34400,,1.5312074995040894,1.7068282222747804,,
34450,,1.5349741029739379,1.624116382598877,,
34500,,1.5216568851470946,1.6319620299339295,,
34550,,1.5714944791793823,1.6100903630256653,,
34600,,1.6045819354057311,1.7294690537452697,,
34650,,1.6115667271614074,1.679617965221405,,
34700,,1.6101481628417968,1.6748420953750611,,
34750,,1.5481079769134523,1.6429368495941161,,
34800,,1.5667794632911682,1.7427926850318909,,
34850,,1.5452187442779541,1.7400750780105592,,
34900,,1.531153085231781,1.8369260716438294,,
34950,,1.5618884921073914,1.803171842098236,,
35000,,1.5355591988563537,1.7374711799621583,,
35050,,1.5293873023986817,1.6634523487091064,,
35100,,1.5419308352470398,1.6752074790000915,,
35150,,1.5725855803489686,1.8261382365226746,,
35200,,1.577749454975128,1.6932564115524291,,
35250,,1.4781932520866394,1.6838536620140077,,
35300,,1.4841978526115418,1.7454553031921387,,
35350,,1.4475696468353272,1.7556241750717163,,
35400,,1.4405079889297485,1.7572355365753174,,
35450,,1.4128614282608032,1.7344110751152038,,
35500,,1.400400071144104,1.6956103515625,,
35550,,1.4335023498535155,1.7437609720230103,,
35600,,1.4824042510986328,1.7695029449462891,,
35650,,1.472198703289032,1.746880543231964,,
35700,,1.471287314891815,1.7091067624092102,,
35750,,1.5120003032684326,1.6850486755371095,,
35800,,1.5110919451713563,1.7663080167770386,,
35850,,1.4907565855979918,1.743305265903473,,
35900,,1.4292916369438171,1.790139789581299,,
35950,,1.447871172428131,1.7472499561309816,,
36000,,1.4691067576408385,1.8221028089523315,,
36050,,1.4435351943969728,1.7536534905433654,,
36100,,1.4401381921768188,1.7556765055656434,,
36150,,1.4515562677383422,1.6716290950775146,,
36200,,1.4639627408981324,1.754874312877655,,
36250,,1.5050808572769165,1.7534557056427003,,
36300,,1.4837913727760315,1.651439335346222,,
36350,,1.462945032119751,1.6752177500724792,,
36400,,1.4692695808410645,1.6328505206108093,,
36450,,1.3760312652587892,1.7220158767700195,,
36500,,1.396763355731964,1.771290762424469,,
36550,,1.3989889168739318,1.5909963989257812,,
36600,,1.361303460597992,1.6021803569793702,,
36650,,1.3506061387062074,1.6421958899497986,,
36700,,1.4321078205108642,1.7008823466300964,,
36750,,1.473044786453247,1.6690108561515808,,
36800,,1.5056455683708192,1.7020366311073303,,
36850,,1.4920661187171935,1.6398115706443788,,
36900,,1.4641070318222047,1.6746568417549133,,
36950,,1.4836821174621582,1.7037762451171874,,
37000,,1.5160047721862793,1.803533549308777,,
37050,,1.4543506813049316,1.8511844372749329,,
37100,,1.4505191206932069,1.8077834725379944,,
37150,,1.4310851836204528,1.8776114153862,,
37200,,1.3892297410964967,1.7470875144004823,,
37250,,1.3843338179588318,1.712588357925415,,
37300,,1.4355632805824279,1.7505473017692565,,
37350,,1.4459068512916564,1.7965458250045776,,
37400,,1.4196382308006286,1.7553285908699037,,
37450,,1.4352600359916687,1.7101997566223144,,
37500,,1.4498555612564088,1.851164710521698,,
37550,,1.4927022171020508,1.9025632905960084,,
37600,,1.4368447685241699,1.8310065865516663,,
37650,,1.492560658454895,1.8365831398963928,,
37700,,1.5024098086357116,1.8832481718063354,,
37750,,1.4736505150794983,1.8554730415344238,,
37800,,1.4662290167808534,1.8083520340919494,,
37850,,1.4305500388145447,1.769258005619049,,
37900,,1.3897133350372315,1.7740151214599609,,
37950,,1.3938957738876343,1.7628789091110229,,
38000,,1.4293639874458313,1.8043818163871765,,
38050,,1.5063456416130065,1.7858916997909546,,
38100,,1.500421919822693,1.779083218574524,,
38150,,1.4328596377372742,1.70974689245224,,
38200,,1.3640319538116454,1.668373384475708,,
38250,,1.4200556874275208,1.6944401812553407,,
38300,,1.5429296684265137,1.8432429814338684,,
38350,,1.513128218650818,1.8100377607345581,,
38400,,1.5218454790115357,1.8418940901756287,,
38450,,1.607632794380188,1.6674659156799316,,
38500,,1.4502889275550843,1.7191575789451599,,
38550,,1.4320370006561278,1.769834473133087,,
38600,,1.4507137632369995,1.6785418057441712,,
38650,,1.4523149585723878,1.7537809681892396,,
38700,,1.4659880542755126,1.6950502371788025,,
38750,,1.4701534223556518,1.7029941415786742,,
38800,,1.4788583421707153,1.7093820428848268,,
38850,,1.4483490991592407,1.8015179347991943,,
38900,,1.418847496509552,1.8009708189964295,,
38950,,1.4421051859855651,1.8174938106536864,,
39000,,1.5675882601737976,1.6511239123344421,,
39050,,1.4699894189834595,1.7728607296943664,,
39100,,1.5076386070251464,1.857285702228546,,
39150,,1.485421166419983,1.8828746819496154,,
39200,,1.4865030646324158,1.7811380052566528,,
39250,,1.5407482886314392,1.668965756893158,,
39300,,1.522045338153839,1.8155657577514648,,
39350,,1.5894184923171997,1.8000535082817077,,
39400,,1.5538937830924988,1.8505195307731628,,
39450,,1.5896483278274536,1.7918140935897826,,
39500,,1.5795010709762574,1.72187974691391,,
39550,,1.5145496916770935,1.7377599835395814,,
39600,,1.509010465145111,1.7256239986419677,,
39650,,1.4964614415168762,1.756219027042389,,
39700,,1.5168640255928039,1.857586863040924,,
39750,,1.5599173855781556,1.864343593120575,,
39800,,1.5666752982139587,1.864275951385498,,
39850,,1.6179465413093568,1.9331039905548095,,
39900,,1.537073540687561,1.8735284805297852,,
39950,,1.6123158764839172,1.918300130367279,,
40000,,1.5741592621803284,1.8343360042572021,,
40050,,1.6201941466331482,1.8176581168174744,,
40100,,1.6954382967948913,1.8819007658958435,,
40150,,1.6078130578994752,1.8058997225761413,,
40200,,1.5891804766654969,1.8128355646133423,,
40250,,1.553420901298523,1.7261828756332398,,
40300,,1.5475930714607238,1.7448356056213379,,
40350,,1.5227154397964477,1.7821661639213562,,
40400,,1.5191114664077758,1.7478965020179749,,
40450,,1.6023526883125305,1.7713050794601441,,
40500,,1.5899111461639404,1.7671970343589782,,
40550,,1.5311132264137268,1.7990487813949585,,
40600,,1.6032471823692322,1.8010808873176574,,
40650,,1.6238296604156495,1.7967187428474427,,
40700,,1.6394064474105834,1.7661333084106445,,
40750,,1.6469159507751465,1.747182776927948,,
40800,,1.563050844669342,1.8390316128730775,,
40850,,1.5859491562843322,1.7218985271453857,,
40900,,1.5884612822532653,1.6787576723098754,,
40950,,1.6495467352867126,1.6512742805480958,,
41000,,1.5734788489341736,1.6598763060569763,,
41050,,1.4840276837348938,1.7037857460975647,,
41100,,1.487836320400238,1.706682505607605,,
41150,,1.5395849061012268,1.6947207713127137,,
41200,,1.522403235435486,1.8201291704177855,,
41250,,1.4410489845275878,1.7474883222579956,,
41300,,1.4752494406700134,1.7024729180335998,,
41350,,1.4542582631111145,1.7022849655151366,,
41400,,1.4941012620925904,1.6558031249046326,,
41450,,1.5476417684555053,1.670954794883728,,
41500,,1.5699696660041809,1.6802684664726257,,
41550,,1.5925165963172914,1.7011382865905762,,
41600,,1.5597804164886475,1.7505717992782592,,
41650,,1.6025175070762634,1.7998541378974915,,
41700,,1.6187694358825684,1.7263482880592347,,
41750,,1.6146686697006225,1.588512978553772,,
41800,,1.6226719832420349,1.530624749660492,,
41850,,1.56464506149292,1.5543212366104127,,
41900,,1.5804422736167907,1.6891475915908813,,
41950,,1.5607801485061645,1.737592463493347,,
42000,,1.5776902508735657,1.6919377827644348,,
42050,,1.6252950072288512,1.6314561247825623,,
42100,,1.6148937463760376,1.7006986713409424,,
42150,,1.6298318648338317,1.6473706459999085,,
42200,,1.6597138786315917,1.6215694737434387,,
42250,,1.655113570690155,1.754826807975769,,
42300,,1.630199706554413,1.778746073246002,,
42350,,1.6153320956230164,1.7066709303855896,,
42400,,1.7266332268714906,1.683209638595581,,
42450,,1.7196480774879455,1.6217821741104126,,
42500,,1.647616720199585,1.6806701111793518,,
42550,,1.7010274744033813,1.8530767345428467,,
42600,,1.721603729724884,1.7914571738243104,,
42650,,1.7198666548728943,1.902413866519928,,
42700,,1.6916637921333313,1.835388023853302,,
42750,,1.6642082667350768,1.8097670650482178,,
42800,,1.6688264584541321,1.6867711782455443,,
42850,,1.5756863784790038,1.7461732316017151,,
42900,,1.5940206003189088,1.7243415474891663,,
42950,,1.545617561340332,1.7934485411643981,,
43000,,1.4902458000183105,1.7110444068908692,,
43050,,1.482094852924347,1.734720730781555,,
43100,,1.5476614427566528,1.7525765132904052,,
43150,,1.6143117547035217,1.8190746712684631,,
43200,,1.5661276173591614,1.8268756008148193,,
43250,,1.5311978077888488,1.715482361316681,,
43300,,1.5876314043998718,1.814304187297821,,
43350,,1.6083795309066773,1.7542021131515504,,
43400,,1.5769643735885621,1.7810097217559815,,
43450,,1.5642099952697754,1.7977779269218446,,
43500,,1.5934650325775146,1.746510078907013,,
43550,,1.65060631275177,1.7201030731201172,,
43600,,1.5840532183647156,1.7277778673171997,,
43650,,1.6058627462387085,1.7613374662399293,,
43700,,1.601071171760559,1.6996789956092835,,
43750,,1.6232353115081788,1.6512971091270447,,
43800,,1.5993315982818603,1.7412680244445802,,
43850,,1.572073395252228,1.708949451446533,,
43900,,1.6089039659500122,1.739459788799286,,
43950,,1.6029941177368163,1.7521667671203613,,
44000,,1.5733482575416564,1.8011471652984619,,
44050,,1.5455515360832215,1.8419965124130249,,
44100,,1.5354317593574525,1.7371230077743531,,
44150,,1.5563767552375793,1.8786144590377807,,
44200,,1.6222659373283386,1.824946117401123,,
44250,,1.608789668083191,1.891305000782013,,
44300,,1.5833392930030823,1.9020379996299743,,
44350,,1.5981735062599183,1.843079686164856,,
44400,,1.724332993030548,1.8399691653251649,,
44450,,1.7648294258117676,1.8568216109275817,,
44500,,1.7570264148712158,1.7406236171722411,,
44550,,1.7361902689933777,1.9014066004753112,,
44600,,1.6855767345428467,1.83896080493927,,
44650,,1.6314594435691834,1.7941535305976868,,
44700,,1.6281884908676147,1.9215539598464966,,
44750,,1.5663066172599793,1.8272681975364684,,
44800,,1.5543359160423278,1.8485499405860901,,
44850,,1.6557822799682618,1.7634840989112854,,
44900,,1.6405426836013794,1.8030885910987855,,
44950,,1.6050637292861938,1.7659565830230712,,
45000,,1.6424576044082642,1.6746615648269654,,
45050,,1.5975330090522766,1.6734738516807557,,
45100,,1.5731070256233215,1.6831537079811096,,
45150,,1.6062034916877748,1.7158294939994811,,
45200,,1.6228891944885253,1.708462462425232,,
45250,,1.6328905510902405,1.7060541224479675,,
45300,,1.5613638162612915,1.7655061435699464,,
45350,,1.5558737850189208,1.7588989424705506,,
45400,,1.6368134903907776,1.7623955702781677,,
45450,,1.5771627497673035,1.742261700630188,,
45500,,1.589099678993225,1.8102943420410156,,
45550,,1.59546546459198,1.8014624834060669,,
45600,,1.6533660316467285,1.8369633531570435,,
45650,,1.6170888113975526,1.9074551701545714,,
45700,,1.6190761709213257,1.8871951746940612,,
45750,,1.6500586199760436,1.812655897140503,,
45800,,1.6438605666160584,1.8883520221710206,,
45850,,1.6040732121467591,1.7499938106536865,,
45900,,1.5909337043762206,1.7735178756713867,,
45950,,1.531426408290863,1.7797239232063293,,
46000,,1.5555959606170655,1.773619658946991,,
46050,,1.6282830595970155,1.7889200592041015,,
46100,,1.573486647605896,1.8072689580917358,,
46150,,1.55166038274765,1.8731466770172118,,
46200,,1.5862361454963685,1.7146739888191223,,
46250,,1.5740556287765504,1.6565049242973329,,
46300,,1.6479629516601562,1.8090905594825744,,
46350,,1.6035958170890807,1.8616811442375183,,
46400,,1.6256954741477967,1.9167359972000122,,
46450,,1.6399724578857422,1.8862764358520507,,
46500,,1.553494553565979,1.8910809278488159,,
46550,,1.553649001121521,1.9042546200752257,,
46600,,1.5280656909942627,1.7931994342803954,,
46650,,1.5362624788284303,1.8283564162254333,,
46700,,1.5508025455474854,1.8623670983314513,,
46750,,1.6345265436172485,1.792576503753662,,
46800,,1.5456805276870726,1.892276177406311,,
46850,,1.5042386198043822,1.8384502243995666,,
46900,,1.5642061948776245,1.8299774646759033,,
46950,,1.6044848227500916,1.8869859504699706,,
47000,,1.6141227293014526,1.923647289276123,,
47050,,1.5848955607414246,1.862839834690094,,
47100,,1.5523475670814515,1.8234180665016175,,
47150,,1.578085753917694,1.8320766878128052,,
47200,,1.6394098281860352,1.7444461464881897,,
47250,,1.6507555508613587,1.7123828744888305,,
47300,,1.589291524887085,1.793641390800476,,
47350,,1.5415023374557495,1.7824074554443359,,
47400,,1.5797869205474853,1.7694130158424377,,
47450,,1.5511225461959839,1.7684670639038087,,
47500,,1.550954864025116,1.7637908697128295,,
47550,,1.5936917495727538,1.795429494380951,,
47600,,1.5940858292579652,1.7161923360824585,,
47650,,1.5556024479866029,1.7505866360664368,,
47700,,1.4695581912994384,1.8203085660934448,,
47750,,1.5390609502792358,1.7977593016624451,,
47800,,1.5491023898124694,1.7540723180770874,,
47850,,1.511652307510376,1.824894790649414,,
47900,,1.5521980905532837,1.839753954410553,,
47950,,1.5388493657112121,1.875403468608856,,
48000,,1.550827100276947,1.9636102366447448,,
48050,,1.5455824685096742,1.9442068314552308,,
48100,,1.5870042824745179,1.8445748949050904,,
48150,,1.5997104930877686,1.9248544597625732,,
48200,,1.6431336665153504,2.00108918428421,,
48250,,1.536105034351349,2.017609512805939,,
48300,,1.5791736578941344,1.9276848864555358,,
48350,,1.5753903222084045,1.9380682516098022,,
48400,,1.5973225784301759,2.109927911758423,,
48450,,1.5985216665267945,2.0797870779037475,,
48500,,1.630323212146759,1.9534456133842468,,
48550,,1.6266177415847778,1.9253809642791748,,
48600,,1.6252396512031555,1.8020152282714843,,
48650,,1.6671521401405334,1.8256615114212036,,
48700,,1.645996835231781,1.7449090766906739,,
48750,,1.6887793040275574,1.8445830202102662,,
48800,,1.5893207430839538,1.8502174949645995,,
48850,,1.642501254081726,1.8191301870346068,,
48900,,1.6182099819183349,1.7702256870269775,,
48950,,1.6442196655273438,1.772740159034729,,
49000,,1.6052965426445007,1.7223505401611328,,
49050,,1.6027268242836,1.6823885679244994,,
49100,,1.5802669143676757,1.671724133491516,,
49150,,1.6501590251922607,1.590282018184662,,
49200,,1.6869830250740052,1.696874237060547,,
49250,,1.7034152173995971,1.7044957447052003,,
49300,,1.7846320724487306,1.727475001811981,,
49350,,1.766140718460083,1.7353526830673218,,
49400,,1.7029123306274414,1.7532111287117005,,
49450,,1.7967719173431396,1.8414039397239685,,
49500,,1.7648214411735534,1.8661412477493287,,
49550,,1.7042232394218444,1.8399396967887878,,
49600,,1.697835211753845,1.854211676120758,,
49650,,1.7408013105392457,1.825892767906189,,
49700,,1.7590678858757018,1.7932722496986389,,
49750,,1.6745162105560303,1.7913496041297912,,
49800,,1.6111987924575806,1.7706082248687744,,
49850,,1.6200607824325561,1.8035083794593811,,
49900,,1.6488867235183715,1.835093183517456,,
49950,,1.5395680212974547,1.7393454718589783,,
50000,,1.5552829933166503,1.7008332347869872,,
50050,,1.6474356937408448,1.7872736763954162,,
50100,,1.6743776559829713,1.7532892298698426,,
50150,,1.7277916598320007,1.6538891005516052,,
50200,,1.6760818195343017,1.695658679008484,,
50250,,1.6535480046272277,1.6952380847930908,,
50300,,1.6756131172180175,1.6527901268005372,,
50350,,1.7066593599319457,1.6826469111442566,,
50400,,1.6583781147003174,1.7288370156288146,,
50450,,1.6607310342788697,1.6923071718215943,,
50500,,1.6171211862564088,1.8337990307807923,,
50550,,1.5732349133491517,1.7831322264671325,,
50600,,1.6486175632476807,1.7346806454658508,,
50650,,1.670585308074951,1.6985032725334168,,
50700,,1.635344455242157,1.7319140458106994,,
50750,,1.6032904982566833,1.6807744312286377,,
50800,,1.6967481875419617,1.6562557244300842,,
50850,,1.6974526262283325,1.715229742527008,,
50900,,1.6703875207901,1.7472756361961366,,
50950,,1.7011606407165527,1.8226470303535462,,
51000,,1.6333543467521667,1.9108474588394164,,
51050,,1.6719781017303468,1.8427393984794618,,
51100,,1.6955325627326965,1.8117342805862426,,
51150,,1.6475998091697692,1.837942202091217,,
51200,,1.671443214416504,1.7972126531600952,,
51250,,1.6523418569564818,1.7947109651565551,,
51300,,1.7317480850219726,1.8539144611358642,,
51350,,1.735075306892395,1.7096565818786622,,
51400,,1.71007568359375,1.7929967832565308,,
51450,,1.7113593816757202,1.8255106282234193,,
51500,,1.6870313239097596,1.8691794228553773,,
51550,,1.643025496006012,1.8357132935523988,,
51600,,1.5921675372123718,1.8359675073623658,,
51650,,1.6673392057418823,1.866029818058014,,
51700,,1.6548353290557862,1.8242902994155883,,
51750,,1.6535584330558777,1.7530781173706054,,
51800,,1.6945058345794677,1.8210908126831056,,
51850,,1.6667300128936768,1.8302520895004273,,
51900,,1.6751151752471924,1.8062181663513184,,
51950,,1.686104965209961,1.7583341312408447,,
52000,,1.7301083350181579,1.8225075483322144,,
52050,,1.7185115218162537,1.7692304849624634,,
52100,,1.6488905191421508,1.8228018712997436,,
52150,,1.6236518406867981,1.8118583059310913,,
52200,,1.576398959159851,1.8162622928619385,,
52250,,1.6144285678863526,1.8495832943916322,,
52300,,1.54401184797287,1.864872591495514,,
52350,,1.5899647045135499,1.9746520233154297,,
52400,,1.6369783902168273,1.944710946083069,,
52450,,1.5892389392852784,1.8762965512275696,,
52500,,1.6152655673027039,2.0183580827713015,,
52550,,1.7082630252838136,2.0337405896186826,,
52600,,1.679306800365448,1.937561640739441,,
52650,,1.6337249994277954,1.9313607001304627,,
52700,,1.6753020358085633,1.8634291434288024,,
52750,,1.7144639110565185,1.8932263040542603,,
52800,,1.6953709650039672,1.9177987384796142,,
52850,,1.648720474243164,2.0299508285522463,,
52900,,1.6871563005447388,2.0928624868392944,,
52950,,1.6274556040763855,2.0220564126968386,,
53000,,1.634489619731903,1.899780991077423,,
53050,,1.6343705677986144,2.0207053875923155,,
53100,,1.5643248391151428,1.8736656522750854,,
53150,,1.5774620056152344,1.8755587816238404,,
53200,,1.6200979661941528,1.6942756223678588,,
53250,,1.5991426801681519,1.6491586923599244,,
53300,,1.6155855607986451,1.7966665172576903,,
53350,,1.682613606452942,1.7722021698951722,,
53400,,1.636412603855133,1.7229036736488341,,
53450,,1.66192312002182,1.7439312195777894,,
53500,,1.5910944962501525,1.8062575340270997,,
53550,,1.620999505519867,1.7995659255981444,,
53600,,1.568768217563629,1.7217918276786803,,
53650,,1.5605393385887145,1.6968051099777222,,
53700,,1.574142861366272,1.8092767930030822,,
53750,,1.5601739144325257,1.7144080710411072,,
53800,,1.6172439527511597,1.7634799337387086,,
53850,,1.578777983188629,1.801981270313263,,
53900,,1.5478057622909547,,,
53950,,1.5642867755889893,,,
54000,,1.7430765986442567,,,
54050,,1.6268907761573792,,,
54100,,1.6714814496040344,,,
54150,,1.666423053741455,,,
54200,,1.6397903966903686,,,
54250,,1.5480693936347962,,,
54300,,1.5515845489501954,,,
54350,,1.588751301765442,,,
54400,,1.4827516603469848,,,
54450,,1.4840818238258362,,,
54500,,1.511747727394104,,,
54550,,1.5993429923057556,,,
54600,,1.6312934732437134,,,
54650,,1.5700262665748597,,,
54700,,1.5427004313468933,,,
54750,,1.518948187828064,,,
54800,,1.5689412474632263,,,
54850,,1.6302823400497437,,,
54900,,1.629606683254242,,,
54950,,1.5624388551712036,,,
55000,,1.6489962935447693,,,
55050,,1.688535645008087,,,
55100,,1.6928446674346924,,,
55150,,1.7149060130119325,,,
55200,,1.722667088508606,,,
55250,,1.6885417008399963,,,
55300,,1.6605564379692077,,,
55350,,1.6770529055595398,,,
55400,,1.6636020278930663,,,
55450,,1.6428952431678772,,,
55500,,1.708135449886322,,,
55550,,1.743998384475708,,,
55600,,1.7310401439666747,,,
55650,,1.648591890335083,,,
55700,,1.6993715214729308,,,
55750,,1.6763373279571534,,,
55800,,1.6885840249061586,,,
55850,,1.7033646154403685,,,
55900,,1.7656790375709535,,,
55950,,1.8522701859474182,,,
56000,,1.773354868888855,,,
56050,,1.8185007095336914,,,
56100,,1.7730859994888306,,,
56150,,1.6849281978607178,,,
56200,,1.7560950827598572,,,
56250,,1.7561894369125366,,,
56300,,1.7704168963432312,,,
56350,,1.7223304939270019,,,
56400,,1.764072256088257,,,
56450,,1.743683054447174,,,
56500,,1.710210371017456,,,
56550,,1.7136832571029663,,,
56600,,1.7007126569747926,,,
56650,,1.707805893421173,,,
56700,,1.6511002993583679,,,
56750,,1.5780157327651978,,,
56800,,1.5762276864051818,,,
56850,,1.5530795097351073,,,
56900,,1.5485951042175292,,,
56950,,1.5342658138275147,,,
57000,,1.537110860347748,,,
57050,,1.5126619291305543,,,
57100,,1.568806264400482,,,
57150,,1.608473060131073,,,
57200,,1.5105004596710205,,,
57250,,1.5374756383895873,,,
57300,,1.566340160369873,,,
57350,,1.6050261378288269,,,
57400,,1.6034105372428895,,,
57450,,1.6260080361366271,,,
57500,,1.6362665915489196,,,
57550,,1.6137055134773255,,,
57600,,1.6426367568969726,,,
57650,,1.6216592192649841,,,
57700,,1.6475564861297607,,,
57750,,1.6695344948768616,,,
57800,,1.656012580394745,,,
57850,,1.6960978055000304,,,
57900,,1.674974479675293,,,
57950,,1.7876344013214112,,,
58000,,1.6674178528785706,,,
58050,,1.6052002549171447,,,
58100,,1.6667670845985412,,,
58150,,1.6715242552757263,,,
58200,,1.7264809560775758,,,
58250,,1.730939450263977,,,
58300,,1.6857014226913452,,,
58350,,1.6742562580108642,,,
58400,,1.6812413549423217,,,
58450,,1.617765221595764,,,
58500,,1.7030697989463806,,,
58550,,1.7230934119224548,,,
58600,,1.6090270209312438,,,
58650,,1.6228953742980956,,,
58700,,1.6397529172897338,,,
58750,,1.6366988372802735,,,
58800,,1.6171291160583496,,,
58850,,1.6138533926010132,,,
58900,,1.6030560851097106,,,
58950,,1.6134285712242127,,,
59000,,1.7104951667785644,,,
59050,,1.5799727272987365,,,
59100,,1.6017456364631653,,,
59150,,1.679182424545288,,,
59200,,1.650655245780945,,,
59250,,1.6955061435699463,,,
59300,,1.6845108580589294,,,
59350,,1.7083359456062317,,,
59400,,1.6642611503601075,,,
59450,,1.730127410888672,,,
59500,,1.6751071286201478,,,
59550,,1.702241551876068,,,
59600,,1.7045097351074219,,,
59650,,1.7240495204925537,,,
59700,,1.773083417415619,,,
59750,,1.7471497082710266,,,
59800,,1.765258617401123,,,
59850,,1.7588443017005921,,,
59900,,1.6851655054092407,,,
59950,,1.668113956451416,,,
60000,,1.601669270992279,,,
60050,,1.6659533619880675,,,
60100,,1.7600819492340087,,,
60150,,1.753055076599121,,,
60200,,1.8007111859321594,,,
60250,,1.7817089462280273,,,
60300,,1.8088554811477662,,,
60350,,1.8487333631515503,,,
60400,,1.832872326374054,,,
60450,,1.7686097955703735,,,
60500,,1.7185235834121704,,,
60550,,1.7602031803131104,,,
60600,,1.8073241758346557,,,
60650,,1.8040102672576905,,,
60700,,1.8138517999649049,,,
60750,,1.8147356939315795,,,
60800,,1.7378175139427186,,,
60850,,1.7249709105491637,,,
60900,,1.742169508934021,,,
60950,,1.7324262952804566,,,
61000,,1.675801260471344,,,
61050,,1.687099962234497,,,
61100,,1.729117283821106,,,
61150,,1.7443717312812805,,,
61200,,1.724302008152008,,,
61250,,1.7566185307502746,,,
61300,,1.6644533133506776,,,
61350,,1.7888312292099,,,
61400,,1.6610921955108642,,,
61450,,1.61119704246521,,,
61500,,1.6425100135803223,,,
61550,,1.6763094544410706,,,
61600,,1.743774585723877,,,
61650,,1.6595060014724732,,,
61700,,1.6038824796676636,,,
61750,,1.6078450965881348,,,
61800,,1.6421104764938355,,,
61850,,1.6713996744155883,,,
61900,,1.7132993245124817,,,
61950,,1.7045133090019227,,,
62000,,1.688333523273468,,,
62050,,1.7273994898796081,,,
62100,,1.8134923219680785,,,
62150,,1.7421694588661194,,,
62200,,1.7524516320228576,,,
62250,,1.7584855008125304,,,
62300,,1.8889675974845885,,,
62350,,1.8651250290870667,,,
62400,,1.9140968537330627,,,
62450,,1.7758163619041443,,,
62500,,1.6910865378379822,,,
62550,,1.8041992974281311,,,
62600,,1.7692222285270691,,,
62650,,1.7326924419403076,,,
62700,,1.8373157811164855,,,
62750,,1.8548235034942626,,,
62800,,1.7831760239601135,,,
62850,,1.7311534762382508,,,
62900,,1.7475579738616944,,,
62950,,1.763632400035858,,,
63000,,1.7676170897483825,,,
63050,,1.7191270971298218,,,
63100,,1.7626856875419616,,,
63150,,1.8078035354614257,,,
63200,,1.7116114139556884,,,
63250,,1.7500818324089051,,,
63300,,1.710597686767578,,,
63350,,1.7213582754135133,,,
63400,,1.7777658677101136,,,
63450,,1.7359760975837708,,,
63500,,1.706144630908966,,,
63550,,1.7366106295585633,,,
63600,,1.7057111549377442,,,
63650,,1.6731981134414673,,,
63700,,1.663043839931488,,,
63750,,1.714013705253601,,,
63800,,1.7181382155418397,,,
63850,,1.7754657411575316,,,
63900,,1.7370010042190551,,,
63950,,1.6513578510284423,,,
64000,,1.6814147853851318,,,
64050,,1.7480204224586486,,,
64100,,1.7405203247070313,,,
64150,,1.719719202518463,,,
64200,,1.75661319732666,,,
64250,,1.7654806542396546,,,
64300,,1.7970774102210998,,,
64350,,1.7052992630004882,,,
64400,,1.6961454153060913,,,
64450,,1.6343920397758485,,,
64500,,1.7645248675346374,,,
64550,,1.8110307693481444,,,
64600,,1.794667570590973,,,
64650,,1.9307017230987549,,,
64700,,1.9595925641059875,,,
64750,,1.904677677154541,,,
64800,,1.885380699634552,,,
64850,,1.835077612400055,,,
64900,,1.7662723469734192,,,
64950,,1.742299246788025,,,
65000,,1.7370800805091857,,,
65050,,1.6894644594192505,,,
65100,,1.7142015838623046,,,
65150,,1.79347767829895,,,
65200,,1.822863233089447,,,
65250,,1.7879656767845153,,,
65300,,1.7968595457077026,,,
65350,,1.8626531648635865,,,
65400,,1.9143035793304444,,,
65450,,1.9550764656066895,,,
65500,,1.918111457824707,,,
65550,,1.883937497138977,,,
65600,,1.7886656045913696,,,
65650,,1.8126576733589173,,,
65700,,1.9105499625205993,,,
65750,,1.9014375519752502,,,
65800,,1.8266713261604308,,,
65850,,1.843380744457245,,,
65900,,1.8598560428619384,,,
65950,,1.9713303279876708,,,
66000,,1.9654289197921753,,,
66050,,1.8462009024620056,,,
66100,,1.8511147546768187,,,
66150,,1.9513160324096679,,,
66200,,1.9150324201583862,,,
66250,,1.8651491546630858,,,
66300,,1.9355785131454468,,,
66350,,1.9393272590637207,,,
66400,,1.9200768995285034,,,
66450,,1.8759588861465455,,,
66500,,1.906693196296692,,,
66550,,1.9012861084938049,,,
66600,,1.9365072703361512,,,
66650,,1.8697442889213562,,,
66700,,1.8406831669807433,,,
66750,,1.8543715286254883,,,
66800,,1.7850364422798157,,,
66850,,1.7396637940406798,,,
66900,,1.7285179138183593,,,
66950,,1.6817341923713685,,,
67000,,1.7464979267120362,,,
67050,,1.7892160105705261,,,
67100,,1.886461284160614,,,
67150,,1.8742523074150086,,,
67200,,1.8208602523803712,,,
67250,,1.7795703053474425,,,
67300,,1.6927215242385865,,,
67350,,1.7162307810783386,,,
67400,,1.8144441080093383,,,
67450,,1.7902857851982117,,,
67500,,1.8314127039909363,,,
67550,,1.886430540084839,,,
67600,,1.7580862832069397,,,
67650,,1.8582031512260437,,,
67700,,1.8293876457214355,,,
67750,,1.7912001347541808,,,
67800,,1.77247234582901,,,
67850,,1.756534447669983,,,
67900,,1.7496106648445129,,,
67950,,1.719496636390686,,,
68000,,1.7374496173858642,,,
68050,,1.7229310297966003,,,
68100,,1.746792447566986,,,
68150,,1.6927184557914734,,,
68200,,1.6833993005752563,,,
68250,,1.7250663137435913,,,
68300,,1.7729473829269409,,,
68350,,1.7406239533424377,,,
68400,,1.8684062266349792,,,
68450,,1.8315459442138673,,,
68500,,1.7976407527923584,,,
68550,,1.8067016410827637,,,
68600,,1.6688508415222167,,,
68650,,1.6880092740058898,,,
68700,,1.8099833846092224,,,
68750,,1.8534846234321594,,,
68800,,1.7429813528060913,,,
68850,,1.7994676208496094,,,
68900,,1.7289618897438048,,,
68950,,1.6231796622276307,,,
69000,,1.5951466345787049,,,
69050,,1.6916144967079163,,,
69100,,1.7711883854866028,,,
69150,,1.7284904360771178,,,
69200,,1.802812509536743,,,
69250,,1.866104929447174,,,
69300,,1.7673167848587037,,,
69350,,1.7807666945457459,,,
69400,,1.7112180805206298,,,
69450,,1.773173451423645,,,
69500,,1.7229489731788634,,,
69550,,1.7992340564727782,,,
69600,,1.7241030192375184,,,
69650,,1.7841450834274293,,,
69700,,1.7526299118995667,,,
69750,,1.7543350195884704,,,
69800,,1.8508490443229675,,,
69850,,1.8094904351234435,,,
69900,,1.7239074516296387,,,
69950,,1.7202209782600404,,,
70000,,1.6743640637397765,,,
70050,,1.704808053970337,,,
70100,,1.7371633625030518,,,
70150,,1.8494461917877196,,,
70200,,1.9384238743782043,,,
70250,,1.984656071662903,,,
70300,,1.9066172122955323,,,
70350,,1.8689008712768556,,,
70400,,1.7239993476867677,,,
70450,,1.7425151801109313,,,
70500,,1.7342845106124878,,,
70550,,1.6827592396736144,,,
70600,,1.7549124574661255,,,
70650,,1.7483243060112,,,
70700,,1.718966965675354,,,
70750,,1.8238179659843445,,,
70800,,1.792000756263733,,,
70850,,1.8565456247329712,,,
70900,,1.9692320251464843,,,
70950,,1.8324941468238831,,,
71000,,1.867932641506195,,,
71050,,1.841190631389618,,,
71100,,1.8834878396987915,,,
71150,,1.8425128436088563,,,
71200,,1.9535428142547608,,,
71250,,1.7757081627845763,,,
71300,,1.8076580905914306,,,
71350,,1.8451484608650208,,,
71400,,1.9528038549423217,,,
71450,,2.0125739312171937,,,
71500,,1.803323919773102,,,
71550,,1.8499257469177246,,,
71600,,1.7850815415382386,,,
71650,,1.8574994802474976,,,
71700,,1.8251881098747254,,,
71750,,1.801226451396942,,,
71800,,1.92407851934433,,,
71850,,1.8049661469459535,,,
71900,,1.8537947964668273,,,
71950,,1.8280913090705873,,,
72000,,1.7750509572029114,,,
72050,,1.762711148262024,,,
72100,,1.7263608026504516,,,
72150,,1.7880693674087524,,,
72200,,1.821819806098938,,,
72250,,1.7741868472099305,,,
72300,,1.8623250317573548,,,
72350,,1.7534864783287047,,,
72400,,1.6719635725021362,,,
72450,,1.669338207244873,,,
72500,,1.7186791682243348,,,
72550,,1.764813153743744,,,
72600,,1.8028897356987,,,
72650,,1.83147536277771,,,
72700,,1.898804588317871,,,
72750,,1.8389832592010498,,,
72800,,1.819162437915802,,,
72850,,1.8113123679161072,,,
72900,,1.7792941641807556,,,
72950,,1.7255695652961731,,,
73000,,1.8383387994766236,,,
73050,,1.716971447467804,,,
73100,,1.6919075536727906,,,
73150,,1.7030614161491393,,,
73200,,1.6490148329734802,,,
73250,,1.6510440039634704,,,
73300,,1.7327252435684204,,,
73350,,1.7303806161880493,,,
73400,,1.787038676738739,,,
73450,,1.7544468116760255,,,
73500,,1.7399743032455444,,,
73550,,1.7349722361564637,,,
73600,,1.7658561086654663,,,
73650,,1.7175161528587342,,,
73700,,1.7358767437934874,,,
73750,,1.7757369899749755,,,
73800,,1.7841475844383239,,,
73850,,1.8456697344779969,,,
73900,,1.7862384033203125,,,
73950,,1.7699949717521668,,,
74000,,1.7285812282562256,,,
74050,,1.8155161118507386,,,
74100,,1.7972170090675355,,,
74150,,1.893880169391632,,,
74200,,1.893130702972412,,,
74250,,1.9126448726654053,,,
74300,,1.8466178917884826,,,
74350,,1.7946873092651368,,,
74400,,1.8413938331604003,,,
74450,,1.8055392718315124,,,
74500,,1.837576868534088,,,
74550,,1.880780873298645,,,
74600,,1.8613556694984437,,,
74650,,1.797436740398407,,,
74700,,1.7571874570846557,,,
74750,,1.7923477697372436,,,
74800,,1.7928116583824159,,,
74850,,1.7551026606559754,,,
74900,,1.7975283527374268,,,
74950,,1.7586252641677858,,,
75000,,1.7070892667770385,,,
75050,,1.7181672382354736,,,
75100,,1.6333356189727783,,,
75150,,1.7530570125579834,,,
75200,,1.7898636364936829,,,
75250,,1.839789559841156,,,
75300,,1.7921376776695253,,,
75350,,1.760818657875061,,,
75400,,1.7489193296432495,,,
75450,,1.7628111338615418,,,
75500,,1.7297748160362243,,,
75550,,1.729414577484131,,,
75600,,1.7195932149887085,,,
75650,,1.7628545117378236,,,
75700,,1.7936538243293763,,,
75750,,1.7145646357536315,,,
75800,,1.803101396560669,,,
75850,,1.785243842601776,,,
75900,,1.7617840766906738,,,
75950,,1.7145963025093078,,,
76000,,1.7328112411499024,,,
76050,,1.6829341959953308,,,
76100,,1.676080846786499,,,
76150,,1.853932466506958,,,
76200,,1.90917977809906,,,
76250,,1.8397729349136354,,,
76300,,1.8039090490341188,,,
76350,,1.8520551562309264,,,
76400,,1.938323953151703,,,
76450,,1.859676969051361,,,
76500,,1.8843833231925964,,,
76550,,1.85443834066391,,,
76600,,1.9133636474609375,,,
76650,,1.865663194656372,,,
76700,,1.912050850391388,,,
76750,,1.9169041681289674,,,
76800,,1.9098448991775512,,,
76850,,1.8354537034034728,,,
76900,,1.8262681031227113,,,
76950,,1.807617847919464,,,
77000,,1.799823021888733,,,
77050,,1.8800535655021668,,,
77100,,1.8630683827400207,,,
77150,,1.880268919467926,,,
77200,,1.8849190759658814,,,
77250,,1.9456600427627564,,,
77300,,1.852519814968109,,,
77350,,1.7499638104438782,,,
77400,,1.9493184447288514,,,
77450,,1.9000210881233215,,,
77500,,1.8060660171508789,,,
77550,,1.8244927763938903,,,
77600,,1.8567439270019532,,,
77650,,1.9008030557632447,,,
77700,,1.870884609222412,,,
77750,,1.8164340257644653,,,
77800,,1.8546309232711793,,,
77850,,1.8042785811424256,,,
77900,,1.7168631315231324,,,
77950,,1.762241280078888,,,
78000,,1.7942193794250487,,,
78050,,1.7665574765205383,,,
78100,,1.7522929859161378,,,
78150,,1.7953722882270813,,,
78200,,1.6374837231636048,,,
78250,,1.5471182298660278,,,
78300,,1.7168700671195984,,,
78350,,1.8005081796646119,,,
78400,,1.8619406843185424,,,
78450,,1.873519389629364,,,
78500,,1.8184574365615844,,,
78550,,1.7907716250419616,,,
78600,,1.8211316871643066,,,
78650,,1.7992260074615478,,,
78700,,1.7687678146362305,,,
78750,,1.8873876953125,,,
78800,,1.87760507106781,,,
78850,,1.7826005291938782,,,
78900,,1.7667759037017823,,,
78950,,1.8596880292892457,,,
79000,,1.8880237531661987,,,
79050,,1.9947870922088624,,,
79100,,2.039227647781372,,,
79150,,1.8163297700881957,,,
79200,,1.7029303431510925,,,
79250,,1.804071581363678,,,
79300,,1.8253650665283203,,,
79350,,1.8715251207351684,,,
79400,,1.6905021977424621,,,
79450,,1.87873925447464,,,
79500,,1.727315492630005,,,
79550,,1.7265058970451355,,,
79600,,1.7435591077804566,,,
79650,,1.7750133228302003,,,
79700,,1.839901201725006,,,
79750,,1.946139633655548,,,
79800,,1.8600238466262817,,,
79850,,1.9318625855445861,,,
79900,,1.8170169806480407,,,
79950,,1.8218758034706115,,,
80000,,1.7012064528465272,,,
80050,,1.8904034686088562,,,
80100,,1.8155657315254212,,,
80150,,1.8768418049812317,,,
80200,,1.8928109407424927,,,
80250,,1.9756370615959167,,,
80300,,1.9429604196548462,,,
80350,,1.9821273469924927,,,
80400,,2.031553795337677,,,
80450,,2.0147926783561707,,,
80500,,2.0201671957969665,,,
80550,,1.9416382718086242,,,
80600,,1.7400786519050597,,,
80650,,1.7561317825317382,,,
80700,,1.7715701246261597,,,
80750,,1.732048225402832,,,
80800,,1.7560460233688355,,,
80850,,1.95661780834198,,,
80900,,1.8938437843322753,,,
80950,,1.843418574333191,,,
81000,,1.9874670219421386,,,
81050,,1.8405798196792602,,,
81100,,1.8986349892616272,,,
81150,,1.984686381816864,,,
81200,,1.931088457107544,,,
81250,,1.9181649804115295,,,
81300,,1.8505836129188538,,,
81350,,1.957989673614502,,,
81400,,1.9721327638626098,,,
81450,,1.941091001033783,,,
81500,,1.8776558303833009,,,
81550,,1.9127574157714844,,,
81600,,1.9383872890472411,,,
81650,,1.7692151975631714,,,
81700,,1.815304501056671,,,
81750,,1.9452838969230652,,,
81800,,1.8475856637954713,,,
81850,,1.843149149417877,,,
81900,,1.9841150975227355,,,
81950,,1.885375382900238,,,
82000,,1.8874448490142823,,,
82050,,1.8291233229637145,,,
82100,,1.9919094252586365,,,
82150,,2.074337782859802,,,
82200,,2.049266061782837,,,
82250,,1.9629411554336549,,,
82300,,1.9648249244689941,,,
82350,,1.874325909614563,,,
82400,,1.9037524437904358,,,
82450,,1.7900219535827637,,,
82500,,1.7908535647392272,,,
82550,,1.7787470841407775,,,
82600,,1.7783069562911988,,,
82650,,1.9347943091392517,,,
82700,,1.9585280227661133,,,
82750,,1.8688062143325805,,,
82800,,1.8558037710189819,,,
82850,,1.8667144751548768,,,
82900,,1.8040389347076415,,,
82950,,1.8813361525535583,,,
83000,,1.9012795114517211,,,
83050,,1.843089907169342,,,
83100,,1.8432817912101747,,,
83150,,1.956647367477417,,,
83200,,2.003816058635712,,,
83250,,1.9497052335739136,,,
83300,,1.9509565353393554,,,
83350,,1.9410327196121215,,,
83400,,1.9662231016159057,,,
83450,,1.9771905517578126,,,
83500,,1.923106837272644,,,
83550,,1.918686454296112,,,
83600,,1.9209184765815734,,,
83650,,1.8566679191589355,,,
83700,,1.7930438041687011,,,
83750,,1.7601991748809815,,,
83800,,1.8003394103050232,,,
83850,,1.8418343305587768,,,
83900,,1.8594018697738648,,,
83950,,1.8293119192123413,,,
84000,,1.869909725189209,,,
84050,,1.7510277891159058,,,
84100,,1.9370696020126343,,,
84150,,1.9613879466056823,,,
84200,,1.8144250726699829,,,
84250,,1.7774910569190978,,,
84300,,1.759713499546051,,,
84350,,1.7502297830581666,,,
84400,,1.919450032711029,,,
84450,,1.8050346660614014,,,
84500,,1.8619717788696288,,,
84550,,1.7894042420387268,,,
84600,,1.8702759408950806,,,
84650,,1.755970892906189,,,
84700,,1.8534256863594054,,,
84750,,1.8241472935676575,,,
84800,,1.8994398641586303,,,
84850,,1.9163657665252685,,,
84900,,1.9355043506622314,,,
84950,,1.7500509381294251,,,
85000,,1.8833792114257812,,,
85050,,1.9321552872657777,,,
85100,,2.0376153659820555,,,
85150,,1.8694159531593322,,,
85200,,1.7638160634040831,,,
85250,,1.8817266535758972,,,
85300,,1.853838222026825,,,
85350,,1.708910059928894,,,
85400,,1.6983416199684143,,,
85450,,1.7920453882217406,,,
85500,,1.6967262244224548,,,
85550,,1.662796106338501,,,
85600,,1.6895803594589234,,,
85650,,1.7983281302452088,,,
85700,,1.7588395071029663,,,
85750,,1.9100152635574341,,,
85800,,1.956712965965271,,,
85850,,1.8259806537628174,,,
85900,,1.8412187671661377,,,
85950,,1.9334470057487487,,,
86000,,1.8335767102241516,,,
86050,,1.8366056704521179,,,
86100,,1.778832881450653,,,
86150,,1.8350610995292664,,,
86200,,1.8745911598205567,,,
86250,,1.8626416969299315,,,
86300,,1.8491799569129943,,,
86350,,1.752593958377838,,,
86400,,1.7145237255096435,,,
86450,,1.7468187832832336,,,
86500,,1.8429926252365112,,,
86550,,1.6751608633995057,,,
86600,,1.7147108435630798,,,
86650,,1.7405476140975953,,,
86700,,1.726199278831482,,,
86750,,1.7458931660652162,,,
86800,,1.7114058208465577,,,
86850,,1.7192779541015626,,,
86900,,1.7263255262374877,,,
86950,,1.6965060329437256,,,
87000,,1.7617303776741027,,,
87050,,1.7973781442642212,,,
87100,,1.8279780960083007,,,
87150,,1.8733460593223572,,,
87200,,1.8895476245880127,,,
87250,,1.9097692441940308,,,
87300,,1.7863494849205017,,,
87350,,1.7943760204315184,,,
87400,,1.8052589535713195,,,
87450,,1.8460306739807129,,,
87500,,1.8488064050674438,,,
87550,,1.919873721599579,,,
87600,,1.8119422578811646,,,
87650,,1.782050790786743,,,
87700,,1.8036475586891174,,,
87750,,1.8672204566001893,,,
87800,,1.839473488330841,,,
87850,,1.8202353525161743,,,
87900,,1.9701818418502808,,,
87950,,1.9838647413253785,,,
88000,,2.0136305594444277,,,
88050,,1.9465196585655213,,,
88100,,1.8260691928863526,,,
88150,,1.8467477774620056,,,
88200,,1.7960870122909547,,,
88250,,1.8008260655403137,,,
88300,,1.8891282749176026,,,
88350,,1.8587820148468017,,,
88400,,1.9423744583129883,,,
88450,,1.8553591585159301,,,
88500,,1.7897584056854248,,,
88550,,1.8858036375045777,,,
88600,,1.9059435939788818,,,
88650,,1.8406369113922119,,,
88700,,1.8113610529899598,,,
88750,,1.860961434841156,,,
88800,,1.8774333882331848,,,
88850,,1.9134173560142518,,,
88900,,1.9469097566604614,,,
88950,,1.9357308840751648,,,
89000,,1.8885862469673156,,,
89050,,2.0165339040756227,,,
89100,,1.8222856330871582,,,
89150,,1.8367255401611329,,,
89200,,2.023464059829712,,,
89250,,2.0878370118141176,,,
89300,,1.9557945203781129,,,
89350,,1.8685432577133179,,,
89400,,1.909854063987732,,,
89450,,1.940117630958557,,,
89500,,1.9053890895843506,,,
89550,,1.9178273677825928,,,
89600,,1.9094630551338196,,,
89650,,1.7702754139900208,,,
89700,,1.7834517741203308,,,
89750,,1.875582950115204,,,
89800,,1.894772744178772,,,
89850,,1.8523524284362793,,,
89900,,1.7995562148094177,,,
89950,,1.870966317653656,,,
90000,,1.793389720916748,,,
90050,,1.7996145105361938,,,
90100,,1.7794232964515686,,,
90150,,1.7803878140449525,,,
90200,,1.9124660515785217,,,
90250,,1.9533113169670104,,,
90300,,1.8304453372955323,,,
90350,,1.8890471649169922,,,
90400,,1.8837838244438172,,,
90450,,1.8385173654556275,,,
90500,,1.8461036157608033,,,
90550,,1.8573999905586243,,,
90600,,1.8151329064369202,,,
90650,,1.695605628490448,,,
90700,,1.7497398662567138,,,
90750,,1.8414468955993653,,,
90800,,1.698573453426361,,,
90850,,1.795949182510376,,,
90900,,1.8946585607528688,,,
90950,,1.8687272095680236,,,
91000,,1.7907839918136597,,,
91050,,1.7858440566062928,,,
91100,,1.873305561542511,,,
91150,,1.9790850138664247,,,
91200,,2.071739149093628,,,
91250,,2.0256262850761413,,,
91300,,1.9375336217880248,,,
91350,,1.9448864150047303,,,
91400,,1.8864524173736572,,,
91450,,1.895460228919983,,,
91500,,2.0585519766807554,,,
91550,,1.929037833213806,,,
91600,,2.0470548248291016,,,
91650,,2.1847073554992678,,,
91700,,1.9991576504707336,,,
91750,,2.0907967853546143,,,
91800,,2.1144187235832215,,,
91850,,2.1087681436538697,,,
91900,,2.0972643852233888,,,
91950,,2.0097364234924315,,,
92000,,2.0320067739486696,,,
92050,,1.9451028203964233,,,
92100,,1.8608357954025267,,,
92150,,2.0984602761268616,,,
92200,,2.0308144879341126,,,
92250,,2.068822901248932,,,
92300,,2.049254810810089,,,
92350,,1.9661089205741882,,,
92400,,1.9524487233161927,,,
92450,,1.9538833475112916,,,
92500,,1.9054424715042115,,,
92550,,1.9101827692985536,,,
92600,,1.9547171473503113,,,
92650,,2.0203679180145264,,,
92700,,1.9075246000289916,,,
92750,,1.841299512386322,,,
92800,,1.8811938333511353,,,
92850,,1.9896895813941955,,,
92900,,1.86850741147995,,,
92950,,1.9133268809318542,,,
93000,,2.0079620051383973,,,
93050,,2.04911244392395,,,
93100,,1.9839853930473328,,,
93150,,1.9124870204925537,,,
93200,,1.9958216762542724,,,
93250,,1.9230928277969361,,,
93300,,1.8984116530418396,,,
93350,,1.8486853075027465,,,
93400,,1.8647073030471801,,,
93450,,1.9629373669624328,,,
93500,,2.1058986353874207,,,
93550,,2.0815767669677734,,,
93600,,2.1615748047828673,,,
93650,,2.1381506276130677,,,
93700,,1.9587361598014832,,,
93750,,2.0895697689056396,,,
93800,,2.133227822780609,,,
93850,,2.1067071413993834,,,
93900,,2.010943601131439,,,
93950,,1.9815035009384154,,,
94000,,1.9789986062049865,,,
94050,,1.9958120489120483,,,
94100,,2.0078599786758424,,,
94150,,2.000913977622986,,,
94200,,2.029109253883362,,,
94250,,1.9490106725692748,,,
94300,,2.1500032496452333,,,
94350,,2.029305064678192,,,
94400,,2.006260516643524,,,
94450,,1.9437541007995605,,,
94500,,1.96285817861557,,,
94550,,2.0080208659172056,,,
94600,,1.927177414894104,,,
94650,,1.9034791421890258,,,
94700,,1.8429773473739623,,,
94750,,1.9654094219207763,,,
94800,,2.062877025604248,,,
94850,,1.9232488131523133,,,
94900,,1.951904728412628,,,
94950,,2.0016013479232786,,,
95000,,1.9756308197975159,,,
95050,,1.9607683396339417,,,
95100,,1.9529686498641967,,,
95150,,1.921342225074768,,,
95200,,1.910757987499237,,,
95250,,1.9215669870376586,,,
95300,,1.9130104160308838,,,
95350,,1.9050315356254577,,,
95400,,1.9408698558807373,,,
95450,,1.9822978568077088,,,
95500,,2.0868463706970215,,,
95550,,2.018714201450348,,,
95600,,1.959507133960724,,,
95650,,1.8495712518692016,,,
95700,,1.8657556867599487,,,
95750,,1.6682549548149108,,,
95800,,1.8845622873306274,,,
95850,,1.8785177946090699,,,
95900,,1.844366204738617,,,
95950,,1.8710886931419373,,,
96000,,2.016785478591919,,,
96050,,1.9936191391944886,,,
96100,,2.0061683106422423,,,
96150,,2.017594735622406,,,
96200,,2.134631028175354,,,
96250,,1.9496439146995543,,,
96300,,1.976895899772644,,,
96350,,2.136800765991211,,,
96400,,2.108312954902649,,,
96450,,2.053050093650818,,,
96500,,2.0755250239372254,,,
96550,,2.0664510202407835,,,
96600,,2.1190729093551637,,,
96650,,2.089212007522583,,,
96700,,2.0411302185058595,,,
96750,,1.9521523022651672,,,
96800,,1.90094952583313,,,
96850,,1.8641066217422486,,,
96900,,2.017149987220764,,,
96950,,2.069939615726471,,,
97000,,2.0298092007637023,,,
97050,,1.995950825214386,,,
97100,,1.986385133266449,,,
97150,,1.9911265301704406,,,
97200,,1.82488849401474,,,
97250,,1.9338553285598754,,,
97300,,1.885129885673523,,,
97350,,1.8469077014923097,,,
97400,,1.887105507850647,,,
97450,,1.8696510338783263,,,
97500,,1.876454129219055,,,
97550,,1.973342478275299,,,
97600,,1.9364541864395142,,,
97650,,1.8813945174217224,,,
97700,,1.9440845608711244,,,
97750,,1.9226069140434265,,,
97800,,2.1489617347717287,,,
97850,,2.0890207195281985,,,
97900,,2.089199495315552,,,
97950,,1.920666036605835,,,
98000,,1.78293119430542,,,
98050,,1.8492367911338805,,,
98100,,1.896304314136505,,,
98150,,1.758085722923279,,,
98200,,1.8389486646652222,,,
98250,,1.8444842886924744,,,
98300,,1.9140696597099305,,,
98350,,1.9444196224212646,,,
98400,,1.9681275868415833,,,
98450,,2.038069145679474,,,
98500,,2.1059932494163514,,,
98550,,1.9756207132339478,,,
98600,,2.0756539726257324,,,
98650,,1.9661570143699647,,,
98700,,2.0128132104873657,,,
98750,,1.8717998909950255,,,
98800,,1.8479053997993469,,,
98850,,1.9995921063423157,,,
98900,,1.898368511199951,,,
98950,,2.006410450935364,,,
99000,,2.0188716578483583,,,
99050,,1.9753370189666748,,,
99100,,1.9616404175758362,,,
99150,,1.947031319141388,,,
99200,,1.9813936352729797,,,
99250,,2.0070345830917358,,,
99300,,1.9645341849327087,,,
99350,,2.0552198338508605,,,
99400,,1.9786154103279114,,,
99450,,2.0377315950393675,,,
99500,,2.0585757327079772,,,
99550,,2.0857043361663816,,,
99600,,1.9897133421897888,,,
99650,,2.16811749458313,,,
99700,,2.0313403725624086,,,
99750,,1.926346251964569,,,
99800,,1.9516375756263733,,,
99850,,2.072001600265503,,,
99900,,2.0296650433540346,,,
99950,,2.0805240726470946,,,
100000,,1.9222258853912353,,,
100050,,1.914163784980774,,,
100100,,1.7446618700027465,,,
100150,,1.816021888256073,,,
100200,,1.8533856391906738,,,
100250,,1.737374050617218,,,
100300,,1.8874948239326477,,,
100350,,1.8234734559059143,,,
100400,,1.7620678091049193,,,
100450,,1.8051789236068725,,,
100500,,1.7844721841812134,,,
100550,,2.0272373080253603,,,
100600,,2.070180740356445,,,
100650,,2.0040848326683043,,,
100700,,2.090898118019104,,,
100750,,1.866773352622986,,,
100800,,1.866794855594635,,,
100850,,1.809355113506317,,,
100900,,1.8323787999153138,,,
100950,,1.9425517511367798,,,
101000,,2.08361869096756,,,
101050,,2.0817020535469055,,,
101100,,2.1621537685394285,,,
101150,,2.0209202408790587,,,
101200,,2.054978029727936,,,
101250,,1.9941842913627625,,,
101300,,2.043325755596161,,,
101350,,2.034078278541565,,,
101400,,1.9287861776351929,,,
101450,,1.9664964413642883,,,
101500,,1.9793312549591064,,,
101550,,1.8874472618103026,,,
101600,,1.8517706775665284,,,
101650,,1.8879876255989074,,,
101700,,1.9726472878456116,,,
101750,,1.9193219089508056,,,
101800,,1.9870857644081115,,,
101850,,2.107360246181488,,,
101900,,2.028584933280945,,,
101950,,2.026120734214783,,,
102000,,1.9807385277748109,,,
102050,,1.9712518239021302,,,
102100,,1.872007324695587,,,
102150,,1.8984683775901794,,,
102200,,2.049244022369385,,,
102250,,2.0577351212501527,,,
102300,,1.9644783735275269,,,
102350,,1.9001857900619508,,,
102400,,2.0187232446670533,,,
102450,,1.9934887433052062,,,
102500,,2.0032974100112915,,,
102550,,2.052990779876709,,,
102600,,1.952904999256134,,,
102650,,1.9567718172073365,,,
102700,,1.9589421129226685,,,
102750,,1.9457946395874024,,,
102800,,1.852299566268921,,,
102850,,1.9704158520698547,,,
102900,,1.9660329365730285,,,
102950,,1.974661328792572,,,
103000,,1.901736192703247,,,
103050,,1.8302405595779419,,,
103100,,1.7654712677001954,,,
103150,,1.7983000421524047,,,
103200,,1.7626719379425049,,,
103250,,1.6682994651794434,,,
103300,,1.8153906679153442,,,
103350,,1.8723288655281067,,,
103400,,1.805751519203186,,,
103450,,1.7568875789642333,,,
103500,,1.811985354423523,,,
103550,,1.8028575611114501,,,
103600,,1.8226166224479676,,,
103650,,1.8666522026062011,,,
103700,,1.8652534103393554,,,
103750,,1.9217076349258422,,,
103800,,1.9765983462333678,,,
103850,,1.8814307284355163,,,
103900,,1.905524525642395,,,
103950,,1.8566369199752808,,,
104000,,1.975628776550293,,,
104050,,1.9263424515724181,,,
104100,,1.9880369353294371,,,
104150,,1.9114767050743102,,,
104200,,1.9763074898719788,,,
104250,,1.905806498527527,,,
104300,,1.9163861131668092,,,
104350,,1.8965574789047241,,,
104400,,1.898277657032013,,,
104450,,1.8057930207252502,,,
104500,,1.7998754787445068,,,
104550,,1.8646197175979615,,,
104600,,1.8744736051559447,,,
104650,,1.964335148334503,,,
104700,,1.8367299437522888,,,
104750,,2.0051957058906553,,,
104800,,1.9735888838768005,,,
104850,,1.9085114288330078,,,
104900,,1.9376552510261535,,,
104950,,2.0654677963256836,,,
105000,,2.108982756137848,,,
105050,,2.055661859512329,,,
105100,,1.9045332598686218,,,
105150,,1.9009892106056214,,,
105200,,1.909693946838379,,,
105250,,1.8282158970832825,,,
105300,,2.040338740348816,,,
105350,,1.946604290008545,,,
105400,,1.94869544506073,,,
105450,,1.8959338808059691,,,
105500,,1.9483448123931886,,,
105550,,1.9806417083740235,,,
105600,,1.9775926399230956,,,
105650,,1.9450067782402038,,,
105700,,1.9640680956840515,,,
105750,,1.8488730549812318,,,
105800,,1.7616110754013061,,,
105850,,1.9050135684013367,,,
105900,,2.056298234462738,,,
105950,,2.087435040473938,,,
106000,,2.070758352279663,,,
106050,,2.042291705608368,,,
106100,,1.9058181929588318,,,
106150,,2.0243309259414675,,,
106200,,2.030873773097992,,,
106250,,1.95276789188385,,,
106300,,1.9446141195297242,,,
106350,,1.9591868257522582,,,
106400,,1.9746833443641663,,,
106450,,1.8827625012397766,,,
106500,,1.948045756816864,,,
106550,,1.9790947866439819,,,
106600,,2.0729058241844176,,,
106650,,1.9576548099517823,,,
106700,,1.9933344197273255,,,
106750,,2.0054603171348573,,,
106800,,1.9460265946388244,,,
106850,,1.833172538280487,,,
106900,,1.8756160807609559,,,
106950,,1.8399263668060302,,,
107000,,1.9634371972084046,,,
107050,,2.2080483055114746,,,
107100,,2.1887730026245116,,,
107150,,2.173662621974945,,,
107200,,2.2058890533447264,,,
107250,,2.073842718601227,,,
107300,,1.993550293445587,,,
107350,,1.9168726229667663,,,
107400,,1.8277534985542296,,,
107450,,1.8878769230842591,,,
107500,,1.8979454445838928,,,
107550,,1.8884395027160645,,,
107600,,1.8892089533805847,,,
107650,,2.0935685729980467,,,
107700,,1.9437199139595032,,,
107750,,2.056454074382782,,,
107800,,2.0126174592971804,,,
107850,,2.1852359127998353,,,
107900,,2.1792827010154725,,,
107950,,2.2060508823394773,,,
108000,,2.1906241011619567,,,
108050,,1.9496998858451844,,,
108100,,2.061570711135864,,,
108150,,2.0354385066032408,,,
108200,,2.0094506907463074,,,
108250,,1.9661718344688415,,,
108300,,1.9452655768394471,,,
108350,,1.8795670866966248,,,
108400,,1.91994158744812,,,
108450,,1.9282691335678102,,,
108500,,2.023740682601929,,,
108550,,1.8923637962341309,,,
108600,,1.8558383011817932,,,
108650,,1.9230971097946168,,,
108700,,2.0551368689537046,,,
108750,,2.0142482995986937,,,
108800,,2.057497341632843,,,
108850,,2.055785720348358,,,
108900,,2.1183036231994627,,,
108950,,2.0421985936164857,,,
109000,,2.0345126128196718,,,
109050,,2.0505007481575013,,,
109100,,1.9597335815429688,,,
109150,,1.9651892757415772,,,
109200,,1.9895538926124572,,,
109250,,1.989618079662323,,,
109300,,2.0497462725639344,,,
109350,,1.8889254117012024,,,
109400,,1.8797805666923524,,,
109450,,1.9338402938842774,,,
109500,,2.065542140007019,,,
109550,,2.0665282583236695,,,
109600,,1.9711331701278687,,,
109650,,2.0201594018936158,,,
109700,,2.0244975876808167,,,
109750,,1.9717206716537476,,,
109800,,2.073912808895111,,,
109850,,2.16888592004776,,,
109900,,2.0723482728004456,,,
109950,,2.121713662147522,,,
110000,,2.007192075252533,,,
110050,,2.1253937172889708,,,
110100,,2.095037970542908,,,
110150,,2.000062997341156,,,
110200,,1.9687321233749389,,,
110250,,1.9111731600761415,,,
110300,,1.9583208799362182,,,
110350,,2.130524847507477,,,
110400,,2.0780270314216613,,,
110450,,2.044979524612427,,,
110500,,1.9460348200798034,,,
110550,,1.9043261861801148,,,
110600,,1.958654682636261,,,
110650,,2.0045338535308836,,,
110700,,1.897984447479248,,,
110750,,1.9093337273597717,,,
110800,,1.8371785616874694,,,
110850,,1.8215173649787904,,,
110900,,1.9215514063835144,,,
110950,,2.0280648827552796,,,
111000,,2.0004749393463133,,,
111050,,1.9778619527816772,,,
111100,,2.0197819566726682,,,
111150,,2.1071130871772765,,,
111200,,2.1638789796829223,,,
111250,,2.092842297554016,,,
111300,,2.0272543048858642,,,
111350,,2.1107164931297304,,,
111400,,2.151001179218292,,,
111450,,2.171322102546692,,,
111500,,2.1672105503082277,,,
111550,,2.116598057746887,,,
111600,,2.22207391500473,,,
111650,,2.173920292854309,,,
111700,,2.1930161714553833,,,
111750,,2.1707773065567015,,,
111800,,2.1938643527030943,,,
111850,,2.121261293888092,,,
111900,,2.1041084551811218,,,
111950,,2.17997615814209,,,
112000,,2.2200131034851074,,,
112050,,2.2221615624427797,,,
112100,,2.0959528255462647,,,
112150,,2.000426506996155,,,
112200,,2.052146894931793,,,
112250,,2.1038936257362364,,,
112300,,1.847775127887726,,,
112350,,1.9903760504722596,,,
112400,,2.148782432079315,,,
112450,,2.2253617334365843,,,
112500,,2.231365659236908,,,
112550,,2.2036994314193725,,,
112600,,2.183694109916687,,,
112650,,2.3104288387298584,,,
112700,,2.3647032308578493,,,
112750,,2.3018597888946535,,,
112800,,2.069801239967346,,,
112850,,2.1453319287300108,,,
112900,,2.166379623413086,,,
112950,,1.952505440711975,,,
113000,,1.9681525993347169,,,
113050,,1.893383207321167,,,
113100,,1.999480323791504,,,
113150,,1.8510794806480408,,,
113200,,1.959260392189026,,,
113250,,1.9438665914535522,,,
113300,,2.1059583711624144,,,
113350,,2.061103343963623,,,
113400,,1.9506650376319885,,,
113450,,1.8811832332611085,,,
113500,,1.9084692478179932,,,
113550,,1.9141159439086914,,,
113600,,1.895564980506897,,,
113650,,1.8803014135360718,,,
113700,,1.968658480644226,,,
113750,,1.907256271839142,,,
113800,,1.8811971616744996,,,
113850,,1.924509859085083,,,
113900,,1.9839697980880737,,,
113950,,1.9952275896072387,,,
114000,,1.979746057987213,,,
114050,,1.961526575088501,,,
114100,,1.972085406780243,,,
114150,,1.9198205614089965,,,
114200,,1.8988528203964234,,,
114250,,1.944811294078827,,,
114300,,1.8443660616874695,,,
114350,,1.898111732006073,,,
114400,,1.8698756384849549,,,
114450,,1.9614424395561219,,,
114500,,2.075366322994232,,,
114550,,2.0121807074546814,,,
114600,,2.0009334540367125,,,
114650,,2.1562260293960573,,,
114700,,2.073303289413452,,,
114750,,2.0490301132202147,,,
114800,,1.9140030694007875,,,
114850,,2.029039988517761,,,
114900,,2.1275809097290037,,,
114950,,2.118781282901764,,,
115000,,2.1080505561828615,,,
115050,,2.060890431404114,,,
115100,,1.961179313659668,,,
115150,,1.8196154284477233,,,
115200,,1.8120321822166443,,,
115250,,1.947801342010498,,,
115300,,1.8041229796409608,,,
115350,,1.8678243851661682,,,
115400,,1.9368468284606934,,,
115450,,1.953746783733368,,,
115500,,2.074320342540741,,,
115550,,1.946206920146942,,,
115600,,1.9355593609809876,,,
115650,,1.9112043476104736,,,
115700,,1.9220317816734314,,,
115750,,2.0498325777053834,,,
115800,,1.8819513320922852,,,
115850,,2.029112901687622,,,
115900,,1.9330540847778321,,,
115950,,1.9386646366119384,,,
116000,,1.9835539031028748,,,
116050,,1.9570891571044922,,,
116100,,2.0370257472991944,,,
116150,,2.0043997883796694,,,
116200,,2.144632475376129,,,
116250,,2.0003019762039185,,,
116300,,1.9805061054229736,,,
116350,,2.066661710739136,,,
116400,,2.080748686790466,,,
116450,,2.1364984035491945,,,
116500,,2.1054173040390016,,,
116550,,1.9941401767730713,,,
116600,,1.9063511347770692,,,
116650,,1.9981104922294617,,,
116700,,2.0648906421661377,,,
116750,,1.9452498841285706,,,
116800,,1.9277367520332336,,,
116850,,2.0575328040122987,,,
116900,,2.012089648246765,,,
116950,,2.037925581932068,,,
117000,,2.1533972573280336,,,
117050,,1.9270957612991333,,,
117100,,2.0374398231506348,,,
117150,,2.182813968658447,,,
117200,,2.1675293755531313,,,
117250,,2.004667866230011,,,
117300,,1.9442471289634704,,,
117350,,2.032553734779358,,,
117400,,2.0182108211517336,,,
117450,,2.0892783069610594,,,
117500,,2.114519166946411,,,
117550,,2.0523315834999085,,,
117600,,1.9834212470054626,,,
117650,,2.0526942467689513,,,
117700,,1.9382050514221192,,,
117750,,1.8236318850517272,,,
117800,,1.9550979471206664,,,
117850,,1.9886596894264221,,,
117900,,2.0336971831321717,,,
117950,,2.077289431095123,,,
118000,,2.2054964113235473,,,
118050,,2.100218276977539,,,
118100,,2.1710575461387633,,,
118150,,2.1228252840042114,,,
118200,,2.144322345256805,,,
118250,,2.2272697734832763,,,
118300,,2.0139729046821593,,,
118350,,1.9039585256576539,,,
118400,,1.9833641362190246,,,
118450,,1.924221487045288,,,
118500,,2.0282256746292116,,,
118550,,1.883182418346405,,,
118600,,1.9365747022628783,,,
118650,,1.897370069026947,,,
118700,,1.8987853908538819,,,
118750,,1.9294825172424317,,,
118800,,1.8602259469032287,,,
118850,,1.9041748285293578,,,
118900,,1.886809732913971,,,
118950,,1.907908947467804,,,
119000,,1.9237816119194031,,,
119050,,1.9408663892745972,,,
119100,,2.025638461112976,,,
119150,,2.017534353733063,,,
119200,,1.997695152759552,,,
119250,,2.001505711078644,,,
119300,,2.076219925880432,,,
119350,,1.9826832962036134,,,
119400,,2.14574907541275,,,
119450,,2.1190409159660337,,,
119500,,2.018125352859497,,,
119550,,2.0074631476402285,,,
119600,,2.098295307159424,,,
119650,,2.1032421445846556,,,
119700,,1.9287064862251282,,,
119750,,1.9961521553993224,,,
119800,,1.9625430941581725,,,
119850,,2.0520265388488768,,,
119900,,2.056748795509338,,,
119950,,1.8775284457206727,,,
120000,,1.8322644567489623,,,
120050,,1.976240315437317,,,
120100,,1.9780681443214416,,,
120150,,1.9758015251159669,,,
120200,,2.0621748518943788,,,
120250,,1.9028383255004884,,,
120300,,1.8684748339653015,,,
120350,,1.8842593359947204,,,
120400,,1.8943477249145508,,,
120450,,1.911771786212921,,,
120500,,1.9386983513832092,,,
120550,,1.9024170470237731,,,
120600,,1.85765882730484,,,
120650,,2.0383629179000855,,,
120700,,2.035628776550293,,,
120750,,2.011729476451874,,,
120800,,2.0167067408561707,,,
120850,,2.0491500973701475,,,
120900,,1.952998287677765,,,
120950,,1.9156137537956237,,,
121000,,1.9118121242523194,,,
121050,,1.8796976447105407,,,
121100,,1.9118182611465455,,,
121150,,1.792791166305542,,,
121200,,1.8229419302940368,,,
121250,,1.9418379998207091,,,
121300,,2.0334205746650698,,,
121350,,2.1669942235946653,,,
121400,,2.1279565119743347,,,
121450,,2.1539217257499694,,,
121500,,2.1346920585632323,,,
121550,,2.129748911857605,,,
121600,,2.061990225315094,,,
121650,,2.072525656223297,,,
121700,,2.013822903633118,,,
121750,,1.9894369697570802,,,
121800,,1.8900419497489929,,,
121850,,1.9389194250106812,,,
121900,,1.9870678424835204,,,
121950,,1.9729424500465393,,,
122000,,1.955944950580597,,,
122050,,2.1043411898612976,,,
122100,,2.222206726074219,,,
122150,,2.214506816864014,,,
122200,,2.229859383106232,,,
122250,,2.166758489608765,,,
122300,,2.180341238975525,,,
122350,,2.2760954236984254,,,
122400,,2.2400287914276125,,,
122450,,2.1994125843048096,,,
122500,,2.27173264503479,,,
122550,,2.2715804243087767,,,
122600,,2.284200506210327,,,
122650,,2.152349283695221,,,
122700,,2.1954611420631407,,,
122750,,2.188590400218964,,,
122800,,2.223971903324127,,,
122850,,2.147155661582947,,,
122900,,2.206832077503204,,,
122950,,2.233157958984375,,,
123000,,2.1960933923721315,,,
123050,,2.230694227218628,,,
123100,,2.157965669631958,,,
123150,,2.112416098117828,,,
123200,,2.0108909034729003,,,
123250,,2.019490134716034,,,
123300,,2.2156408786773683,,,
123350,,2.2046569871902464,,,
123400,,2.2568641304969788,,,
123450,,2.0025930547714235,,,
123500,,2.0472825264930723,,,
123550,,1.9682202887535096,,,
123600,,1.9755299139022826,,,
123650,,2.0786833786964416,,,
123700,,1.9860025262832641,,,
123750,,1.9448338389396667,,,
123800,,1.9908739948272705,,,
123850,,1.9387200212478637,,,
123900,,1.9998603892326354,,,
123950,,1.8712123084068297,,,
124000,,1.8388007116317748,,,
124050,,1.9380986452102662,,,
124100,,1.9278058671951295,,,
124150,,1.9532384872436523,,,
124200,,1.9911636066436769,,,
124250,,1.9158234047889708,,,
124300,,1.8784459853172302,,,
124350,,1.9264610719680786,,,
124400,,1.9061002826690674,,,
124450,,2.0220556449890137,,,
124500,,2.1158142280578613,,,
124550,,1.931733193397522,,,
124600,,1.8731990814208985,,,
124650,,1.9037980651855468,,,
124700,,1.8158112049102784,,,
124750,,1.7378512001037598,,,
124800,,1.8637434792518617,,,
124850,,1.8563400268554688,,,
124900,,1.808903636932373,,,
124950,,2.0381450247764588,,,
125000,,2.032463059425354,,,
125050,,1.9700301146507264,,,
125100,,2.040408718585968,,,
125150,,1.9662447738647462,,,
125200,,1.9821534109115602,,,
125250,,1.9964521789550782,,,
125300,,1.9417621517181396,,,
125350,,1.867731065750122,,,
125400,,1.8580705857276916,,,
125450,,1.9572173500061034,,,
125500,,2.0194148063659667,,,
125550,,1.8777545475959778,,,
125600,,1.8572549295425416,,,
125650,,2.0011053562164305,,,
125700,,2.0299185729026794,,,
125750,,2.0191183733940123,,,
125800,,2.0128563141822813,,,
125850,,1.997534866333008,,,
125900,,1.8887220621109009,,,
125950,,2.031219265460968,,,
126000,,1.986698079109192,,,
126050,,2.038674566745758,,,
126100,,2.1752422070503235,,,
126150,,2.2127534914016724,,,
126200,,2.197099826335907,,,
126250,,2.111716048717499,,,
126300,,2.1677663135528564,,,
126350,,2.146584644317627,,,
126400,,2.1501728224754335,,,
126450,,2.0942005920410156,,,
126500,,2.2104398250579833,,,
126550,,2.2007290601730345,,,
126600,,2.107264823913574,,,
126650,,2.060995454788208,,,
126700,,2.2465052723884584,,,
126750,,2.1539008235931396,,,
126800,,2.063828146457672,,,
126850,,1.992963843345642,,,
126900,,2.16545024394989,,,
126950,,2.271842348575592,,,
127000,,2.3055443382263183,,,
127050,,2.210804305076599,,,
127100,,2.2174839782714844,,,
127150,,2.169475200176239,,,
127200,,2.0753183698654176,,,
127250,,2.1159613156318664,,,
127300,,2.2064064264297487,,,
127350,,2.172006194591522,,,
127400,,2.1057226777076723,,,
127450,,2.1208423137664796,,,
127500,,2.0577259945869444,,,
127550,,2.0660355925559997,,,
127600,,2.231166625022888,,,
127650,,2.128076548576355,,,
127700,,2.171929476261139,,,
127750,,2.121081211566925,,,
127800,,2.1162524318695066,,,
127850,,2.0030613803863524,,,
127900,,2.1661860823631285,,,
127950,,2.1264831900596617,,,
128000,,2.260337567329407,,,
128050,,2.235021629333496,,,
128100,,2.0878026247024537,,,
128150,,2.075498867034912,,,
128200,,2.1212529373168945,,,
128250,,2.087455523014069,,,
128300,,1.887593801021576,,,
128350,,2.099641892910004,,,
128400,,2.236515533924103,,,
128450,,2.1125687313079835,,,
128500,,2.039594624042511,,,
128550,,2.181038303375244,,,
128600,,2.0231600904464724,,,
128650,,2.0986136031150817,,,
128700,,2.1408135652542115,,,
128750,,2.15399299621582,,,
128800,,2.0342918705940245,,,
128850,,2.0376833367347715,,,
128900,,2.0754756259918214,,,
128950,,2.045793340206146,,,
129000,,1.9123763871192931,,,
129050,,2.0733411955833434,,,
129100,,1.8749933910369874,,,
129150,,1.8176132440567017,,,
129200,,1.8527199506759644,,,
129250,,1.9626360392570497,,,
129300,,1.9743441557884216,,,
129350,,2.0456413722038267,,,
129400,,1.995119535923004,,,
129450,,1.8383255743980407,,,
129500,,1.915744299888611,,,
129550,,1.8035376286506652,,,
129600,,1.9235656404495238,,,
129650,,1.8051071548461914,,,
129700,,1.8325291967391968,,,
129750,,1.8202764296531677,,,
129800,,1.8294230198860169,,,
129850,,1.8342000007629395,,,
129900,,1.854868106842041,,,
129950,,1.918906934261322,,,
130000,,1.898913824558258,,,
130050,,2.1007666611671447,,,
130100,,2.128719780445099,,,
130150,,1.9549341106414795,,,
130200,,1.9501282382011413,,,
130250,,2.0851972603797915,,,
130300,,2.0956080389022826,,,
130350,,2.034984257221222,,,
130400,,2.0900228214263916,,,
130450,,1.9846289730072022,,,
130500,,2.0294348669052122,,,
130550,,1.9710875844955444,,,
130600,,1.9707522630691527,,,
130650,,1.9140165948867798,,,
130700,,1.9068411803245544,,,
130750,,1.9819525837898255,,,
130800,,2.024745752811432,,,
130850,,1.8570255637168884,,,
130900,,1.862142472267151,,,
130950,,1.801304078102112,,,
131000,,2.023397150039673,,,
131050,,2.0727820444107055,,,
131100,,2.0410880613327027,,,
131150,,2.0111989784240722,,,
131200,,2.0175072979927062,,,
131250,,2.0386207699775696,,,
131300,,2.1255432748794556,,,
131350,,2.0747540330886842,,,
131400,,1.9746092534065247,,,
131450,,2.0072909712791445,,,
131500,,1.9945069766044616,,,
131550,,2.008226625919342,,,
131600,,2.0731977558135988,,,
131650,,2.0187925720214843,,,
131700,,1.8575750541687013,,,
131750,,1.94254239320755,,,
131800,,1.978916835784912,,,
131850,,2.004730370044708,,,
131900,,1.9095165944099426,,,
131950,,1.9527010440826416,,,
132000,,1.9296739435195922,,,
132050,,1.7727692174911498,,,
132100,,1.8152369928359986,,,
132150,,1.8168540000915527,,,


==> figures/gmm_nd/T100_KLmarginal3.csv <==
iter,KL_3_ULA,KL_3_dilation,KL_3_tempering,KL_3_diffusion,KL_3_daz_scale1
0,6.002658939361572,17.126810283660888,1.2078135979175568,0.9961087334156037,1.2779570364952086
50,3.489288511276245,14.77213041305542,0.9780349338054657,0.9839700496196747,1.0640410661697388
100,2.6250851011276244,13.704296245574952,0.8991120254993439,0.9186112844944,0.9176929044723511
150,2.1840700674057008,13.217904319763184,0.882754168510437,0.8653149235248566,0.8245396447181702
200,1.872891492843628,12.653839988708496,0.869652202129364,0.8302581834793091,0.7730917084217072
250,1.748373944759369,12.274448356628419,0.8911449503898621,0.8383521914482117,0.7342168390750885
300,1.5688594675064087,11.825921802520751,0.8964815151691437,0.8614899897575379,0.6914843189716339
350,1.4573441672325134,11.694104480743409,0.8760803043842316,0.804376231431961,0.6836935293674469
400,1.3764349341392517,11.480602836608886,0.876279765367508,0.7899352538585663,0.6486074340343475
450,1.2909933876991273,11.241855602264405,0.8981243407726288,0.7933226430416107,0.6245534873008728
500,1.2974448466300965,11.03135414123535,0.8892208826541901,0.7551384389400482,0.6309644091129303
550,1.2774177956581116,10.871841640472413,0.8729089736938477,0.7520618617534638,0.609053680896759
600,1.1963074731826782,10.671487197875976,0.8591222846508026,0.7696984767913818,0.5974210608005524
650,1.1739437460899353,10.388245048522949,0.8463469529151917,0.7694971871376037,0.5834328424930573
700,1.2090377473831178,10.235622653961181,0.804112833738327,0.7340843439102173,0.5888672971725464
750,1.0583828127384185,10.235276489257812,0.8008245468139649,0.7315504217147827,0.5810373651981354
800,1.0541224527359008,10.025337314605713,0.8189487457275391,0.7509157276153564,0.5701637303829193
850,1.087441347837448,9.883825759887696,0.8266315782070159,0.7407041072845459,0.5572936463356019
900,1.0813433396816254,9.79470594406128,0.8325255167484283,0.772803555727005,0.5696361172199249
950,1.163592984676361,9.760388450622559,0.8653927016258239,0.7440642809867859,0.5526263391971589
1000,1.184669108390808,9.595587768554687,0.8742376947402954,0.7413844048976899,0.5509559333324432
1050,1.1318237686157226,9.490239868164062,0.8555534946918487,0.6864638602733613,0.5493052816390991
1100,1.0834056699275971,9.40646936416626,0.8401270925998687,0.6944390916824341,0.5528723859786987
1150,1.0781773436069488,9.259147338867187,0.8637166118621826,0.695612291097641,0.5419459021091462
1200,1.0874696636199952,9.075180492401124,0.9103966116905212,0.6563146030902862,0.5522185277938843
1250,1.1349554395675658,9.138153648376464,0.8734710800647736,0.7314990174770355,0.528342068195343
1300,1.1413512897491456,9.08219123840332,0.8360742723941803,0.7735688984394073,0.539656355381012
1350,1.1451299095153809,8.948211441040039,0.8849139583110809,0.7368200170993805,0.5272150260210037
1400,1.169926679134369,8.809275016784667,0.9055291414260864,0.7687860298156738,0.5404759645462036
1450,1.1893016934394836,8.648374080657959,0.9083479821681977,0.7408839988708497,0.5397257351875305
1500,1.2000285053253175,8.515106697082519,0.9038028204441071,0.731414121389389,0.5326225709915161
1550,1.1961450242996217,8.492766017913818,0.8637003743648529,0.7187590157985687,0.5365014123916626
1600,1.1561652398109437,8.404173679351807,0.8500577020645141,0.7223929786682128,0.5200459778308868
1650,1.1172719836235045,8.307312316894532,0.8165513062477112,0.7136196923255921,0.5228671145439148
1700,1.1863280725479126,8.314167633056641,0.8480590677261353,0.7215372252464295,0.5277325218915939
1750,1.1205275988578796,8.256237258911133,0.8533731985092163,0.7460241544246674,0.5394222342967987
1800,1.1675129699707032,8.124418106079101,0.8606598424911499,0.7331895208358765,0.5152368474006653
1850,1.1720150661468507,8.047441492080688,0.9026341450214386,0.7264611399173737,0.5180555963516236
1900,1.1261439990997315,8.053661937713622,0.9154115974903106,0.7380332779884339,0.5256730890274048
1950,1.1285652995109559,7.902155504226685,0.8982842934131622,0.7202578616142273,0.5231855964660644
2000,1.133255831003189,7.855028867721558,0.8939442110061645,0.7591887378692627,0.514259586930275
2050,1.1075798714160918,7.852436075210571,0.8674503719806671,0.7735256457328796,0.5309674441814423
2100,1.1318282413482665,7.746960306167603,0.8856878805160523,0.8014955043792724,0.5129621875286102
2150,1.1309043407440185,7.742001667022705,0.8894923770427704,0.7314908170700073,0.5326331412792206
2200,1.148975908756256,7.738091897964478,0.9038766205310822,0.7405289602279663,0.5280388629436493
2250,1.1205785012245177,7.696555099487305,0.8815518188476562,0.7354565715789795,0.5195552146434784
2300,1.144422047138214,7.636844453811645,0.9028338432312012,0.7064632868766785,0.5216523844003678
2350,1.168997904062271,7.616926517486572,0.8879752469062805,0.6424299955368042,0.5144913423061371
2400,1.1003771460056304,7.524853515625,0.8496291387081146,0.6612093895673752,0.5210890299081803
2450,1.1729270029067993,7.390580635070801,0.8211802399158478,0.6197063660621643,0.5149065500497818
2500,1.1494576478004455,7.3401228618621825,0.8620043420791625,0.6371688532829285,0.5312699276208878
2550,1.1228493523597718,7.3987007999420165,0.91188915848732,0.6805416536331177,0.5299682319164276
2600,1.1608411383628845,7.3587218761444095,0.8949649620056153,0.7322043299674987,0.5223899340629578
2650,1.1991636228561402,7.386049270629883,0.9066283571720123,0.7433121633529663,0.5207597655057907
2700,1.1191541457176208,7.294257545471192,0.9126414346694947,0.6328235137462616,0.5175760394334793
2750,1.115723305940628,7.278375930786133,0.8813326346874237,0.6853345370292664,0.5265027952194213
2800,1.1477678561210631,7.156879796981811,0.8833034932613373,0.6576794314384461,0.5212029272317886
2850,1.1722159385681152,7.007344636917114,0.8800491309165954,0.6131635940074921,0.5226987135410309
2900,1.2370154476165771,7.007632484436035,0.918407884836197,0.5932546305656433,0.5271888858079911
2950,1.2765725231170655,6.876983098983764,0.8664419150352478,0.6191533648967743,0.5378440749645234
3000,1.197836549282074,6.824196395874023,0.862245934009552,0.6569950699806213,0.5182572597265244
3050,1.189224796295166,6.79873649597168,0.866666032075882,0.6810775709152221,0.5172265779972076
3100,1.3201464319229126,6.587942981719971,0.8592286562919617,0.6869345808029175,0.5272700369358063
3150,1.2273128390312196,6.626780796051025,0.8560462582111359,0.7177135515213012,0.5231437969207764
3200,1.256159896850586,6.601990957260131,0.8361641955375672,0.7232653856277466,0.5239078688621521
3250,1.2223171734809875,6.59097692489624,0.8418246221542358,0.6404857695102691,0.5185292339324952
3300,1.1666234374046325,6.533266401290893,0.8849857306480408,0.629605233669281,0.5214469885826111
3350,1.2362344121932984,6.47718955039978,0.9105202305316925,0.665966477394104,0.5186440426111222
3400,1.2009900665283204,6.612655906677246,0.898095715045929,0.667155305147171,0.5122399663925171
3450,1.2599237442016602,6.584172239303589,0.9244306790828705,0.6123295211791993,0.5188770681619644
3500,1.2458686423301697,6.401043653488159,0.9543918812274933,0.6132968628406524,0.5268635094165802
3550,1.142720627784729,6.389882650375366,0.9098341250419617,0.5979397833347321,0.5144799190759659
3600,1.148273537158966,6.458995332717896,0.928461035490036,0.6471520185470581,0.5015000349283218
3650,1.2094481444358827,6.395320196151733,0.9200185751914978,0.6219960165023803,0.5053136229515076
3700,1.1698581409454345,6.301685495376587,0.9451191473007202,0.6368292611837387,0.5097812867164612
3750,1.1864629435539245,6.314683284759521,0.9050054574012756,0.6061607921123504,0.5118632942438126
3800,1.2004570150375367,6.270468521118164,0.904247282743454,0.6736687541007995,0.5129506438970566
3850,1.1876762700080872,6.234592809677124,0.882271466255188,0.6212076616287231,0.5154825776815415
3900,1.152163655757904,6.175640316009521,0.9091296708583831,0.6197050201892853,0.5060124599933624
3950,1.1164547562599183,6.143163385391236,0.9238668191432953,0.6876896250247956,0.499278524518013
4000,1.168187575340271,6.055631008148193,0.9559485566616058,0.7051207983493805,0.49787139177322387
4050,1.1882632994651794,6.043407602310181,0.9523360896110534,0.6744111895561218,0.5042305588722229
4100,1.2360188889503478,6.093085441589356,0.9324907851219177,0.6605918049812317,0.5156196945905686
4150,1.1557641887664796,6.111565380096436,0.9424557328224182,0.5468770599365235,0.5043743616342544
4200,1.2454852390289306,6.076857032775879,0.9424205482006073,0.6126195442676544,0.5136839973926545
4250,1.1914240050315856,6.045201787948608,0.88472585439682,0.6684079456329346,0.508433791399002
4300,1.22379136800766,5.9425552940368656,0.9981587839126587,0.6350375103950501,0.5104025548696518
4350,1.1671268570423126,5.932586517333984,0.9498311805725098,0.586722965836525,0.5111898803710937
4400,1.2535829138755799,5.916748371124267,0.9056540167331696,0.6729049968719483,0.5149370223283768
4450,1.1325084972381592,5.880698022842407,0.9248257935047149,0.6243937337398529,0.5141760271787643
4500,1.1265752911567688,5.6943925189971925,0.8929810035228729,0.5995069295167923,0.5095984816551209
4550,1.1903712558746338,5.693095903396607,0.9030977988243103,0.5757617831230164,0.5115593361854553
4600,1.2447700023651123,5.643807010650635,0.9072127199172973,0.5864080160856247,0.5073143315315246
4650,1.2226465630531311,5.779849166870117,0.9579374861717224,0.6218209326267242,0.5042046475410461
4700,1.2107858276367187,5.757481908798217,0.9786791825294494,0.6030586981773376,0.5005486118793487
4750,1.1864181780815124,5.67130563735962,0.9376654350757598,0.642789694070816,0.5104998779296875
4800,1.245924265384674,5.653575010299683,0.9058556091785431,0.6248675465583802,0.5181520915031433
4850,1.260923264026642,5.655587825775147,0.9543781006336212,0.6725704779750422,0.5060685485601425
4900,1.1852020263671874,5.6677197742462155,0.9933320105075836,,0.5006350398063659
4950,1.1966052746772766,5.525776100158692,0.9453919744491577,,0.517893579006195
5000,1.2802387356758118,5.598942098617553,0.9725357818603516,,0.5268132281303406
5050,1.3559769821166991,5.52174015045166,0.9533117866516113,,0.5177511489391327
5100,1.2944800901412963,5.587506608963013,0.930520247220993,,0.5115356892347336
5150,1.3025125002861022,5.503965129852295,0.956746654510498,,0.5128305059671402
5200,1.271783151626587,5.50112811088562,0.9511600685119629,,0.5136227631568908
5250,1.2845861434936523,5.4740376663208,0.9000593423843384,,0.5064768022298813
5300,1.220651228427887,5.526615180969238,0.9622690272331238,,0.507739622592926
5350,1.329311399459839,5.52390341758728,0.9483137273788452,,0.5096444284915924
5400,1.3360193800926208,5.534409379959106,0.9420413005352021,,0.5142844897508622
5450,1.3623841094970703,5.555745182037353,0.9102390718460083,,0.5165417098999023
5500,1.2904784870147705,5.515254926681519,0.931662324666977,,0.5052117145061493
5550,1.339129319190979,5.4892220783233645,0.9687244880199433,,0.5080291557312012
5600,1.4105361461639405,5.366693296432495,0.9622956728935241,,0.502448291182518
5650,1.3464643001556396,5.297543001174927,0.9788090991973877,,0.5002937024831772
5700,1.2827304601669312,5.3815324592590335,1.0091341412067414,,0.5030175638198853
5750,1.3301059436798095,5.320506258010864,0.945400390625,,0.5089259523153306
5800,1.3005853033065795,5.256969738006592,1.0096254324913025,,0.5091441184282303
5850,1.3163831996917725,5.308350305557251,1.0044695770740508,,0.5045948314666748
5900,1.3381886243820191,5.279359436035156,0.9717131221294403,,0.5105958902835845
5950,1.2828165197372436,5.279777097702026,0.96199702501297,,0.5076110303401947
6000,1.2904596185684205,5.228289623260498,0.9824061536788941,,0.5089350998401642
6050,1.2290832018852234,5.105985956192017,0.9810898864269256,,0.5100105088949204
6100,1.135492856502533,5.142588386535644,0.9692331719398498,,0.5090302592515945
6150,1.2444381833076477,5.124505386352539,0.976995301246643,,0.515047715306282
6200,1.3117074632644654,5.1310453033447265,0.990063910484314,,0.5107939112186431
6250,1.2768796062469483,5.159370193481445,1.0066071021556855,,0.4977690100669861
6300,1.2986997389793395,5.038953771591187,0.9910595369338989,,0.5014993882179261
6350,1.343673951625824,5.060381002426148,0.9676770973205566,,0.5074358528852463
6400,1.3436663460731506,5.03444658279419,0.9824176502227783,,0.5208335399627686
6450,1.4053094291687012,5.012551145553589,0.9502736902236939,,0.5190662693977356
6500,1.3722345113754273,5.010404253005982,1.0092092728614808,,0.5248018646240235
6550,1.3331173944473267,4.932135829925537,1.0235838568210602,,0.5135946375131607
6600,1.2734408259391785,4.915636005401612,1.0125551867485045,,0.5180123496055603
6650,1.2888271522521972,4.963258352279663,0.9655214786529541,,0.5107891201972962
6700,1.3005450654029846,4.9560011291503905,1.0188072896003724,,0.5034590864181518
6750,1.3514926290512086,4.89800908088684,0.9764976418018341,,0.515150117278099
6800,1.3037467336654662,4.925883321762085,0.9655851566791535,,0.5098600918054581
6850,1.4454924511909484,4.848367547988891,0.9611625480651855,,0.5156597805023193
6900,1.3870429849624635,4.803537578582763,0.9901175439357758,,0.5113928526639938
6950,1.3636602687835693,4.855327425003051,0.952590081691742,,0.5054178595542907
7000,1.39907817363739,4.7985414695739745,0.9783131384849548,,0.5162857306003571
7050,1.316235899925232,4.69344708442688,0.9265090298652648,,0.5030278718471527
7100,1.3051778030395509,4.676657590866089,0.9765375566482544,,0.520603996515274
7150,1.3366567373275757,4.664209756851196,0.9807455384731293,,0.5241475808620453
7200,1.3853257608413696,4.604791498184204,0.9483486545085907,,0.5122538888454438
7250,1.3539632034301758,4.652122297286987,0.9303605699539185,,0.5074629282951355
7300,1.30000390291214,4.647026033401489,0.917282338142395,,0.5053603148460388
7350,1.2612747597694396,4.641580848693848,0.9563742673397064,,0.5089512628316879
7400,1.2359182620048523,4.567610511779785,0.9696750724315644,,0.506479634642601
7450,1.2348224759101867,4.588866701126099,0.9622300899028778,,0.5078869068622589
7500,1.3299279260635375,4.638433408737183,0.9772701394557953,,0.5111052393913269
7550,1.2787026524543763,4.602388181686401,0.9710127675533294,,0.5165964484214782
7600,1.3000440883636475,4.602477445602417,0.9550554633140564,,0.5230522739887238
7650,1.3336429023742675,4.55739047050476,0.9228483068943024,,0.5106743466854096
7700,1.3238418459892274,4.554343042373657,0.9484144759178161,,0.5170123815536499
7750,1.390403118133545,4.587668495178223,0.9870402324199676,,0.5082768625020981
7800,1.2557224822044373,4.582460870742798,1.0030032968521119,,0.5054046827554702
7850,1.3299831414222718,4.543546571731567,1.0034155678749084,,0.5110529285669326
7900,1.4288423824310303,4.492866277694702,1.0363618040084839,,0.513773974776268
7950,1.4125713467597962,4.472998371124268,1.0043450534343719,,0.5113767105340957
8000,1.34283504486084,4.481729154586792,1.0072100865840912,,0.5166796588897705
8050,1.2991747069358826,4.501444253921509,1.0299109506607056,,0.51273442029953
8100,1.3055189871788024,4.47177677154541,1.0038755178451537,,0.5065227341651917
8150,1.3776378774642943,4.378080110549927,0.9763616299629212,,0.5029318690299988
8200,1.3130166983604432,4.354691076278686,1.0370114731788636,,0.505568055510521
8250,1.313108148574829,4.359594774246216,1.0019045424461366,,0.5199080610275268
8300,1.4155763387680054,4.3512663078308105,1.0002856135368348,,0.5168733978271485
8350,1.3461874294281007,4.293473253250122,0.9953348565101624,,0.5103393137454987
8400,1.3586920857429505,4.298131504058838,0.9831585085391998,,0.5063611274957657
8450,1.364577043056488,4.308210535049438,0.9810925018787384,,0.5008137369155884
8500,1.3619765877723693,4.217485551834106,1.0071565508842468,,0.5168172907829285
8550,1.3269595789909363,4.130290946960449,1.0345488357543946,,0.5154953825473786
8600,1.399302213191986,4.120854930877686,1.0218293130397798,,0.5093040770292282
8650,1.327304356098175,4.282116661071777,1.024072961807251,,0.5080748635530472
8700,1.29023610830307,4.296087455749512,1.0554561126232147,,0.509636709690094
8750,1.3027576732635497,4.277692365646362,1.0277318632602692,,0.5074079853296279
8800,1.2472935366630553,4.2159648036956785,1.0752443063259125,,0.5160861122608185
8850,1.323103702068329,4.277523612976074,1.126285891532898,,0.5079404807090759
8900,1.3236665296554566,4.263089790344238,1.0596300303936004,,0.5041635191440582
8950,1.229404537677765,4.322286624908447,1.0489145517349243,,0.5052010387182235
9000,1.1474470686912537,4.254152660369873,1.0467341661453247,,0.5114638036489487
9050,1.226727752685547,4.146034288406372,1.052163348197937,,0.5128791517019272
9100,1.2588762617111207,4.131399345397949,1.0519356429576874,,0.5075690132379532
9150,1.2524865174293518,4.0678684425354,1.0716212797164917,,0.5054335772991181
9200,1.3770549297332764,4.080103101730347,1.0839281904697418,,0.5047018367052079
9250,1.2485274004936218,4.036368198394776,1.11810471534729,,0.5114645940065384
9300,1.215504457950592,4.06054358959198,1.0831823301315309,,0.5106787705421447
9350,1.1885474395751954,4.11153697013855,1.0294003224372863,,0.5123692893981934
9400,1.3036429643630982,4.147516813278198,1.0369880831241607,,0.5191087484359741
9450,1.272628424167633,4.132243099212647,1.0301651990413665,,0.5105248367786408
9500,1.282561571598053,4.100943994522095,1.00877956867218,,0.513389589190483
9550,1.4014715647697449,4.086910119056702,1.039623099565506,,0.5149771505594254
9600,1.3923799681663513,4.042615346908569,1.059145473241806,,0.5149887955188751
9650,1.3353980565071106,4.027156887054443,1.0034988772869111,,0.5116891175508499
9700,1.3188175940513611,4.0124091529846195,1.0142284631729126,,0.510096018910408
9750,1.366558313369751,4.064457993507386,1.0899564003944398,,0.5125071203708649
9800,1.28978896856308,4.038827834129333,1.0853293812274933,,0.4992149019241333
9850,1.3148493695259094,3.970681037902832,1.0875384783744813,,0.503407433629036
9900,1.3717178916931152,3.9607225322723387,1.1219846034049987,,0.49843465745449067
9950,1.3078909707069397,3.958816480636597,1.127904851436615,,0.5010353726148605
10000,1.3358355784416198,4.008145914077759,1.1031580352783203,,0.5030787807703018
10050,1.298449115753174,3.946412696838379,1.047246584892273,,0.5069218629598617
10100,1.3519201159477234,3.9826666927337646,1.0211222386360168,,0.503834365606308
10150,1.3878727602958678,4.043462815284729,1.024690706729889,,0.5017387545108796
10200,1.428062527179718,3.971172933578491,1.1105921792984008,,0.5005008959770203
10250,1.3726755428314208,3.8792197561264037,1.059261338710785,,0.4971868371963501
10300,1.3460516262054443,3.82958429813385,1.0405161452293397,,0.4957585555315018
10350,1.333514859676361,3.928838415145874,1.0512903463840484,,0.5004258924722671
10400,1.3506941294670105,3.8879524660110474,0.9808686661720276,,0.5102858883142471
10450,1.4068742346763612,3.840302753448486,1.0272859990596772,,0.5128826880455017
10500,1.4323024606704713,3.754303698539734,1.0303061032295227,,0.5127354681491851
10550,1.4695675492286682,3.7501724576950073,0.987597428560257,,0.518312052488327
10600,1.3934365272521974,3.8301499557495116,1.0221510779857637,,0.5200690817832947
10650,1.2804041147232055,3.876890869140625,1.0665267407894135,,0.5151680320501327
10700,1.2520436692237853,3.7722218656539916,1.0289654862880706,,0.5126315170526504
10750,1.4593844890594483,3.6368973207473756,1.0115448236465454,,0.5089364331960679
10800,1.3741724371910096,3.603267092704773,1.0475925779342652,,0.5121397125720978
10850,1.3462574243545533,3.67911612033844,1.049721726179123,,0.5155614691972733
10900,1.335398898124695,3.7209412384033205,0.9996784555912018,,0.5171387326717377
10950,1.2599870300292968,3.727296538352966,1.0278390562534332,,0.5147196614742279
11000,1.381154134273529,3.71513578414917,1.0421926271915436,,0.5171055710315704
11050,1.3387846636772156,3.6841706371307374,1.059256728887558,,0.5135670322179794
11100,1.372547481060028,3.702433204650879,0.9944666028022766,,0.5241457343101501
11150,1.3154460716247558,3.682306890487671,1.034120843410492,,0.5229937505722045
11200,1.2353273618221283,3.678841862678528,1.0773039507865905,,0.5137499684095382
11250,1.2122144818305969,3.598741669654846,1.0822459840774536,,0.5095481103658677
11300,1.3165714764595031,3.651841096878052,1.0339865279197693,,0.5056515884399414
11350,1.349515266418457,3.6557059717178344,1.028655309677124,,0.5040891468524933
11400,1.2758593940734864,3.623532605171204,1.0624464023113251,,0.5003859984874726
11450,1.3585176420211793,3.548433165550232,1.0179415881633758,,0.5122674262523651
11500,1.3337113404273986,3.556158003807068,0.9770916378498078,,0.5084098416566849
11550,1.2985116195678712,3.5627009677886963,1.0256932377815247,,0.505992534160614
11600,1.3745451545715333,3.557880973815918,1.036518039703369,,0.5160795992612839
11650,1.3012682127952575,3.5407537603378296,0.9982039141654968,,0.5206857305765152
11700,1.3517560148239136,3.5110668039321897,1.0047723507881166,,0.5129050433635711
11750,1.211684787273407,3.470464015007019,1.0422719705104828,,0.5017188864946366
11800,1.3084359169006348,3.4771061372756957,1.0663740527629852,,0.5029953169822693
11850,1.2969544100761414,3.513188328742981,1.0512562143802642,,0.5032972663640976
11900,1.3617932271957398,3.5149804639816282,1.0389146530628204,,0.5045438569784164
11950,1.3855872607231141,3.5315229892730713,1.0607535648345947,,0.49960212349891664
12000,1.35804119348526,3.5546243715286256,1.0625470221042632,,0.4920299291610718
12050,1.2774605202674865,3.5521907711029055,1.0200336134433747,,0.4937156873941422
12100,1.2913844251632691,3.519280376434326,1.0336436247825622,,0.4982044005393982
12150,1.3277758812904359,3.483510584831238,1.149828712940216,,0.5023924273252487
12200,1.3591812539100647,3.4513486337661745,1.1282974982261658,,0.4918583136796951
12250,1.3659465956687926,3.366238822937012,1.1320831179618835,,0.49701005578041074
12300,1.4053256702423096,3.4073937225341795,1.1075629782676697,,0.5031727933883667
12350,1.381885302066803,3.37933886051178,1.0828205490112304,,0.5048526751995087
12400,1.2457421517372131,3.3210992336273195,0.991604950428009,,0.49507939875125884
12450,1.2615593814849853,3.2690488862991334,1.066237417459488,,0.502968921661377
12500,1.3408763599395752,3.2518013095855713,1.0993080961704254,,0.5020611828565598
12550,1.3089209151268006,3.303908848762512,1.0184849524497985,,0.5058255833387375
12600,1.2402998447418212,3.3321663331985474,1.065138260126114,,0.5058224952220917
12650,1.2507745385169984,3.308748555183411,1.0538003087043761,,0.506908705830574
12700,1.2872052049636842,3.3377429914474486,1.0992006158828735,,0.5030122756958008
12750,1.456502993106842,3.374259939193726,1.0858612155914307,,0.5057410818338394
12800,1.447165093421936,3.364011244773865,1.1267065930366515,,0.4964515244960785
12850,1.339818787574768,3.34204080581665,1.0747047781944274,,0.5011111283302307
12900,1.2702859950065613,3.25939829826355,1.1049655961990357,,0.5045024311542511
12950,1.3044734597206116,3.292055034637451,1.0899651181697845,,0.5049475812911988
13000,1.3935050344467164,3.26340895652771,1.0872623443603515,,0.5029409408569336
13050,1.3504384756088257,3.247163734436035,1.0490310096740723,,0.5046631389856339
13100,1.3602049136161805,3.289910454750061,1.0921433186531067,,0.5092956918478012
13150,1.3568692421913147,3.2855476760864257,1.0841213750839234,,0.50961385846138
13200,1.4615011167526246,3.2766439962387084,1.0638602113723754,,0.5054519927501678
13250,1.449237244129181,3.2950837898254393,1.0760853970050812,,0.5093552720546722
13300,1.4478909683227539,3.260538263320923,1.1046364378929139,,0.5053650730848313
13350,1.4027033519744874,3.1937898206710815,1.0486562073230743,,0.4994211494922638
13400,1.4586081528663635,3.158185725212097,1.0686540806293487,,0.49895299434661866
13450,1.493252444267273,3.1615017461776733,1.062621864080429,,0.5052947753667831
13500,1.5122313761711121,3.124045629501343,1.0843885624408722,,0.5099515926837921
13550,1.5191835045814515,3.1315347719192506,1.0510423696041107,,0.4970961022377014
13600,1.5300071239471436,3.151557083129883,1.0513805162906646,,0.5044069600105285
13650,1.445879919528961,3.1389459323883058,1.0130418467521667,,0.5056506288051605
13700,1.3622317981719971,3.15029296875,1.0176974737644195,,0.508962681889534
13750,1.3436598801612853,3.1344686126708985,1.0708793544769286,,0.5137405174970627
13800,1.3162000703811645,3.1055413579940794,1.071458913087845,,0.5066469520330429
13850,1.2718216252326966,3.130734362602234,1.1203907418251038,,0.5091026115417481
13900,1.3689955377578735,3.1522163724899293,1.1637362051010132,,0.5052542358636856
13950,1.3200302910804749,3.12941764831543,1.142206814289093,,0.510405758023262
14000,1.338493926525116,3.1418341588974,1.0571815907955169,,0.5153358691930771
14050,1.3714171171188354,3.156138038635254,1.0441405487060547,,0.5130082303285599
14100,1.3028683137893677,3.046796431541443,1.1387740468978882,,0.5145919060707093
14150,1.3641860890388489,3.043535189628601,1.1579930424690246,,0.5064070481061935
14200,1.3046540665626525,3.1233779335021974,1.0973656916618346,,0.5034413772821427
14250,1.2480113077163697,3.0652132511138914,1.102334965467453,,0.5077768915891647
14300,1.371959216594696,3.029582839012146,1.157768805027008,,0.5092625588178634
14350,1.3983204936981202,3.0521527671813966,1.1779921126365662,,0.5118604683876038
14400,1.408827304840088,3.0657607984542845,1.131743142604828,,0.5106870770454407
14450,1.4518887758255006,3.0263891553878786,1.1427049875259399,,0.5043416088819503
14500,1.3566147232055663,2.9910657358169557,1.1441997504234314,,0.4968178761005402
14550,1.2650260138511658,2.9380239915847777,1.1603127861022948,,0.49817159652709964
14600,1.3337563323974608,2.955820474624634,1.08301908493042,,0.5024644804000854
14650,1.4592922019958496,2.95950469493866,1.0997581505775451,,0.5045871019363404
14700,1.482036383152008,3.016138696670532,1.0725229597091674,,0.4979497218132019
14750,1.3661229705810547,2.9955175495147706,1.0369906866550445,,0.5014363044500351
14800,1.3529191637039184,2.9084397315979005,1.0804717826843262,,0.5046714407205581
14850,1.2610494518280029,2.9631274557113647,1.0908588087558746,,0.4974774307012558
14900,1.3165507769584657,2.947294120788574,1.0853308546543121,,0.49778456568717955
14950,1.2527480387687684,2.9462921667099,1.0877779495716096,,0.5005156767368316
15000,1.27735267162323,2.9291816663742067,1.0880988371372222,,0.5043181949853897
15050,1.4469501066207886,2.8667016887664794,1.1267053771018982,,0.5070619821548462
15100,1.3481744813919068,2.8762553215026854,1.1526606583595276,,0.5039345961809159
15150,1.2914349222183228,2.933976526260376,1.156523711681366,,0.4982551956176758
15200,1.3335734033584594,2.8017434310913085,1.1560580921173096,,0.5051551502943039
15250,1.3284363532066346,2.86693293094635,1.0867531192302704,,0.507442661523819
15300,1.3913452267646789,2.814671893119812,1.136788911819458,,0.5068921583890915
15350,1.4623800349235534,2.8744981241226197,1.1677751731872559,,0.5072510051727295
15400,1.487395658493042,2.798321647644043,1.1353141736984254,,0.5043866837024689
15450,1.619850251674652,2.8350597476959227,1.0873482859134673,,0.5034182250499726
15500,1.6331075072288512,2.7471684217453003,1.0671352005004884,,0.5076347225904465
15550,1.3859153246879579,2.7939886331558226,1.0668234419822693,,0.5076399874687195
15600,1.3521334767341613,2.818986301422119,1.1264664292335511,,0.5122107130289077
15650,1.3407722210884094,2.794034080505371,1.1197194600105285,,0.5193513906002045
15700,1.2993276619911194,2.7516133975982666,1.113537435531616,,0.5235459208488464
15750,1.2811420392990112,2.7450080156326293,1.1364907717704773,,
15800,1.3740386772155762,2.776941728591919,1.1459614896774293,,
15850,1.323845865726471,2.7608563804626467,1.179626042842865,,
15900,1.2866192030906678,2.8254956245422362,1.163324737548828,,
15950,1.2644501948356628,2.7667356729507446,1.1373852944374085,,
16000,1.297299611568451,2.7070876216888426,1.0735146141052245,,
16050,1.2959392976760864,2.841960558891296,1.0918605327606201,,
16100,1.2563508582115173,2.8075885915756227,1.0949706792831422,,
16150,1.2816435122489929,2.80391752243042,1.139562612771988,,
16200,1.2110683703422547,2.8207196474075316,1.151775975227356,,
16250,1.278451075553894,2.786545057296753,1.1087855899333954,,
16300,1.2861941647529602,2.8064664077758787,1.0396729123592376,,
16350,1.4155796313285827,2.78623498916626,1.039146338701248,,
16400,1.3082275247573854,2.8075230503082276,1.1183764386177062,,
16450,1.3453636956214905,2.7815858459472658,1.067054499387741,,
16500,1.3071257185935974,2.724745063781738,1.1059483122825622,,
16550,1.3295498394966125,2.6561413955688478,1.1676252698898315,,
16600,1.3063317561149597,2.6009850835800172,1.1262232279777527,,
16650,1.3098602747917176,2.6403038930892944,1.119090130329132,,
16700,1.3291642761230469,2.6719267654418943,1.1224565649032592,,
16750,1.341755735874176,2.5917318725585936,1.1146966457366942,,
16800,1.1995066595077515,2.5850725984573364,1.0579051399230956,,
16850,1.3055570363998412,2.645567789077759,1.1038181328773498,,
16900,1.4147215914726257,2.660394034385681,1.1055411219596862,,
16950,1.4590963220596314,2.647134099006653,1.1102858972549439,,
17000,1.4296448945999145,2.6971406078338624,1.1611145877838134,,
17050,1.3461657023429872,2.650464677810669,1.1490522384643556,,
17100,1.4674092793464661,2.6705067634582518,1.1140062928199768,,
17150,1.4514825081825256,2.587023015022278,1.144998652935028,,
17200,1.3328955173492432,2.5726798391342163,1.1513243079185487,,
17250,1.4228677177429199,2.642077827453613,1.1348728275299071,,
17300,1.3924401450157164,2.6288597774505615,1.1166965818405152,,
17350,1.3515625739097594,2.6039591455459594,1.172413375377655,,
17400,1.3207182741165162,2.6012749099731445,1.1720810294151307,,
17450,1.2029089856147765,2.5539797019958494,1.1742542743682862,,
17500,1.3370392513275147,2.496400475502014,1.2049155616760254,,
17550,1.4467560482025146,2.4256226444244384,1.2569499468803407,,
17600,1.2511261415481567,2.451990146636963,1.2352381324768067,,
17650,1.3389286756515504,2.5336325359344483,1.2341745209693908,,
17700,1.2530371117591859,2.4560492610931397,1.2772302556037902,,
17750,1.2958918356895446,2.4574814510345457,1.2397069978713988,,
17800,1.337140109539032,2.455098557472229,1.2637879300117492,,
17850,1.3077205085754395,2.509350748062134,1.2720582604408264,,
17900,1.3375467491149902,2.534485869407654,1.214913785457611,,
17950,1.2482917618751526,2.4891349267959595,1.1661104464530945,,
18000,1.3409568285942077,2.4850850677490235,1.143979926109314,,
18050,1.3130572175979613,2.5225556468963624,1.1044085383415223,,
18100,1.2997973561286926,2.538256034851074,1.1516270565986633,,
18150,1.389239091873169,2.535657525062561,1.172098035812378,,
18200,1.346339831352234,2.5489224195480347,1.1654656744003296,,
18250,1.3247797679901123,2.542579402923584,1.2022462677955628,,
18300,1.3616075229644775,2.440083885192871,1.1577310538291932,,
18350,1.4137535405158996,2.488059015274048,1.160426230430603,,
18400,1.4278892183303833,2.532631220817566,1.184289059638977,,
18450,1.4779353666305541,2.491045594215393,1.1974766278266906,,
18500,1.403089771270752,2.504213056564331,1.1747580194473266,,
18550,1.3885360217094422,2.437797122001648,1.19380690574646,,
18600,1.2673641681671142,2.4540309572219847,1.1106429505348205,,
18650,1.349086332321167,2.4841591691970826,1.0470068788528442,,
18700,1.417123363018036,2.462286057472229,1.01673987865448,,
18750,1.4468577265739442,2.464715795516968,1.0237854039669037,,
18800,1.401188313961029,2.4629483318328855,1.0729862666130066,,
18850,1.4892593145370483,2.4152850770950316,1.0915267968177795,,
18900,1.2991576480865479,2.3687902212142946,1.140620596408844,,
18950,1.4517838382720947,2.3816160678863527,1.1435140657424927,,
19000,1.49778302192688,2.3521305227279665,1.1983006286621094,,
19050,1.3935956478118896,2.34315505027771,1.1676369667053224,,
19100,1.3709086823463439,2.388130373954773,1.0999124217033387,,
19150,1.3992057514190674,2.331959090232849,1.145605618953705,,
19200,1.4052051615715027,2.322830662727356,1.117547688484192,,
19250,1.2588125681877136,2.3309305334091186,1.1465120172500611,,
19300,1.3304581427574158,2.329376940727234,1.2225391459465027,,
19350,1.4264876866340637,2.359718613624573,1.192921633720398,,
19400,1.4499096608161925,2.294225745201111,1.175796366930008,,
19450,1.52413006067276,2.286919412612915,1.211085181236267,,
19500,1.3664455914497375,2.302614936828613,1.188806309700012,,
19550,1.3479264640808106,2.3426487827301026,1.244009530544281,,
19600,1.3398573517799377,2.2954857969284057,1.16832377910614,,
19650,1.2388623237609864,2.2932301807403563,1.2231563425064087,,
19700,1.3094850826263427,2.287027735710144,1.2584061598777772,,
19750,1.3032825875282288,2.3014996814727784,1.2528248310089112,,
19800,1.4013466048240661,2.3357380056381225,1.1821051526069641,,
19850,1.4578934478759766,2.418459815979004,1.2062139630317688,,
19900,1.3787078189849853,2.368636245727539,1.1558106708526612,,
19950,1.3405773758888244,2.354652147293091,1.180135691165924,,
20000,1.3622573971748353,2.280688042640686,1.1923442029953002,,
20050,1.3583016991615295,2.281589984893799,1.1816763591766357,,
20100,1.3309612679481506,2.2858435249328615,1.208442087173462,,
20150,1.4023139095306396,2.293442544937134,1.2676319646835328,,
20200,1.252362802028656,2.2928889894485476,1.3080517554283142,,
20250,1.2715080928802491,2.3589243268966675,1.2176218509674073,,
20300,1.431645474433899,2.3490582132339477,1.1678749847412109,,
20350,1.3293365573883056,2.2802609395980835,1.186949737071991,,
20400,1.3374802207946777,2.270348129272461,1.194170322418213,,
20450,1.2871170163154602,2.291154408454895,1.1834843397140502,,
20500,1.383374445438385,2.2481824493408205,1.1747386980056762,,
20550,1.3898138976097107,2.222215995788574,1.1404792547225953,,
20600,1.4101440954208373,2.1586464500427245,1.1494681239128113,,
20650,1.3717680191993713,2.169064884185791,1.191042547225952,,
20700,1.3961355257034302,2.2252905416488646,1.1783979201316834,,
20750,1.4712886548042297,2.2470091009140014,1.2010309553146363,,
20800,1.45322744846344,2.1541983699798584,1.1667348909378052,,
20850,1.4332587242126464,2.228641376495361,1.1470772624015808,,
20900,1.4437235498428345,2.202248954772949,1.1184686470031737,,
20950,1.3658112001419067,2.228970417976379,1.151275224685669,,
21000,1.4283228588104249,2.213805422782898,1.1367981767654418,,
21050,1.414589421749115,2.1687023639678955,1.208174123764038,,
21100,1.366700723171234,2.128795886039734,1.2289717125892639,,
21150,1.2495577287673951,2.1171573305130007,1.210208203792572,,
21200,1.244968867301941,2.121963396072388,1.0905464863777161,,
21250,1.316902129650116,2.109566082954407,1.1319355630874635,,
21300,1.2521146249771118,2.1199601125717162,1.187472367286682,,
21350,1.377201461791992,2.0595334148406983,1.1615948510169982,,
21400,1.3740969681739807,2.079411940574646,1.178557918071747,,
21450,1.3413447189331054,2.1085500478744508,1.2028937888145448,,
21500,1.348273229598999,2.0845486235618593,1.2638482713699342,,
21550,1.4080075454711913,2.0465560245513914,1.2439173245429993,,
21600,1.4937188577651979,2.0387806487083435,1.260370910167694,,
21650,1.416579213142395,1.9845944404602052,1.2294034337997437,,
21700,1.456487762928009,2.0109480261802672,1.2027933979034424,,
21750,1.396762092113495,2.0558045506477356,1.1998258185386659,,
21800,1.3694509291648864,2.05225533246994,1.1497574043273926,,
21850,1.3067830467224122,1.9734768795967101,1.185633852481842,,
21900,1.2688805079460144,2.012033452987671,1.2271861696243287,,
21950,1.3936444878578187,1.9837464904785156,1.2105604028701782,,
22000,1.3989919209480286,1.9657896637916565,1.2190559911727905,,
22050,1.3364858436584472,2.0459319305419923,1.197467782497406,,
22100,1.306880359649658,2.050517904758453,1.1721418380737305,,
22150,1.2899984979629517,2.051743838787079,1.1121441173553466,,
22200,1.3518139696121216,2.0360122323036194,1.172007246017456,,
22250,1.283156268596649,2.0608887600898744,1.2051418447494506,,
22300,1.3502504682540895,2.090861735343933,1.2245443201065063,,
22350,1.4355138802528382,2.0810733008384705,1.2727318739891051,,
22400,1.2785935997962952,2.081034770011902,1.3016571807861328,,
22450,1.2919685173034667,2.0678515338897707,1.2567313194274903,,
22500,1.3231031799316406,2.0934407544136047,1.2842161440849305,,
22550,1.3102845311164857,2.026418330669403,1.2238028860092163,,
22600,1.3551353311538696,2.05673410654068,1.2478352093696594,,
22650,1.4292751789093017,2.058224503993988,1.2373533987998961,,
22700,1.4337695336341858,1.9860787582397461,1.2629818272590638,,
22750,1.3568847584724426,1.9861445927619934,1.2514674997329711,,
22800,1.37817969083786,2.003354091644287,1.2902955603599549,,
22850,1.3619945979118346,1.9921979069709779,1.2475915193557738,,
22900,1.3121636986732483,2.0217387795448305,1.1824166369438172,,
22950,1.2960089468955993,2.0411208653450013,1.2328557825088502,,
23000,1.3530104732513428,2.006095118522644,1.2018314957618714,,
23050,1.2377185797691346,2.0291242027282714,1.0896619009971618,,
23100,1.322470827102661,2.021156494617462,1.1610712909698486,,
23150,1.3811162757873534,1.974681360721588,1.1653389716148377,,
23200,1.4152849698066712,1.962915961742401,1.1815568351745604,,
23250,1.325062758922577,1.9163173532485962,1.1787206411361695,,
23300,1.4070490980148316,1.928936927318573,1.2328131866455079,,
23350,1.3386323165893554,1.9247904753684997,1.1819227027893067,,
23400,1.3212528800964356,1.9132705426216126,1.1663463187217713,,
23450,1.370445387363434,1.8853954839706422,1.2369528651237487,,
23500,1.4251751399040222,1.914313359260559,1.1817778038978577,,
23550,1.3425552892684935,1.9221996021270753,1.1790147089958192,,
23600,1.4035942029953004,2.024010593891144,1.1842572355270387,,
23650,1.3538922238349915,2.0005672335624696,1.1929924488067627,,
23700,1.3429583072662354,1.953241033554077,1.2375182723999023,,
23750,1.3707195472717286,1.9043230748176574,1.1966306924819947,,
23800,1.355406677722931,1.9364954209327698,1.149132149219513,,
23850,1.4005245971679687,1.9454079151153565,1.1323015928268432,,
23900,1.4774941825866699,1.9666014409065247,1.1463498568534851,,
23950,1.457534499168396,1.9724497556686402,1.1706398510932923,,
24000,1.4688158535957336,1.8692116379737853,1.1946390891075134,,
24050,1.4053101062774658,1.9109064579010009,1.1548482418060302,,
24100,1.4253565764427185,1.8586697697639465,1.1374281251430511,,
24150,1.3914040184020997,1.904359939098358,1.195814654827118,,
24200,1.4287864828109742,1.9302453589439392,1.1980981755256652,,
24250,1.455809075832367,1.8761671328544616,1.1418732929229736,,
24300,1.5168892407417298,1.8701409125328063,1.1631707382202148,,
24350,1.4312674808502197,1.917211513519287,1.1186815750598909,,
24400,1.468040726184845,1.9051989603042603,1.14125914812088,,
24450,1.3228698801994323,1.8353741407394408,1.132364560365677,,
24500,1.402762339115143,1.849863476753235,1.1338526463508607,,
24550,1.3075383806228638,1.8671541714668274,1.107670283317566,,
24600,1.5156368327140808,1.835369656085968,1.2686621999740602,,
24650,1.5035495972633361,1.8015074777603148,1.2177341985702514,,
24700,1.4807736372947693,1.865271999835968,1.2405503916740417,,
24750,1.379038269519806,1.920459613800049,1.1889383912086486,,
24800,1.4459549045562745,1.8925801849365234,1.197268364429474,,
24850,1.4380941033363341,1.8164751482009889,1.2272488427162171,,
24900,1.536666669845581,1.857753448486328,1.2114314484596251,,
24950,1.5538397097587586,1.867509021759033,1.2524582815170289,,
25000,1.4754128551483154,1.8225209856033324,1.2223516607284546,,
25050,1.3651903986930847,1.8388262820243835,1.2365145683288574,,
25100,1.3086661350727082,1.872618339061737,1.3031647062301637,,
25150,1.3575760793685914,1.8739656686782837,1.3250335407257081,,
25200,1.3823043036460876,1.8528616213798523,1.3633206725120544,,
25250,1.326073043346405,1.846814079284668,1.2942250490188598,,
25300,1.402396128177643,1.832023527622223,1.272789568901062,,
25350,1.4571010875701904,1.836020541191101,1.2820470643043518,,
25400,1.3771780681610108,1.8526814150810242,1.2189989614486694,,
25450,1.2923410582542418,1.820349931716919,1.2704563379287719,,
25500,1.3513840341567993,1.7833967185020447,1.2960166263580322,,
25550,1.2619949913024902,1.7936318254470824,1.3432328367233277,,
25600,1.4242325973510743,1.7361455297470092,1.302520236968994,,
25650,1.3919980788230897,1.7046929860115052,1.3118005800247192,,
25700,1.4181554913520813,1.7195767545700074,1.1448615407943725,,
25750,1.4407933592796325,1.770852882862091,1.2256070184707641,,
25800,1.3840157985687256,1.7418314242362976,1.1426179122924804,,
25850,1.273243842124939,1.7262239527702332,1.1404036831855775,,
25900,1.265125844478607,1.719810140132904,1.2049154710769654,,
25950,1.2766140937805175,1.7449671626091003,1.1976021766662597,,
26000,1.407906813280923,1.7082991099357605,1.16812038898468,,
26050,,1.6984826493263245,1.1612712144851685,,
26100,,1.6901239585876464,1.0896583127975463,,
26150,,1.684588785171509,1.1060711002349854,,
26200,,1.6876385664939881,1.1377631425857544,,
26250,,1.7276381254196167,1.1377216935157777,,
26300,,1.6977733206748962,1.0787476325035095,,
26350,,1.6782494688034058,1.1489744687080383,,
26400,,1.678688247203827,1.1875852179527282,,
26450,,1.6731929516792297,1.1774024415016173,,
26500,,1.635955536365509,1.1672344088554383,,
26550,,1.7272863578796387,1.131356954574585,,
26600,,1.7475404262542724,1.1718456721305848,,
26650,,1.6265064620971679,1.1452696633338928,,
26700,,1.6406804132461548,1.1253758120536803,,
26750,,1.650783896446228,1.084940711259842,,
26800,,1.6797465705871581,1.043190369606018,,
26850,,1.6880901646614075,1.114171986579895,,
26900,,1.6620133304595948,1.1821637701988221,,
26950,,1.6443297171592712,1.1415529561042785,,
27000,,1.6219721031188965,1.1697420811653136,,
27050,,1.6408170747756958,1.1981067204475402,,
27100,,1.6647995042800903,1.212185311317444,,
27150,,1.617887761592865,1.2386781883239746,,
27200,,1.64267746925354,1.283975818157196,,
27250,,1.589970769882202,1.2345031762123109,,
27300,,1.5436996722221374,1.2590994119644165,,
27350,,1.6514112782478332,1.2318318152427674,,
27400,,1.651587152481079,1.260847542285919,,
27450,,1.645127263069153,1.2723333525657654,,
27500,,1.593126389980316,1.3092071104049683,,
27550,,1.6085653424263,1.314175796508789,,
27600,,1.616461045742035,1.2382006812095643,,
27650,,1.6155025053024292,1.231289267539978,,
27700,,1.6211042261123658,1.207576413154602,,
27750,,1.6180119371414186,1.1851374363899232,,
27800,,1.6114816093444824,1.1515011382102966,,
27850,,1.6000537586212158,1.1663951349258423,,
27900,,1.6187790250778198,1.1967911291122437,,
27950,,1.5888217496871948,1.1526892828941344,,
28000,,1.581519935131073,1.0983551406860352,,
28050,,1.5899590516090394,1.1500524735450746,,
28100,,1.5279882144927979,1.1789353227615356,,
28150,,1.5020800280570983,1.0759422528743743,,
28200,,1.5534994316101074,1.1561465382575988,,
28250,,1.5281380414962769,1.2022635197639466,,
28300,,1.5059323883056641,1.2306419801712036,,
28350,,1.5352756047248841,1.2214551663398743,,
28400,,1.5366955494880676,1.2330620646476746,,
28450,,1.5184205532073975,1.165869917869568,,
28500,,1.4890019655227662,1.2095359444618226,,
28550,,1.5467927885055541,1.210130476951599,,
28600,,1.5361512470245362,1.1425393998622895,,
28650,,1.494969549179077,1.191222596168518,,
28700,,1.50435843706131,1.2742804741859437,,
28750,,1.537523102760315,1.269095208644867,,
28800,,1.469926676750183,1.2594224619865417,,
28850,,1.4687223958969116,1.2360577154159547,,
28900,,1.4855855202674866,1.2227366733551026,,
28950,,1.4375953817367553,1.220290126800537,,
29000,,1.4728064298629762,1.277409725189209,,
29050,,1.4710693359375,1.153994221687317,,
29100,,1.5452788281440735,1.1545750546455382,,
29150,,1.5209198880195618,1.2474339246749877,,
29200,,1.4538352298736572,1.2141553044319153,,
29250,,1.4472630500793457,1.170475387573242,,
29300,,1.4347968745231627,1.1887810707092286,,
29350,,1.443287558555603,1.1800072550773621,,
29400,,1.4229397559165955,1.224237642288208,,
29450,,1.5369549560546876,1.2362187814712524,,
29500,,1.4443938755989074,1.2356386113166808,,
29550,,1.4301425838470458,1.1853934574127196,,
29600,,1.4388506531715393,1.171561861038208,,
29650,,1.4473444962501525,1.1670655941963195,,
29700,,1.421419975757599,1.2163109922409057,,
29750,,1.4121530485153198,1.2470495200157166,,
29800,,1.4076449656486512,1.1941113185882568,,
29850,,1.4093776035308838,1.1739793801307679,,
29900,,1.4578539323806763,1.1271287786960602,,
29950,,1.3872915029525756,1.1544889187812806,,
30000,,1.4092476963996887,1.1544534063339233,,
30050,,1.4890324926376344,1.213252890110016,,
30100,,1.4881960082054138,1.1678339505195618,,
30150,,1.5184369778633118,1.260716314315796,,
30200,,1.575394766330719,1.2420819807052612,,
30250,,1.5708535170555116,1.2387387704849244,,
30300,,1.5156432271003724,1.2296017336845397,,
30350,,1.4885684156417847,1.1938763523101807,,
30400,,1.4818617439270019,1.1546367192268372,,
30450,,1.5083232831954956,1.1228427696228027,,
30500,,1.4551858067512513,1.1846556520462037,,
30550,,1.4920140886306763,1.1749360179901123,,
30600,,1.5113624238967895,1.1734461688995361,,
30650,,1.4609504437446594,1.1625800013542176,,
30700,,1.4866488242149354,1.1898580598831177,,
30750,,1.4911983704566956,1.1286831212043762,,
30800,,1.4989232182502747,1.1827354311943055,,
30850,,1.4572459053993225,1.1178351867198943,,
30900,,1.4212995076179504,1.2106065487861633,,
30950,,1.4049578189849854,1.2158736491203308,,
31000,,1.4297446346282958,1.232364103794098,,
31050,,1.398019051551819,1.264328043460846,,
31100,,1.4144487547874451,1.2545366406440734,,
31150,,1.3981107473373413,1.240036985874176,,
31200,,1.3833297729492187,1.2254482841491698,,
31250,,1.3837561583518982,1.192913761138916,,
31300,,1.3822067260742188,1.2102588987350464,,
31350,,1.395512685775757,1.228826870918274,,
31400,,1.3534418368339538,1.2589687776565552,,
31450,,1.3590734696388245,1.3038515114784242,,
31500,,1.3315574145317077,1.261195080280304,,
31550,,1.3697006058692933,1.3217550611495972,,
31600,,1.4097816109657288,1.3102838611602783,,
31650,,1.4196226930618285,1.2952784514427185,,
31700,,1.368656497001648,1.2860107111930847,,
31750,,1.4117328715324402,1.236453492641449,,
31800,,1.408914077281952,1.2119621276855468,,
31850,,1.3937310886383056,1.2317132258415222,,
31900,,1.4247537779808044,1.2619928073883058,,
31950,,1.3910252952575684,1.2863377737998962,,
32000,,1.4190028238296508,1.2263607573509216,,
32050,,1.4375237369537353,1.2088064432144165,,
32100,,1.4221431517601013,1.2842423033714294,,
32150,,1.4161167192459105,1.2354960751533508,,
32200,,1.3807990550994873,1.2137437987327575,,
32250,,1.3705823040008545,1.2767805695533752,,
32300,,1.3482019567489625,1.2527710318565368,,
32350,,1.3497778034210206,1.16667005777359,,
32400,,1.341920337677002,1.1786126685142517,,
32450,,1.3753734397888184,1.1946139764785766,,
32500,,1.3526638007164002,1.2445945119857789,,
32550,,1.3732839965820312,1.1669070053100585,,
32600,,1.368194613456726,1.2124282312393189,,
32650,,1.356902825832367,1.2520662760734558,,
32700,,1.3680924105644225,1.3366143321990966,,
32750,,1.3582329082489013,1.2685853624343872,,
32800,,1.4119629526138306,1.2652570486068726,,
32850,,1.4074471521377563,1.2399491167068482,,
32900,,1.3527685689926148,1.2638384437561034,,
32950,,1.3888641381263733,1.3055669641494752,,
33000,,1.3772813272476196,1.2840127968788146,,
33050,,1.3447504949569702,1.2611811065673828,,
33100,,1.3782530331611633,1.2675449562072754,,
33150,,1.4188592004776002,1.209464418888092,,
33200,,1.4034614324569703,1.2017622089385986,,
33250,,1.399025137424469,1.3314203786849976,,
33300,,1.3478152704238893,1.2893861055374145,,
33350,,1.3511458683013915,1.3297216606140136,,
33400,,1.3280513024330138,1.2217399430274964,,
33450,,1.333355677127838,1.1961328554153443,,
33500,,1.2702784156799316,1.2976630926132202,,
33550,,1.236656310558319,1.2227959394454957,,
33600,,1.3065700387954713,1.2534762239456176,,
33650,,1.3297187495231628,1.3103123641014098,,
33700,,1.3053252077102662,1.194072642326355,,
33750,,1.2748393154144286,1.2578274250030517,,
33800,,1.2395971083641053,1.1409305763244628,,
33850,,1.235227541923523,1.1744350266456605,,
33900,,1.2369403958320617,1.2074652099609375,,
33950,,1.274599540233612,1.1325620675086976,,
34000,,1.2771590614318848,1.2508176732063294,,
34050,,1.299409716129303,1.1843436360359192,,
34100,,1.2729729914665222,1.1293456149101258,,
34150,,1.3418440485000611,1.1582971322536468,,
34200,,1.3137405133247375,1.2289937782287597,,
34250,,1.310766463279724,1.1838038921356202,,
34300,,1.3087008857727052,1.1549405348300934,,
34350,,1.309672236442566,1.1944284486770629,,
34400,,1.2815626311302184,1.302265396118164,,
34450,,1.303022153377533,1.3167360377311708,,
34500,,1.2419924139976501,1.2678710103034974,,
34550,,1.2514209651947021,1.2231980681419372,,
34600,,1.2758332514762878,1.2006473708152772,,
34650,,1.2993605947494506,1.1217827165126801,,
34700,,1.248003170490265,1.0794995737075805,,
34750,,1.2417520546913148,1.2055084109306335,,
34800,,1.2604910278320312,1.2495183324813843,,
34850,,1.222443037033081,1.2519937801361083,,
34900,,1.2697596144676209,1.231178948879242,,
34950,,1.2997887873649596,1.2574058890342712,,
35000,,1.2703939151763917,1.3205798220634462,,
35050,,1.2504369592666627,1.2377982497215272,,
35100,,1.1949454855918884,1.2676672673225402,,
35150,,1.1225056314468385,1.1676673817634582,,
35200,,1.0950069618225098,1.1797459506988526,,
35250,,1.144415476322174,1.169576518535614,,
35300,,1.1543856382369995,1.1736984026432038,,
35350,,1.1560470986366271,1.2612817883491516,,
35400,,1.1482278108596802,1.2930075526237488,,
35450,,1.1332149267196656,1.1631975531578065,,
35500,,1.1642862272262573,1.2073792815208435,,
35550,,1.2134465050697327,1.2178799462318421,,
35600,,1.1480470490455628,1.347891550064087,,
35650,,1.1279761219024658,1.2299414730072022,,
35700,,1.1218987584114075,1.2601096725463867,,
35750,,1.194421329498291,1.2720231747627258,,
35800,,1.189182014465332,1.1823720669746398,,
35850,,1.1645062613487243,1.0980740332603454,,
35900,,1.1506228828430176,1.2143947434425355,,
35950,,1.1530736207962036,1.2201520562171937,,
36000,,1.1398913049697876,1.2061129593849182,,
36050,,1.1496904373168946,1.1066474664211272,,
36100,,1.1160890674591064,1.1833120775222778,,
36150,,1.121899642944336,1.1572584652900695,,
36200,,1.125383985042572,1.1515541446208954,,
36250,,1.1584606552124024,1.1824278318881989,,
36300,,1.13306889295578,1.2736923027038574,,
36350,,1.161553716659546,1.23354079246521,,
36400,,1.17944961309433,1.1994624066352844,,
36450,,1.1920266509056092,1.1490761160850524,,
36500,,1.218517918586731,1.226595323085785,,
36550,,1.1969413757324219,1.251045253276825,,
36600,,1.2092150616645814,1.175927927494049,,
36650,,1.2245311880111693,1.2205280995368957,,
36700,,1.246052987575531,1.2401945352554322,,
36750,,1.18737327337265,1.1589031434059143,,
36800,,1.1932273840904235,1.1838827681541444,,
36850,,1.2288549733161926,1.2055840373039246,,
36900,,1.2893790364265443,1.257877151966095,,
36950,,1.2377427697181702,1.2619006156921386,,
37000,,1.2298899149894715,1.1510564684867859,,
37050,,1.243874442577362,1.1743473434448242,,
37100,,1.2051347422599792,1.2345057845115661,,
37150,,1.1730763936042785,1.1797864317893982,,
37200,,1.1938606476783753,1.1329941153526306,,
37250,,1.2102694392204285,1.1766901159286498,,
37300,,1.1338207030296326,1.1974915766716003,,
37350,,1.1430164670944214,1.2071452736854553,,
37400,,1.1380422711372375,1.2040571212768554,,
37450,,1.1448924326896668,1.2127879333496094,,
37500,,1.1437408113479615,1.2493874263763427,,
37550,,1.1874301981925965,1.2648484849929809,,
37600,,1.2054200792312622,1.2388022947311401,,
37650,,1.230053174495697,1.2230560398101806,,
37700,,1.2533934831619262,1.1984824872016906,,
37750,,1.2455631232261657,1.2140462923049926,,
37800,,1.2054272842407228,1.2428328490257263,,
37850,,1.1658169436454773,1.304578640460968,,
37900,,1.2235478830337525,1.3018425178527833,,
37950,,1.1913717532157897,1.2088635492324828,,
38000,,1.2225041389465332,1.2089695239067078,,
38050,,1.2149213099479674,1.270958459377289,,
38100,,1.2585905718803405,1.2581199383735657,,
38150,,1.2559648513793946,1.2734140038490296,,
38200,,1.223385362625122,1.2881462931632996,,
38250,,1.1855454063415527,1.271369707584381,,
38300,,1.218617331981659,1.2915641689300537,,
38350,,1.2281889390945435,1.2586405229568483,,
38400,,1.1731138801574708,1.2893636274337767,,
38450,,1.2010893177986146,1.2042167425155639,,
38500,,1.1921359372138978,1.2071980357170105,,
38550,,1.167237904071808,1.151278395652771,,
38600,,1.1120639777183532,1.1866159772872924,,
38650,,1.1353843188285828,1.2426865410804748,,
38700,,1.1518207859992982,1.3211333918571473,,
38750,,1.1373220205307006,1.252561662197113,,
38800,,1.1229750442504882,1.2581943821907045,,
38850,,1.0859235644340515,1.2666068506240844,,
38900,,1.1026099300384522,1.299947726726532,,
38950,,1.1327929496765137,1.2740518021583558,,
39000,,1.1120136713981628,1.188696904182434,,
39050,,1.1346332955360412,1.2100656604766846,,
39100,,1.1264309573173523,1.2850740909576417,,
39150,,1.1207896757125855,1.2878246998786926,,
39200,,1.149310142993927,1.317675805091858,,
39250,,1.173035101890564,1.356382074356079,,
39300,,1.1419771552085876,1.3412319207191468,,
39350,,1.1922516989707947,1.2787494826316834,,
39400,,1.162646312713623,1.3381169414520264,,
39450,,1.1526164269447328,1.2831464838981628,,
39500,,1.0732232737541199,1.3440758562088013,,
39550,,1.0722954368591309,1.2780941176414489,,
39600,,1.1280957221984864,1.269488365650177,,
39650,,1.164335970878601,1.2673539996147156,,
39700,,1.1596976900100708,1.2802873539924622,,
39750,,1.086494128704071,1.2595373606681823,,
39800,,1.0721201622486114,1.2893834733963012,,
39850,,1.1204609489440918,1.2384639143943788,,
39900,,1.1019103336334228,1.2486674404144287,,
39950,,1.1454846358299255,1.1985091829299928,,
40000,,1.1382639980316163,1.1966233015060426,,
40050,,1.1268144130706788,1.1174020397663116,,
40100,,1.1185358047485352,1.1437101030349732,,
40150,,1.1562840223312378,1.1831213355064392,,
40200,,1.1727845883369445,1.1489147448539734,,
40250,,1.1389297366142273,1.1688499522209168,,
40300,,1.1909713673591613,1.2189274835586548,,
40350,,1.1615730762481689,1.1493539810180664,,
40400,,1.16335426568985,1.2406752634048461,,
40450,,1.14397531747818,1.2157529425621032,,
40500,,1.1717266345024109,1.2296730732917787,,
40550,,1.152722852230072,1.2167519569396972,,
40600,,1.1214367437362671,1.21699777841568,,
40650,,1.1432107925415038,1.2224937582015991,,
40700,,1.1992166066169738,1.1910863900184632,,
40750,,1.2277054929733275,1.2434736251831056,,
40800,,1.177245454788208,1.2738863801956177,,
40850,,1.1871224999427796,1.203689775466919,,
40900,,1.1600543642044068,1.1997539710998535,,
40950,,1.1519113373756409,1.1938833260536195,,
41000,,1.1434229731559753,1.223800950050354,,
41050,,1.1674415111541747,1.1753300881385804,,
41100,,1.2186952590942384,1.2896210718154908,,
41150,,1.213959174156189,1.256863329410553,,
41200,,1.2233702802658082,1.3166208481788635,,
41250,,1.191453127861023,1.2852215814590453,,
41300,,1.170534212589264,1.2442602872848512,,
41350,,1.198526201248169,1.2069351625442506,,
41400,,1.195459520816803,1.2255925130844116,,
41450,,1.1593883395195008,1.1948977255821227,,
41500,,1.1262801837921144,1.223805582523346,,
41550,,1.162851939201355,1.1719820475578309,,
41600,,1.1317598223686218,1.265889196395874,,
41650,,1.1327866077423097,1.28644953250885,,
41700,,1.2045367050170899,1.2986517500877381,,
41750,,1.228021607398987,1.3035413455963134,,
41800,,1.1736316394805908,1.3055162811279297,,
41850,,1.1282951545715332,1.2506060695648193,,
41900,,1.1423175644874572,1.250664885044098,,
41950,,1.1567741417884827,1.2464900970458985,,
42000,,1.1502214002609252,1.3086498332023622,,
42050,,1.1366196179389954,1.2869521927833558,,
42100,,1.182960708141327,1.3212558293342591,,
42150,,1.2168275117874146,1.3660747838020324,,
42200,,1.15615380525589,1.4564884614944458,,
42250,,1.1659773373603821,1.3603928089141846,,
42300,,1.1726685166358948,1.3461880993843078,,
42350,,1.1640710949897766,1.34785080909729,,
42400,,1.1714023184776305,1.2814203262329102,,
42450,,1.175467267036438,1.3566460013389587,,
42500,,1.1427986717224121,1.3572470831871033,,
42550,,1.1439704585075379,1.3368904900550842,,
42600,,1.0982155895233154,1.343781840801239,,
42650,,1.1318007564544679,1.3441980648040772,,
42700,,1.1159838604927064,1.3457494902610778,,
42750,,1.1044211375713349,1.3290385246276855,,
42800,,1.1218268489837646,1.3027751636505127,,
42850,,1.1706102776527405,1.2636699318885802,,
42900,,1.176890742778778,1.2376295590400697,,
42950,,1.093999502658844,1.20665007352829,,
43000,,1.1515825867652894,1.194011948108673,,
43050,,1.0770389819145203,1.242852201461792,,
43100,,1.0772016978263854,1.2630753993988038,,
43150,,1.1058536076545715,1.351820936203003,,
43200,,1.1219381856918336,1.3281304836273193,,
43250,,1.1129948043823241,1.2548561334609984,,
43300,,1.1522263836860658,1.3443724489212037,,
43350,,1.1269225430488587,1.3375185132026672,,
43400,,1.1626068139076233,1.3050033330917359,,
43450,,1.1370246624946594,1.3031684064865112,,
43500,,1.1815237760543824,1.3770170164108277,,
43550,,1.2051214361190796,1.3264009261131287,,
43600,,1.1794147181510926,1.2814319586753846,,
43650,,1.161263198852539,1.3174956154823303,,
43700,,1.1730641388893128,1.403751754760742,,
43750,,1.1640063858032226,1.3496082210540772,,
43800,,1.1205601382255554,1.3332400155067443,,
43850,,1.0945157349109649,1.3098735690116883,,
43900,,1.0728196668624879,1.274844627380371,,
43950,,1.1788109803199769,1.282374954223633,,
44000,,1.1208296728134155,1.3102954149246215,,
44050,,1.0819010841846466,1.3051742315292358,,
44100,,1.0847457253932953,1.3196931338310243,,
44150,,1.0988098549842835,1.3552804684638977,,
44200,,1.1879239892959594,1.2680032444000244,,
44250,,1.2126945757865906,1.2700603914260864,,
44300,,1.236498725414276,1.2751401257514954,,
44350,,1.2489375376701355,1.3337305283546448,,
44400,,1.1831863403320313,1.3672382926940918,,
44450,,1.18804358959198,1.3555214262008668,,
44500,,1.1983545565605163,1.2862145614624023,,
44550,,1.1776378083229064,1.1840236830711364,,
44600,,1.1485287523269654,1.187003674507141,,
44650,,1.1377104640007019,1.124208528995514,,
44700,,1.176047625541687,1.2272658681869506,,
44750,,1.227835295200348,1.2996274542808532,,
44800,,1.19579270362854,1.3537205100059508,,
44850,,1.145993423461914,1.4054688596725464,,
44900,,1.1325680637359619,1.4223147487640382,,
44950,,1.0704191660881042,1.4252414941787719,,
45000,,1.0666239488124847,1.4095395827293395,,
45050,,1.117781182527542,1.3774086141586304,,
45100,,1.125783350467682,1.373595552444458,,
45150,,1.1670379114151002,1.4585942912101746,,
45200,,1.1678297328948974,1.4467738342285157,,
45250,,1.2055332279205322,1.3518827700614928,,
45300,,1.2050932717323304,1.3522471475601197,,
45350,,1.1880528354644775,1.3412816858291625,,
45400,,1.1550567960739135,1.4100226593017577,,
45450,,1.1728948545455933,1.4396935772895814,,
45500,,1.0959746742248535,1.395402569770813,,
45550,,1.0837054336071015,1.3442944169044495,,
45600,,1.1298505640029908,1.3100067734718324,,
45650,,1.1390514850616456,1.3548618292808532,,
45700,,1.1676614475250244,1.2577501320838929,,
45750,,1.1081630134582519,1.2725083541870117,,
45800,,1.1284364700317382,1.3218111109733581,,
45850,,1.1088292860984803,1.2635892581939698,,
45900,,1.112274214029312,1.3140633344650268,,
45950,,1.1480831813812256,1.3435656332969665,,
46000,,1.1323186659812927,1.354542829990387,,
46050,,1.1119374108314515,1.36377836227417,,
46100,,1.152296154499054,1.30360942363739,,
46150,,1.1770059537887574,1.3430871558189392,,
46200,,1.168125820159912,1.3962680339813232,,
46250,,1.1773213815689088,1.4905516386032105,,
46300,,1.199077513217926,1.4016400694847106,,
46350,,1.1437084412574767,1.399109537601471,,
46400,,1.1159174251556396,1.3885103797912597,,
46450,,1.085403437614441,1.3564355564117432,,
46500,,1.1060579013824463,1.3897280764579774,,
46550,,1.0791641068458557,1.38846999168396,,
46600,,1.1263055074214936,1.296338105201721,,
46650,,1.1981979489326477,1.2446649289131164,,
46700,,1.1291030693054198,1.238567316532135,,
46750,,1.1005051970481872,1.3103167414665222,,
46800,,1.1090262126922608,1.3238352608680726,,
46850,,1.1629637885093689,1.3619193243980408,,
46900,,1.2094181990623474,1.3318539547920227,,
46950,,1.1881750679016114,1.220762689113617,,
47000,,1.164795813560486,1.1330931615829467,,
47050,,1.162454869747162,1.2091885781288148,,
47100,,1.183840045928955,1.2922388052940368,,
47150,,1.1524265670776368,1.2763560485839844,,
47200,,1.2020259714126587,1.3319861173629761,,
47250,,1.2160929799079896,1.3661179614067078,,
47300,,1.1875591349601746,1.3860998034477234,,
47350,,1.140324857234955,1.2758632516860962,,
47400,,1.1421393370628357,1.2956264019012451,,
47450,,1.1388526821136475,1.2260956788063049,,
47500,,1.1854854393005372,1.2464083743095398,,
47550,,1.1197121524810791,1.3641286706924438,,
47600,,1.1440748023986815,1.2871132564544678,,
47650,,1.1323718619346619,1.3104735207557678,,
47700,,1.138980507850647,1.4153087615966797,,
47750,,1.1598618292808534,1.3181523203849792,,
47800,,1.1984509968757628,1.4103365683555602,,
47850,,1.1477397513389587,1.332902615070343,,
47900,,1.1456632685661317,1.3253801083564758,,
47950,,1.154183394908905,1.3361580419540404,,
48000,,1.156679048538208,1.2902119541168213,,
48050,,1.239744064807892,1.2669748330116273,,
48100,,1.2402918601036073,1.3245789813995361,,
48150,,1.1980486869812013,1.2133982539176942,,
48200,,1.236320583820343,1.2976220297813414,,
48250,,1.191166934967041,1.258666090965271,,
48300,,1.1623309087753295,1.2796922206878663,,
48350,,1.1962078094482422,1.3409405899047853,,
48400,,1.250394458770752,1.454211893081665,,
48450,,1.2375594615936278,1.3696849632263184,,
48500,,1.2280090355873108,1.3085511660575866,,
48550,,1.2015441942214966,1.4037371730804444,,
48600,,1.142652599811554,1.4036208391189575,,
48650,,1.2063598132133484,1.3436014795303344,,
48700,,1.2846916341781616,1.305914032459259,,
48750,,1.2921227812767029,1.3925518894195557,,
48800,,1.2823407912254334,1.392756187915802,,
48850,,1.2475955319404601,1.3531030058860778,,
48900,,1.2293863487243653,1.430720672607422,,
48950,,1.228665850162506,1.3839069151878356,,
49000,,1.163128869533539,1.350835485458374,,
49050,,1.1646435451507569,1.3997982120513917,,
49100,,1.1757451057434083,1.3977915453910827,,
49150,,1.1651166987419128,1.3924361085891723,,
49200,,1.1661053323745727,1.2552741003036498,,
49250,,1.156431586742401,1.200287880897522,,
49300,,1.1504783749580383,1.1971614003181457,,
49350,,1.097171857357025,1.2632660865783691,,
49400,,1.0967182219028473,1.194132115840912,,
49450,,1.125305871963501,1.3264721322059632,,
49500,,1.1160423648357392,1.3255867981910705,,
49550,,1.141850037574768,1.253891751766205,,
49600,,1.1768927335739137,1.2766148161888122,,
49650,,1.2144667458534242,1.3336780762672424,,
49700,,1.149034571647644,1.3212560319900513,,
49750,,1.1361100196838378,1.2493235206604003,,
49800,,1.187480239868164,1.2986796045303344,,
49850,,1.173416702747345,1.2520161914825438,,
49900,,1.1447689819335938,1.3309246468544007,,
49950,,1.1008342266082765,1.2976793694496154,,
50000,,1.1222302961349486,1.4139081358909606,,
50050,,1.098985242843628,1.4770225715637206,,
50100,,1.088291792869568,1.4064482951164246,,
50150,,1.1056664299964905,1.3807751989364625,,
50200,,1.1063429665565492,1.379333655834198,,
50250,,1.16908851146698,1.3793533372879028,,
50300,,1.1614417958259582,1.3502811360359193,,
50350,,1.1602430605888367,1.351682689189911,,
50400,,1.1998548698425293,1.3813094067573548,,
50450,,1.18439950466156,1.338022038936615,,
50500,,1.1743278861045838,1.389608519077301,,
50550,,1.2130853652954101,1.4078979778289795,,
50600,,1.213784132003784,1.4034143161773682,,
50650,,1.250459554195404,1.3415812063217163,,
50700,,1.241414430141449,1.3125646758079528,,
50750,,1.2522880148887634,1.3522945189476012,,
50800,,1.2434851026535034,1.3838354325294495,,
50850,,1.2301699805259705,1.4510907435417175,,
50900,,1.230220739841461,1.4142345023155212,,
50950,,1.2113114023208618,1.4036357188224793,,
51000,,1.1289395117759704,1.3488934183120727,,
51050,,1.1230870914459228,1.3519314432144165,,
51100,,1.1621642208099365,1.3623123145103455,,
51150,,1.1898774766921998,1.2406252574920655,,
51200,,1.1887934064865113,1.1665009570121765,,
51250,,1.0874473905563355,1.3545817923545838,,
51300,,1.1383382177352905,1.2657780480384826,,
51350,,1.1696225118637085,1.2598658776283265,,
51400,,1.2168504691123962,1.398362786769867,,
51450,,1.259885950088501,1.3359787702560424,,
51500,,1.2110491585731507,1.2794519281387329,,
51550,,1.2392403841018678,1.334023563861847,,
51600,,1.2336710381507874,1.3508309721946716,,
51650,,1.1428424572944642,1.3544601273536683,,
51700,,1.1150361227989196,1.4371887731552124,,
51750,,1.1585432505607605,1.455475585460663,,
51800,,1.173706305027008,1.373375792503357,,
51850,,1.1927758193016051,1.4755619621276856,,
51900,,1.1990831351280213,1.518534460067749,,
51950,,1.1825551080703736,1.4199481177330018,,
52000,,1.2053579545021058,1.4125968933105468,,
52050,,1.211642186641693,1.3780787944793702,,
52100,,1.2149011707305908,1.2444693660736084,,
52150,,1.2009168434143067,1.3545527672767639,,
52200,,1.1835627436637879,1.2711438679695128,,
52250,,1.1826965761184693,1.2655170130729676,,
52300,,1.1456624603271484,1.391718168258667,,
52350,,1.182506992816925,1.3724452352523804,,
52400,,1.181294343471527,1.3741056799888611,,
52450,,1.19239910364151,1.2759257006645202,,
52500,,1.2282614016532898,1.275547785758972,,
52550,,1.2684552192687988,1.352259373664856,,
52600,,1.232670030593872,1.2724164462089538,,
52650,,1.22969744682312,1.256799190044403,,
52700,,1.2125028038024903,1.2350836682319641,,
52750,,1.1701223373413085,1.2568578672409059,,
52800,,1.197991669178009,1.2297550058364868,,
52850,,1.2210615301132202,1.2693883800506591,,
52900,,1.2435712337493896,1.2703606414794921,,
52950,,1.2274512982368468,1.3648094487190248,,
53000,,1.2956182360649109,1.2454224491119386,,
53050,,1.2377159237861632,1.2912988066673279,,
53100,,1.1978130722045899,1.3695787262916566,,
53150,,1.2484679436683654,1.3580536460876464,,
53200,,1.2203369140625,1.2850613617897033,,
53250,,1.2761437749862672,1.255312054157257,,
53300,,1.2854235792160034,1.1963481616973877,,
53350,,1.225720591545105,1.2139676213264465,,
53400,,1.2077723717689515,1.2227605080604553,,
53450,,1.1941752314567566,1.1099911642074585,,
53500,,1.1701956486701965,1.2131215620040894,,
53550,,1.1822645521163941,1.242446095943451,,
53600,,1.2495881223678589,1.3448506093025208,,
53650,,1.1939926958084106,1.3349631714820862,,
53700,,1.1909779477119447,1.4104546976089478,,
53750,,1.1111159861087798,1.2815276598930359,,
53800,,1.1567728841304779,1.2984783005714418,,
53850,,1.1914412379264832,1.4205147113118852,,
53900,,1.1471258044242858,,,
53950,,1.1955611300468445,,,
54000,,1.272024986743927,,,
54050,,1.2681804037094115,,,
54100,,1.1854490971565246,,,
54150,,1.2622735118865966,,,
54200,,1.2033375430107116,,,
54250,,1.1781162428855896,,,
54300,,1.1547550630569459,,,
54350,,1.2148671674728393,,,
54400,,1.2726245355606078,,,
54450,,1.235673623085022,,,
54500,,1.225315043926239,,,
54550,,1.2650710916519166,,,
54600,,1.2618376636505126,,,
54650,,1.195942635536194,,,
54700,,1.2217242956161498,,,
54750,,1.2027684712409974,,,
54800,,1.2015398931503296,,,
54850,,1.2284000945091247,,,
54900,,1.204844732284546,,,
54950,,1.1845012164115907,,,
55000,,1.2147268962860107,,,
55050,,1.1836874032020568,,,
55100,,1.2034853172302247,,,
55150,,1.1531130814552306,,,
55200,,1.1468843913078308,,,
55250,,1.1630049920082093,,,
55300,,1.1728444576263428,,,
55350,,1.1828630018234252,,,
55400,,1.1815088343620301,,,
55450,,1.1623677015304565,,,
55500,,1.1592569208145143,,,
55550,,1.1867337608337403,,,
55600,,1.2586088061332703,,,
55650,,1.2237746238708496,,,
55700,,1.1416291046142577,,,
55750,,1.1473841667175293,,,
55800,,1.1973711490631103,,,
55850,,1.1591869974136353,,,
55900,,1.1305435442924499,,,
55950,,1.130739951133728,,,
56000,,1.1658139324188233,,,
56050,,1.120352599620819,,,
56100,,1.1314562249183655,,,
56150,,1.1585952544212341,,,
56200,,1.2059538412094115,,,
56250,,1.1680283522605897,,,
56300,,1.1853652119636535,,,
56350,,1.1897519898414612,,,
56400,,1.179288067817688,,,
56450,,1.1935639524459838,,,
56500,,1.1887425184249878,,,
56550,,1.1940451645851136,,,
56600,,1.2432370042800904,,,
56650,,1.3117788171768188,,,
56700,,1.2255752778053284,,,
56750,,1.1227535557746888,,,
56800,,1.1499284482002259,,,
56850,,1.169388244152069,,,
56900,,1.1141112923622132,,,
56950,,1.1117595171928405,,,
57000,,1.1267287611961365,,,
57050,,1.1719074296951293,,,
57100,,1.09696723818779,,,
57150,,1.1456278347969056,,,
57200,,1.1954586482048035,,,
57250,,1.2574310684204102,,,
57300,,1.2237400603294373,,,
57350,,1.215385649204254,,,
57400,,1.2264622712135316,,,
57450,,1.1839181208610534,,,
57500,,1.119026540517807,,,
57550,,1.0977744770050049,,,
57600,,1.1206975483894348,,,
57650,,1.1529826188087464,,,
57700,,1.1744916200637818,,,
57750,,1.155541570186615,,,
57800,,1.09978661775589,,,
57850,,1.1877526807785035,,,
57900,,1.2616933488845825,,,
57950,,1.2825904321670532,,,
58000,,1.1977056288719177,,,
58050,,1.1895262503623962,,,
58100,,1.16203999876976,,,
58150,,1.1966124534606934,,,
58200,,1.223045928478241,,,
58250,,1.1912262225151062,,,
58300,,1.2326723313331605,,,
58350,,1.202533121109009,,,
58400,,1.175807411670685,,,
58450,,1.2018032193183898,,,
58500,,1.160016655921936,,,
58550,,1.1661488866806031,,,
58600,,1.1802524900436402,,,
58650,,1.2408281922340394,,,
58700,,1.194664351940155,,,
58750,,1.2494359254837035,,,
58800,,1.231765456199646,,,
58850,,1.2620258355140686,,,
58900,,1.2010574126243592,,,
58950,,1.1762332558631896,,,
59000,,1.2287189912796022,,,
59050,,1.1766276049613953,,,
59100,,1.2126631832122803,,,
59150,,1.2291417956352233,,,
59200,,1.2027816033363343,,,
59250,,1.2008106112480164,,,
59300,,1.2632237982749939,,,
59350,,1.3213190984725953,,,
59400,,1.3794254016876222,,,
59450,,1.3202548122406006,,,
59500,,1.3173620367050172,,,
59550,,1.2292731714248657,,,
59600,,1.231422438621521,,,
59650,,1.2130829429626464,,,
59700,,1.1600465297698974,,,
59750,,1.1776897406578064,,,
59800,,1.1576981401443482,,,
59850,,1.2533093285560608,,,
59900,,1.2825214815139772,,,
59950,,1.401392204761505,,,
60000,,1.2788779425621033,,,
60050,,1.2394714856147766,,,
60100,,1.2755303239822389,,,
60150,,1.2380662441253663,,,
60200,,1.2631834435462952,,,
60250,,1.3244169497489928,,,
60300,,1.265175347328186,,,
60350,,1.1800573396682739,,,
60400,,1.173810396194458,,,
60450,,1.2775605344772338,,,
60500,,1.1908481669425965,,,
60550,,1.1286477470397949,,,
60600,,1.1789060068130492,,,
60650,,1.2274380207061768,,,
60700,,1.283139054775238,,,
60750,,1.268682987689972,,,
60800,,1.2948656034469606,,,
60850,,1.3068117308616638,,,
60900,,1.3793680834770203,,,
60950,,1.4142887306213379,,,
61000,,1.4086563968658448,,,
61050,,1.323119146823883,,,
61100,,1.3248227834701538,,,
61150,,1.2901049494743346,,,
61200,,1.3460558938980103,,,
61250,,1.3368514800071716,,,
61300,,1.3795287656784057,,,
61350,,1.33118577003479,,,
61400,,1.362248833179474,,,
61450,,1.3192957210540772,,,
61500,,1.2628703761100768,,,
61550,,1.2497648072242737,,,
61600,,1.2603766441345214,,,
61650,,1.2695474910736084,,,
61700,,1.304533121585846,,,
61750,,1.3039791345596314,,,
61800,,1.2906672358512878,,,
61850,,1.240384063720703,,,
61900,,1.2109002804756164,,,
61950,,1.2142343497276307,,,
62000,,1.2388936519622802,,,
62050,,1.2645484113693237,,,
62100,,1.1663808512687683,,,
62150,,1.1874242973327638,,,
62200,,1.1888751697540283,,,
62250,,1.2636726188659668,,,
62300,,1.222125153541565,,,
62350,,1.2872605848312377,,,
62400,,1.3151512837409973,,,
62450,,1.2790409994125367,,,
62500,,1.2264565634727478,,,
62550,,1.2333590745925904,,,
62600,,1.2586916661262513,,,
62650,,1.24814213514328,,,
62700,,1.240155475139618,,,
62750,,1.2619044756889344,,,
62800,,1.203656198978424,,,
62850,,1.2371738362312317,,,
62900,,1.3307232713699342,,,
62950,,1.315113570690155,,,
63000,,1.2513134741783143,,,
63050,,1.3121628808975219,,,
63100,,1.3480160522460938,,,
63150,,1.265818371772766,,,
63200,,1.3090496850013733,,,
63250,,1.3101135110855102,,,
63300,,1.333293170928955,,,
63350,,1.3166853713989257,,,
63400,,1.3036653923988342,,,
63450,,1.228686079978943,,,
63500,,1.2096789717674254,,,
63550,,1.2403327059745788,,,
63600,,1.2270475959777831,,,
63650,,1.2055909180641173,,,
63700,,1.1504390907287598,,,
63750,,1.1414403748512267,,,
63800,,1.1469690203666687,,,
63850,,1.064802051782608,,,
63900,,1.1138908123970033,,,
63950,,1.1181513500213622,,,
64000,,1.1800712609291077,,,
64050,,1.2039929842948913,,,
64100,,1.2338790917396545,,,
64150,,1.2263289737701415,,,
64200,,1.2126153564453126,,,
64250,,1.1771419334411621,,,
64300,,1.1793362045288085,,,
64350,,1.2396422576904298,,,
64400,,1.2735072660446167,,,
64450,,1.2761398482322692,,,
64500,,1.3447225713729858,,,
64550,,1.3629094314575196,,,
64600,,1.2631060886383056,,,
64650,,1.234252233505249,,,
64700,,1.2330267214775086,,,
64750,,1.2446320390701293,,,
64800,,1.3187555861473084,,,
64850,,1.3281007099151612,,,
64900,,1.2663035106658935,,,
64950,,1.280799117088318,,,
65000,,1.3542738509178163,,,
65050,,1.3319522261619567,,,
65100,,1.3257367062568663,,,
65150,,1.4483450651168823,,,
65200,,1.4188092422485352,,,
65250,,1.3255856823921204,,,
65300,,1.4181397151947022,,,
65350,,1.418394193649292,,,
65400,,1.4349077653884887,,,
65450,,1.3909117770195008,,,
65500,,1.4476302289962768,,,
65550,,1.4626843976974486,,,
65600,,1.3439629125595092,,,
65650,,1.3759512972831727,,,
65700,,1.319192612171173,,,
65750,,1.297996690273285,,,
65800,,1.16985422372818,,,
65850,,1.269496612548828,,,
65900,,1.2643049216270448,,,
65950,,1.275031816959381,,,
66000,,1.3010293292999267,,,
66050,,1.2201440143585205,,,
66100,,1.2771264147758483,,,
66150,,1.1754185938835144,,,
66200,,1.228451795578003,,,
66250,,1.1310009670257568,,,
66300,,1.1224616825580598,,,
66350,,1.1343543434143066,,,
66400,,1.2427026224136353,,,
66450,,1.2415082204341887,,,
66500,,1.2653331542015076,,,
66550,,1.305261390209198,,,
66600,,1.3544571208953857,,,
66650,,1.3203354263305664,,,
66700,,1.3030537247657776,,,
66750,,1.2165111017227173,,,
66800,,1.1695298910140992,,,
66850,,1.2098072981834411,,,
66900,,1.2368947386741638,,,
66950,,1.2461708307266235,,,
67000,,1.2591448092460633,,,
67050,,1.2681304836273193,,,
67100,,1.2897682642936708,,,
67150,,1.2614775919914245,,,
67200,,1.284767336845398,,,
67250,,1.2836872482299804,,,
67300,,1.3377518677711486,,,
67350,,1.3380378484725952,,,
67400,,1.252411160469055,,,
67450,,1.2546672344207763,,,
67500,,1.3187833619117737,,,
67550,,1.2878361749649048,,,
67600,,1.3139387369155884,,,
67650,,1.308590669631958,,,
67700,,1.34924987077713,,,
67750,,1.322493052482605,,,
67800,,1.2695304465293884,,,
67850,,1.2242937660217286,,,
67900,,1.2368780779838562,,,
67950,,1.2415976548194885,,,
68000,,1.3067130327224732,,,
68050,,1.2355413937568664,,,
68100,,1.2380076885223388,,,
68150,,1.2301669573783875,,,
68200,,1.2658828544616698,,,
68250,,1.2574389338493348,,,
68300,,1.3389714813232423,,,
68350,,1.329866907596588,,,
68400,,1.35467271566391,,,
68450,,1.3133866453170777,,,
68500,,1.2749473476409912,,,
68550,,1.22927268743515,,,
68600,,1.2700259852409364,,,
68650,,1.2255950832366944,,,
68700,,1.2968028712272643,,,
68750,,1.2940719389915467,,,
68800,,1.2458446741104126,,,
68850,,1.2564095067977905,,,
68900,,1.1832863259315491,,,
68950,,1.1503464245796204,,,
69000,,1.2304238605499267,,,
69050,,1.242742393016815,,,
69100,,1.1960409808158874,,,
69150,,1.2110939884185792,,,
69200,,1.2047545576095582,,,
69250,,1.1953596568107605,,,
69300,,1.2867226028442382,,,
69350,,1.2380825209617614,,,
69400,,1.1375134217739105,,,
69450,,1.1538845896720886,,,
69500,,1.2523631930351258,,,
69550,,1.2572437596321107,,,
69600,,1.3210272145271302,,,
69650,,1.291313328742981,,,
69700,,1.238417329788208,,,
69750,,1.2198648190498351,,,
69800,,1.191847457885742,,,
69850,,1.2591346764564515,,,
69900,,1.259795870780945,,,
69950,,1.234487566947937,,,
70000,,1.2756268930435182,,,
70050,,1.314731957912445,,,
70100,,1.2827109909057617,,,
70150,,1.3387637877464293,,,
70200,,1.259086730480194,,,
70250,,1.3299530410766602,,,
70300,,1.3033180451393127,,,
70350,,1.266305902004242,,,
70400,,1.2753655672073365,,,
70450,,1.3240202641487122,,,
70500,,1.278705620765686,,,
70550,,1.2866844201087952,,,
70600,,1.3023745107650757,,,
70650,,1.4010347890853883,,,
70700,,1.3616563701629638,,,
70750,,1.363665566444397,,,
70800,,1.3273347544670104,,,
70850,,1.3747953748703003,,,
70900,,1.3574911618232728,,,
70950,,1.2780626821517944,,,
71000,,1.2834404397010803,,,
71050,,1.3003968286514282,,,
71100,,1.268126072883606,,,
71150,,1.2955331659317018,,,
71200,,1.3935280156135559,,,
71250,,1.418741557598114,,,
71300,,1.2848046541213989,,,
71350,,1.210774130821228,,,
71400,,1.3450228667259216,,,
71450,,1.2825116419792175,,,
71500,,1.3144231200218202,,,
71550,,1.3536098456382752,,,
71600,,1.3242987179756165,,,
71650,,1.2075404167175292,,,
71700,,1.1343155312538147,,,
71750,,1.201409056186676,,,
71800,,1.2694484329223632,,,
71850,,1.2738457059860229,,,
71900,,1.3311119341850282,,,
71950,,1.2374301338195801,,,
72000,,1.2371412634849548,,,
72050,,1.3201712727546693,,,
72100,,1.1442248558998107,,,
72150,,1.1667483568191528,,,
72200,,1.2913941359519958,,,
72250,,1.2919529509544372,,,
72300,,1.3374818062782288,,,
72350,,1.3592856931686401,,,
72400,,1.3052351355552674,,,
72450,,1.2927423858642577,,,
72500,,1.2416340255737304,,,
72550,,1.2374020838737487,,,
72600,,1.2528440761566162,,,
72650,,1.339523265361786,,,
72700,,1.3178525710105895,,,
72750,,1.36327166557312,,,
72800,,1.4232327842712402,,,
72850,,1.3633264565467835,,,
72900,,1.3411848282814025,,,
72950,,1.3684315752983094,,,
73000,,1.3847685885429382,,,
73050,,1.3029343795776367,,,
73100,,1.4299355459213257,,,
73150,,1.3495953488349914,,,
73200,,1.2649333119392394,,,
73250,,1.3329093956947327,,,
73300,,1.3961759090423584,,,
73350,,1.4241152143478393,,,
73400,,1.3298575758934021,,,
73450,,1.40522794008255,,,
73500,,1.386752676963806,,,
73550,,1.3757299017906188,,,
73600,,1.3123176574707032,,,
73650,,1.347235095500946,,,
73700,,1.3700690746307373,,,
73750,,1.3622163486480714,,,
73800,,1.3046902441978454,,,
73850,,1.2802819395065308,,,
73900,,1.285387499332428,,,
73950,,1.3776063585281373,,,
74000,,1.2297888326644897,,,
74050,,1.2406861996650695,,,
74100,,1.2746148610115051,,,
74150,,1.414523844718933,,,
74200,,1.324879388809204,,,
74250,,1.2974089503288269,,,
74300,,1.3530572295188903,,,
74350,,1.3172720789909362,,,
74400,,1.427880506515503,,,
74450,,1.358236653804779,,,
74500,,1.3447615027427673,,,
74550,,1.303349244594574,,,
74600,,1.244380214214325,,,
74650,,1.270788905620575,,,
74700,,1.3745694661140442,,,
74750,,1.3702285599708557,,,
74800,,1.326575083732605,,,
74850,,1.4140026426315309,,,
74900,,1.4505226922035217,,,
74950,,1.371686146259308,,,
75000,,1.3411356973648072,,,
75050,,1.3499977040290831,,,
75100,,1.3503680968284606,,,
75150,,1.377208514213562,,,
75200,,1.3662509226799011,,,
75250,,1.3349912786483764,,,
75300,,1.3144196057319641,,,
75350,,1.30706228017807,,,
75400,,1.4400618624687196,,,
75450,,1.520828468799591,,,
75500,,1.3630922412872315,,,
75550,,1.3678007745742797,,,
75600,,1.2951886177062988,,,
75650,,1.3129430222511291,,,
75700,,1.216148977279663,,,
75750,,1.2847231125831604,,,
75800,,1.3523951292037963,,,
75850,,1.3770451474189758,,,
75900,,1.385818874835968,,,
75950,,1.3641481351852418,,,
76000,,1.3428488183021545,,,
76050,,1.332466413974762,,,
76100,,1.413776180744171,,,
76150,,1.4400448155403138,,,
76200,,1.3778173398971558,,,
76250,,1.3479994893074037,,,
76300,,1.3289754843711854,,,
76350,,1.4165521550178528,,,
76400,,1.4506527757644654,,,
76450,,1.4567923378944396,,,
76500,,1.3986149692535401,,,
76550,,1.349052460193634,,,
76600,,1.3313192534446716,,,
76650,,1.3018957304954528,,,
76700,,1.3283675336837768,,,
76750,,1.3446672010421752,,,
76800,,1.3848080396652223,,,
76850,,1.2502828073501586,,,
76900,,1.2516287112236022,,,
76950,,1.365245625972748,,,
77000,,1.423013129234314,,,
77050,,1.4718947982788086,,,
77100,,1.391279742717743,,,
77150,,1.3178652834892273,,,
77200,,1.2919627594947816,,,
77250,,1.3095268201828003,,,
77300,,1.33688978433609,,,
77350,,1.2861292839050293,,,
77400,,1.27916597366333,,,
77450,,1.2739294719696046,,,
77500,,1.3242320656776427,,,
77550,,1.4078647875785828,,,
77600,,1.2187368440628052,,,
77650,,1.305641541481018,,,
77700,,1.2194806790351869,,,
77750,,1.2007544457912445,,,
77800,,1.2783258223533631,,,
77850,,1.264874086380005,,,
77900,,1.371402370929718,,,
77950,,1.2858119320869446,,,
78000,,1.3539606761932372,,,
78050,,1.3259792160987853,,,
78100,,1.2504214882850646,,,
78150,,1.3627009654045106,,,
78200,,1.30823326587677,,,
78250,,1.3751295566558839,,,
78300,,1.4200052547454833,,,
78350,,1.4224334859848022,,,
78400,,1.3310311126708985,,,
78450,,1.289114284515381,,,
78500,,1.4306928396224976,,,
78550,,1.447988405227661,,,
78600,,1.3820425081253052,,,
78650,,1.4625618839263916,,,
78700,,1.4988061118125915,,,
78750,,1.3453678345680238,,,
78800,,1.3856219673156738,,,
78850,,1.434086754322052,,,
78900,,1.3727603197097777,,,
78950,,1.3792171692848205,,,
79000,,1.3682078289985657,,,
79050,,1.3559718489646913,,,
79100,,1.316885280609131,,,
79150,,1.3487837266921998,,,
79200,,1.4281475019454957,,,
79250,,1.3063031482696532,,,
79300,,1.285862832069397,,,
79350,,1.2869984579086304,,,
79400,,1.221003075838089,,,
79450,,1.2702970123291015,,,
79500,,1.3022018623352052,,,
79550,,1.3234063005447387,,,
79600,,1.3570429849624634,,,
79650,,1.2831827878952027,,,
79700,,1.3255004739761354,,,
79750,,1.2766736984252929,,,
79800,,1.2417894530296325,,,
79850,,1.280549898147583,,,
79900,,1.2653848505020142,,,
79950,,1.221335608959198,,,
80000,,1.2677612972259522,,,
80050,,1.2328641533851623,,,
80100,,1.2435386443138123,,,
80150,,1.279459216594696,,,
80200,,1.2433028316497803,,,
80250,,1.2135973632335664,,,
80300,,1.2564809346199035,,,
80350,,1.257771770954132,,,
80400,,1.2822300314903259,,,
80450,,1.2755403232574463,,,
80500,,1.2817360281944274,,,
80550,,1.295315933227539,,,
80600,,1.2384564685821533,,,
80650,,1.3311456489562987,,,
80700,,1.3881959915161133,,,
80750,,1.337913022041321,,,
80800,,1.3206031394004822,,,
80850,,1.2728208327293395,,,
80900,,1.242941427230835,,,
80950,,1.246727201938629,,,
81000,,1.3465777778625487,,,
81050,,1.2928312945365905,,,
81100,,1.2729973006248474,,,
81150,,1.2680262875556947,,,
81200,,1.2603160047531128,,,
81250,,1.278928861618042,,,
81300,,1.3891497230529786,,,
81350,,1.4211441254615784,,,
81400,,1.4829774022102356,,,
81450,,1.495947835445404,,,
81500,,1.3814915609359741,,,
81550,,1.2903395819664,,,
81600,,1.3822145462036133,,,
81650,,1.3868708848953246,,,
81700,,1.3047382950782775,,,
81750,,1.3138453340530396,,,
81800,,1.3041193675994873,,,
81850,,1.3125038361549377,,,
81900,,1.315460546016693,,,
81950,,1.3720661091804505,,,
82000,,1.3393365383148192,,,
82050,,1.341752405166626,,,
82100,,1.4603580498695374,,,
82150,,1.4764336800575257,,,
82200,,1.479833152294159,,,
82250,,1.3983869457244873,,,
82300,,1.4589071202278137,,,
82350,,1.5144394969940185,,,
82400,,1.5142882513999938,,,
82450,,1.4019012260437012,,,
82500,,1.4209405159950257,,,
82550,,1.3684730768203734,,,
82600,,1.407488639354706,,,
82650,,1.3680510139465332,,,
82700,,1.430933003425598,,,
82750,,1.529193696975708,,,
82800,,1.442805655002594,,,
82850,,1.4440942525863647,,,
82900,,1.5189515781402587,,,
82950,,1.42275062084198,,,
83000,,1.436849992275238,,,
83050,,1.3742680549621582,,,
83100,,1.408378896713257,,,
83150,,1.4451119089126587,,,
83200,,1.5503019189834595,,,
83250,,1.5570647597312928,,,
83300,,1.5129083895683288,,,
83350,,1.4112279200553894,,,
83400,,1.4268365359306336,,,
83450,,1.3116191697120667,,,
83500,,1.3085714125633239,,,
83550,,1.3678081321716309,,,
83600,,1.500791084766388,,,
83650,,1.4913788723945618,,,
83700,,1.467219967842102,,,
83750,,1.286177544593811,,,
83800,,1.321092677116394,,,
83850,,1.5291794085502624,,,
83900,,1.5755289602279663,,,
83950,,1.4586430978775025,,,
84000,,1.6089989614486695,,,
84050,,1.3881837511062622,,,
84100,,1.482665135860443,,,
84150,,1.4346276330947876,,,
84200,,1.4361924457550048,,,
84250,,1.490341889858246,,,
84300,,1.5284904360771179,,,
84350,,1.5443277740478516,,,
84400,,1.4745549654960632,,,
84450,,1.4862841653823853,,,
84500,,1.5222245287895202,,,
84550,,1.4440424609184266,,,
84600,,1.4924079012870788,,,
84650,,1.4603961849212646,,,
84700,,1.6073571801185609,,,
84750,,1.641614751815796,,,
84800,,1.5076892709732055,,,
84850,,1.3903934240341187,,,
84900,,1.382905707359314,,,
84950,,1.4143140339851379,,,
85000,,1.3452350687980652,,,
85050,,1.4124356937408447,,,
85100,,1.3280560398101806,,,
85150,,1.3800229811668396,,,
85200,,1.384338183403015,,,
85250,,1.3710292959213257,,,
85300,,1.3618393301963807,,,
85350,,1.428260681629181,,,
85400,,1.3574853610992432,,,
85450,,1.2880996203422546,,,
85500,,1.3890511560440064,,,
85550,,1.3466564202308655,,,
85600,,1.2675050973892212,,,
85650,,1.2477442693710328,,,
85700,,1.326274971961975,,,
85750,,1.367817165851593,,,
85800,,1.4053235721588135,,,
85850,,1.332261838912964,,,
85900,,1.3739675521850585,,,
85950,,1.3712423634529114,,,
86000,,1.3063137125968933,,,
86050,,1.3052640891075133,,,
86100,,1.3506617140769959,,,
86150,,1.3501146197319032,,,
86200,,1.297008626461029,,,
86250,,1.4169737410545349,,,
86300,,1.3079129552841187,,,
86350,,1.2385497879981995,,,
86400,,1.1646383094787598,,,
86450,,1.26224219083786,,,
86500,,1.2261145424842834,,,
86550,,1.2709212875366211,,,
86600,,1.3176855111122132,,,
86650,,1.3301523160934448,,,
86700,,1.3769404125213622,,,
86750,,1.40459148645401,,,
86800,,1.3799591755867004,,,
86850,,1.3241472721099854,,,
86900,,1.3497770738601684,,,
86950,,1.3740951538085937,,,
87000,,1.41538654088974,,,
87050,,1.3537512755393981,,,
87100,,1.354546811580658,,,
87150,,1.3372132682800293,,,
87200,,1.2836665940284728,,,
87250,,1.3649593091011047,,,
87300,,1.4373344826698302,,,
87350,,1.450552191734314,,,
87400,,1.3695966291427613,,,
87450,,1.3929311680793761,,,
87500,,1.4469405341148376,,,
87550,,1.3893459463119506,,,
87600,,1.3282050204277038,,,
87650,,1.2649276638031006,,,
87700,,1.1692174124717711,,,
87750,,1.2405312633514405,,,
87800,,1.221706337928772,,,
87850,,1.2397711634635926,,,
87900,,1.2664061164855958,,,
87950,,1.3155413913726806,,,
88000,,1.3877128386497497,,,
88050,,1.2518443870544433,,,
88100,,1.4180477285385131,,,
88150,,1.3560880613327027,,,
88200,,1.3425784063339234,,,
88250,,1.3123733067512513,,,
88300,,1.3474584460258483,,,
88350,,1.4109625291824341,,,
88400,,1.5411455273628234,,,
88450,,1.4991187167167663,,,
88500,,1.393651146888733,,,
88550,,1.5211145782470703,,,
88600,,1.4198786807060242,,,
88650,,1.4445060873031617,,,
88700,,1.4251652693748473,,,
88750,,1.3790037608146668,,,
88800,,1.428303337097168,,,
88850,,1.4816859245300293,,,
88900,,1.4489074873924255,,,
88950,,1.3211992120742797,,,
89000,,1.3780591821670531,,,
89050,,1.401711232662201,,,
89100,,1.4328988313674926,,,
89150,,1.4862629795074462,,,
89200,,1.3697364902496338,,,
89250,,1.4741501545906066,,,
89300,,1.3650024914741516,,,
89350,,1.3283930253982543,,,
89400,,1.4030416703224182,,,
89450,,1.4234254670143127,,,
89500,,1.4379028224945067,,,
89550,,1.2796009540557862,,,
89600,,1.2797786712646484,,,
89650,,1.325069522857666,,,
89700,,1.3063285112380982,,,
89750,,1.257398591041565,,,
89800,,1.2813708472251892,,,
89850,,1.3327618765830993,,,
89900,,1.4378560996055603,,,
89950,,1.3779652094841004,,,
90000,,1.488089702129364,,,
90050,,1.4578900599479676,,,
90100,,1.452527265548706,,,
90150,,1.4925987482070924,,,
90200,,1.4449140238761902,,,
90250,,1.3645929622650146,,,
90300,,1.3535138440132142,,,
90350,,1.3140643095970155,,,
90400,,1.3067878437042237,,,
90450,,1.3317165923118592,,,
90500,,1.2636539316177369,,,
90550,,1.2456899976730347,,,
90600,,1.3354801893234254,,,
90650,,1.3252852797508239,,,
90700,,1.3662022352218628,,,
90750,,1.369721441268921,,,
90800,,1.354579656124115,,,
90850,,1.362394301891327,,,
90900,,1.3786710906028747,,,
90950,,1.3944744539260865,,,
91000,,1.3822967624664306,,,
91050,,1.3452029943466186,,,
91100,,1.2926024675369263,,,
91150,,1.3918972516059875,,,
91200,,1.504234368801117,,,
91250,,1.4570653128623963,,,
91300,,1.427712209224701,,,
91350,,1.438671476840973,,,
91400,,1.4267280340194701,,,
91450,,1.4462585711479188,,,
91500,,1.4299362254142762,,,
91550,,1.3901975989341735,,,
91600,,1.5157115626335145,,,
91650,,1.515593581199646,,,
91700,,1.541123893260956,,,
91750,,1.314086287021637,,,
91800,,1.3582268977165222,,,
91850,,1.2866612935066224,,,
91900,,1.3897358083724975,,,
91950,,1.3053274369239807,,,
92000,,1.3170790791511535,,,
92050,,1.2225014996528625,,,
92100,,1.2925665307044982,,,
92150,,1.3864047813415528,,,
92200,,1.3776006841659545,,,
92250,,1.3619612884521484,,,
92300,,1.2417538142204285,,,
92350,,1.3167159724235535,,,
92400,,1.2947341990470886,,,
92450,,1.4680968809127808,,,
92500,,1.5479483246803283,,,
92550,,1.397240810394287,,,
92600,,1.257631950378418,,,
92650,,1.3419207668304443,,,
92700,,1.255124146938324,,,
92750,,1.285901803970337,,,
92800,,1.29042320728302,,,
92850,,1.4105399942398071,,,
92900,,1.3607514572143555,,,
92950,,1.429591817855835,,,
93000,,1.4416656184196472,,,
93050,,1.4658784246444703,,,
93100,,1.3907317757606505,,,
93150,,1.4828131818771362,,,
93200,,1.3860151886940002,,,
93250,,1.4418882846832275,,,
93300,,1.4150279307365417,,,
93350,,1.2964121651649476,,,
93400,,1.2275579404830932,,,
93450,,1.2703055262565612,,,
93500,,1.408301911354065,,,
93550,,1.3763395714759827,,,
93600,,1.315910439491272,,,
93650,,1.3310729575157165,,,
93700,,1.2689209008216857,,,
93750,,1.2953816056251526,,,
93800,,1.36481360912323,,,
93850,,1.39485023021698,,,
93900,,1.4145581221580505,,,
93950,,1.3979045128822327,,,
94000,,1.356226806640625,,,
94050,,1.379143056869507,,,
94100,,1.2953024649620055,,,
94150,,1.3598410153388978,,,
94200,,1.3737976717948914,,,
94250,,1.3726920866966248,,,
94300,,1.431828498840332,,,
94350,,1.3420821356773376,,,
94400,,1.4600064516067506,,,
94450,,1.4150727534294127,,,
94500,,1.4508173656463623,,,
94550,,1.3227281618118285,,,
94600,,1.344662194252014,,,
94650,,1.3379290294647217,,,
94700,,1.3802461266517638,,,
94750,,1.4309258031845093,,,
94800,,1.4498510098457336,,,
94850,,1.4648037266731262,,,
94900,,1.5177408790588378,,,
94950,,1.453829176425934,,,
95000,,1.3080464887619019,,,
95050,,1.2757117295265197,,,
95100,,1.3702571177482605,,,
95150,,1.3134831809997558,,,
95200,,1.2566761684417724,,,
95250,,1.2415633583068848,,,
95300,,1.3170421886444093,,,
95350,,1.3321829509735108,,,
95400,,1.4172045874595642,,,
95450,,1.3820897221565247,,,
95500,,1.306020781993866,,,
95550,,1.2509857296943665,,,
95600,,1.399499385356903,,,
95650,,1.3168774962425231,,,
95700,,1.2394692635536193,,,
95750,,1.2333776044845581,,,
95800,,1.3071817207336425,,,
95850,,1.399759464263916,,,
95900,,1.400027301311493,,,
95950,,1.4276607298851014,,,
96000,,1.489818913936615,,,
96050,,1.561927442550659,,,
96100,,1.4546749472618103,,,
96150,,1.380606746673584,,,
96200,,1.3080237483978272,,,
96250,,1.36765789270401,,,
96300,,1.3557712984085084,,,
96350,,1.2655049920082093,,,
96400,,1.375994281768799,,,
96450,,1.289371907711029,,,
96500,,1.3763768291473388,,,
96550,,1.379998936653137,,,
96600,,1.3747514581680298,,,
96650,,1.2562768244743348,,,
96700,,1.3133428525924682,,,
96750,,1.3705340838432312,,,
96800,,1.3421527671813964,,,
96850,,1.3336259841918945,,,
96900,,1.3479978013038636,,,
96950,,1.3917828297615051,,,
97000,,1.4192100620269776,,,
97050,,1.475671842098236,,,
97100,,1.3664253497123717,,,
97150,,1.4242742609977723,,,
97200,,1.5014682602882385,,,
97250,,1.5671973967552184,,,
97300,,1.4214670658111572,,,
97350,,1.4247557282447816,,,
97400,,1.337175178527832,,,
97450,,1.2981406784057616,,,
97500,,1.315139582157135,,,
97550,,1.3199761176109315,,,
97600,,1.4355214929580689,,,
97650,,1.4150688529014588,,,
97700,,1.3129034876823424,,,
97750,,1.3624682021141052,,,
97800,,1.4474239253997803,,,
97850,,1.4070179104804992,,,
97900,,1.4299845457077027,,,
97950,,1.3279856204986573,,,
98000,,1.4389686846733094,,,
98050,,1.4544025564193725,,,
98100,,1.4747654366493226,,,
98150,,1.3993140506744384,,,
98200,,1.3956545329093932,,,
98250,,1.3550609278678893,,,
98300,,1.3896794033050537,,,
98350,,1.42038245677948,,,
98400,,1.602488386631012,,,
98450,,1.486968343257904,,,
98500,,1.5096166110038758,,,
98550,,1.4277434301376344,,,
98600,,1.5143095803260804,,,
98650,,1.5036166977882386,,,
98700,,1.4846318793296813,,,
98750,,1.3888315963745117,,,
98800,,1.3849070978164673,,,
98850,,1.5444429469108583,,,
98900,,1.3986238288879393,,,
98950,,1.2971197772026062,,,
99000,,1.36304913520813,,,
99050,,1.5051429796218871,,,
99100,,1.5205014204978944,,,
99150,,1.4000668668746947,,,
99200,,1.289214117527008,,,
99250,,1.4563766145706176,,,
99300,,1.4241219353675842,,,
99350,,1.4967383027076722,,,
99400,,1.4350203251838685,,,
99450,,1.4762350630760193,,,
99500,,1.4517312359809875,,,
99550,,1.4125693464279174,,,
99600,,1.5275849723815917,,,
99650,,1.4110983633995056,,,
99700,,1.4909446930885315,,,
99750,,1.4916990327835082,,,
99800,,1.446802589893341,,,
99850,,1.440887258052826,,,
99900,,1.4009651517868043,,,
99950,,1.4636782574653626,,,
100000,,1.4626186108589172,,,
100050,,1.4668799376487731,,,
100100,,1.4923871302604674,,,
100150,,1.3995931577682494,,,
100200,,1.3506302952766418,,,
100250,,1.4816876649856567,,,
100300,,1.4059322595596313,,,
100350,,1.4035805797576903,,,
100400,,1.4789715790748597,,,
100450,,1.470468122959137,,,
100500,,1.3626040649414062,,,
100550,,1.3943120884895324,,,
100600,,1.3010001587867737,,,
100650,,1.3385483932495117,,,
100700,,1.4855376529693602,,,
100750,,1.3394192171096801,,,
100800,,1.4428615164756775,,,
100850,,1.43490211725235,,,
100900,,1.3863360142707826,,,
100950,,1.4111440801620483,,,
101000,,1.5168065857887267,,,
101050,,1.2688870549201965,,,
101100,,1.3014381694793702,,,
101150,,1.2439341962337493,,,
101200,,1.284458577632904,,,
101250,,1.4193207550048828,,,
101300,,1.4679428601264954,,,
101350,,1.377616057395935,,,
101400,,1.3191023564338684,,,
101450,,1.370542550086975,,,
101500,,1.363890471458435,,,
101550,,1.437811324596405,,,
101600,,1.4033397579193114,,,
101650,,1.347145094871521,,,
101700,,1.2285731101036073,,,
101750,,1.167115490436554,,,
101800,,1.269587001800537,,,
101850,,1.296542706489563,,,
101900,,1.2332636332511902,,,
101950,,1.3309906816482544,,,
102000,,1.3644749665260314,,,
102050,,1.2104525065422058,,,
102100,,1.3196745109558106,,,
102150,,1.3417840909957885,,,
102200,,1.3123728942871093,,,
102250,,1.3699152517318725,,,
102300,,1.4734396457672119,,,
102350,,1.4250382685661316,,,
102400,,1.3336912512779235,,,
102450,,1.4963154292106629,,,
102500,,1.535613980293274,,,
102550,,1.4404284381866455,,,
102600,,1.4624566531181336,,,
102650,,1.412716839313507,,,
102700,,1.3865369796752929,,,
102750,,1.3922212219238281,,,
102800,,1.4224270796775818,,,
102850,,1.3331320881843567,,,
102900,,1.3305246663093566,,,
102950,,1.3547706985473633,,,
103000,,1.3466220474243165,,,
103050,,1.3922597861289978,,,
103100,,1.3135655474662782,,,
103150,,1.3460796761512757,,,
103200,,1.4573011541366576,,,
103250,,1.3900712895393372,,,
103300,,1.3475452303886413,,,
103350,,1.3286677312850952,,,
103400,,1.2637316823005675,,,
103450,,1.2763973832130433,,,
103500,,1.2972756505012513,,,
103550,,1.2762701892852784,,,
103600,,1.2566642665863037,,,
103650,,1.273994460105896,,,
103700,,1.2956087541580201,,,
103750,,1.2622874903678893,,,
103800,,1.247957971096039,,,
103850,,1.3393304872512817,,,
103900,,1.3349321913719177,,,
103950,,1.3556395053863526,,,
104000,,1.3499641871452333,,,
104050,,1.3962628793716432,,,
104100,,1.4099670362472534,,,
104150,,1.4010578227043151,,,
104200,,1.4671579241752624,,,
104250,,1.363353090286255,,,
104300,,1.3715916562080384,,,
104350,,1.4781217169761658,,,
104400,,1.4967024517059326,,,
104450,,1.4811641764640808,,,
104500,,1.4833148574829103,,,
104550,,1.4721432900428773,,,
104600,,1.4527629709243775,,,
104650,,1.4054981422424317,,,
104700,,1.3728881359100342,,,
104750,,1.4163997817039489,,,
104800,,1.480244629383087,,,
104850,,1.4023882961273193,,,
104900,,1.4510199403762818,,,
104950,,1.5699995470046997,,,
105000,,1.4794779920578003,,,
105050,,1.4614135718345642,,,
105100,,1.3238473773002624,,,
105150,,1.3787051367759704,,,
105200,,1.300121419429779,,,
105250,,1.3398920536041259,,,
105300,,1.536829035282135,,,
105350,,1.3836217141151428,,,
105400,,1.389715633392334,,,
105450,,1.3999318552017213,,,
105500,,1.4060866904258729,,,
105550,,1.5146138525009156,,,
105600,,1.4345638489723205,,,
105650,,1.5140833640098572,,,
105700,,1.5132407999038697,,,
105750,,1.4321133995056152,,,
105800,,1.503452718257904,,,
105850,,1.5115336656570435,,,
105900,,1.4981801795959473,,,
105950,,1.3978567361831664,,,
106000,,1.4529971289634704,,,
106050,,1.413372173309326,,,
106100,,1.497386646270752,,,
106150,,1.630396568775177,,,
106200,,1.6660057282447815,,,
106250,,1.5438462781906128,,,
106300,,1.4425883388519287,,,
106350,,1.5310093665122986,,,
106400,,1.4242694687843322,,,
106450,,1.5077834439277649,,,
106500,,1.604121310710907,,,
106550,,1.7097421503067016,,,
106600,,1.6375814962387085,,,
106650,,1.713986749649048,,,
106700,,1.57638822555542,,,
106750,,1.6436976623535156,,,
106800,,1.6662648677825929,,,
106850,,1.5689978337287902,,,
106900,,1.5260115003585815,,,
106950,,1.6031183671951295,,,
107000,,1.5485900235176087,,,
107050,,1.5622884273529052,,,
107100,,1.4288668274879455,,,
107150,,1.5138846254348755,,,
107200,,1.4758156967163085,,,
107250,,1.5877864575386047,,,
107300,,1.4636518692970275,,,
107350,,1.4961865901947022,,,
107400,,1.6039404153823853,,,
107450,,1.373968119621277,,,
107500,,1.3089371144771575,,,
107550,,1.2994714307785034,,,
107600,,1.414003040790558,,,
107650,,1.4766729664802551,,,
107700,,1.3572919631004334,,,
107750,,1.418215696811676,,,
107800,,1.4407294583320618,,,
107850,,1.3708184504508971,,,
107900,,1.4475479531288147,,,
107950,,1.400290629863739,,,
108000,,1.436909291744232,,,
108050,,1.4015995264053345,,,
108100,,1.3487997031211854,,,
108150,,1.3012703800201415,,,
108200,,1.491270022392273,,,
108250,,1.5572244143486023,,,
108300,,1.4079814553260803,,,
108350,,1.5350015950202942,,,
108400,,1.4384408354759217,,,
108450,,1.4047452044486999,,,
108500,,1.4498517656326293,,,
108550,,1.6035046672821045,,,
108600,,1.551914882659912,,,
108650,,1.5124888515472412,,,
108700,,1.4676661729812621,,,
108750,,1.4730854296684266,,,
108800,,1.3480945324897766,,,
108850,,1.3713401365280151,,,
108900,,1.3750954604148864,,,
108950,,1.3466476225852966,,,
109000,,1.2250704765319824,,,
109050,,1.2814490342140197,,,
109100,,1.3779644465446472,,,
109150,,1.390137972831726,,,
109200,,1.407383110523224,,,
109250,,1.3953859639167785,,,
109300,,1.3554288864135742,,,
109350,,1.361603524684906,,,
109400,,1.3317196464538574,,,
109450,,1.4203261375427245,,,
109500,,1.4607519102096558,,,
109550,,1.5571037912368775,,,
109600,,1.540299642086029,,,
109650,,1.5249341177940368,,,
109700,,1.4957728815078735,,,
109750,,1.2983915567398072,,,
109800,,1.4535649514198303,,,
109850,,1.5050223565101624,,,
109900,,1.4658799815177916,,,
109950,,1.5196830987930299,,,
110000,,1.5305357050895692,,,
110050,,1.4740497732162476,,,
110100,,1.4304028677940368,,,
110150,,1.4147381830215453,,,
110200,,1.2877947449684144,,,
110250,,1.411833701133728,,,
110300,,1.5311165428161622,,,
110350,,1.5768719172477723,,,
110400,,1.5467281317710877,,,
110450,,1.4215164661407471,,,
110500,,1.409885551929474,,,
110550,,1.4855735898017883,,,
110600,,1.4535791873931885,,,
110650,,1.4729158759117127,,,
110700,,1.3547685742378235,,,
110750,,1.4082443809509277,,,
110800,,1.5316103458404542,,,
110850,,1.534774990081787,,,
110900,,1.4350791907310485,,,
110950,,1.5078901934623719,,,
111000,,1.4819492053985597,,,
111050,,1.4396946287155152,,,
111100,,1.4599426889419556,,,
111150,,1.5021744561195374,,,
111200,,1.4593532228469848,,,
111250,,1.4553492093086242,,,
111300,,1.5645787978172303,,,
111350,,1.5028827571868897,,,
111400,,1.5056162858009339,,,
111450,,1.490625925064087,,,
111500,,1.3798538398742677,,,
111550,,1.428344759941101,,,
111600,,1.5514244794845582,,,
111650,,1.5809413027763366,,,
111700,,1.5322942852973938,,,
111750,,1.4980426931381225,,,
111800,,1.5281459665298462,,,
111850,,1.4962569308280944,,,
111900,,1.4431652355194091,,,
111950,,1.3653657555580139,,,
112000,,1.4654290652275086,,,
112050,,1.4903442716598512,,,
112100,,1.4033574914932252,,,
112150,,1.6345379900932313,,,
112200,,1.6499958109855652,,,
112250,,1.5928923511505126,,,
112300,,1.6239773845672607,,,
112350,,1.4530396676063537,,,
112400,,1.4769224286079408,,,
112450,,1.589527463912964,,,
112500,,1.4593775653839112,,,
112550,,1.484005296230316,,,
112600,,1.527447397708893,,,
112650,,1.5341784167289734,,,
112700,,1.6036289501190186,,,
112750,,1.5462558484077453,,,
112800,,1.4856002974510192,,,
112850,,1.4824375224113464,,,
112900,,1.4274580240249635,,,
112950,,1.5588100624084473,,,
113000,,1.6772165012359619,,,
113050,,1.5003060936927795,,,
113100,,1.4146605563163757,,,
113150,,1.4473115611076355,,,
113200,,1.5564354157447815,,,
113250,,1.5631330275535584,,,
113300,,1.437845208644867,,,
113350,,1.4443100476264954,,,
113400,,1.4307086730003358,,,
113450,,1.5033766078948974,,,
113500,,1.5282532000541686,,,
113550,,1.3934364938735961,,,
113600,,1.3236630272865295,,,
113650,,1.4295812797546388,,,
113700,,1.4159623718261718,,,
113750,,1.3809086513519286,,,
113800,,1.2794767308235169,,,
113850,,1.4071229791641235,,,
113900,,1.4256093716621399,,,
113950,,1.503692877292633,,,
114000,,1.3766385698318482,,,
114050,,1.4381137490272522,,,
114100,,1.4661372685432434,,,
114150,,1.425920009613037,,,
114200,,1.4500820517539978,,,
114250,,1.377947793006897,,,
114300,,1.4391132140159606,,,
114350,,1.450234787464142,,,
114400,,1.4380069327354432,,,
114450,,1.522469789981842,,,
114500,,1.3614857530593871,,,
114550,,1.4421360516548156,,,
114600,,1.326939640045166,,,
114650,,1.4263309741020203,,,
114700,,1.4598392510414124,,,
114750,,1.5458823823928833,,,
114800,,1.4622775530815124,,,
114850,,1.5235551261901856,,,
114900,,1.4788923859596252,,,
114950,,1.412150022983551,,,
115000,,1.428353316783905,,,
115050,,1.484537627696991,,,
115100,,1.3775078439712525,,,
115150,,1.5132343220710753,,,
115200,,1.4334559512138367,,,
115250,,1.4554412627220155,,,
115300,,1.4007174634933472,,,
115350,,1.5583635640144349,,,
115400,,1.6442832326889039,,,
115450,,1.5122007656097411,,,
115500,,1.3557298135757447,,,
115550,,1.2953066992759705,,,
115600,,1.4773490190505982,,,
115650,,1.4595406770706176,,,
115700,,1.472000584602356,,,
115750,,1.6131838464736938,,,
115800,,1.5741062903404235,,,
115850,,1.5930965399742127,,,
115900,,1.566120479106903,,,
115950,,1.602413125038147,,,
116000,,1.5937976002693177,,,
116050,,1.56895605802536,,,
116100,,1.631804759502411,,,
116150,,1.6192488694190978,,,
116200,,1.6116136598587036,,,
116250,,1.61234619140625,,,
116300,,1.5262244749069214,,,
116350,,1.4574234104156494,,,
116400,,1.4735741186141968,,,
116450,,1.4896445274353027,,,
116500,,1.3137236213684083,,,
116550,,1.2925768899917602,,,
116600,,1.4891948413848877,,,
116650,,1.5994440245628356,,,
116700,,1.5443902349472045,,,
116750,,1.5931039190292358,,,
116800,,1.5945058178901672,,,
116850,,1.61403263092041,,,
116900,,1.5153700089454651,,,
116950,,1.5773860311508179,,,
117000,,1.4788244152069092,,,
117050,,1.5010575342178345,,,
117100,,1.4329893040657042,,,
117150,,1.4710179519653321,,,
117200,,1.3261144757270813,,,
117250,,1.3589679574966431,,,
117300,,1.4427471804618834,,,
117350,,1.440217206478119,,,
117400,,1.2990424203872681,,,
117450,,1.3599199366569519,,,
117500,,1.4888880634307862,,,
117550,,1.543133270740509,,,
117600,,1.4375255227088928,,,
117650,,1.4337759590148926,,,
117700,,1.340487151145935,,,
117750,,1.4485190773010255,,,
117800,,1.417235267162323,,,
117850,,1.341932671070099,,,
117900,,1.2244869697093963,,,
117950,,1.2762487769126891,,,
118000,,1.2642072689533235,,,
118050,,1.3513863849639893,,,
118100,,1.3345231628417968,,,
118150,,1.316949236392975,,,
118200,,1.2730996537208557,,,
118250,,1.293537027835846,,,
118300,,1.5104862093925475,,,
118350,,1.4551904773712159,,,
118400,,1.376686887741089,,,
118450,,1.4197104454040528,,,
118500,,1.3401988196372985,,,
118550,,1.5375972270965577,,,
118600,,1.4777952551841735,,,
118650,,1.4908862066268922,,,
118700,,1.4736334681510925,,,
118750,,1.5294447588920592,,,
118800,,1.4654854559898376,,,
118850,,1.4527423095703125,,,
118900,,1.4104007124900817,,,
118950,,1.4446200108528138,,,
119000,,1.289924659729004,,,
119050,,1.2891316986083985,,,
119100,,1.4331112313270569,,,
119150,,1.4384634947776795,,,
119200,,1.4506693506240844,,,
119250,,1.5014080500602722,,,
119300,,1.5228361415863036,,,
119350,,1.425954716205597,,,
119400,,1.544189932346344,,,
119450,,1.439742043018341,,,
119500,,1.386449863910675,,,
119550,,1.404584846496582,,,
119600,,1.2981235909461974,,,
119650,,1.2596319198608399,,,
119700,,1.4943398761749267,,,
119750,,1.5959577131271363,,,
119800,,1.6126920890808105,,,
119850,,1.771847951412201,,,
119900,,1.6581898617744446,,,
119950,,1.5993951082229614,,,
120000,,1.5855579805374145,,,
120050,,1.5945792627334594,,,
120100,,1.5307069945335388,,,
120150,,1.5430881786346435,,,
120200,,1.4716665840148926,,,
120250,,1.4565385270118714,,,
120300,,1.3075784707069398,,,
120350,,1.4280604147911071,,,
120400,,1.46348002910614,,,
120450,,1.3752128291130066,,,
120500,,1.3618509888648986,,,
120550,,1.4233642721176147,,,
120600,,1.3355856919288636,,,
120650,,1.290355544090271,,,
120700,,1.4160329794883728,,,
120750,,1.4877280187606812,,,
120800,,1.5161580848693847,,,
120850,,1.4955907011032104,,,
120900,,1.4418700909614564,,,
120950,,1.3967529678344726,,,
121000,,1.4180539798736573,,,
121050,,1.4673516297340392,,,
121100,,1.4131949949264526,,,
121150,,1.5509180426597595,,,
121200,,1.5914213061332703,,,
121250,,1.5958370351791382,,,
121300,,1.348671751022339,,,
121350,,1.4641512751579284,,,
121400,,1.5081491780281067,,,
121450,,1.494201967716217,,,
121500,,1.3722774648666383,,,
121550,,1.3362893486022949,,,
121600,,1.339868950843811,,,
121650,,1.2731620573997497,,,
121700,,1.3706128454208375,,,
121750,,1.305119638442993,,,
121800,,1.292107539176941,,,
121850,,1.377074453830719,,,
121900,,1.4777232599258423,,,
121950,,1.4023569703102112,,,
122000,,1.3243191957473754,,,
122050,,1.5039879393577575,,,
122100,,1.3028343510627747,,,
122150,,1.3728264141082764,,,
122200,,1.5420332217216492,,,
122250,,1.4387630534172058,,,
122300,,1.4777804970741273,,,
122350,,1.4212187480926515,,,
122400,,1.447708899974823,,,
122450,,1.3946490693092346,,,
122500,,1.3613460969924926,,,
122550,,1.5079380249977112,,,
122600,,1.3960316491127014,,,
122650,,1.4086613321304322,,,
122700,,1.3582001519203186,,,
122750,,1.4507671666145325,,,
122800,,1.3155962872505187,,,
122850,,1.3395311117172242,,,
122900,,1.3086830234527589,,,
122950,,1.2508166599273682,,,
123000,,1.3902034974098205,,,
123050,,1.46023464679718,,,
123100,,1.4712222480773927,,,
123150,,1.447234959602356,,,
123200,,1.5079335904121398,,,
123250,,1.47927668094635,,,
123300,,1.463243660926819,,,
123350,,1.416086802482605,,,
123400,,1.4285390615463256,,,
123450,,1.4797581624984741,,,
123500,,1.5297467756271361,,,
123550,,1.3936952829360962,,,
123600,,1.5350636339187622,,,
123650,,1.580949800014496,,,
123700,,1.499208495616913,,,
123750,,1.4118602085113525,,,
123800,,1.3406893301010132,,,
123850,,1.4348669862747192,,,
123900,,1.351765820980072,,,
123950,,1.4224625658988952,,,
124000,,1.4255032181739806,,,
124050,,1.2693603539466858,,,
124100,,1.2545158505439757,,,
124150,,1.3645197391510009,,,
124200,,1.3760100460052491,,,
124250,,1.4445670628547669,,,
124300,,1.376972153186798,,,
124350,,1.3775013875961304,,,
124400,,1.4408096766471863,,,
124450,,1.534152648448944,,,
124500,,1.4282739710807801,,,
124550,,1.4921872878074647,,,
124600,,1.5757332301139833,,,
124650,,1.5750472736358643,,,
124700,,1.634300501346588,,,
124750,,1.640316424369812,,,
124800,,1.6725456738471984,,,
124850,,1.5899233651161193,,,
124900,,1.576844928264618,,,
124950,,1.5144145107269287,,,
125000,,1.457398362159729,,,
125050,,1.503668384552002,,,
125100,,1.5172122764587401,,,
125150,,1.5691718506813048,,,
125200,,1.5288864135742188,,,
125250,,1.6313194632530212,,,
125300,,1.4580458998680115,,,
125350,,1.3287269806861877,,,
125400,,1.535922508239746,,,
125450,,1.5760946846008301,,,
125500,,1.666449818611145,,,
125550,,1.5093950867652892,,,
125600,,1.4951493835449219,,,
125650,,1.3786128044128418,,,
125700,,1.4546330070495606,,,
125750,,1.6069368648529052,,,
125800,,1.4488091826438905,,,
125850,,1.5558441162109375,,,
125900,,1.6488895106315613,,,
125950,,1.6553059363365172,,,
126000,,1.6009201788902283,,,
126050,,1.542591359615326,,,
126100,,1.5127751684188844,,,
126150,,1.5759673380851746,,,
126200,,1.5551244950294494,,,
126250,,1.5401563668251037,,,
126300,,1.6012081408500671,,,
126350,,1.5925230288505554,,,
126400,,1.5860817790031434,,,
126450,,1.5320701479911805,,,
126500,,1.4745774102210998,,,
126550,,1.436400351524353,,,
126600,,1.485219831466675,,,
126650,,1.468951919078827,,,
126700,,1.4293634247779847,,,
126750,,1.5449384427070618,,,
126800,,1.4350987815856933,,,
126850,,1.48202805519104,,,
126900,,1.5911065864562988,,,
126950,,1.5564779043197632,,,
127000,,1.50184326171875,,,
127050,,1.4677556109428407,,,
127100,,1.4077281427383423,,,
127150,,1.3940608072280884,,,
127200,,1.5630048203468323,,,
127250,,1.5551455330848694,,,
127300,,1.6280789136886598,,,
127350,,1.694429566860199,,,
127400,,1.469121708869934,,,
127450,,1.5197954440116883,,,
127500,,1.4505299282073976,,,
127550,,1.4274463057518005,,,
127600,,1.4814605927467346,,,
127650,,1.5357816958427428,,,
127700,,1.6004306840896607,,,
127750,,1.454323787689209,,,
127800,,1.5105159425735473,,,
127850,,1.544426643848419,,,
127900,,1.52332026720047,,,
127950,,1.4833569622039795,,,
128000,,1.3240988445281983,,,
128050,,1.3950769400596619,,,
128100,,1.4123769617080688,,,
128150,,1.5049988675117492,,,
128200,,1.5385917377471925,,,
128250,,1.523467230796814,,,
128300,,1.478635437488556,,,
128350,,1.5248613619804383,,,
128400,,1.5748683834075927,,,
128450,,1.4466531682014465,,,
128500,,1.575317370891571,,,
128550,,1.5297742080688477,,,
128600,,1.4223162031173706,,,
128650,,1.3955443477630616,,,
128700,,1.379912986755371,,,
128750,,1.1860047376155853,,,
128800,,1.1691438889503478,,,
128850,,1.190034694671631,,,
128900,,1.2956796789169311,,,
128950,,1.46854501247406,,,
129000,,1.4378384399414061,,,
129050,,1.2843868279457091,,,
129100,,1.3709257221221924,,,
129150,,1.5849633860588073,,,
129200,,1.6060675644874574,,,
129250,,1.4773323607444764,,,
129300,,1.543548903465271,,,
129350,,1.6255539059638977,,,
129400,,1.5363570523262025,,,
129450,,1.5131552290916443,,,
129500,,1.4774176907539367,,,
129550,,1.4833713746070862,,,
129600,,1.5300010299682618,,,
129650,,1.4274109172821046,,,
129700,,1.4221923971176147,,,
129750,,1.4711499571800233,,,
129800,,1.3852921509742737,,,
129850,,1.3516091680526734,,,
129900,,1.3366978907585143,,,
129950,,1.3847152519226074,,,
130000,,1.310384612083435,,,
130050,,1.2781966400146485,,,
130100,,1.4610787963867187,,,
130150,,1.4757037782669067,,,
130200,,1.4242756319046022,,,
130250,,1.5114342021942138,,,
130300,,1.5195203399658204,,,
130350,,1.4547515940666198,,,
130400,,1.3541344666481019,,,
130450,,1.3018961477279662,,,
130500,,1.3086938953399658,,,
130550,,1.4083193159103393,,,
130600,,1.3546487498283386,,,
130650,,1.4188479924201964,,,
130700,,1.4193289136886598,,,
130750,,1.472075173854828,,,
130800,,1.411021740436554,,,
130850,,1.2936852598190307,,,
130900,,1.3108466696739196,,,
130950,,1.3221549963951111,,,
131000,,1.3541065287590026,,,
131050,,1.332999005317688,,,
131100,,1.4240064692497254,,,
131150,,1.474702343940735,,,
131200,,1.3645678663253784,,,
131250,,1.2650045895576476,,,
131300,,1.3919069147109986,,,
131350,,1.3160204482078552,,,
131400,,1.3225032043457032,,,
131450,,1.3198797392845154,,,
131500,,1.3246128797531127,,,
131550,,1.2423408699035645,,,
131600,,1.3098647356033326,,,
131650,,1.468834981918335,,,
131700,,1.4245004558563232,,,
131750,,1.4547222757339477,,,
131800,,1.4423267316818238,,,
131850,,1.395641894340515,,,
131900,,1.3280964040756225,,,
131950,,1.393966133594513,,,
132000,,1.3227301597595216,,,
132050,,1.3917038178443908,,,
132100,,1.5200060200691223,,,
132150,,1.5961952209472656,,,


==> figures/gmm_nd/T10_KLmarginal0.csv <==
iter,KL_0_ULA,KL_0_dilation,KL_0_tempering,KL_0_diffusion,KL_0_daz_scale1
0,1.9803897523880005,3.933544912338257,1.3706029081344604,1.106883646249771,0.45236137688159944
50,1.771328330039978,3.344627647399902,1.29762437582016,0.9443492352962494,0.3160272890329361
100,1.8555197882652283,3.1029083251953127,1.2846963238716125,0.9484763944149017,0.30295613586902614
150,1.908225634098053,2.952332224845886,1.213801336288452,0.9393205404281616,0.2991973394155502
200,1.9115649127960206,2.831742830276489,1.2019668245315551,0.9048554229736329,0.2970568656921386
250,1.8929067659378052,2.7232488059997557,1.2028305983543397,0.8933186244964599,0.3021512562036514
300,1.893894522190094,2.6415428733825683,1.2142061758041383,0.8753572058677673,0.29686620891094206
350,1.84608891248703,2.571703772544861,1.2278204822540284,0.8974609172344208,0.2964632707834243
400,1.8148308849334718,2.506895170211792,1.2308877635002136,0.9232802069187165,0.29843122124671934
450,1.8181747055053712,2.443238573074341,1.2225630402565002,0.8745920729637146,0.2959400391578674
500,1.818273389339447,2.396390814781189,1.2257559323310852,0.8621321678161621,0.3017026704549789
550,1.795268087387085,2.347739214897156,1.2756396126747132,0.8624216854572296,0.3008515638113021
600,1.7835509157180787,2.30209442615509,1.3196634101867675,0.8664822828769684,0.29982095301151274
650,1.693890643119812,2.2507876443862913,1.28568993806839,0.857511568069458,0.29609706580638884
700,1.6824681115150453,2.2117283058166506,1.2792533183097838,0.8821418833732605,0.2987950891256332
750,1.652319312095642,2.167876191139221,1.283795986175537,0.8633346855640411,0.30107455193996424
800,1.621859197616577,2.1324021720886233,1.308314983844757,0.8577241241931916,0.2959160321950912
850,1.603542733192444,2.099713931083679,1.353460807800293,0.8847146892547607,0.3062779682874679
900,1.6191754007339478,2.0668015766143797,1.4086569404602052,0.8868265891075134,0.31028311729431146
950,1.6132830476760864,2.04387273311615,1.4181592631340028,0.8779665195941925,0.3043273830413818
1000,1.6081354308128357,2.019636244773865,1.400356080532074,0.8714571464061737,0.29564257979393
1050,1.6399740076065064,1.9919225478172302,1.385182282924652,0.862407089471817,0.2978405892848968
1100,1.640468397140503,1.9685230445861817,1.3761900877952575,0.8449330043792724,0.2960758012533187
1150,1.6256128573417663,1.9468079710006714,1.3789388585090636,0.8146187698841095,0.2905879873037338
1200,1.5815347290039063,1.9291398096084595,1.401776638031006,0.7935258185863495,0.290862979888916
1250,1.6166464018821716,1.9088396191596986,1.418603672981262,0.8118871903419494,0.29444827795028683
1300,1.6157609510421753,1.8908757710456847,1.4658471655845642,0.8055971646308899,0.2905670040845871
1350,1.6060363912582398,1.872183964252472,1.4654450345039367,0.805255937576294,0.3068695372343063
1400,1.6176409792900086,1.8576957893371582,1.4361327862739564,0.8402680110931396,0.3037519174814224
1450,1.6151605010032655,1.847703001499176,1.4391661286354065,0.8352418363094329,0.29970068931579585
1500,1.6132223868370057,1.8316676092147828,1.4272320199012756,0.7920195007324219,0.30356641530990597
1550,1.6081465911865234,1.8194853091239929,1.476682665348053,0.8301786684989929,0.30770774424076075
1600,1.584016864299774,1.807777726650238,1.4729571175575256,0.843779855966568,0.30540566504001615
1650,1.5400198912620544,1.7923584127426146,1.485297977924347,0.7858737516403198,0.3046702378988266
1700,1.6070834684371949,1.7835423183441161,1.4517802286148072,0.7960958433151245,0.30184599637985227
1750,1.5694726014137268,1.7728052377700805,1.4751359367370604,0.8145248460769653,0.2998310470581054
1800,1.5987229132652283,1.7674947953224183,1.4832252717018128,0.8616149234771728,0.30093039035797114
1850,1.6458563947677611,1.759541437625885,1.499490053653717,0.841213870048523,0.29610359728336333
1900,1.6347836685180663,1.7557750940322876,1.465513939857483,0.8847381484508514,0.2917504376173019
1950,1.6295103359222411,1.7523102974891662,1.422851026058197,0.8707570171356201,0.29096028745174407
2000,1.6281933999061584,1.7478999614715576,1.4795392060279846,0.7607659411430359,0.2979765838384628
2050,1.6686263656616211,1.7492498302459716,1.4809013938903808,0.7829546976089478,0.29252791702747344
2100,1.6828271293640136,1.7399221849441528,1.5571728658676147,0.8023579716682434,0.30168117523193355
2150,1.599950771331787,1.745121476650238,1.4821480441093444,0.7839086067676544,0.3036694639921188
2200,1.6278902387619019,1.740255515575409,1.4778240847587585,0.7699998474121094,0.30253428280353545
2250,1.6010309767723083,1.7413580441474914,1.4985023546218872,0.7968842363357544,0.3016979026794433
2300,1.5938549256324768,1.7427517557144165,1.4772928476333618,0.8186715507507324,0.3006359428167343
2350,1.608386058807373,1.7357510781288148,1.4733520364761352,0.8069425296783447,0.30676981449127194
2400,1.6010559797286987,1.7405234861373902,1.520952491760254,0.7891668975353241,0.304140807390213
2450,1.6376196932792664,1.7397183799743652,1.5088424324989318,0.7994459426403046,0.3002319824695587
2500,1.6779914832115173,1.75558443069458,1.5339908838272094,0.800793536901474,0.29511415541172026
2550,1.6985441422462464,1.756682550907135,1.5191259574890137,0.7839623188972473,0.2945782113075256
2600,1.635214900970459,1.764093759059906,1.6069106268882751,0.8005969405174256,0.2961359548568725
2650,1.6564374136924744,1.7553939414024353,1.5597196865081786,0.8330108785629272,0.29598686099052424
2700,1.6423301792144775,1.7692022109031678,1.5310091376304626,0.7991161620616913,0.3007030916213989
2750,1.6514538788795472,1.7867780137062073,1.5678737044334412,0.8609208607673645,0.3048556977510452
2800,1.6828511214256288,1.786785066127777,1.5299763703346252,0.9010435748100281,0.31084465146064755
2850,1.6079287719726563,1.7965917849540711,1.5765584921836853,0.8486115741729736,0.3025676608085632
2900,1.604039442539215,1.8055735659599303,1.5262635827064515,0.8901922523975372,0.2997658628225326
2950,1.64456289768219,1.8168046569824219,1.6513085126876832,0.8188032829761505,0.3018118333816528
3000,1.684904124736786,1.8102064514160157,1.649117681980133,0.7872658908367157,0.30423050403594964
3050,1.7198490071296693,1.8217505860328673,1.6621329379081726,0.7734710907936097,0.3069775706529617
3100,1.651651074886322,1.8190848159790038,1.6448890733718873,0.7646744763851165,0.3062759017944336
3150,1.6367515802383423,1.8444589066505432,1.6345845198631286,0.8342189979553223,0.2994728678464889
3200,1.686950433254242,1.8429730176925658,1.6132324075698852,0.8217718529701233,0.2993460828065872
3250,1.6355802512168884,1.843486361503601,1.594949448108673,0.8461796927452088,0.29748820066452025
3300,1.626459183692932,1.8706814098358153,1.6739411807060243,0.859662801027298,0.30177625536918634
3350,1.668516490459442,1.849060707092285,1.6939103293418885,0.7839484488964081,0.2977965015172958
3400,1.6347160506248475,1.8679515838623046,1.671066644191742,0.8056294226646423,0.2930973160266876
3450,1.6574602913856507,1.869793665409088,1.715462851524353,0.7791763722896576,0.2936006540060043
3500,1.6912683868408203,1.8954943346977233,1.7386452603340148,0.8457138824462891,0.3006820428371429
3550,1.7436189556121826,1.9109801125526429,1.7485590124130248,0.8413517463207245,0.304383150935173
3600,1.6923420929908752,1.902020387649536,1.6834015321731568,0.8081845808029174,0.30220613896846765
3650,1.6986073541641236,1.936058201789856,1.6844602823257446,0.8644753444194794,0.30276051938533777
3700,1.6827433967590333,1.9393258833885192,1.6739496874809265,0.9105332589149475,0.2998013269901275
3750,1.7109248590469361,1.957231147289276,1.7249981093406677,0.8362158870697022,0.29802882730960845
3800,1.7366561055183412,1.9468631958961486,1.7693919920921326,0.7868483567237854,0.30314016997814175
3850,1.7193003582954407,1.9735420370101928,1.754555540084839,0.7893783903121948,0.297696760892868
3900,1.675213370323181,1.9423422861099242,1.7435408306121827,0.8118866813182831,0.29468539059162135
3950,1.6820214986801147,1.9469641852378845,1.7389145660400391,0.7515214455127716,0.29416203975677485
4000,1.7026922869682313,1.9378480076789857,1.5902750611305236,0.8055942416191101,0.2961110281944275
4050,1.7756812429428102,1.9457047438621522,1.6539739274978638,0.8086117196083069,0.30004180729389185
4100,1.7221569991111756,1.9206146883964539,1.611411464214325,0.8221749079227447,0.300650759935379
4150,1.7102056312561036,1.9109798955917359,1.6408845400810241,0.7886253046989441,0.2989304447174072
4200,1.7196174359321594,1.93183096408844,1.6278433847427367,0.7725940752029419,0.29960144042968745
4250,1.7412728261947632,1.9377511644363403,1.6371512150764465,0.808152779340744,0.29707765877246856
4300,1.7043972301483155,1.9541200113296509,1.7043027448654176,0.8156023919582367,0.298942682147026
4350,1.7161684679985045,1.9190893769264221,1.713762550354004,0.8196487975120544,0.29394937038421626
4400,1.715297429561615,1.9450208783149718,1.6320706343650817,0.7999538612365723,0.2955839872360229
4450,1.7511537885665893,1.9393797779083253,1.6400592947006225,0.8140203154087067,0.30093207001686095
4500,1.7826895022392273,1.9296936011314392,1.6881069755554199,0.7692937064170837,0.29913220703601834
4550,1.751938464641571,1.9288158416748047,1.6760743284225463,0.7761301004886627,0.299286475777626
4600,1.7175127530097962,1.9467770218849183,1.6813574123382569,0.7994956278800964,0.2992533707618713
4650,1.8077066516876221,1.900736496448517,1.592089560031891,0.761500289440155,0.2912961041927337
4700,1.7051121807098388,1.9041131234169006,1.5740335059165955,0.7780381941795349,0.30040799915790556
4750,1.695723569393158,1.8966781187057495,1.5861124396324158,0.7603996300697327,0.3032234460115432
4800,1.7346142721176148,1.8838042879104615,1.6244168710708617,0.838468611240387,0.3018523210287094
4850,1.7286089324951173,1.8766691565513611,1.7236125731468201,0.8137586319446564,0.29621091127395627
4900,1.7151513361930848,1.8890544819831847,1.6903821206092835,0.7849134707450867,0.29557035326957704
4950,1.7186285471916198,1.849664888381958,1.7478612661361694,0.8223818004131317,0.30650424540042875
5000,1.7681111812591552,1.830831959247589,1.7030982351303101,0.8197723603248597,0.30203001022338866
5050,1.7999514818191529,1.8222403669357299,1.6620310235023499,0.8742361342906952,0.2936226403713226
5100,1.735947117805481,1.8100736188888549,1.6463260436058045,0.8449354648590088,0.3024523967504501
5150,1.7441704225540162,1.823724069595337,1.6558251643180848,0.8464321577548981,0.3008356815576553
5200,1.7981195878982543,1.8344629216194153,1.6985364603996276,0.833407096862793,0.2996928161382675
5250,1.7457790970802307,1.8284263801574707,1.6660276007652284,0.7957111120223999,0.29948238909244534
5300,1.7821021223068236,1.806225187778473,1.7536629939079285,0.754829740524292,0.30095110118389123
5350,1.7120066356658936,1.7895387959480287,1.7020988440513611,0.766801495552063,0.3018911117315292
5400,1.7205849409103393,1.7872930765151978,1.6500283479690552,0.7818825674057007,0.30076603949069974
5450,1.756297779083252,1.753399794101715,1.712238895893097,0.7939887499809265,0.29335504829883574
5500,1.7816440081596374,1.759683804512024,1.8415534925460815,0.7972953331470489,0.2976559776067733
5550,1.7999873542785645,1.7730033445358275,1.717639901638031,0.7797794234752655,0.29971295058727265
5600,1.7891011786460878,1.7647181749343872,1.7212249803543092,0.8006260848045349,0.3002914875745773
5650,1.802768692970276,1.7792088675498963,1.7255986070632934,0.7824216377735138,0.30019173085689543
5700,1.7988240647315978,1.7455116677284241,1.6922964000701903,0.742306615114212,0.3050338268280029
5750,1.839550611972809,1.6975938630104066,1.683131742477417,0.7961129069328308,0.30861769914627074
5800,1.834189145565033,1.7027451825141906,1.704210045337677,0.8182973337173461,0.3076636707782745
5850,1.7992365789413451,1.734624638557434,1.6742000126838683,0.787647830247879,0.2977269577980041
5900,1.8073836135864259,1.6997285604476928,1.655688018798828,0.8437276923656464,0.2939257717132568
5950,1.6865209794044496,1.6740873265266418,1.7541522216796874,0.8400699996948242,0.2957366460561752
6000,1.7053120255470275,1.6747659516334534,1.6944047331809997,0.7960818421840667,0.2994831639528274
6050,1.773179705142975,1.684887900352478,1.7040182948112488,0.7888111352920533,0.30369471251964564
6100,1.765721230506897,1.6767611289024353,1.7098016333580017,0.8311933755874634,0.301753568649292
6150,1.7715346646308898,1.66804443359375,1.6939065861701965,0.8166658520698548,0.302986152768135
6200,1.7238028454780578,1.6681013655662538,1.6518930506706238,0.8341447627544403,0.30230753362178797
6250,1.725133752822876,1.6527205467224122,1.6982440423965455,0.8014517617225647,0.30457875490188596
6300,1.676422564983368,1.6501264405250549,1.7048102688789368,0.8265464699268341,0.30615330517292016
6350,1.719926564693451,1.6434625673294068,1.6954581880569457,0.8466763389110565,0.31054222524166103
6400,1.7725041913986206,1.6416563129425048,1.6229602670669556,0.7855398869514465,0.3020950078964233
6450,1.7873217368125915,1.6605536246299744,1.646491026878357,0.7714825403690339,0.2985705840587616
6500,1.8045503759384156,1.663197295665741,1.6885569882392883,0.784841685295105,0.2932194900512695
6550,1.8194489407539367,1.6361387658119202,1.6821037912368775,0.7643845331668854,0.29447490692138667
6600,1.802509174346924,1.6230080318450928,1.6950703978538513,0.8262279582023621,0.2944467347860336
6650,1.8332661843299867,1.6301002764701844,1.7640805792808534,0.8643900179862976,0.2975543427467346
6700,1.8617568612098694,1.634993886947632,1.7850332736968995,0.7929602992534638,0.3035030275583267
6750,1.8277780771255494,1.638091983795166,1.8469834065437316,0.8233407592773437,0.30500018477439883
6800,1.8431920337677001,1.636782886981964,1.8913992524147034,0.7928771471977234,0.3088079273700714
6850,1.7493373608589173,1.6592816710472107,1.8433183646202087,0.8363557720184326,0.3057285791635513
6900,1.7259979438781738,1.6599923944473267,1.8189375519752502,0.8313204836845398,0.30022582352161403
6950,1.758414807319641,1.6644815230369567,1.7970106887817383,0.810961275100708,0.30138623535633086
7000,1.7068984961509706,1.6283684754371643,1.7439929270744323,0.7809294021129608,0.30291422247886657
7050,1.7260559296607971,1.633606550693512,1.7613171863555908,0.75644491314888,0.2985028892755508
7100,1.6797236561775208,1.6322398447990418,1.7657932591438295,0.7545105254650116,0.30088417708873744
7150,1.6981168794631958,1.6793556594848633,1.8203800177574159,0.7370685017108918,0.3045404881238937
7200,1.7661745810508729,1.6723071241378784,1.7969133472442627,0.7708169221878052,0.307405247092247
7250,1.7421647572517396,1.663041923046112,1.7787229061126708,0.7712416446208954,0.30595296919345855
7300,1.7919038033485413,1.6601531028747558,1.7996866941452025,0.7956176471710205,0.30159006953239437
7350,1.7699202132225036,1.6532157826423646,1.7462544655799865,0.8224586820602418,0.30055952250957485
7400,1.7801153588294982,1.6624246764183044,1.8372379326820374,0.7926758098602295,0.305746801495552
7450,1.7776649165153504,1.6563954496383666,1.8536076641082764,0.7712559020519256,0.3055432504415512
7500,1.8598317503929138,1.6726293826103211,1.75554847240448,0.7727705478668213,0.3021674054861068
7550,1.7999736380577087,1.6314938044548035,1.847966923713684,0.7581802308559418,0.2986911261081695
7600,1.8080255818367004,1.647452585697174,1.8196990871429444,0.7869573736190796,0.2940297758579254
7650,1.712507176399231,1.6646589016914368,1.7849858117103576,0.7754452335834503,0.30350355863571166
7700,1.8168596482276917,1.6800627398490906,1.7640271282196045,0.7932752680778503,0.300581384897232
7750,1.7377093291282655,1.7179657578468324,1.8338054847717284,0.7865108609199524,0.3036723291873932
7800,1.733923900127411,1.7072725892066956,1.7934196853637696,0.8049773228168488,0.30392429709434504
7850,1.7397808837890625,1.753002998828888,1.772716567516327,0.824153654575348,0.3042290532588958
7900,1.677500033378601,1.7794745063781738,1.781045126914978,0.7678346920013428,0.30122935056686395
7950,1.731239573955536,1.7063053393363952,1.7859848046302795,0.7953404772281647,0.30514093339443205
8000,1.8422692894935608,1.6988336062431335,1.7361402058601378,0.7658688640594482,0.3062543320655822
8050,1.7369640111923217,1.7233607864379883,1.6918077158927918,0.809460951089859,0.3024954777956009
8100,1.7970621395111084,1.7358545231819154,1.6723946738243103,0.8081859648227692,0.3017789769172668
8150,1.776574490070343,1.7509611415863038,1.699757959842682,0.7397672033309937,0.30301959753036495
8200,1.802940170764923,1.71067355632782,1.792172336578369,0.7649835109710693,0.2979151129722595
8250,1.704332995414734,1.7098982882499696,1.7278098917007447,0.7959988141059875,0.2925207525491714
8300,1.7607027411460876,1.6875912928581238,1.7175170135498048,0.8265330040454865,0.3003623032569885
8350,1.725814368724823,1.6663034081459045,1.729615650177002,0.7999192440509796,0.2993417060375213
8400,1.7533862113952636,1.6583868527412415,1.7485571455955506,0.7896733415126801,0.30728829741477964
8450,1.7252579379081725,1.7230536508560181,1.727611801624298,0.7926634168624878,0.306963455080986
8500,1.818990535736084,1.7814743614196777,1.6981989097595216,0.7845739400386811,0.30844031214714046
8550,1.7951939034461974,1.7657847571372987,1.733150839805603,0.807992901802063,0.30171156525611875
8600,1.8599324798583985,1.7215190982818604,1.6870099425315856,0.7911346113681793,0.2998606956005096
8650,1.791012761592865,1.7408466124534607,1.6443846607208252,0.7698500990867615,0.30274930536746975
8700,1.8033401775360107,1.7386961483955383,1.651690013408661,0.782851448059082,0.2954841011762619
8750,1.8110642409324647,1.7363700866699219,1.6458316445350647,0.8028501844406128,0.29992524027824397
8800,1.8066883730888366,1.7563722372055053,1.7175825691223146,0.7673526406288147,0.3025769984722137
8850,1.6897441720962525,1.7458855056762694,1.7293856072425842,0.7465140557289124,0.3020663726329803
8900,1.7352136039733888,1.7884346079826354,1.6738548970222473,0.7571808159351349,0.3014433133602142
8950,1.7342070364952087,1.7039271759986878,1.7099510526657105,0.750146062374115,0.29794563531875606
9000,1.7353823709487914,1.7132058501243592,1.8027787256240844,0.7219546675682068,0.30229087948799127
9050,1.7249254655838013,1.7286230778694154,1.7706978464126586,0.7325689959526062,0.29089483737945554
9100,1.7097074723243713,1.6968162536621094,1.803219997882843,0.7430559074878693,0.29840119302272794
9150,1.758564441204071,1.7020378303527832,1.7915270805358887,0.731262594461441,0.30224856257438654
9200,1.849296998977661,1.747795250415802,1.843118841648102,0.7520666611194611,0.30279653966426845
9250,1.9009937071800231,1.7424247527122498,1.8792620539665221,0.800884952545166,0.29406666100025175
9300,1.8170625925064088,1.7501684165000915,1.862076349258423,0.7642040693759918,0.30174117207527157
9350,1.75314870595932,1.6898489379882813,1.8835680294036865,0.7519285488128662,0.3017496919631958
9400,1.8172107529640198,1.7413101387023926,1.8737629556655884,0.7993607461452484,0.30377695679664607
9450,1.7923820853233337,1.7657324600219726,1.7998188161849975,0.7820143818855285,0.3038579165935516
9500,1.7594745993614196,1.6924885487556458,1.7606404829025268,0.7848983371257782,0.3060612422227859
9550,1.8821197271347045,1.6428745150566102,1.8040535974502563,0.7480341124534607,0.3089121514558792
9600,1.8527399945259093,1.6275402688980103,1.853272762298584,0.7294518613815307,0.30490528643131254
9650,1.8640157580375671,1.5887691354751587,1.7997631454467773,0.7427397143840789,0.30523868083953853
9700,1.8030407118797303,1.6455921244621277,1.81153422832489,0.7509628129005432,0.30648166894912715
9750,1.901077721118927,1.6921089673042298,1.8338842344284059,0.7797727942466736,0.3049503719806671
9800,1.828468828201294,1.7213825130462646,1.8008383417129517,0.7674207842350006,0.30804252982139585
9850,1.8351764321327209,1.7133322024345399,1.77540180683136,0.7412135887145996,0.30264623165130616
9900,1.8416057682037354,1.7389258861541748,1.7118485617637633,0.798272614479065,0.2972429746389389
9950,1.8689101982116698,1.68790851354599,1.7426264214515685,0.7564858198165894,0.30603887677192687
10000,1.894434950351715,1.7135140538215636,1.8201014494895935,0.7387720346450806,0.30373238980770106
10050,1.8947904634475707,1.6918279004096985,1.8075812435150147,0.7696511387825012,0.3016727018356323
10100,1.9253567838668824,1.703077766895294,1.822129991054535,0.7987008166313171,0.3042860054969787
10150,1.8942488026618958,1.7289259219169617,1.787842619419098,0.7828154861927032,0.3029352158308029
10200,1.8558663439750671,1.7405055332183839,1.768430197238922,0.7929950881004334,0.3075981020927429
10250,1.8814104986190796,1.7961123871803284,1.7425670003890992,0.7922726476192474,0.3034751772880554
10300,1.875858781337738,1.769308578968048,1.7980198431015015,0.7586513674259185,0.3035330832004547
10350,1.829340558052063,1.74822856426239,1.8006050539016725,0.814441808462143,0.30128988862037653
10400,1.831137742996216,1.7347374200820922,1.7489370727539062,0.8379812943935394,0.3007113170623779
10450,1.8226783680915832,1.7537239265441895,1.7338763999938964,0.7834135246276855,0.29732875049114227
10500,1.750471351146698,1.7239424562454224,1.728028242588043,0.7364368414878846,0.29405251681804656
10550,1.7061050367355346,1.665765027999878,1.6925087141990662,0.7110624468326568,0.301981970667839
10600,1.8057261514663696,1.6958049249649048,1.6894315719604491,0.7278654885292053,0.2957528173923492
10650,1.784234220981598,1.7665847873687743,1.700472731590271,0.7192141187191009,0.30679788053035734
10700,1.764709334373474,1.7931429648399353,1.6812215232849121,0.6928035998344422,0.3105998224020004
10750,1.8236152291297913,1.818271963596344,1.7651465702056885,0.7708713436126708,0.30744678676128384
10800,1.7799621558189391,1.83837548494339,1.7256353354454042,0.730414252281189,0.30259143888950346
10850,1.7358284783363342,1.7819980907440185,1.70773410320282,0.7119657897949219,0.29736036360263823
10900,1.754962751865387,1.764207112789154,1.6519318008422852,0.7123270499706268,0.3061490130424499
10950,1.7371936440467834,1.8262863516807557,1.6980034279823304,0.7027024924755096,0.30786500215530394
11000,1.7204259490966798,1.792935199737549,1.7563551187515258,0.7158962655067443,0.30400784075260157
11050,1.6532099628448487,1.7714232540130614,1.7414616203308106,0.7372962820529938,0.3107613509893417
11100,1.7074149942398071,1.8075784206390382,1.7282323217391968,0.6820279097557068,0.3051047575473785
11150,1.7984698915481567,1.7611100769042969,1.7612624669075012,0.7151191031932831,0.304025045633316
11200,1.8581929540634154,1.705889434814453,1.829109148979187,0.710551426410675,0.3022984158992767
11250,1.8647802042961121,1.7491296768188476,1.8084517335891723,0.6919939613342285,0.29953677475452417
11300,1.9128827238082886,1.8046392679214478,1.8126357221603393,0.7152391135692596,0.30195544481277464
11350,1.8998142719268798,1.7730972790718078,1.8600926208496094,0.678766473531723,0.3023148941993713
11400,1.9112505102157593,1.7139068055152893,1.8363253736495972,0.7344023633003235,0.3029600191116333
11450,1.8770371747016907,1.7191035866737365,1.843012454509735,0.720667564868927,0.30597827255725857
11500,1.9562361598014832,1.6897040104866028,1.8991164016723632,0.7154402995109558,0.3031223160028457
11550,1.95038428068161,1.7424012756347655,1.9162153029441833,0.7238545835018158,0.30544861078262325
11600,1.9365416979789734,1.8160427045822143,1.9003918504714965,0.7022115361690521,0.310845929980278
11650,1.9459484553337096,1.7912128686904907,1.9156201004981994,0.727788872718811,0.30220786094665525
11700,1.9022646713256837,1.8642795443534852,1.9132957530021668,0.7051505160331726,0.3009418946504593
11750,1.8331196737289428,1.844036545753479,1.9309329533576964,0.7099306046962738,0.30521383523941037
11800,1.8228595399856566,1.829682047367096,1.9169780468940736,0.7097038066387177,0.3044081181287765
11850,1.777681679725647,1.7496288204193116,1.879911289215088,0.7298507106304168,0.30481035649776456
11900,1.8858622813224792,1.788780734539032,1.8569401001930237,0.7678427767753601,0.30806694686412806
11950,1.7750217771530152,1.773865213394165,1.866632263660431,0.729553108215332,0.30818614244461057
12000,1.8092284250259398,1.7375318121910095,1.824368221759796,0.69313227891922,0.2990336328744888
12050,1.7593630409240724,1.8130773305892944,1.8232386231422424,0.6743598139286041,0.2971448642015457
12100,1.8047456526756287,1.8121328043937683,1.813944616317749,0.6442265009880066,0.3009546244144439
12150,1.8312973165512085,1.823463933467865,1.9131028866767883,0.6416464388370514,0.3071385413408279
12200,1.7981910729408264,1.828207197189331,1.8150415301322937,0.6562541353702546,0.3010044980049133
12250,1.7102752423286438,1.7972225093841552,1.7550702214241027,0.7359366154670716,0.29810613155364984
12300,1.8099429726600647,1.7195839619636535,1.7142622780799865,0.6735109686851501,0.30284089863300323
12350,1.799011754989624,1.684909965991974,1.795747570991516,0.7020111107826232,0.2927924972772598
12400,1.798200843334198,1.6505580949783325,1.7879157423973084,0.7073395299911499,0.29983886182308195
12450,1.8030287408828736,1.7062494611740113,1.728321101665497,0.6856583786010743,0.30777362823486326
12500,1.8416272568702698,1.657077760696411,1.7172840571403503,0.7185683786869049,0.3039012938737869
12550,1.8416626620292664,1.634859528541565,1.7232201790809631,0.7405982005596161,0.3073386394977569
12600,1.8170818781852722,1.7074857187271117,1.723529748916626,0.748116307258606,0.30073070645332334
12650,1.8815971755981444,1.7179730439186096,1.7012570381164551,0.7126777935028076,0.3070653629302978
12700,1.9519300079345703,1.7484494543075562,1.6907121872901916,0.6763330101966858,0.3095028245449066
12750,1.873748950958252,1.7849641132354737,1.68849627494812,0.6816670060157776,0.31118947148323056
12800,1.8487067747116088,1.7290697002410889,1.7375342512130738,0.7244159579277039,0.30563092589378354
12850,1.827937161922455,1.765255994796753,1.77707542181015,0.6894967126846313,0.3010550618171692
12900,1.8733083653450011,1.7709684681892395,1.764473214149475,0.7123752748966217,0.29626301527023313
12950,1.797679705619812,1.8475709247589112,1.7903262233734132,0.7080562198162079,0.2933202928304672
13000,1.8247654724121094,1.8492481184005738,1.7378331351280212,0.7463577103614807,0.29560039639472957
13050,1.9128728985786438,1.8231514263153077,1.7750440120697022,0.7504301941394806,0.3006551659107208
13100,1.8707768654823302,1.777909336090088,1.7844746470451356,0.7435159122943878,0.29733642578124997
13150,1.7852089405059814,1.855558741092682,1.790260181427002,0.7470003509521485,0.3055877757072448
13200,1.7412465238571166,1.8633649468421936,1.7789245533943177,0.7335251224040985,0.3015923941135406
13250,1.7868291211128235,1.9128257846832275,1.782092170715332,0.7681279897689819,0.29807901382446284
13300,1.791556544303894,1.82190936088562,1.8407438540458678,0.7595286881923675,0.2988283604383468
13350,1.9047795176506042,1.8522580766677856,1.8449935913085938,0.7588345515727997,0.30564066171646115
13400,1.9035862064361573,1.8332771944999695,1.7704230856895447,0.7010175836086273,0.31129517674446106
13450,1.909708058834076,1.8587244725227356,1.7909960961341858,0.7146542322635651,0.3025927191972732
13500,1.8602541828155517,1.8772344422340392,1.784673845767975,0.7258596646785737,0.29893660366535185
13550,1.8573831462860106,1.8338132190704346,1.8726285481452942,0.7014636421203613,0.29896596074104304
13600,1.8704286813735962,1.7901430058479308,1.8267276906967163,0.6853809821605682,0.30375868678092954
13650,1.9787051200866699,1.8007591724395753,1.7916587281227112,0.6686069679260254,0.30400110065937036
13700,1.894073121547699,1.7756057834625245,1.7007688999176025,0.662554851770401,0.3033157294988632
13750,1.97992192029953,1.8098759579658508,1.8534422421455383,0.650404040813446,0.303937913775444
13800,1.9510263013839722,1.7592174768447877,1.831580777168274,0.6555691730976104,0.3045706063508987
13850,1.9902876973152162,1.7735220885276795,1.774280092716217,0.6406341159343719,0.300197691321373
13900,1.8719250345230103,1.7576017475128174,1.7557414889335632,0.6572410988807679,0.29507884144783014
13950,1.8356573915481567,1.7884619140625,1.7349293088912965,0.6734658014774323,0.29530380487442015
14000,1.7000508666038514,1.8094047498703003,1.8192013263702393,0.6879457461833954,0.3038106799125671
14050,1.8378879404067994,1.8233604264259338,1.8147075510025024,0.7271668994426728,0.30899514913558956
14100,1.8280044198036194,1.8077285957336426,1.8235501432418824,0.7203611361980439,0.30161096334457393
14150,1.8961096549034118,1.813345296382904,1.8205792903900146,0.7381807696819306,0.30073664784431453
14200,1.895584671497345,1.7542925715446471,1.8687725400924682,0.689238007068634,0.30340577900409693
14250,1.8815822339057922,1.8027823162078858,1.7975644779205322,0.6716696417331696,0.30293724119663235
14300,1.9462650918960571,1.7588783621788024,1.8549641394615173,0.65304358959198,0.30719624578952787
14350,1.9214675998687745,1.6936645460128785,1.7617113375663758,0.625747412443161,0.29634843349456785
14400,1.9084772300720214,1.7537262368202209,1.7784940338134765,0.6398185861110687,0.2999535834789276
14450,1.9443028712272643,1.7386568331718444,1.7690370082855225,0.6373827469348907,0.30056205391883845
14500,1.8458913803100585,1.7744536256790162,1.7827070093154906,0.6809053230285644,0.3051521855592727
14550,1.9023139762878418,1.7951180815696717,1.8242201471328736,0.6487512934207916,0.3045338815450668
14600,1.9658043241500855,1.8190244817733765,1.8003037476539612,0.6347419595718384,0.30310297966003413
14650,1.892054057121277,1.7672084426879884,1.8043133068084716,0.7039523148536682,0.3028962314128875
14700,1.8901511168479919,1.7210356402397156,1.751832754611969,0.738008418083191,0.3009918791055679
14750,1.7996234536170959,1.7578636050224303,1.678358051776886,0.7575771677494049,0.30179011940956113
14800,1.8221401381492615,1.8625626397132873,1.6744673991203307,0.758450232744217,0.3064179545640945
14850,1.8860989332199096,1.8446505165100098,1.7415857934951782,0.766270661354065,0.30845286309719083
14900,1.872956738471985,1.8428745937347413,1.8025071620941162,0.7263898956775665,0.31633383095264433
14950,1.9068639993667602,1.8286917781829835,1.719577009677887,0.7051018524169922,0.3005642062425613
15000,2.00097008228302,1.8373558473587037,1.7817744350433349,0.7353098464012146,0.29774715840816496
15050,1.9831944060325624,1.7876824498176576,1.7722057461738587,0.70241095662117,0.29661065876483916
15100,2.0045478677749635,1.7139459180831909,1.7280441284179688,0.7544503676891327,0.3004350852966308
15150,2.063502516746521,1.7469466352462768,1.7163029909133911,0.719023609161377,0.3046917748451233
15200,2.0014571475982668,1.7906244039535522,1.6725430941581727,0.6641584432125092,0.30259150922298433
15250,1.9432190895080566,1.8001611185073854,1.7165840649604798,0.6241838014125825,0.30590446829795837
15300,1.9225715351104737,1.8470171523094177,1.7875214886665345,0.6740536332130432,0.3076974135637283
15350,1.9558695840835572,1.8089751815795898,1.6575619387626648,0.670312682390213,0.30149360597133634
15400,1.9791001462936402,1.7959720778465271,1.7117709445953369,0.71078160405159,0.302652176618576
15450,1.89694974899292,1.7998259449005127,1.7110512828826905,0.7177377712726593,0.3037820595502853
15500,1.887694363594055,1.8238912010192871,1.703938479423523,0.7018572890758514,0.29640019655227656
15550,1.8649156451225282,1.8073431468009948,1.7358823394775391,0.6948695158958436,0.3042798966169357
15600,1.8909085702896118,1.772088623046875,1.6870214223861695,0.674867172241211,0.3018187445402145
15650,1.9198053145408631,1.920398633480072,1.7649705457687377,0.6660874927043915,0.30248344779014585
15700,1.9160004305839538,1.9092348337173461,1.6802935481071473,0.6949440014362335,0.30643288433551785
15750,1.913097882270813,1.8511811327934264,1.6878161787986756,0.6796943521499634,0.30410320460796353
15800,1.8890229487419128,1.8882313799858093,1.7750076723098756,0.6790981531143189,0.30083185434341425
15850,1.9790676140785217,1.909816083908081,1.8689897274971008,0.6301161968708038,0.30143730282783504
15900,1.8762894153594971,1.915459451675415,1.926207149028778,0.6606621241569519,0.3052102047204971
15950,1.887466413974762,1.7493579983711243,1.8601803922653197,0.7284998714923858,0.30504275918006896
16000,1.886374921798706,1.865564239025116,1.8910329961776733,0.7361987161636353,0.304662172794342
16050,1.784653797149658,1.8265421223640441,1.9271484088897706,0.7124748146533966,0.30360098004341124
16100,1.8717618203163147,1.7894392943382262,1.9183616948127746,0.6906170845031738,0.3000098913908004
16150,1.8320256781578064,1.7109440970420837,1.8559596943855285,0.7066926503181458,0.29898623585700984
16200,1.8643940663337708,1.7528383183479308,1.7922712397575378,0.6762513446807862,0.30015968084335326
16250,1.9251426792144775,1.8266743516921997,1.762917056083679,0.6473483037948609,0.30606127142906187
16300,1.8414544868469238,1.919950590133667,1.8484570050239564,0.6485877585411072,0.303384456038475
16350,1.802952926158905,1.8412465167045593,1.7408352065086365,0.694215635061264,0.30341129958629603
16400,1.8387481737136842,1.843213427066803,1.8037665176391602,0.607509126663208,0.30200627744197844
16450,1.8876412415504455,1.8750174403190614,1.9207132744789124,0.575019154548645,0.30114645004272456
16500,1.9547694540023803,1.8436626863479615,1.8344703316688538,0.6067082226276398,0.304274845123291
16550,1.8756942915916444,1.8169737935066224,1.8492777633666992,0.6477825784683228,0.3030842494964599
16600,1.8200195169448852,1.8509753584861754,1.821653642654419,0.6541969728469849,0.29888431251049036
16650,1.8487662982940674,1.8411541152000428,1.8937684392929077,0.6433953893184662,0.30684819638729094
16700,1.8476314926147461,1.873697259426117,1.8302145171165467,0.6662901258468628,0.3085151660442352
16750,1.8450949048995973,1.863469431400299,1.8626027870178223,0.6757984948158264,0.3010751563310623
16800,1.8372634696960448,1.881514708995819,1.7054665756225587,0.7195821189880371,0.30307461798191065
16850,1.8721392130851746,1.9913508796691894,1.7566192746162415,0.7012841355800629,0.29986800909042355
16900,1.8471936941146851,1.9283578872680665,1.8197005152702332,0.6707796406745911,0.310262826681137
16950,1.799047040939331,1.8902717232704163,1.7982885980606078,0.7105320513248443,0.2994917899370193
17000,1.9194620442390442,1.8488803267478944,1.7321769165992738,0.6686776614189148,0.30499940097331996
17050,1.900487859249115,1.8905639934539795,1.8241104173660279,0.640571266412735,0.3005450457334518
17100,1.9154930138587951,1.8963294434547424,1.8022267365455626,0.6412689030170441,0.3043440800905227
17150,1.8423144817352295,1.8623965406417846,1.8455342650413513,0.6541456091403961,0.2983750236034393
17200,1.7729129528999328,1.8496850228309631,1.8184261345863342,0.6423101806640625,0.2987258625030517
17250,1.7883988428115845,1.942301549911499,1.8233439970016478,0.6493739557266235,0.30433586835861204
17300,1.7003923201560973,1.8633793640136718,1.756108250617981,0.6479746544361115,0.29735710382461544
17350,1.8091439938545226,1.8878722858428956,1.7642849683761597,0.6621978211402894,0.2974946069717407
17400,1.7858950304985046,1.8918758916854859,1.7418786334991454,0.6791388130187989,0.3058162927627563
17450,1.742314863204956,1.9252792048454284,1.8183282327651977,0.6853227508068085,0.3050179636478424
17500,1.6251420950889588,1.9174088072776794,1.8571123719215392,0.6988222503662109,0.30674429714679713
17550,1.728376078605652,1.8935222768783568,1.8981080389022826,0.6959272921085358,0.30309793412685393
17600,1.7575271129608154,1.8430755019187928,1.868166913986206,0.6854552626609802,0.2952623230218887
17650,1.7266656541824341,1.8955370569229126,1.8333181214332581,0.6648322236537934,0.30230064570903775
17700,1.6748425889015197,1.968676598072052,1.749081106185913,0.6882048547267914,0.3029588097333908
17750,1.7493849658966065,1.8750518798828124,1.7501127648353576,0.6700812447071075,0.3030958259105682
17800,1.784126856327057,1.8691043853759766,1.7709046769142152,0.6671643018722534,0.300798407793045
17850,1.7691502904891967,1.9456621623039245,1.7824549508094787,0.6919799828529358,0.29577665865421293
17900,1.7359069204330444,1.9054721355438233,1.8780207681655883,0.6964025640487671,0.30070783913135524
17950,1.7629763031005858,1.8661039233207704,1.8489467787742615,0.6976113665103912,0.3032993584871292
18000,1.7413593816757202,1.9559834814071655,1.8151324033737182,0.7332283782958985,0.30672590672969813
18050,1.8478737831115724,1.9269088554382323,1.80229309797287,0.6630364978313446,0.29717016696929927
18100,1.8944898009300233,1.8578782749176026,1.6932438969612122,0.6688079702854156,0.29713477373123165
18150,1.8820687079429625,1.9122582268714905,1.687799563407898,0.6715948033332825,0.29870631873607634
18200,1.9684213423728942,1.9038020753860474,1.7005560135841369,0.6261155605316162,0.3035649627447128
18250,1.9414709305763245,1.8899748468399047,1.736449213027954,0.6562469530105591,0.3046366018056869
18300,1.907782702445984,1.9292549657821656,1.8247284197807312,0.6552706253528595,0.30021029651165004
18350,1.882991156578064,1.8747138667106629,1.9333951497077941,0.6511608183383941,0.29613267123699183
18400,1.8616416072845459,1.8714981579780579,1.907822163105011,0.697052755355835,0.30038471579551695
18450,1.942866201400757,1.8602126145362854,1.901406352519989,0.6663672018051148,0.30540822148323055
18500,1.8818870306015014,1.8100026488304137,1.9425874209403993,0.7027860474586487,0.3093841868638992
18550,1.829146168231964,1.8291261625289916,1.962909188270569,0.7079311156272888,0.3058905547857284
18600,1.9206741523742676,1.8658692479133605,1.918520019054413,0.6717444634437562,0.30306761503219604
18650,2.0373968434333802,1.916454541683197,1.8179569745063782,0.7129145193099976,0.29847945690155026
18700,1.940364909172058,1.9322915291786193,1.7672570157051086,0.6839414799213409,0.3022795867919921
18750,1.856903111934662,1.9328987503051758,1.7015824651718139,0.6668596839904786,0.3083511567115783
18800,1.8837375497817994,1.973382568359375,1.6884908556938172,0.6598208236694336,0.303953298330307
18850,1.9669310426712037,1.9511619877815247,1.7520512771606445,0.6779911065101624,0.29687816143035883
18900,1.8972867012023926,1.8857168102264403,1.7040492177009583,0.7139713954925537,0.3136629343032837
18950,1.8262489533424378,1.9582817125320435,1.7214787220954895,0.6726266705989837,0.3040514677762985
19000,1.7128045678138732,1.9087864446640015,1.7498251080513,0.6664336895942689,0.3039895892143249
19050,1.6434859490394593,1.8153961634635924,1.6887676286697388,0.6526282072067261,0.30707379877567287
19100,1.7007620549201965,1.8146209478378297,1.6653933548927307,0.6620318305492401,0.2994895255565643
19150,1.7203026270866395,1.8699790930747986,1.664975209236145,0.6512056982517243,0.29859307050704953
19200,1.6746795558929444,1.964584858417511,1.7966385078430176,0.6460875451564789,0.3010598140954971
19250,1.771160762310028,1.9874715900421143,1.7937255787849427,0.674324334859848,0.29690614044666286
19300,1.825550971031189,1.8676867747306825,1.7724523067474365,0.7023882400989533,0.3004445320367813
19350,1.9191281175613404,1.9461085891723633,1.7779027915000916,0.6694743692874908,0.29977882742881773
19400,1.9051993107795715,1.9955834245681763,1.860410945415497,0.6435337626934051,0.30311972916126245
19450,1.9803859639167785,1.9426494550704956,1.8588609766960145,0.6050313425064087,0.30063904881477355
19500,1.9646040415763855,1.9430316162109376,1.9059500098228455,0.6099184322357177,0.3014421325922012
19550,2.0038342332839965,1.8673491716384887,1.8402867579460145,0.60154152572155,0.305872790813446
19600,2.069968137741089,1.843024926185608,1.8355093264579774,0.6409888637065887,0.3068545961380005
19650,1.954064724445343,1.8438394737243653,1.8321908521652222,0.6177610230445861,0.30499674618244166
19700,2.0023528647422792,1.846044247150421,1.899734959602356,0.6355673611164093,0.3020043861865997
19750,2.073487811088562,1.8836381149291992,1.8705089592933655,0.6611970472335815,0.30286531686782836
19800,2.0714640831947326,1.9195953440666198,1.8010883831977844,0.6467412054538727,0.3032501870393753
19850,2.0485804057121277,1.8978657817840576,1.7803431224822999,0.6118199026584625,0.30195946931838985
19900,1.998870689868927,1.9023689651489257,1.767059075832367,0.626352162361145,0.3038745522499084
19950,1.938468098640442,1.8870880722999572,1.7282512283325195,0.6397610580921174,0.3003682845830917
20000,2.0618870401382448,1.8569979119300841,1.791632764339447,0.6311413288116455,0.2989407169818878
20050,2.0652325987815856,1.801323688030243,1.7693097925186156,0.642604603767395,0.2992994540929794
20100,1.988764808177948,1.848704264163971,1.844532654285431,0.6277345061302185,0.300239011645317
20150,1.9072942924499512,1.929503948688507,1.811032977104187,0.6075775575637817,0.30456984698772427
20200,1.9852185869216918,1.8977691316604615,1.800740876197815,0.6626066744327546,0.30460548043251034
20250,1.8986322855949402,1.7680345797538757,1.788994188308716,0.6645720505714416,0.30831534862518306
20300,1.9599002623558044,1.7530801224708557,1.8359168410301208,0.64431813955307,0.3044726115465164
20350,2.0009751605987547,1.7926617431640626,1.8201478457450866,0.6197714912891388,0.3077412903308868
20400,1.955045120716095,1.8287479567527771,1.8108909296989442,0.6309755635261536,0.30202314436435695
20450,1.8934352397918701,1.7440647053718568,1.8249553799629212,0.6486632096767425,0.2993242996931076
20500,1.849856472015381,1.6849560117721558,1.8534486746788026,0.6450730729103088,0.3050136947631836
20550,1.8500740289688111,1.7490495753288269,1.8005776882171631,0.5880166071653367,0.3015639942884445
20600,1.8982658696174621,1.7155987453460693,1.7861857628822326,0.6024005639553071,0.305557906627655
20650,1.8407379460334778,1.7687334823608398,1.7180695629119873,0.5759983348846436,0.30625402390956874
20700,1.8478201365470885,1.8370361876487733,1.7893824553489686,0.616787291765213,0.30595910549163813
20750,1.8810636687278748,1.8149881482124328,1.7720138144493103,0.6196433174610138,0.3064744859933853
20800,1.8972396492958068,1.7686287093162536,1.8098475098609925,0.5894332277774811,0.3030931228399276
20850,1.7892857003211975,1.867575228214264,1.8349047422409057,0.6353460073471069,0.3029107725620269
20900,1.7903548765182495,1.8058744883537292,1.8939382314682007,0.6654443955421447,0.30532182753086085
20950,1.8544591569900513,1.7016927242279052,1.9007978272438049,0.6601925313472747,0.3024897867441177
21000,1.8930630826950072,1.7173677062988282,1.852824387550354,0.6345024645328522,0.29986104786396023
21050,1.9588648223876952,1.8209854316711427,1.8080049180984497,0.6034674787521362,0.3076933282613754
21100,1.8685035920143127,1.8874704813957215,1.8542296743392945,0.5688524711132049,0.2974955958127975
21150,2.0155567955970763,1.8359743452072144,1.9245723581314087,0.6110905539989472,0.3033996933698654
21200,2.048338692188263,1.756309268474579,1.9047396159172059,0.5931196677684784,0.3023026460409164
21250,1.8809837841987609,1.7526185131072998,1.8713601446151733,0.6219867527484894,0.29845841884613034
21300,1.8366045117378236,1.8263854479789734,1.927802288532257,0.6337473762035369,0.3014838486909866
21350,1.7745537281036377,1.8004959893226624,1.8203336930274963,0.6480617427825928,0.3010739409923553
21400,1.766565134525299,1.722968668937683,1.824705595970154,0.6372384667396546,0.30007719278335565
21450,1.805623381137848,1.827751407623291,1.8835863184928894,0.647844260931015,0.2997210872173309
21500,1.9212273740768433,1.9175734257698058,1.8866003441810608,0.6770928359031677,0.3028450626134872
21550,1.887115352153778,1.8524301624298096,1.8732485032081605,0.6736562085151673,0.3049566769599914
21600,1.9526024532318116,1.9667200827598572,1.8515231680870057,0.677690212726593,0.2999885499477386
21650,1.9427941727638245,1.9333198928833009,1.815711841583252,0.6825306951999665,0.2981817692518234
21700,2.015517539978027,1.822610511779785,1.9363930487632752,0.6649414658546448,0.29829131603240966
21750,1.9433072090148926,1.9446554970741272,1.9053313398361207,0.7198744356632233,0.29866292536258693
21800,1.9141405272483825,1.9381785488128662,1.884414095878601,0.7063762152194977,0.2986793953180313
21850,1.911654427051544,1.9154186296463012,1.8480176162719726,0.6900461375713348,0.2991295117139816
21900,1.8285943579673767,1.9449441242218017,1.7966777682304382,0.6632279801368713,0.29830372035503383
21950,1.8586156678199768,1.9375198674201966,1.7564882302284242,0.6725770235061646,0.30091481566429135
22000,1.8160638332366943,1.8990286207199096,1.8128385162353515,0.6583339178562164,0.30340504884719843
22050,1.855462715625763,1.8728099465370178,1.881707501411438,0.6351409077644348,0.302955892086029
22100,1.8293213057518005,1.8632120990753174,1.8238662028312682,0.6480952966213226,0.3035207831859588
22150,1.7886568069458009,1.8390776062011718,1.9575809741020203,0.6420077025890351,0.2995148646831512
22200,1.8263547277450563,1.809397921562195,1.9204661703109742,0.6126737785339356,0.29669939339160917
22250,1.8361516165733338,1.8479258036613464,1.7727647304534913,0.5916340911388397,0.30609845757484433
22300,1.832418532371521,1.7600026297569276,1.7125657844543456,0.6128172981739044,0.30812769830226894
22350,1.8474985694885253,1.7297453236579896,1.7636225175857545,0.5842527556419372,0.3023172634840011
22400,1.9232167172431947,1.7799742102622986,1.7920852518081665,0.5663451737165451,0.30417950630187984
22450,1.9383243060111999,1.7862530159950256,1.7972790312767029,0.5643711447715759,0.3021088463068008
22500,1.9353386521339417,1.7440070772171021,1.7268860268592834,0.5779356229305267,0.3097171580791473
22550,1.8897351622581482,1.8671588277816773,1.752183973789215,0.6062538707256317,0.3102805387973785
22600,1.869185585975647,1.8685165023803711,1.8295009160041809,0.5700392270088196,0.3134742385149002
22650,1.809915883541107,1.76714772939682,1.9003824043273925,0.6095795142650604,0.30413764655590053
22700,1.8942180919647216,1.82070476770401,1.8699500942230225,0.6322821187973022,0.30508247554302215
22750,1.819587571620941,1.9536173415184022,1.9102282166481017,0.581624785065651,0.30940833032131193
22800,1.8772896814346314,1.9348590922355653,1.927558364868164,0.5727468287944794,0.2987357175350189
22850,1.956795244216919,1.955465784072876,1.9542288899421691,0.6132556343078613,0.2966730201244354
22900,1.9531777715682983,1.8550222969055177,1.8646094632148742,0.5930849170684814,0.30192207634449003
22950,1.8151631236076355,1.8118993949890136,1.7232571840286255,0.6053886246681214,0.30695677459239956
23000,1.8099633574485778,1.8199853515625,1.8054033422470093,0.6443721318244934,0.30585697710514065
23050,1.9274329447746277,1.893997585773468,1.8772121620178224,0.6519992208480835,0.304698976278305
23100,1.951512384414673,1.99229722738266,1.8632696270942688,0.6945100557804108,0.30580779790878293
23150,1.8885191297531128,1.986608052253723,1.7450534319877624,0.6881464445590972,0.2992050856351852
23200,1.870595920085907,1.9621671867370605,1.724807891845703,0.7010908925533295,0.3050276464223861
23250,1.7972949385643004,1.8470203971862793,1.7886490988731385,0.7013837850093841,0.3069747269153595
23300,1.926832287311554,1.871506142616272,1.8393503665924071,0.6709117984771729,0.3096519553661346
23350,1.904776587486267,1.9476157307624817,1.939003155231476,0.6950491309165955,0.3035334646701812
23400,1.935282220840454,2.0143301987648012,1.9105857467651368,0.6381225669384003,0.30364114582538604
23450,1.851937975883484,1.8628879070281983,1.8325031208992004,0.6276608574390411,0.3112373292446136
23500,1.9030929279327393,1.8643927478790283,1.7162454700469971,0.6681302535533905,0.3147936826944351
23550,1.7841788625717163,1.892478814125061,1.7674867057800292,0.6558213412761689,0.3108812993764877
23600,1.8949527668952941,1.8523525047302245,1.8035960364341737,0.6375509274005889,0.30214302897453305
23650,1.974784610271454,1.7836663699150086,1.8490201377868651,0.6567538034915924,0.3037164437770843
23700,1.8292383170127868,1.8563450527191163,1.8721951413154603,0.6574117040634155,0.3046576315164566
23750,1.8849759125709533,1.8754230427742005,1.859084882736206,0.633807178735733,0.3008487075567245
23800,1.9688840055465697,1.9238041138648987,1.8951528191566467,0.5709846866130829,0.3052789789438248
23850,1.9801455783843993,1.8659412503242492,1.8681169581413268,0.6168866014480591,0.3070002388954162
23900,1.918041968345642,1.9018430590629578,1.7697580528259278,0.626673926115036,0.303343876004219
23950,1.958480589389801,1.891509201526642,1.8083045339584352,0.6262687635421753,0.29866703331470484
24000,1.879730191230774,1.8725474214553832,1.771661353111267,0.6239454281330109,0.2978017705678939
24050,1.9881116604804994,1.8585401606559753,1.7998674249649047,0.6391409957408904,0.300682623386383
24100,1.8878022885322572,2.0144623851776124,1.746150448322296,0.6503063106536865,0.3027817618846893
24150,1.8472962260246277,2.0235438895225526,1.7627943754196167,0.5901445806026459,0.3062753343582153
24200,1.875763304233551,1.8859241008758545,1.764528648853302,0.5688908702135086,0.300757331252098
24250,1.8762817287445068,1.8401416444778442,1.8014562320709229,0.5640842247009278,0.29656811416149137
24300,2.046144278049469,1.8699814462661744,1.8857311367988587,0.6346044385433197,0.30151854276657103
24350,1.9741184210777283,1.9231883215904235,1.8257145833969117,0.6363739657402039,0.300557547211647
24400,1.9322746062278748,1.9719656419754028,1.8607956767082214,0.6298758220672608,0.3110644489526748
24450,1.892124752998352,1.9357368707656861,1.8370835447311402,0.6263983643054962,0.3053675544261932
24500,1.888204777240753,1.8206435012817384,1.7524525427818298,0.6799858725070953,0.30348862349987027
24550,1.8610114979743957,1.8574697518348693,1.7834502339363099,0.6991298973560334,0.3014138180017471
24600,1.852735824584961,1.8944964289665223,1.8493289971351623,0.6842069292068481,0.3033735346794128
24650,1.8203947496414186,1.9366315174102784,1.7955244946479798,0.6288856256008148,0.30616289079189296
24700,1.8444492101669312,2.005007438659668,1.816498041152954,0.6596943271160126,0.30066834092140193
24750,1.9214352345466614,1.9649257135391236,1.8001430535316467,0.6251279044151307,0.3064584398269653
24800,1.887858681678772,1.9642835211753846,1.8283833456039429,0.6699972760677337,0.3032995635271072
24850,1.8825668358802796,1.9325818061828612,1.819068522453308,0.6413526892662048,0.3045479542016983
24900,1.8140891909599304,1.9194543743133545,1.866044180393219,0.6468474078178406,0.3061315786838531
24950,1.925470175743103,1.9491832947731018,1.802926709651947,0.6558016097545624,0.3110909706354141
25000,1.9133637714385987,2.043575472831726,1.7313900184631348,0.6146707391738891,0.3018988823890686
25050,1.9297089791297912,1.9890507030487061,1.7570068073272704,0.6219988524913788,0.30347733378410335
25100,1.9350252199172973,1.8572702836990356,1.7682890129089355,0.6544672763347625,0.30223008453845973
25150,1.7181532621383666,1.9205169224739074,1.7679989194869996,0.6429514396190643,0.3036621499061584
25200,1.7897118854522704,1.8730388402938842,1.7811007833480834,0.6769515740871429,0.3027343106269836
25250,1.8499371695518494,1.8960025477409364,1.8139894485473633,0.6462718045711517,0.2968700897693634
25300,1.8216788220405578,1.9384394598007202,1.8197088408470155,0.6353290092945099,0.3014481914043426
25350,1.8487088251113892,1.8845580744743347,1.9112997364997864,0.6167991662025452,0.30420426487922664
25400,1.8261335873603821,1.9837710356712341,1.9414328265190124,0.5984892153739929,0.29709844470024105
25450,1.8803292965888978,1.8960010671615601,1.9812637591362,0.5972253954410554,0.29768097639083857
25500,1.8386271595954895,1.8900209331512452,1.8156560587882995,0.6019141709804535,0.3018472993373871
25550,1.8474209642410278,1.944193205833435,1.8371930360794066,0.6198331189155578,0.3015166294574737
25600,1.8834206771850586,2.004155194759369,1.867661862373352,0.5917652893066406,0.2976529413461685
25650,1.9594689536094665,2.0173336911201476,1.7611496663093567,0.6491227614879608,0.30408219039440154
25700,1.8752555108070375,1.9706881189346312,1.7152986717224121,0.6182599294185639,0.30234675526618954
25750,1.8933261847496032,1.9490474724769593,1.7225760531425476,0.6379853212833404,0.2997235196828842
25800,1.8628441214561462,1.9060892367362976,1.7767479133605957,0.6224008905887604,0.30181550502777094
25850,1.8525382614135741,1.9605676221847534,1.749099633693695,0.5883521568775177,0.3006140369176864
25900,1.7653864479064942,1.8912977409362792,1.9375959253311157,0.6032565486431122,0.29924902081489557
25950,1.857812066078186,1.9540644216537475,1.9435417866706848,0.6145414257049561,0.30361491143703456
26000,1.796771869659424,1.9168602228164673,1.8453537106513977,0.6740429329872132,0.30179555535316466
26050,1.8719117975234985,2.0016929507255554,1.8463486456871032,0.6222418159246444,0.3012090319395065
26100,1.813852150440216,1.9337445378303528,1.867543444633484,0.6219541329145432,0.30768891692161554
26150,1.926270933151245,1.902385392189026,1.785333936214447,0.6225742948055267,0.30460894107818604
26200,1.9650783157348632,1.8821303153038025,1.6809012603759765,0.5903727006912232,0.30050307452678676
26250,1.9029399013519288,1.8785611534118651,1.7031358289718628,0.5997951376438141,0.2974890595674514
26300,1.8728869867324829,1.9507023000717163,1.855528039932251,0.6483212494850159,0.29831612706184385
26350,1.9437286376953125,1.8999774718284608,1.8215404701232911,0.627012187242508,0.2969550395011902
26400,1.8616316533088684,1.8836026573181153,1.7386323142051696,0.5881967186927796,0.30444317340850824
26450,1.8960928082466126,1.8911904406547546,1.729235966205597,0.5913076138496399,0.3075773340463638
26500,1.858459701538086,1.8108470916748047,1.6388304948806762,0.563172122836113,0.29917536377906795
26550,1.8271338844299316,1.9544002270698548,1.7546374249458312,0.6126802754402161,0.3018100243806839
26600,1.8153247904777527,1.91135329246521,1.760845513343811,0.6426443684101105,0.3077673286199569
26650,1.882584774494171,1.9120230889320373,1.7872478771209717,0.6260549676418304,0.31108355581760405
26700,1.8987707138061523,1.9526792073249817,1.831196677684784,0.6281188488006592,0.3029723566770553
26750,1.8516321539878846,1.9874719524383544,1.818872320652008,0.6438553178310394,0.30199588179588316
26800,1.8185058569908141,2.0496075844764707,1.9094893193244935,0.6668457424640656,0.3072251212596893
26850,1.7820224142074585,1.9738356423377992,1.8994855356216431,0.6628105521202088,0.3024771028757095
26900,1.8925894021987915,1.9124307918548584,1.893192205429077,0.6523286831378937,0.30737010955810545
26950,1.9217618656158448,1.7776197719573974,1.7803168630599975,0.6213652348518371,0.2972894215583801
27000,1.965792212486267,1.7823819828033447,1.7107709956169128,0.6458035635948182,0.2993628323078155
27050,1.9986984634399414,1.908906171321869,1.7341942524909972,0.6842246675491332,0.3080855572223663
27100,1.9283345556259155,1.8727921199798585,1.7104705142974854,0.6284611558914185,0.30431862235069274
27150,2.0002505350112916,1.7589120626449586,1.7498828673362732,0.65544753074646,0.3025653541088104
27200,1.863385238647461,1.8706916189193725,1.793872537612915,0.612962520122528,0.3051159650087356
27250,1.7467420482635498,1.874154839515686,1.9897870063781737,0.6262002217769623,0.30463207781314844
27300,1.8770799112319947,1.875182693004608,1.9592952752113342,0.6241208040714263,0.30014956057071684
27350,1.8696838998794556,1.7603199696540832,1.8872162151336669,0.6256971526145935,0.30067637681961057
27400,1.9000760865211488,1.7440116500854492,1.9088693618774415,0.654368418455124,0.3026482284069061
27450,1.926585874557495,1.7189794301986694,1.8879707765579223,0.6367834758758545,0.30563029348850246
27500,1.8992187809944152,1.7833878779411316,1.8290268635749818,0.6165145576000214,0.3103936493396759
27550,1.8169755363464355,1.8009525418281556,1.8299270582199096,0.6155285215377808,0.30586892187595366
27600,1.9180418920516968,1.9595445060729981,1.853567395210266,0.6385153567790985,0.302095655798912
27650,1.8645097088813782,1.9497063755989075,1.8623695635795594,0.6667861104011535,0.2997543269395828
27700,1.8709669184684754,2.0360676622390748,1.905374574661255,0.6722259080410004,0.30159576535224913
27750,1.8865160298347474,1.9040006613731384,1.9428840446472169,0.7073402690887451,0.30392094790935514
27800,1.9044479656219482,1.825258390903473,1.9382750082015991,0.7159199666976929,0.3024182730913162
27850,1.9728855633735656,1.7843917870521546,1.9245883750915527,0.6802577877044678,0.30633861422538755
27900,1.9677894353866576,1.8294434094429015,1.8125439929962157,0.6989540922641754,0.3033474642038345
27950,1.9732289052009582,1.9752877926826478,1.886437554359436,0.6750549733638763,0.3015568709373474
28000,1.9438645267486572,1.935145606994629,1.8610406517982483,0.6732280564308166,0.3038506472110748
28050,1.9655799388885498,1.9899136209487915,1.8297447347640992,0.6539799845218659,0.3052313506603241
28100,2.0337360668182374,1.9120838665962219,1.851891076564789,0.6351715302467347,0.30207588434219357
28150,2.046972050666809,1.8331863832473756,1.8138870310783386,0.6468035340309143,0.2992113238573074
28200,1.9211717748641968,1.9088948583602905,1.7015474939346313,0.6901434922218322,0.30251766622066495
28250,1.9136763834953308,1.9292499113082886,1.7421926403045653,0.6804477787017822,0.3030333626270294
28300,2.035620400905609,1.9976502418518067,1.7096051740646363,0.6768193244934082,0.30959408581256864
28350,1.9388578367233276,2.025454249382019,1.8497641921043395,0.6604706871509552,0.3114013314247131
28400,1.8923503351211548,2.032253987789154,1.8683325052261353,0.6609692120552063,0.3032717388868332
28450,1.9496139693260193,1.9876204586029054,1.8966148161888123,0.6245902848243713,0.3007062244415283
28500,1.9553305530548095,2.0403614926338194,1.952287940979004,0.6237369477748871,0.3041562968492508
28550,1.9903527450561525,1.9790416646003723,1.8253229665756225,0.6553228449821472,0.2992320436239242
28600,1.9968493890762329,1.9611857438087463,1.7625791144371032,0.6382226300239563,0.3013181066513061
28650,1.9721745610237122,1.9299785542488097,1.8645477890968323,0.6264356184005737,0.30582073390483855
28700,1.9602706599235535,1.8703431224822997,1.853111925125122,0.5820530045032501,0.30118469953536986
28750,1.9708739709854126,1.9108850693702697,1.8503398633003234,0.6223101246356965,0.30391949176788324
28800,1.8904044723510742,1.8848582673072816,1.8076327109336854,0.5897792482376099,0.3119779908657074
28850,1.9292697834968566,1.9305383682250976,1.8634780526161194,0.5957176953554153,0.31216476321220393
28900,1.982913978099823,1.8633131194114685,1.8294771528244018,0.6360578119754792,0.30315634965896604
28950,1.9285530948638916,1.85922532081604,1.9317305564880372,0.6622229373455047,0.3044859808683395
29000,1.9556675958633423,1.8920579147338867,1.9319790649414061,0.6434382236003876,0.3095506465435028
29050,2.0540880298614503,2.0310461807250975,1.935938367843628,0.6245557296276093,0.30161332845687866
29100,1.993076310157776,2.0012683153152464,1.9347522091865539,0.6433300471305847,0.304194158911705
29150,2.046056663990021,2.061786501407623,1.9238451433181762,0.6178208661079406,0.29982891738414763
29200,2.0661810398101808,2.0600853538513184,1.8371579003334046,0.6489970004558563,0.29796365439891814
29250,2.017465364933014,1.9344838452339173,1.9068017673492432,0.647985965013504,0.30345779716968535
29300,1.9210079789161683,1.995045201778412,1.9689731740951537,0.5951765525341034,0.2927288293838501
29350,2.006317255496979,1.9954102611541749,1.9038409161567689,0.6646149289608002,0.3066613060235977
29400,2.0746302151679994,2.0074212956428528,1.9772603440284728,0.635368617773056,0.3022274470329284
29450,1.9952484393119811,1.9430880451202392,2.004974660873413,0.6420524907112122,0.2987126004695892
29500,1.9120392084121705,1.9771839332580567,1.9072755551338196,0.6470655572414398,0.305035817027092
29550,2.006258850097656,1.9880458950996398,1.951570122241974,0.6687289166450501,0.3023686128854751
29600,1.9858806657791137,1.9231926417350769,1.9194397187232972,0.6608468008041382,0.3040663641691208
29650,2.0263545536994934,2.0129638838768007,1.9903483152389527,0.6328314006328583,0.30679324388504026
29700,2.01862877368927,1.9730059170722962,2.009516251087189,0.6619253790378571,0.2927492249011993
29750,2.0537768411636352,1.9809414076805114,1.9959125876426698,0.6539503169059754,0.2967613750696182
29800,2.0771054863929748,1.923107991218567,1.9560580611228944,0.6393114066123963,0.3038651186227799
29850,1.9625897598266602,1.9532402396202087,1.875800940990448,0.5961802160739899,0.30423796892166133
29900,1.9091229844093323,1.9759116458892823,1.8677519035339356,0.5898039221763611,0.3021127665042877
29950,1.9358445620536804,2.018428530693054,1.879806501865387,0.6148457753658295,0.3027100294828415
30000,1.8659191060066223,2.073883650302887,1.8221751642227173,0.6338920390605927,0.3074893552064895
30050,1.9326343250274658,2.0089965581893923,1.9144340705871583,0.6833234643936157,0.3018390643596649
30100,1.9489600157737732,2.056388041973114,1.8242547750473022,0.643036527633667,0.3046163392066955
30150,1.9296307110786437,2.0453859829902648,1.753278317451477,0.5973754334449768,0.30983105242252346
30200,1.9026631808280945,1.9799986386299133,1.8972958397865296,0.6352032339572906,0.3096706801652908
30250,1.9175762009620667,1.9032293438911438,1.8766053700447083,0.6309523475170136,0.30184666633605955
30300,1.8521146726608277,1.9471477961540222,1.949296886920929,0.5923539435863495,0.31004341840744015
30350,1.8332831716537477,1.9667739796638488,1.887288544178009,0.6139106374979019,0.30941848099231717
30400,1.8363258624076844,1.8725634479522706,1.8128567719459534,0.639596745967865,0.3083653444051742
30450,1.7938501834869385,1.976748526096344,1.9381648182868958,0.6162037205696106,0.30346843659877776
30500,1.8542571783065795,1.9673120617866515,1.8711508917808533,0.6136016607284546,0.3114656925201416
30550,1.8703607869148255,1.9751239681243897,1.8145026683807373,0.6422177171707153,0.298630376458168
30600,1.911958167552948,1.8757161593437195,1.8321780705451964,0.6470901536941528,0.3010165578126907
30650,1.9042383170127868,1.9043490982055664,1.932879536151886,0.6291243863105774,0.30376270413398737
30700,1.8848130869865418,1.9181099605560303,1.877712585926056,0.6543129992485046,0.29947484433650967
30750,1.9003484678268432,1.9421261143684387,1.891138756275177,0.656197851896286,0.301331381201744
30800,1.8318930339813233,1.9930474519729615,1.889581527709961,0.6343212175369263,0.3042326587438583
30850,1.8210588955879212,1.9630103015899658,1.877475655078888,0.6084973657131195,0.3074083012342453
30900,1.8630231976509095,1.9842971849441529,1.9311903834342956,0.6610160803794861,0.2997624737024307
30950,1.8401142048835755,1.9673861765861511,1.9519848394393922,0.6299459421634674,0.3076733016967773
31000,1.8294401741027833,1.9977423214912415,1.8234439897537231,0.6460296630859375,0.30953996121883387
31050,1.817449426651001,1.949811840057373,1.8403663325309754,0.6146060800552369,0.3065596437454223
31100,1.7788416600227357,1.8542972350120543,1.8434284520149231,0.5967172610759736,0.3065724474191665
31150,1.737527267932892,1.895919005870819,1.957581913471222,0.6132994723320008,0.30247236907482145
31200,1.6791021037101745,1.829406599998474,1.8883879613876342,0.6260172486305237,0.30610813617706295
31250,1.704461076259613,1.9027527832984925,1.8428275346755982,0.6167445003986358,0.30743282854557036
31300,1.7629605317115784,2.0169281220436095,1.7656644344329835,0.5988021337985993,0.305131087899208
31350,1.781903145313263,1.9611103320121765,1.8046729373931885,0.6183848536014557,0.30201218903064725
31400,1.603905417919159,1.8928932023048402,1.7598265600204468,0.6265763413906097,0.3058289265632629
31450,1.6663349127769471,1.868933916091919,1.7724371838569641,0.6395435965061188,0.2993720960617065
31500,1.6877577662467957,1.841971788406372,1.6555757761001586,0.6028437966108322,0.298211435675621
31550,1.7446711826324464,1.9026082849502564,1.6403005385398866,0.579651792049408,0.2988837319612503
31600,1.7962909030914307,1.877899615764618,1.6682820415496826,0.6059752178192138,0.29912738800048827
31650,1.7990371656417847,1.8077307868003845,1.7841255021095277,0.6006842386722565,0.3095994591712951
31700,1.8162130331993103,1.9524331712722778,1.7446087884902954,0.616545159816742,0.3008049821853637
31750,1.8542839121818542,1.9650279664993286,1.7622322630882263,0.5952309310436249,0.30070592761039733
31800,1.85137353181839,1.8701928639411927,1.7450648713111878,0.6006725144386291,0.31025861501693724
31850,1.9303650212287904,1.8854988193511963,1.8409296512603759,0.595408056974411,0.304231458902359
31900,1.8188663172721862,1.9207049655914306,1.8633504247665404,0.6069872164726258,0.30283782124519343
31950,1.8674543905258179,1.837863759994507,1.7674690222740173,0.642551281452179,0.3083298099040985
32000,1.8180449557304383,1.8077541375160218,1.8558338761329651,0.617965829372406,0.3038476783037185
32050,1.8845521450042724,1.930086464881897,1.8286126732826233,0.5903755837678909,0.3023593151569366
32100,1.8802016592025756,1.9613018941879272,1.7612307667732239,0.5675718367099762,0.30038670778274534
32150,1.777082190513611,1.991064386367798,1.7615315675735475,0.5822283184528351,0.2956333243846893
32200,1.76845379114151,1.9501573753356933,1.8720216822624207,0.5987205576896667,0.295740572810173
32250,1.78916921377182,1.8923230743408204,1.8753304648399354,0.6196273517608643,0.29585958480834956
32300,1.8587139010429383,1.9694613003730774,1.8543268656730652,0.5902009272575378,0.29636007547378534
32350,1.9025866889953613,1.9341388368606567,1.819527325630188,0.5801472586393356,0.3018788731098175
32400,1.9009051299095154,1.8928574633598327,1.8599581742286682,0.6202174639701843,0.3037505447864532
32450,1.946364598274231,1.9550669836997985,1.8956341743469238,0.6373720741271973,0.3025315201282501
32500,1.901163272857666,1.9916257762908935,1.890462784767151,0.6763454008102417,0.31161126911640163
32550,1.9826066398620605,1.8689649295806885,1.7551772165298463,0.6151249432563781,0.3050360697507858
32600,1.8706964874267578,1.9590763545036316,1.683919358253479,0.5853785717487335,0.30372490525245666
32650,1.8722864055633546,1.9115625739097595,1.7114374494552613,0.559833116531372,0.3031261175870895
32700,1.8589737606048584,1.9552039551734923,1.7708431816101073,0.6177784287929535,0.30742300450801846
32750,1.8438385868072509,1.9523408460617064,1.7775059914588929,0.6164347565174103,0.3075869911909103
32800,1.8777092003822327,1.9813988614082336,1.8407319903373718,0.5978148078918457,0.3014381271600723
32850,1.8663311529159545,1.829450135231018,1.8260403418540954,0.6220314431190491,0.30048932313919063
32900,1.8230038785934448,1.7504865288734437,1.8276988124847413,0.6096335756778717,0.3047651499509811
32950,1.9804802083969115,1.7382332515716552,1.9193748354911804,0.5912145602703095,0.3031474924087524
33000,1.9715292763710022,1.9183331251144409,1.9615338158607483,0.6209963369369507,0.31192903637886044
33050,1.8853258228302001,1.8485234713554382,1.9612402844429015,0.6322392320632935,0.3083257663249969
33100,1.9198539543151856,1.8551774907112122,1.9390884160995483,0.63297123670578,0.3025269794464111
33150,1.8542800951004028,1.9253320503234863,1.8584788537025452,0.6073708152770996,0.3003976547718048
33200,1.8687418627738952,1.8585394549369811,1.8919194984436034,0.5986181461811065,0.29720568656921387
33250,1.8651548624038696,1.8737374925613404,1.863856728076935,0.5916351753473282,0.3024034386873245
33300,1.9007643580436706,1.9295569729804993,1.764358024597168,0.6226466774940491,0.3021762579679489
33350,2.02489324092865,1.8887986207008363,1.7615421032905578,0.6020481336116791,0.3018603771924972
33400,1.991988582611084,2.0343858575820923,1.8182264947891236,0.6121111714839935,0.2975373041629791
33450,1.9411317610740662,1.9783563566207887,1.7631585907936096,0.6486619591712952,0.3010984593629837
33500,2.0006863284111023,1.9041688466072082,1.7583994746208191,0.5940464842319488,0.29874582946300504
33550,1.9147611474990844,1.8602028107643127,1.672940089702606,0.586431382894516,0.29834618449211114
33600,1.9247697353363038,1.9384737753868102,1.6929799318313599,0.5779457068443299,0.30264881491661066
33650,1.994757227897644,1.8550325584411622,1.7746879410743714,0.5783455723524094,0.3010136741399765
33700,1.9056340551376343,1.9129418969154357,1.8092652297019958,0.6000346821546555,0.3010284614562988
33750,2.022410032749176,1.9535556793212892,1.810010278224945,0.57293192923069,0.29936332762241363
33800,1.9569251465797424,1.9417565226554871,1.8410340237617493,0.6109655058383942,0.29963259041309354
33850,1.903869457244873,1.886597092151642,1.8832573580741883,0.6064269375801087,0.29469754099845885
33900,2.0364400577545165,1.9961634635925294,1.810014510154724,0.6207802903652191,0.29876530706882476
33950,2.041063587665558,2.0695808601379393,1.7074953985214234,0.5921281588077545,0.30152698755264284
34000,2.0382175040245056,2.0046174192428587,1.760090365409851,0.552966120839119,0.3049560546875
34050,1.9757559061050416,2.005331017971039,1.7210725879669189,0.5647106945514679,0.30116408050060267
34100,1.8212239956855774,1.9963535737991334,1.6785375046730042,0.581761726140976,0.303212034702301
34150,1.804191403388977,1.9430515146255494,1.7414614510536195,0.5896609914302826,0.3092119717597961
34200,1.9751693654060363,1.971238465309143,1.706038236618042,0.592271968126297,0.30150415301322936
34250,1.9742459678649902,1.8646231937408446,1.804018156528473,0.571545969247818,0.29995627224445337
34300,1.8825457048416139,1.9236318492889404,1.6984822058677673,0.5474384319782257,0.3112724488973617
34350,1.816459059715271,1.8822906017303467,1.745460090637207,0.5733787167072296,0.3090777897834778
34400,1.8975523948669433,1.8574838161468505,1.8075274109840394,0.6050429046154022,0.3072012776136398
34450,1.9357539510726929,1.8113977098464966,1.7735549306869507,0.5838306164741516,0.3044454163312912
34500,2.0011862325668335,1.8880997347831725,1.7199462723731995,0.6154808259010315,0.2980512851476669
34550,1.8792173767089844,1.857512285709381,1.8261804819107055,0.603048432469368,0.3037168610095977
34600,1.8663161396980286,1.8239727210998535,1.784709939956665,0.5589767146110535,0.29740280687808984
34650,1.8229668855667114,1.906802990436554,1.7178046679496766,0.5385092711448669,0.2996775048971176
34700,1.9090437769889832,1.860886700153351,1.8042375707626344,0.5877214109897614,0.2990982115268707
34750,1.8864390087127685,1.848340985774994,1.8478133130073546,0.6178243029117584,0.3037122297286987
34800,1.9929574537277222,1.828665542602539,1.7862812352180482,0.6346279740333557,0.30235887765884395
34850,1.9403378915786744,1.7959590983390807,1.7941094398498536,0.6315325367450714,0.3046804785728454
34900,1.8465518498420714,1.8882209753990173,1.8538858270645142,0.6624659371376037,0.3003982669115066
34950,1.903959002494812,1.9437608480453492,1.854989640712738,0.6348732757568359,0.3040465039014816
35000,1.8472619342803955,1.952237207889557,1.7842039918899537,0.638383662700653,0.3008463209867477
35050,1.8419056010246277,1.8513801169395447,1.738385224342346,0.6413722133636475,0.3029004621505737
35100,1.8785537266731263,1.7868585014343261,1.7201544427871704,0.6286069595813751,0.29981737256050106
35150,1.9036691784858704,1.8718163633346558,1.7190663743019103,0.6085284888744354,0.3014319515228271
35200,1.8856981468200684,1.8340954279899597,1.5790809202194214,0.6150303602218627,0.301008123755455
35250,1.8792245483398438,1.8649405169487,1.6097959184646606,0.6137332153320313,0.296484836935997
35300,1.8798421072959899,1.8488945412635802,1.7115671706199647,0.6027013862133026,0.3039777725934982
35350,1.9843004894256593,1.844040412902832,1.7932466626167298,0.6051823496818542,0.2988687241077423
35400,1.8578577733039856,1.8535967326164247,1.859222173690796,0.6315502673387527,0.2949810999631881
35450,1.9039525651931763,1.8833348917961121,1.8262658667564393,0.6782347095012665,0.29906430304050446
35500,2.0479735279083253,1.8319071793556214,1.817028923034668,0.6732618439197541,0.29606232225894924
35550,1.939417610168457,1.8746800065040587,1.8086712598800658,0.6659972643852234,0.2953049200773239
35600,1.9042737317085265,1.9023133754730224,1.7721960353851318,0.6551149988174438,0.29471180260181423
35650,1.8600803709030151,1.96073979139328,1.8579898571968079,0.6141431903839112,0.30599431157112117
35700,1.8911482739448546,1.9897723913192749,1.848229260444641,0.658354995250702,0.30622521340847014
35750,1.9210892820358276,2.0214260816574097,1.8227690291404723,0.6522835159301758,0.30719531476497647
35800,1.8186395120620729,2.079963927268982,1.7042907691001892,0.6633950531482696,0.30178989648818966
35850,1.931025071144104,1.9747205877304077,1.7832350373268127,0.6425631594657898,0.30451056063175197
35900,1.889307017326355,1.8661777973175049,1.742273519039154,0.6360321307182312,0.3050602263212204
35950,1.781786241531372,1.9397456765174865,1.8993347144126893,0.5397188436985015,0.3114493745565414
36000,1.8822300124168396,2.0103048491477966,1.8787239146232606,0.5459387332201004,0.3042461204528808
36050,1.9777443861961366,1.9427618980407715,1.837845287322998,0.5763535737991333,0.3047608745098114
36100,1.9249923992156983,1.8666351008415223,1.7161028861999512,0.5646779102087021,0.30684909939765925
36150,1.8962376642227172,1.885027368068695,1.71641455411911,0.617943993806839,0.30812462270259855
36200,1.9088280558586121,1.9486500883102418,1.7294951820373534,0.6126517498493195,0.30501027882099147
36250,1.9325901913642882,1.980334939956665,1.7519022631645202,0.6411783695220947,0.2992094188928604
36300,2.011963782310486,1.9662712001800537,1.86715327501297,0.6363111448287964,0.30084540665149684
36350,1.8764946579933166,1.901351945400238,1.7397895169258117,0.6381781947612762,0.3067891556024551
36400,1.911942915916443,1.989878752231598,1.7860706782341003,0.6762065768241883,0.30248057723045346
36450,1.8620411157608032,1.9593580150604248,1.7929876947402954,0.6416373705863953,0.310409517288208
36500,1.942047746181488,1.913040771484375,1.8153432893753052,0.6337328505516052,0.30868509769439695
36550,2.0891737866401674,1.9662497854232788,1.8767516469955445,0.6214224696159363,0.3001770347356796
36600,1.9710748839378356,1.9505220603942872,1.848406081199646,0.5850433290004731,0.3022913289070129
36650,1.8438066911697388,2.01143648147583,1.9180944871902466,0.6026142764091492,0.30451004326343534
36700,1.7576885652542114,2.0318980050086974,1.8677145004272462,0.5943541944026947,0.3046463501453399
36750,2.00057168006897,1.9446115732192992,1.8574500751495362,0.6026004302501679,0.31213286042213434
36800,1.9440366220474243,2.022955915927887,1.9013202261924744,0.6078476470708847,0.3137771105766296
36850,2.006430571079254,2.0202269101142885,1.9212981247901917,0.6281542754173279,0.3022984486818313
36900,1.9690464973449706,2.0133857893943787,1.8475028610229491,0.6232608926296234,0.29936586678028104
36950,1.9251513004302978,2.0408141088485716,1.7498172855377196,0.6139676868915558,0.3087365263700485
37000,1.9862357473373413,2.133487787246704,1.7432474827766418,0.61679105758667,0.3040254646539688
37050,2.048022413253784,2.058106129169464,1.8237536215782166,0.5864649617671966,0.30504601478576654
37100,1.9933620071411133,2.0747891020774842,1.7768439054489136,0.566533635854721,0.30233764648437494
37150,2.010734968185425,2.049090406894684,1.8907068991661071,0.577403501868248,0.3080912786722183
37200,1.9884686279296875,2.024353244304657,2.0407767200469973,0.573921805024147,0.31101373791694636
37250,1.9769149494171143,1.9379400992393494,2.027098298072815,0.5517111277580261,0.3105986142158508
37300,1.9651309823989869,1.928585443496704,1.9640469694137572,0.5610799026489258,0.304436816573143
37350,1.953089051246643,1.837878291606903,1.963613440990448,0.5472358095645905,0.3027867943048477
37400,1.8070511174201966,1.7811183738708496,1.8584599804878235,0.5598711514472962,0.30345142424106597
37450,1.7772616958618164,1.9372487807273864,1.8740999579429627,0.558523485660553,0.2964031791687011
37500,1.8624008727073669,2.058644745349884,1.8346002435684203,0.5393890905380249,0.2996637791395187
37550,1.9225110387802125,1.9555761909484863,1.9234480738639832,0.5371165883541107,0.3069510823488235
37600,1.8459262919425965,2.000583050251007,1.901485948562622,0.5599317306280136,0.3027900999784469
37650,1.8398569655418395,1.9409483170509338,1.8484246945381164,0.5939011788368225,0.29839426219463344
37700,1.8569268655776978,1.8554299426078797,1.8720913004875184,0.613887802362442,0.29678143858909606
37750,1.7822128868103027,1.9344141268730164,1.9784875655174254,0.6529051053524018,0.2973630118370056
37800,1.9202991199493409,2.0446532583236694,1.918133726119995,0.6365477931499481,0.30640876114368437
37850,2.0521662187576295,1.959756064414978,1.9018481707572936,0.6327190423011779,0.31154038786888116
37900,2.043016211986542,1.9845932388305665,1.9760433626174927,0.6202507901191712,0.3052347582578659
37950,2.10140234708786,1.9900984525680543,1.939901671409607,0.5972498196363449,0.3100940310955047
38000,2.1305803298950194,2.1318992805480956,1.9043247079849244,0.5577525329589844,0.3057346779108047
38050,2.0263412165641785,1.966636209487915,1.8794210982322692,0.5850896835327148,0.30967390358448027
38100,1.9344651436805724,1.8925449442863465,1.8633361387252807,0.6017142295837402,0.30856570482254025
38150,1.8718715119361877,1.9078643488883973,1.9532244324684143,0.6135063302516938,0.30248630106449126
38200,2.0152946376800536,1.9066472411155702,1.7956549000740052,0.6313272720575333,0.3069327867031097
38250,1.9537878108024598,1.8134225296974182,1.7119424271583557,0.5891579294204712,0.3070475286245346
38300,1.9088345432281495,1.8781243133544923,1.811822543144226,0.5961024487018585,0.30106696784496306
38350,1.9392681908607483,1.8625836062431336,1.8134092354774476,0.5719721978902816,0.3021856379508972
38400,1.989655864238739,1.8394379687309266,1.7150151896476746,0.5803972840309143,0.3014106255769729
38450,1.999062626361847,1.9146501350402831,1.7440305542945862,0.6036059951782227,0.2950812876224517
38500,1.9252332186698913,1.876602177619934,1.7571965336799622,0.5853216576576233,0.2972691059112548
38550,1.9583049893379212,1.68972425699234,1.7665395259857177,0.582412816286087,0.30026543915271753
38600,1.9813258671760559,1.8379410028457641,1.8438154196739196,0.5419583851099015,0.304304506778717
38650,2.0103930473327636,1.7176782560348511,1.8938173031806946,0.564420747756958,0.30279332041740414
38700,2.0280513381958007,1.7831011724472046,1.888575382232666,0.5982889729738236,0.3016070407629013
38750,2.0503182411193848,1.7623382019996643,1.9920911002159118,0.558779770731926,0.3063534921407699
38800,2.0783632445335387,1.8650642228126526,2.0810848379135134,0.5311348110437393,0.30519051551818843
38850,2.1060117173194883,1.798547818660736,1.9176648712158204,0.5668351578712464,0.3067806035280227
38900,2.0686032462120054,1.7559381556510925,1.9479766488075256,0.6135155868530273,0.29742056310176845
38950,1.9416495728492738,1.7724663758277892,2.0131625938415527,0.6007549244165421,0.30007718861103055
39000,1.911554093360901,1.8001850748062134,1.947836618423462,0.5811971175670624,0.3036326760053634
39050,1.8590988183021546,1.899484040737152,2.0019358706474306,0.5929473793506622,0.30005202710628504
39100,1.9294094634056091,1.8458686113357543,1.9208902621269226,0.5828143894672394,0.30391152083873746
39150,1.9281351232528687,1.8900212955474853,1.7489376664161682,0.52840735912323,0.3066510397195816
39200,1.8803021717071533,1.738521773815155,1.8939507246017455,0.486919709444046,0.30619460761547085
39250,1.9688805079460143,1.8106047129631042,1.8050964498519897,0.5430217641592026,0.30446254312992094
39300,1.945470643043518,1.841864595413208,1.835505974292755,0.5456870698928833,0.302429124712944
39350,1.9082724308967591,1.9014044165611268,1.8702226281166077,0.5611145395040512,0.3013105541467666
39400,1.9576674365997315,1.819421992301941,1.8115991377830505,0.546069313287735,0.30400191128253934
39450,1.879867012500763,1.8839804434776306,1.88763667345047,0.5623481869697571,0.30325728952884673
39500,1.8868382692337036,1.8583158326148987,1.8671057152748107,0.5610773897171021,0.30895364761352534
39550,1.8760690450668336,1.8017814922332764,1.8360996747016907,0.5529328060150146,0.306996790766716
39600,1.9072203922271729,1.9195099139213563,1.9087976598739624,0.5803499746322632,0.31164148390293117
39650,1.9151113772392272,1.8217424583435058,1.7771824097633362,0.51845223903656,0.30764478445053095
39700,1.912481632232666,1.8157474851608277,1.8072511291503905,0.5742505866289139,0.3115428256988525
39750,1.9505569124221802,1.830406541824341,1.7721873760223388,0.5412150621414185,0.3099916154146194
39800,1.988289656639099,1.7850695514678956,1.8263692879676818,0.5819989120960236,0.3062024557590484
39850,1.90294340133667,1.9881369256973267,1.8631323313713073,0.5574959170818329,0.29971582293510435
39900,1.838100733757019,2.0136713409423828,1.8340742874145508,0.5267626184225083,0.29817387640476223
39950,1.7161655592918397,1.9171886825561524,1.9255196595191955,0.5503686958551407,0.30383672177791593
40000,1.8995679545402526,1.9141625142097474,1.902298984527588,0.5883556473255157,0.3012000489234924
40050,1.9573610210418702,1.8625270223617554,1.76486248254776,0.5972832477092743,0.3018160670995712
40100,1.8878602242469789,2.0334474229812622,1.813425328731537,0.5557525742053986,0.299354795217514
40150,1.8493787693977355,2.148435826301575,1.7690211606025696,0.6089988088607788,0.3097045809030533
40200,1.7494822835922241,2.072819755077362,1.6814961409568787,0.5754684460163116,0.3024503535032272
40250,1.8787129616737366,2.0352581119537354,1.6919077587127687,0.5737328493595123,0.3061909610033035
40300,1.8974888443946838,1.8641844749450684,1.6839223504066467,0.5592573827505112,0.3069464480876922
40350,2.0026328229904173,1.7845664167404174,1.7436059236526489,0.5895999526977539,0.30503287494182585
40400,2.0684881949424745,1.8732232189178466,1.6757240867614747,0.5889930522441864,0.3066951829195022
40450,1.9540007138252258,1.843708803653717,1.7302871179580688,0.5677036988735199,0.30244865894317624
40500,1.9218426132202149,1.8917969632148743,1.8121141481399536,0.6131998276710511,0.30306285381317133
40550,1.8694121360778808,1.9282768654823303,1.7227353954315185,0.5776452708244324,0.3061472767591476
40600,1.7689599728584289,1.9650929617881774,1.7615447735786438,0.5690887570381165,0.2950218033790588
40650,1.7860239338874817,1.9545056295394898,1.7350393223762512,0.5614490628242492,0.2989169436693191
40700,1.8233416676521301,1.951492886543274,1.6174174547195435,0.5826989084482193,0.3028428572416305
40750,1.8313038301467897,1.9064423608779908,1.739205288887024,0.5613431805372238,0.3048149943351745
40800,1.7688422846794127,1.7858147811889649,1.7545007824897767,0.5495112961530686,0.29712527155876156
40850,1.9192264699935913,1.7906624960899353,1.7674384546279907,0.5829137617349625,0.3004800105094909
40900,1.8538808798789979,1.8679012250900269,1.7959157824516296,0.5798447942733764,0.30083135724067683
40950,1.8592572927474975,1.8019201469421386,1.8016688108444214,0.6177498173713684,0.2973953557014465
41000,1.769648289680481,1.899570143222809,1.8668881607055665,0.6149070686101914,0.3028415101766586
41050,1.836726531982422,1.9560111951828003,1.8796274304389953,0.5706941229104996,0.3062914896011352
41100,1.8161270999908448,1.9318008589744569,1.8542997646331787,0.5721647775173188,0.3076948708295822
41150,1.8860362553596497,2.021255850791931,1.6670175719261169,0.5939718246459961,0.30671944856643674
41200,1.7695427703857423,1.976510512828827,1.7802052354812623,0.5752220064401626,0.30941577970981593
41250,1.7470736980438233,1.9237977433204652,1.784898784160614,0.5736428779363633,0.2981085807085037
41300,1.7604267883300782,1.9056157660484314,1.752941267490387,0.6214996111392975,0.3003948414325714
41350,1.9234972262382508,1.8975097751617431,1.6789467859268188,0.579106308221817,0.29797874391078943
41400,1.9252031111717225,1.9410348439216614,1.7534745049476623,0.6050767081975937,0.30289353013038633
41450,1.9518614649772643,1.9891469955444336,1.7935183930397034,0.5860918766260147,0.30481738746166226
41500,1.9136715149879455,1.9693174743652344,1.8891759157180785,0.5543284898996353,0.30787552058696743
41550,1.896914653778076,2.0072098565101624,1.8706163668632507,0.5551131772994995,0.3082739168405533
41600,1.9028669214248657,2.0269015073776244,1.8349932932853699,0.6145017176866532,0.30314564049243925
41650,1.9139708375930786,1.9806932616233826,1.7964602208137512,0.6502326154708862,0.3068940615653991
41700,1.8376573157310485,2.0871627736091614,1.829483199119568,0.596935967206955,0.30943478524684903
41750,1.8575358271598816,1.995393922328949,1.8435564947128296,0.6103267705440522,0.30506314694881437
41800,1.9857258868217469,2.004560933113098,1.7776704573631286,0.5982661926746369,0.3099181509017944
41850,2.026304850578308,1.9315163707733154,1.7668763422966003,0.5229373055696488,0.30600483834743497
41900,2.0601416707038878,1.8602061486244201,1.7269417762756347,0.49374398708343503,0.2998284703493118
41950,2.0186319088935853,1.832795672416687,1.785519986152649,0.5725909274816513,0.29810850918292997
42000,2.0695346117019655,1.7626173377037049,1.7438217067718507,0.5531448727846145,0.29972664713859554
42050,1.9761571764945984,1.6841826629638672,1.7146667861938476,0.5679769176244736,0.3003053706884384
42100,1.871529667377472,1.7488372802734375,1.6813567352294922,0.5975824272632599,0.2985058611631393
42150,1.9380108666419984,1.843955419063568,1.762170593738556,0.5808277052640914,0.3023794466257095
42200,1.915031876564026,1.7672158241271974,1.9608772826194762,0.60125572681427,0.299467670917511
42250,1.89140789270401,1.8177031207084655,1.895594666004181,0.6148981803655624,0.30522168099880215
42300,1.9186413860321045,1.8986716890335082,1.816942307949066,0.5654842793941498,0.3081710696220398
42350,1.8699415445327758,1.9650851202011108,1.802811770439148,0.5569599103927613,0.30320619285106654
42400,1.9106077456474304,1.842328073978424,1.775855131149292,0.5568415665626526,0.30531975030899045
42450,1.819347369670868,1.9006245970726012,1.6846919298171996,0.5430765682458878,0.30363385558128353
42500,1.7964136457443238,1.9003878164291381,1.8243855714797974,0.5453068971633911,0.3001639676094055
42550,1.8852026319503785,1.9472763800621034,1.9353723645210266,0.5528832232952118,0.3045799529552459
42600,1.9878750133514405,1.9664934492111206,1.9818196320533752,0.592750244140625,0.304993844628334
42650,2.001752872467041,1.885382649898529,1.8208087825775146,0.5504251962900162,0.2989894366264343
42700,2.0325935554504393,1.8195965218544006,1.824482135772705,0.5835586512088775,0.3081819903850555
42750,1.9737725424766541,1.9336455059051514,1.6916524577140808,0.5601879954338074,0.30522697091102596
42800,1.8978477215766907,1.8951831579208374,1.7990435123443604,0.5761141508817673,0.29756020009517664
42850,1.8312800765037536,1.9218444657325744,1.9805148816108704,0.5816061550378799,0.296602611541748
42900,1.9485539031028747,1.8621784782409667,1.9060268092155457,0.5637042266130448,0.30122183740139
42950,1.9610570240020753,1.9092227125167847,1.9755484914779664,0.5463934302330017,0.2973807424306869
43000,1.9822677731513978,1.9793932628631592,1.9657562947273255,0.5681171017885208,0.29919693052768703
43050,1.9216972255706788,1.8808540296554566,1.8605311489105225,0.5499724221229553,0.3014327806234359
43100,1.9094881796836853,1.902668960094452,1.8365896940231323,0.5663903641700745,0.3082185006141662
43150,1.9752965378761291,1.9561184692382811,1.718642177581787,0.591779705286026,0.3034338647127151
43200,1.8895202612876891,1.864082417488098,1.789599199295044,0.5673048275709153,0.2998901957273483
43250,1.8321528673171996,1.8506899523735045,1.789272437095642,0.575216451883316,0.3053040915727615
43300,1.894566969871521,1.8430953955650329,1.7261775422096253,0.5584780925512314,0.30497065007686613
43350,1.8345491981506348,1.7231555843353272,1.7197377181053162,0.5431505233049393,0.29703807950019834
43400,1.8048626160621644,1.7471683168411254,1.7105131459236145,0.5592205733060837,0.29351248443126676
43450,1.888148672580719,1.753006341457367,1.6889166355133056,0.5488445055484772,0.3047385317087173
43500,1.7846728205680846,1.8192302107810974,1.7489138436317444,0.5889784848690033,0.31256833791732785
43550,1.8122259330749513,1.8349201607704162,1.8988909029960632,0.560443748831749,0.3092552316188812
43600,1.8691945552825928,1.905389428138733,1.8048171401023865,0.5551139163970947,0.3055378460884094
43650,1.9018745303153992,1.851102283000946,1.7625947093963623,0.5108069896697998,0.30985062718391415
43700,1.8349540328979492,1.8941143560409546,1.7203656339645386,0.4877579265832901,0.3098836857080459
43750,1.8908987045288086,1.8752563524246215,1.6905203747749329,0.4562984836101532,0.3082076388597488
43800,1.8910873222351074,1.8481380343437195,1.6933302640914918,0.540380271077156,0.3066315025091171
43850,1.9561140727996826,1.7707727456092834,1.6619738554954528,0.5556309938430786,0.3034906035661697
43900,1.938832814693451,1.7783947706222534,1.6295744252204896,0.5776713228225708,0.3054372882843017
43950,1.9221055722236633,1.8179758977890015,1.6133047127723694,0.5887327766418458,0.3058231836557388
44000,2.027876732349396,1.8285009241104127,1.8143984413146972,0.5639234375953674,0.3058926051855087
44050,1.9212616467475891,1.884534363746643,1.8384263634681701,0.5382359689474105,0.3053580272197723
44100,1.8248034191131592,1.8805686235427856,1.8707500863075257,0.5180749797821045,0.30595830559730525
44150,1.8008566904067993,1.8721253514289855,1.837210977077484,0.500136879682541,0.300288787484169
44200,1.9088227653503418,1.9702451372146605,1.918275821208954,0.5214826637506484,0.30486472427844996
44250,1.8551785445213318,1.9962302899360658,1.893824145793915,0.5062355816364288,0.3106612789630889
44300,1.9440113377571107,2.0342488861083985,1.8427924132347107,0.5279207634925842,0.30203437387943266
44350,1.956214063167572,2.0004959440231325,1.718303644657135,0.5347354942560196,0.30577443778514857
44400,1.9195617270469665,2.113254930973053,1.7976192712783814,0.5924727022647858,0.29669941723346704
44450,1.976431679725647,1.9995186519622803,1.927626016139984,0.5800101006031037,0.29724668502807616
44500,1.9754766249656677,1.9159382247924805,1.867084403038025,0.5499578928947448,0.3010570234060287
44550,2.014464461803436,1.8838728260993958,1.8409885311126708,0.554694721698761,0.30426766157150265
44600,2.073763523101807,2.0079473185539247,1.7647789907455445,0.5782989418506622,0.30298034250736233
44650,2.109876711368561,2.047977385520935,1.7303196907043457,0.5963807082176209,0.30095185518264767
44700,2.057905867099762,1.9525782203674316,1.6618720602989197,0.6274480152130127,0.30399286329746245
44750,2.0201030278205874,1.9762070345878602,1.6997483372688293,0.6373919177055359,0.2977205717563629
44800,1.9157585883140564,1.989754877090454,1.7733895301818847,0.5969656085968018,0.3008582055568695
44850,2.0770433831214903,1.91157395362854,1.849279181957245,0.6254805910587311,0.29926198363304135
44900,2.0567911005020143,1.8509739899635316,1.8603894710540771,0.6002062714099884,0.3023472291231155
44950,2.0328036665916445,1.9386614561080933,1.8565939593315124,0.6056812477111816,0.29711194694042203
45000,2.0420901560783387,2.0213410115242003,1.8012395215034485,0.5893596041202546,0.2962144255638122
45050,1.9941372847557068,1.9160638999938966,1.795705602169037,0.5753625333309174,0.2992867642641067
45100,1.9060816168785095,1.8938148856163024,1.800638086795807,0.6294578051567078,0.3034859216213226
45150,1.9759929442405701,1.8972344493865967,1.8660459947586059,0.5752269756793976,0.30625921010971063
45200,2.019039440155029,1.8301111364364624,1.9068361735343933,0.5575983399152755,0.30455180943012233
45250,1.929071364402771,1.85698627948761,1.9561237692832947,0.5525035500526428,0.3029070740938186
45300,1.8452611255645752,1.8898455023765564,1.867044916152954,0.5137259382009506,0.308325138092041
45350,1.8208576917648316,1.9098838090896606,1.9322205233573913,0.5156551480293274,0.307544127702713
45400,1.8065853238105773,2.075390841960907,1.9299322032928468,0.5412402111291885,0.30297426760196683
45450,1.8435793352127074,2.0203300666809083,1.8923632216453552,0.5529856461286545,0.30741468131542204
45500,1.9346161937713624,2.015000057220459,1.8715836453437804,0.5941942781209946,0.2939302408695221
45550,1.8948910570144653,1.9533891797065734,1.815450210571289,0.5360130190849304,0.29839664638042446
45600,1.8516012454032897,1.9533200359344483,1.83550705909729,0.5404573512077332,0.30648345887660977
45650,1.9075204849243164,1.919720492362976,1.8458019804954529,0.5929808366298676,0.3006646108627319
45700,1.7896097087860108,1.8915302753448486,1.883594970703125,0.5690623962879181,0.3009445548057556
45750,1.7365266394615173,1.8104877495765686,1.868268985748291,0.5429671341180802,0.3096682947874069
45800,1.8081824731826783,1.851695303916931,1.82013897895813,0.5505427575111389,0.30446201920509336
45850,1.6572880530357361,1.9304886913299562,1.8738044023513794,0.5032747447490692,0.30156678557395933
45900,1.6202269649505616,1.9406229162216186,1.8544628143310546,0.5228288185596466,0.3004397118091583
45950,1.6080590271949768,1.8617697668075561,1.8154691982269286,0.5425071102380753,0.30360972881317133
46000,1.6238301801681518,1.9201156377792359,1.8374168586730957,0.5734870129823685,0.2984305608272552
46050,1.6273538208007812,1.935052571296692,1.8441445207595826,0.5456614160537719,0.30018373906612394
46100,1.6886609530448913,1.7736621189117432,1.8048993515968323,0.5651189410686492,0.30452940881252283
46150,1.8588945984840393,1.7853275084495543,1.8187621903419495,0.573325770497322,0.30317332506179806
46200,1.8438307070732116,1.869535632133484,1.7806570601463318,0.5240164226293564,0.3048202061653137
46250,1.8215884757041931,1.8243019223213195,1.7698273849487305,0.5732924485206604,0.3031170719861984
46300,1.8282568955421448,1.9404641890525818,1.7335080337524413,0.6007491934299469,0.2998959535360336
46350,1.841854088306427,1.907209210395813,1.7172663140296935,0.5644790542125702,0.300251098871231
46400,1.8193602538108826,1.8921178913116454,1.8202788901329041,0.5913931512832642,0.3074465149641037
46450,1.8175854635238649,1.822438085079193,1.82476007938385,0.5925367593765258,0.30518732130527493
46500,1.8716165828704834,1.8980066537857057,1.8032566261291505,0.6244712460041046,0.3037200570106506
46550,1.9561323928833008,1.9698190402984619,1.7993363332748413,0.6147949814796447,0.3062254106998443
46600,1.8952217745780944,1.8846168112754822,1.8785534358024598,0.5984179842472076,0.2953887397050857
46650,1.9825583267211915,1.9463993310928345,1.8525485706329345,0.5929291796684265,0.2961440104246139
46700,1.987141330242157,1.9324215722084046,1.8391976690292358,0.5709899485111236,0.30096521437168117
46750,1.9697678875923157,2.075945749282837,1.7680779147148131,0.5454276299476624,0.3048065453767776
46800,1.9444445061683655,2.0715890169143676,1.782967963218689,0.5225884222984314,0.2942796945571899
46850,1.8137914371490478,1.967614402770996,1.8993897891044618,0.5144663119316101,0.30006875872612
46900,1.6923162126541138,1.919753267765045,1.9685446119308472,0.518351418375969,0.297685170173645
46950,1.8254891681671142,1.9899599981307983,1.9285186314582825,0.5060276401042938,0.2987146633863449
47000,1.8387616109848022,1.8524948596954345,1.9182306623458862,0.502174723148346,0.29894870817661284
47050,1.8320515179634094,1.858121485710144,1.946104199886322,0.5183322530984878,0.29784857928752895
47100,1.8235581469535829,1.803245987892151,1.8226896929740906,0.5350329250097274,0.29426017403602595
47150,1.771123592853546,1.948684823513031,1.7717136430740357,0.5593043178319931,0.2983301126956939
47200,1.8199181294441222,2.062796015739441,1.7882867908477784,0.5513748860359192,0.3022094351053238
47250,1.8081016874313354,2.053790338039398,1.8448077654838562,0.5741944164037704,0.2975822740793228
47300,1.9037944078445435,2.0231007289886476,1.935754828453064,0.5362402474880219,0.3039031833410263
47350,1.9519387006759643,2.082571187019348,1.9384189653396606,0.5262617266178131,0.30455071330070493
47400,1.9490475058555603,1.9939562678337097,1.8917122983932495,0.5556764566898346,0.3016207635402679
47450,1.835717749595642,1.957102324962616,1.8357441377639772,0.5457277035713196,0.30581946372985835
47500,1.7592136788368224,2.095164122581482,1.903650085926056,0.5283250492811203,0.29971991837024686
47550,1.845552761554718,2.010469305515289,1.842779438495636,0.544534672498703,0.29935816109180446
47600,1.8932412147521973,1.9721937227249144,1.8776456332206726,0.5826816773414611,0.3009094649553299
47650,1.7647757506370545,1.8859982228279113,1.8394021439552306,0.5747190511226654,0.29797675311565397
47700,1.662093279361725,1.9415136122703551,1.9634233450889587,0.5455653691291809,0.29705072402954097
47750,1.637156641483307,1.9510732197761536,1.92071124792099,0.5775172859430313,0.30169239461421965
47800,1.6797270679473877,1.9625239014625548,2.0607444763183596,0.5433406776189804,0.29702011108398435
47850,1.7543712210655213,1.924676547050476,1.98449942111969,0.5492155683040619,0.3016231203079223
47900,1.8119716930389405,1.9660160851478576,1.9721555423736572,0.5778316009044647,0.2962264144420623
47950,1.87309574842453,1.8631458950042725,1.9641294026374816,0.5748455548286437,0.29356848716735834
48000,1.8874272537231445,1.9415330958366395,1.9567080378532409,0.50937833070755,0.30113620221614834
48050,1.8261197996139527,1.9685812973976136,1.756756010055542,0.5449226677417756,0.3043196016550064
48100,1.8178506398200989,2.0332466650009153,1.7787402844429017,0.5095520085096359,0.3102495968341827
48150,1.9701677107810973,2.06757967710495,1.7878460121154784,0.49605278551578524,0.30520798981189723
48200,1.9045588016510009,1.9893180537223816,1.7794463396072389,0.5306511974334717,0.3056490737199783
48250,1.9328932785987853,2.0142357254028322,1.8109446048736573,0.5818240290880203,0.30337065577507016
48300,1.8690326857566832,1.9857339477539062,1.8559356927871704,0.619664112329483,0.30110241711139674
48350,1.7814646697044372,1.985122401714325,1.9453961277008056,0.5568163818120957,0.301476936340332
48400,1.919341526031494,1.951706244945526,1.9447639441490174,0.5575707465410232,0.2941302466392517
48450,1.8218857049942017,2.0551091623306275,2.0205192089080812,0.5889476120471955,0.2963694459199905
48500,1.969508535861969,2.01955060005188,1.881859290599823,0.5827894353866577,0.3013924890756607
48550,1.9711274003982544,2.083341989517212,1.8556009650230407,0.5691719400882721,0.3004093581438064
48600,1.9547001338005066,2.080997123718262,1.8651825642585755,0.5863787639141083,0.30391072273254394
48650,1.9861952781677246,1.9785231065750122,1.8575645208358764,0.5696693390607834,0.2980503702163696
48700,1.7998979473114014,1.9922354197502137,1.748939266204834,0.5684603208303451,0.29877422690391536
48750,1.749927532672882,2.0872418975830076,1.8022941303253175,0.5528145885467529,0.3021643668413162
48800,1.7980996203422546,2.0304829406738283,1.8539001417160035,0.5388618940114975,0.3050764989852905
48850,1.7505646014213563,1.9670718955993651,1.7565788435935974,0.5458331179618835,0.30063401520252225
48900,1.8464509534835816,1.945015528202057,1.727336940765381,0.5509690767526627,0.3017894041538238
48950,1.8961857914924622,1.9497132301330566,1.744003484249115,0.5362852436304092,0.3065912598371506
49000,1.9002264428138733,1.8683381080627441,1.6110996007919312,0.5273005020618439,0.30277591884136196
49050,1.9100941467285155,1.8523633766174317,1.7000384497642518,0.5132785123586655,0.30485627114772795
49100,1.87881813287735,1.8363354325294494,1.793731291294098,0.5201871412992477,0.3055641031265258
49150,1.767048327922821,1.9459454894065857,1.8113680934906007,0.5157432544231415,0.30988913178443905
49200,1.675976893901825,1.9482155323028565,1.9273831677436828,0.5495455592870713,0.30119728863239287
49250,1.7554151797294617,2.1166090989112853,1.8979634737968445,0.48485898077487943,0.3009008908271789
49300,1.7621848940849305,2.079147319793701,1.9452263259887694,0.4964482456445694,0.3012710970640182
49350,1.7868484330177308,2.0705564618110657,1.877239556312561,0.5192397743463516,0.31099010229110713
49400,1.8827172994613648,2.0143449878692627,1.8255925631523133,0.5189077031612396,0.3083342719078064
49450,1.8096221470832825,2.01636638879776,1.9644460225105285,0.5459325832128524,0.3007653498649597
49500,1.7475660562515258,2.0362875151634214,1.935949640274048,0.5498008555173874,0.29916129171848294
49550,1.7964202451705933,1.9756917810440064,1.821924123764038,0.5676859736442565,0.3053638565540313
49600,1.8292961645126342,1.9096487808227538,1.935443081855774,0.5554973942041397,0.3062456899881363
49650,1.8910489439964295,2.0135023641586303,1.76881582736969,0.5615187740325928,0.30194828748703
49700,1.9316197323799134,2.027845664024353,1.7699452090263366,0.558238422870636,0.3051422435045242
49750,1.877775251865387,2.0034580039978027,1.8126476097106934,0.5763235038518906,0.30469900012016293
49800,1.9151713752746582,1.9379133415222167,1.721172766685486,0.5374713742733002,0.30377710878849024
49850,1.899345943927765,1.8687480783462525,1.7286071157455445,0.49063473522663115,0.3030584925413131
49900,1.8687274765968322,1.9680597352981568,1.7419530272483825,0.5203682088851929,0.29612951636314394
49950,1.8153076577186584,1.9680398964881898,1.8352639055252076,0.515445009469986,0.29576113820075983
50000,1.8439519929885864,1.9648832941055299,1.7935520362854005,0.5185449755191803,0.29767287790775293
50050,1.8419845271110535,1.9420872163772582,1.6799873256683349,0.5701255655288696,0.3047734135389328
50100,1.917574532032013,1.9585521507263184,1.7546281170845033,0.5923103284835816,0.30429023504257197
50150,1.755233452320099,1.9490060782432557,1.6942127776145934,0.5903819334506989,0.3016678774356842
50200,1.8504084825515748,2.050022439956665,1.7010727953910827,0.5858649742603302,0.3039527708292007
50250,1.826789586544037,1.9937956166267394,1.7009235048294067,0.5923815631866455,0.3056784969568252
50300,1.7812154126167297,1.9110381054878234,1.7069423532485961,0.6014128088951111,0.30329244852066034
50350,1.8008466124534608,1.9535485100746155,1.7468842840194703,0.5825160276889801,0.3041188472509384
50400,1.7911845231056214,1.8772402262687684,1.815785574913025,0.5464674687385559,0.3092911720275879
50450,1.8708712434768677,2.0064412450790403,1.819736008644104,0.5490288406610488,0.30443774998188017
50500,1.7601716089248658,2.0620574736595154,1.863154983520508,0.5556395310163498,0.3045702868700027
50550,1.8458844113349915,2.009536716938019,1.8754332208633422,0.5479721343517303,0.30894548058509824
50600,1.9342356300354004,2.0500163578987123,1.8160471153259277,0.5053956174850464,0.3066925662755966
50650,1.902139539718628,2.0433063077926636,1.8885711860656738,0.5075945639610291,0.3027474576234817
50700,1.9130659532546996,2.140512807369232,1.8591311717033385,0.5398847270011902,0.2977284240722656
50750,1.936379487514496,1.9740586924552916,1.8430907392501832,0.5439458334445954,0.3039412367343902
50800,1.887869312763214,2.0147643160820006,1.835661141872406,0.4913223248720169,0.30111160993576047
50850,1.9275635313987731,1.9791857600212097,1.8147266173362733,0.499753435254097,0.3006106203794479
50900,1.7366380405426025,2.141461040973663,1.8167262959480286,0.5143752157688141,0.3032871305942535
50950,1.8343951201438904,2.084876871109009,1.7974324321746826,0.5168989408016205,0.3089546555280685
51000,1.8732168078422546,2.1018881487846373,1.9257003211975097,0.5075473320484162,0.3036521017551422
51050,1.8515860939025879,2.0244516348838806,1.7960929727554322,0.49712751984596254,0.3007337838411331
51100,1.7531787395477294,2.0014857411384583,1.7495816230773926,0.48591252565383913,0.30259250462055204
51150,1.7070778918266296,2.083236894607544,1.8543870449066162,0.5009608274698257,0.3072599238157272
51200,1.8219987773895263,2.0600289940834045,1.8105910015106201,0.5234014445543289,0.3025327450037002
51250,1.855812976360321,2.005805780887604,1.7470105409622192,0.535888312458992,0.2978560602664947
51300,1.8965651392936707,2.0795608019828795,1.7270800733566285,0.5009916979074478,0.3006112903356552
51350,1.9518614029884338,2.1587743163108826,1.7320497059822082,0.5167702907323837,0.3093405073881149
51400,1.9110305285453797,2.0660804200172422,1.8785040020942687,0.5279772812128067,0.30892588973045343
51450,2.010432176589966,2.1320526814460754,1.9106062459945679,0.5307567918300629,0.3009199112653732
51500,2.0525783109664917,1.981710798740387,1.8541968154907227,0.5575012063980103,0.30346140563488005
51550,2.0016268515586852,1.9899703812599183,1.8798887538909912,0.5574038326740265,0.3069016450643539
51600,1.91562979221344,2.039225926399231,1.8134572434425353,0.57690320789814,0.2996478939056396
51650,2.0243654537200926,1.9944504308700561,1.829300560951233,0.5455430376529694,0.30629434347152706
51700,2.1280181312561037,2.013972215652466,1.8319260692596435,0.583071049451828,0.30280768930912016
51750,2.087103016376495,2.006961603164673,1.7779211354255677,0.5904908674955368,0.30162198722362515
51800,1.9891695094108581,1.992145493030548,1.7409118819236755,0.5657724463939666,0.30670069158077234
51850,1.977606439590454,1.9412741112709044,1.8255281615257264,0.5665876966714859,0.3103932517766952
51900,1.9661789512634278,1.9631032919883729,1.9240640330314636,0.5570149952173233,0.3017571747303009
51950,1.8844937300682068,2.0182087898254393,1.8752191138267518,0.554681271314621,0.30273206770420075
52000,1.9821098685264587,2.0670571899414063,1.7543787550926209,0.5509539580345154,0.31006704568862914
52050,1.9206884455680848,1.955901668071747,1.740264139175415,0.4979285907745361,0.3035436773300171
52100,1.9600506186485291,1.965888388156891,1.6745626544952392,0.48534484922885895,0.3029660135507583
52150,1.8728988361358643,2.0011890077590944,1.7923614358901978,0.5105815732479095,0.3085086071491241
52200,1.8451763272285462,1.9608915829658509,1.6881630325317383,0.49820048213005064,0.3032927072048187
52250,1.9492385149002076,2.1002187156677246,1.7411352562904359,0.4772548723220825,0.30508474171161654
52300,1.8995635175704957,2.202165560722351,1.7766131472587585,0.46333576619625094,0.30072041392326354
52350,1.8106955552101136,2.079675533771515,1.8184508514404296,0.4992372709512711,0.293840097784996
52400,1.8709392261505127,1.9906668615341188,1.8972135376930237,0.5272184014320374,0.3039721810817718
52450,1.885498411655426,2.0666858625411986,1.914153082370758,0.523446472287178,0.30555029571056364
52500,1.8609011745452881,2.0965060329437257,1.9314941835403443,0.5174665343761444,0.3044822931289673
52550,1.983166480064392,2.1968382263183592,1.8181585311889648,0.5094465506076813,0.3064995545148849
52600,1.9979128122329712,2.1691684460639955,1.8251998233795166,0.5321356385946274,0.3055945324897766
52650,1.9835279750823975,2.035455539226532,1.8781506848335265,0.5222641879320145,0.30437906503677364
52700,1.81389652967453,2.0842871618270875,1.883358874320984,0.5484676957130432,0.30757977783679963
52750,1.8238533067703246,2.03740106344223,1.8251460123062133,0.5464864724874496,0.29572676956653593
52800,1.8620523309707642,1.9745489478111267,1.8685499453544616,0.5547369050979615,0.2992331755161285
52850,1.8750556468963624,2.0298877930641175,1.816942036151886,0.5802274602651596,0.30116406798362727
52900,1.815852792263031,2.061741874217987,1.8022397184371948,0.5625372421741486,0.29802212893962854
52950,1.8306165361404418,2.0799036741256716,1.851852502822876,0.5628363919258118,0.30168394982814783
53000,1.8546199202537537,1.9687680459022523,1.8096761012077331,0.5820513916015625,0.3001760500669479
53050,2.024058792591095,1.9742728137969972,1.8906510281562805,0.5282090938091278,0.2971112805604934
53100,2.0163770365715026,1.8798147583007812,1.7747583270072937,0.5016010856628418,0.29937329411506647
53150,1.970346302986145,1.9843390345573426,1.828487148284912,0.5123934078216553,0.2960978955030441
53200,1.8487197279930114,2.1177232670783996,1.7200873708724975,0.5813117289543152,0.3033823454380035
53250,1.9002876687049866,2.106066792011261,1.7531375861167908,0.6044388496875763,0.30249745845794673
53300,1.9888312768936158,2.06238835811615,1.8778964519500732,0.5675207245349884,0.3062735557556152
53350,2.0423538637161256,1.968779788017273,1.8398235607147218,0.553574977517128,0.30986623048782347
53400,1.9812355279922484,2.016487109661102,1.9003903651237488,0.5565398901700973,0.31167626738548276
53450,2.103791081905365,2.0097626495361327,1.934234206676483,0.5687655413150787,0.30286848008632655
53500,1.94925030708313,1.9706248831748963,1.7959327149391173,0.5944404101371765,0.30219024538993833
53550,1.965091154575348,2.006472749710083,1.8215605640411376,0.610078775882721,0.29753840744495386
53600,2.0085400438308714,2.0205982995033263,1.8818728065490722,0.590027111172676,0.30363495767116544
53650,1.8632452821731567,1.9665975546836854,1.8719997334480285,0.563808741569519,0.3088509178161621
53700,1.8197924757003785,2.1983887815475462,1.9078346514701843,0.5395843261480331,0.31596950173377986
53750,1.871101939678192,2.166443645954132,1.761340208053589,0.5174430072307586,0.30222347795963284
53800,1.8785476207733154,2.0368151211738588,1.8128495955467223,0.5170784586668015,0.30762056767940515
53850,2.0798428583145143,1.969121286869049,1.8319196796417236,0.540578482747078,0.2999161487817764
53900,1.9680789422988891,2.0308488845825194,1.760145707130432,0.5223191565275193,0.29724026083946226
53950,1.950313973426819,1.9979374456405639,1.7371170735359192,0.5585255968570709,0.2976276463270187
54000,1.8588062143325805,2.0200757932662965,1.8666324377059937,0.5730743515491485,0.3061059862375259
54050,1.9059426021575927,2.0234549140930174,1.7280618381500243,0.5825902551412583,0.3039800190925598
54100,1.9288577127456665,1.940544822216034,1.8376783180236815,0.5590280622243882,0.2991597145795822
54150,1.9621438241004945,1.8970526671409607,1.8940390348434448,0.5369631028175355,0.3047892880439758
54200,2.0026382493972776,1.9842439126968383,1.917086248397827,0.49286232233047483,0.30336131095886226
54250,2.003146924972534,1.887012186050415,1.8507836008071898,0.4716267430782318,0.2981400579214096
54300,1.970768871307373,1.8531488132476808,1.7323906207084656,0.5085387814044953,0.3003983849287033
54350,1.876367871761322,1.889760103225708,1.7921119189262391,0.47408341109752655,0.2981210750341415
54400,1.9427804136276245,1.9106269550323487,1.7889567947387695,0.48841617643833163,0.2993516629934311
54450,2.0045932579040526,1.877111358642578,1.8181240272521972,0.47944011211395265,0.30032572507858274
54500,1.90487065076828,1.985258092880249,1.9013009357452393,0.5016470056772232,0.30473633527755734
54550,1.8544150829315185,1.950560610294342,1.8377684044837952,0.5144149434566497,0.30317549049854275
54600,1.9900945353507995,1.9928438568115234,1.8152181243896484,0.5198629701137543,0.30285750985145565
54650,1.996419062614441,1.925866129398346,1.7458486938476563,0.5119409042596818,0.30763102769851686
54700,1.9321711492538451,1.9790605092048645,1.763962070941925,0.5113637495040894,0.3065392404794693
54750,1.9189707112312318,1.9450113940238953,1.830903205871582,0.5045774739980697,0.3092583161592483
54800,1.937258894443512,1.9274814558029174,1.7242341089248656,0.4991953563690186,0.30286926388740537
54850,1.9168420028686524,1.893535134792328,1.747529547214508,0.5334844154119491,0.30407008349895476
54900,1.9390063619613647,1.9777545785903932,1.7445049977302551,0.49115945100784303,0.2986285752058029
54950,1.927066376209259,1.8621168184280394,1.805285289287567,0.4954818445444107,0.2981676399707794
55000,2.014826171398163,1.811038224697113,1.7800715708732604,0.4728704875707626,0.30555074989795683
55050,1.9250254487991334,1.7754734539985657,1.7522010183334351,0.5411469203233719,0.30861660718917844
55100,1.8973795175552368,1.8286373567581178,1.7961620473861695,0.5780586302280426,0.3076339381933212
55150,2.0100283575057984,1.9249001717567444,1.8146267867088317,0.5000201803445816,0.29796286106109615
55200,1.9767126226425171,2.004033930301666,1.796955771446228,0.47681695759296416,0.29518721938133236
55250,1.9716280603408813,1.951839439868927,1.7728574776649475,0.49278157234191894,0.29856063604354854
55300,1.8914412832260132,1.9842010927200318,1.921046245098114,0.5367483222484588,0.30078604578971857
55350,1.9169497966766358,1.9380277466773987,1.8975668382644653,0.5256147283315659,0.3015107017755508
55400,2.0660033202171326,2.0125101971626282,1.9052432441711427,0.48032169938087466,0.29812592089176176
55450,2.0711619019508363,2.022304322719574,1.9802009177207947,0.5129474729299546,0.3075472861528396
55500,2.1061084294319152,2.00396746635437,1.8982804417610168,0.5461136877536774,0.30624540925025934
55550,2.16517014503479,2.0682428598403932,1.8479433727264405,0.4990777778625488,0.3067020100355148
55600,2.1523283982276915,2.0618158864974974,1.8200206685066223,0.5098315954208374,0.306662330031395
55650,2.1095245122909545,2.097846727371216,1.7895206785202027,0.5160199350118637,0.30608132064342497
55700,2.0457471132278444,2.044916226863861,1.7616920614242553,0.5510210281610489,0.30755075275897975
55750,2.1303279399871826,1.8611347246170045,1.8971430444717408,0.5296054989099502,0.30944907844066616
55800,2.1581307816505433,1.8738719701766968,1.8715727162361144,0.5365882116556168,0.3012705141305923
55850,2.096483414173126,1.8872220134735107,2.0409899592399596,0.5034917038679123,0.30633688747882837
55900,2.1999271965026854,1.9219037222862243,2.121639652252197,0.5462630081176758,0.30110770046710966
55950,2.020860447883606,1.9647066116333007,1.9668662977218627,0.5229841834306717,0.3027020180225372
56000,2.033097143173218,1.9897726607322692,1.885179319381714,0.5231271517276764,0.29930273354053494
56050,1.8975828528404235,2.0264773607254027,1.906249587535858,0.5180773442983627,0.30140549123287197
56100,1.9003571081161499,1.992986810207367,2.0013651943206785,0.5047751522064209,0.2934815657138824
56150,1.98426810503006,2.015748555660248,1.9562548041343688,0.5569834291934967,0.30151330590248104
56200,1.9910172700881958,1.9499344325065613,1.9529358434677124,0.5120975929498672,0.2990536898374557
56250,1.953629903793335,1.945711407661438,1.9772578406333923,0.5608037048578263,0.3027353328466415
56300,1.9838225960731506,1.958808958530426,1.8507004880905151,0.5919133305549622,0.3033773577213287
56350,1.8890464115142822,1.9142669534683228,2.0133330845832824,0.5601751273870468,0.29845288693904876
56400,1.8600023126602172,2.015010886192322,1.973517985343933,0.5300784373283386,0.30320570111274714
56450,1.857725932598114,1.9409322333335877,1.94620952129364,0.5096154534816741,0.30164801537990565
56500,1.9395168209075928,2.020891091823578,1.8702121329307557,0.4713605904579163,0.3020782935619354
56550,1.9205119490623475,1.9103605890274047,1.899582989215851,0.505221837759018,0.30649896562099455
56600,1.7907793831825256,1.8698317527770996,1.7526179766654968,0.5225518161058426,0.3092710000276565
56650,1.7892006826400757,1.890425317287445,1.7347666931152343,0.5680738604068756,0.3031014686822891
56700,1.8342560124397278,1.8174657678604127,1.793269019126892,0.5506868487596512,0.3030094993114471
56750,1.8498503828048707,1.758233802318573,1.7781757521629333,0.5925620323419571,0.30023099601268766
56800,1.9599301409721375,1.821052553653717,1.827008194923401,0.5631241357326507,0.30168659806251524
56850,1.9699695897102356,1.8772421884536743,1.7945550990104675,0.5298567020893097,0.3009588503837585
56900,1.8255368280410766,1.9768663620948792,1.816647183895111,0.5727335357666016,0.30302206933498377
56950,1.822055730819702,1.978672785758972,1.9119938850402831,0.5746067547798157,0.3011332857608795
57000,1.822274582386017,1.9854297184944152,1.8632218933105469,0.5648123818635941,0.29764670014381406
57050,1.8368852567672729,1.9042268538475036,1.818344099521637,0.5471927320957184,0.30068463087081904
57100,1.8531574392318726,1.8411696600914,1.8090771698951722,0.5447554647922516,0.3021499729156494
57150,1.88686017036438,1.9683970308303833,1.8760318660736084,0.5354332089424133,0.3028669536113739
57200,1.8117171812057495,1.9646244764328002,1.7998752784729004,0.5220917832851409,0.3025439769029617
57250,1.7139921355247498,1.87207843542099,1.7928634095191955,0.5255170041322708,0.30386880755424495
57300,1.7917486667633056,1.9260281777381898,1.882854895591736,0.502706453204155,0.30272041380405423
57350,1.7927175784111022,1.9427185320854188,1.824103400707245,0.5241132652759553,0.3037216109037399
57400,1.8378514218330384,1.8531024527549744,1.830713677406311,0.5131316816806794,0.3063741409778595
57450,1.7772585153579712,1.8787176179885865,1.8533383369445802,0.5146246892213822,0.2973291218280792
57500,1.8785196614265443,1.9637226104736327,1.6769104051589965,0.5992910361289978,0.3041857481002807
57550,1.7853809261322022,2.0129612350463866,1.677418484687805,0.5520243436098099,0.30723924160003657
57600,1.8142992758750915,1.9967294216156006,1.6851144647598266,0.49662393927574155,0.30250007390975947
57650,1.850949192047119,1.9448657155036926,1.7530216145515443,0.5231966120004654,0.30577452242374414
57700,1.8423192405700684,1.9545920705795288,1.7692073106765747,0.47973416864871976,0.3101342165470123
57750,1.913055031299591,2.0397181510925293,1.881470832824707,0.5004048371315002,0.31146357417106624
57800,1.922645356655121,1.9892099404335022,1.9546105074882507,0.4984646010398865,0.30940282046794887
57850,1.9662475037574767,1.9944951486587525,1.8881828451156617,0.5116881459951401,0.29962236166000367
57900,1.921713309288025,2.0522148704528806,1.9217284035682678,0.5847125059366226,0.3046616584062576
57950,2.016622154712677,2.2813372135162355,1.9144482612609863,0.5696210205554962,0.3075148797035217
58000,1.9558975386619568,2.2466431856155396,1.9644595384597778,0.5546965998411179,0.3062351113557815
58050,1.906044497489929,2.1545349526405335,1.9032804942131043,0.5126287466287613,0.2977706605195999
58100,1.890211172103882,2.092709939479828,1.9821380591392517,0.5727575486898422,0.2970041638612747
58150,1.8927756762504577,2.1042381262779237,2.023302659988403,0.5068252706527709,0.29746255338191985
58200,1.9327962803840637,1.9427311730384826,2.040298981666565,0.4975910997390747,0.2990227973461151
58250,1.9802907872200013,2.034423043727875,2.0162704038619994,0.5273845499753952,0.30106459259986873
58300,1.9626618766784667,2.08479944229126,1.9284491777420043,0.49759018421173096,0.30816789209842677
58350,1.8475433659553528,2.0261534786224367,1.9345711660385132,0.5146664041280746,0.304197016954422
58400,1.7982255911827087,2.1184665250778196,1.8906453275680541,0.5467951530218125,0.30172802329063414
58450,1.8550202941894531,2.118770945072174,1.810843846797943,0.5504859936237335,0.30799086391925806
58500,1.8233437156677246,2.1574953150749208,1.7689904499053954,0.543525687456131,0.30619142591953274
58550,1.9828715443611145,2.0811387419700624,1.7699354529380797,0.49015272796154025,0.30329485058784483
58600,1.9508063793182373,2.1940409660339357,1.764539794921875,0.47281562447547915,0.29890181899070734
58650,1.7831135845184327,2.2254607272148133,1.864156379699707,0.4880107372999191,0.3082874989509582
58700,1.7759957933425903,2.2291089725494384,1.8958770728111267,0.5120532107353211,0.31148392200469965
58750,1.7272037553787232,2.121785445213318,1.7703501987457275,0.4918528789281845,0.29819721579551695
58800,1.813120083808899,1.9928708934783936,1.8470749044418335,0.4938968074321747,0.30127683281898493
58850,1.8414408874511718,2.0192286777496338,1.9016729140281676,0.48287550926208495,0.3040398478507995
58900,1.9401105523109436,1.93967604637146,1.9274143600463867,0.5055547207593918,0.301444029211998
58950,1.898603024482727,2.077098512649536,1.9006273579597472,0.5168456703424453,0.30032287180423733
59000,2.011323254108429,2.177554898262024,1.8360933828353883,0.571913846731186,0.3070573139190673
59050,1.9489560508728028,2.19760115146637,1.9443041467666626,0.507688165307045,0.3052770543098449
59100,1.9172893524169923,2.160190472602844,1.7015540266036988,0.507394472360611,0.3050187438726425
59150,1.8058373165130615,2.0842965412139893,1.7910551357269286,0.5294924956560135,0.3034078043699264
59200,1.8958808445930482,2.092181441783905,1.789207170009613,0.5582611638307572,0.303459637761116
59250,1.9365718603134154,2.1423993802070616,1.8218358731269837,0.5661525446176529,0.3084135681390762
59300,1.860795524120331,2.0605252981185913,1.9607065153121948,0.5841062569618225,0.31034146308898924
59350,1.9598294806480407,2.074196667671204,1.8365934109687805,0.5698148566484451,0.3051690155267715
59400,1.9700083017349244,1.9593989062309265,1.8104317593574524,0.602579095363617,0.30747791111469264
59450,1.9327388882637024,1.9359378337860107,1.827531864643097,0.5837097668647766,0.30405104517936704
59500,1.910836637020111,1.849488341808319,1.8559488844871521,0.5559643942117691,0.3061094635725021
59550,1.9367232298851014,1.9297151565551758,1.8030544090270997,0.5778897261619568,0.3067128533124923
59600,1.957521560192108,1.9814703917503358,1.7460901641845703,0.5440746104717255,0.3035228276252746
59650,2.0473789191246032,1.8997388124465941,1.8459551119804383,0.5489377081394196,0.301975005865097
59700,1.9419790887832642,1.9497399139404297,1.7989415836334228,0.5534212660789489,0.29815433263778685
59750,1.8061066699028014,1.9834009909629822,1.7334709692001342,0.5361616349220276,0.2985835045576095
59800,1.8355018305778503,1.993961479663849,1.8296648621559144,0.5299783819913864,0.30217699408531185
59850,1.97132333278656,1.8944677901268006,1.900220708847046,0.5026007914543151,0.2963057798147201
59900,2.00959942817688,1.9385252261161805,1.8757816910743714,0.5034228909015656,0.2996449267864227
59950,2.0851952266693115,1.9242316222190856,1.7941670966148378,0.5381381344795227,0.3016268110275268
60000,2.042298424243927,1.9115110397338868,1.737024850845337,0.552864379286766,0.31017891824245447
60050,1.9904509639739991,2.1218435192108154,1.7934795832633972,0.5171628808975219,0.3030411529541015
60100,1.9538090300559998,2.0634100580215455,1.7422831916809083,0.5326583629846573,0.298210175037384
60150,1.9889637875556945,1.9044993472099305,1.8072598600387573,0.5055305922031402,0.30158727765083315
60200,1.9718484091758728,1.880423903465271,1.8685767340660095,0.5444369834661483,0.300518941283226
60250,1.8590807723999023,1.9251425623893739,1.8925303435325622,0.5315840870141983,0.30644923746585845
60300,1.850584125518799,1.9360038232803345,1.8953258967399598,0.5249734377861023,0.30298299252986904
60350,1.9596287417411804,2.040859534740448,1.824308350086212,0.531942036151886,0.30705017685890196
60400,1.9576766800880432,2.0461369132995606,1.8806951975822448,0.5153065341711044,0.3094039875268936
60450,1.9173262739181518,2.0618612337112427,1.960377287864685,0.5210032665729523,0.3134845113754272
60500,2.0661121368408204,1.9424389362335206,1.8812523555755616,0.522789461016655,0.3075147640705108
60550,1.9539756488800049,2.053731293678284,1.9347092032432556,0.5353321719169617,0.30723399460315703
60600,1.9923505425453185,2.057581698894501,1.9710644745826722,0.5196562606096268,0.29894260764122005
60650,1.9214512014389038,2.0586355781555175,1.9931183338165284,0.5088289642333984,0.296535153388977
60700,1.9238597798347472,1.9423400354385376,2.000211651325226,0.5327958399057389,0.30431843638420103
60750,1.9818445086479186,2.030750229358673,2.051981770992279,0.5380282330513001,0.30234580278396606
60800,1.9680661177635193,2.0127108335494994,2.105310468673706,0.5221148574352265,0.3077414101362228
60850,2.0182048416137697,1.9704214525222778,2.1468224215507505,0.538157234787941,0.3044936484098434
60900,2.032385129928589,2.0682826089859008,2.0484249138832094,0.549236597418785,0.3075095027685165
60950,2.06014258146286,2.0261724901199343,1.8685356092453003,0.5459879910945893,0.30556852817535396
61000,1.9061248421669006,1.977810184955597,1.94448091506958,0.5754853838682175,0.3048052233457565
61050,1.8769423246383667,1.897658541202545,1.9064444828033447,0.5443396854400635,0.2970602130889892
61100,1.8171918535232543,1.9865193748474121,1.8169170689582825,0.5315434384346008,0.3015834963321685
61150,1.762928991317749,2.073313984870911,1.8366016364097595,0.533461703658104,0.30309462666511533
61200,1.7887648129463196,2.0887026047706603,1.8586890912055969,0.488482728600502,0.3004696601629257
61250,1.6852350759506225,1.9535658144950867,1.871060435771942,0.5038323454997119,0.30167952895164485
61300,1.7568735074996948,2.1187380528450013,1.9377773356437684,,0.3002762013673782
61350,1.8956319713592529,2.1111190366744994,1.882520546913147,,0.30077665030956263
61400,1.8842715263366698,2.0789641618728636,1.841815984249115,,0.3120623743534088
61450,1.8005285167694092,2.0406988358497617,1.8764167308807373,,0.3111289584636688
61500,1.7238176465034485,2.112355637550354,1.8919201397895813,,0.3092618030309677
61550,1.740675916671753,2.0792643189430238,1.8719645524024964,,0.30725465118885037
61600,1.7671153807640076,1.963605160713196,1.7165708971023559,,0.3002984583377838
61650,1.8305118107795715,2.010993690490723,1.7900746011734008,,0.2979171103239059
61700,1.7734139275550842,1.8140194296836853,1.861288342475891,,0.3046780693531036
61750,1.8267161273956298,1.9520454621315002,1.8935373878479005,,0.3061887991428375
61800,1.9853558564186096,2.069489872455597,1.7638436698913573,,0.2993082928657531
61850,1.9985192537307739,2.0573668026924135,1.657786636352539,,0.3051309072971344
61900,1.9912339425086976,2.1925989317893984,1.688486943244934,,0.30655546903610226
61950,1.9369631862640382,2.062465031147003,1.8072105479240417,,0.30355920553207394
62000,1.9308140277862549,2.151781873703003,1.623613829612732,,0.30102653503417964
62050,1.9230539417266845,2.150001072883606,1.6188260674476624,,0.2985097789764404
62100,1.9605626893043517,2.1441457653045655,1.7037560272216796,,0.3004486328363418
62150,1.9516702389717102,2.0816531348228455,1.7320585441589356,,0.29707964539527887
62200,1.9621277952194214,2.0947811818122863,1.7474576902389527,,0.2953182238340377
62250,2.026393060684204,1.9434241199493407,1.8085002756118775,,0.3005636346340179
62300,2.046775915622711,1.7444917726516724,1.831882119178772,,0.30012796640396117
62350,2.208013820648193,1.9013476610183715,1.8086083245277405,,0.3002622926235199
62400,2.064860165119171,2.097288649082184,1.859578206539154,,0.3088884061574936
62450,2.0246263694763185,2.1093206930160524,1.8679432153701783,,0.3039327597618103
62500,2.113156678676605,2.0196549010276796,1.7979760193824768,,0.3058496993780136
62550,2.0682749485969545,2.0336588335037233,1.7347934556007385,,0.3019453608989715
62600,1.9733891010284423,1.9385490250587463,1.7726808524131774,,0.3094956642389297
62650,1.8849426126480102,2.0406591367721556,1.8288052439689637,,0.3088447225093841
62700,1.8728743863105775,2.125225965976715,1.7735792326927184,,0.3103859913349151
62750,1.884112341403961,2.051795663833618,1.693413670063019,,0.3004008436203003
62800,1.866945776939392,2.036767237186432,1.7035750913619996,,0.30231526911258694
62850,1.8022431111335755,2.033769812583923,1.8062668442726135,,0.3056854027509689
62900,1.7855366730690003,2.0965599036216735,1.8381312370300293,,0.30394086658954617
62950,1.7811651802062989,2.0867889976501464,1.7357770419120788,,0.300262804031372
63000,1.8435883498191834,2.143816909790039,1.6092662072181703,,0.29904906094074246
63050,1.9508576059341431,2.00537695646286,1.674010570049286,,0.30681524753570555
63100,1.9054834508895875,1.8621716785430908,1.8209783387184144,,0.3029301172494888
63150,1.8669381976127624,1.982523069381714,1.756496114730835,,0.3029647362232208
63200,1.820923855304718,1.9855459880828858,1.7917321228981018,,0.2999401187896728
63250,1.8420793032646179,2.2309515714645385,1.7933488273620606,,0.3035608899593353
63300,1.9053559374809266,2.2110596752166747,1.6281013202667236,,0.30177449524402616
63350,1.8934125375747681,2.007104651927948,1.7050587368011474,,0.298097807765007
63400,1.7564887881278992,2.0758014607429502,1.7892914175987245,,0.2956618785858154
63450,1.7229299354553222,2.067356376647949,1.8634826850891113,,0.30726934313774107
63500,1.9078744530677796,2.062599663734436,1.7076539254188539,,0.2936909157037735
63550,1.8481636548042297,1.9971376800537108,1.7179875516891479,,0.3031050187349319
63600,1.8532521080970765,2.0214803862571715,1.7994269800186158,,0.2998292607069015
63650,1.7852188777923583,1.8702601552009583,1.85055438041687,,0.30667180895805357
63700,1.8594512915611268,1.878300404548645,1.7661883091926576,,0.30787244021892546
63750,1.917809841632843,1.9937550234794617,1.6417875456809998,,0.29931892633438106
63800,1.905305016040802,2.010486283302307,1.8434538221359253,,0.30653503417968747
63850,1.9080848836898803,1.9949262022972107,1.668891227245331,,0.3054957729578018
63900,1.9457267117500305,1.918552348613739,1.7123413181304932,,0.30296337306499477
63950,2.014550414085388,2.0065243816375733,1.79059654712677,,0.29910282373428343
64000,2.099070212841034,2.171354584693909,1.7797607040405274,,0.297568923830986
64050,2.0778927111625674,2.060636651515961,1.848670859336853,,0.29816133558750146
64100,1.9326915192604064,1.9090187406539918,1.802659182548523,,0.30413065850734705
64150,2.0581774425506594,1.965056300163269,1.8295697021484374,,0.30158190727233886
64200,2.2099455308914187,2.009029462337494,1.858686032295227,,0.30001392543315886
64250,2.186147527694702,2.1783638644218444,1.890154173374176,,0.3044843298196792
64300,2.2364169049263,2.187393856048584,1.8906114220619201,,0.3022780632972717
64350,2.2180553674697876,2.134084115028381,1.8615758585929871,,0.3002507698535919
64400,2.1436080861091615,2.174951663017273,1.7944243001937865,,0.30947843492031096
64450,2.154168477058411,2.1222039103507995,1.791668679714203,,0.3104518640041351
64500,2.1255972480773924,2.1265612411499024,1.7012464308738708,,0.30465016961097713
64550,2.0795862960815428,2.122800416946411,1.9376299619674682,,0.3038074660301208
64600,1.993475272655487,2.10233092546463,1.9430945706367493,,0.3056292432546615
64650,2.0954556274414062,2.0853447484970093,1.8276717209815978,,0.30453389704227446
64700,2.1122165942192077,2.0294704699516295,1.7373291945457459,,0.3076958525180816
64750,2.0664871954917907,2.175592267513275,1.890759720802307,,0.30509041786193847
64800,2.1064766359329226,2.1101880979537966,1.9525132226943969,,0.30328371882438654
64850,1.9017822670936584,2.0603139185905457,1.8835495114326477,,0.3002606064081192
64900,1.8247357058525084,1.9613502836227417,1.885747172832489,,0.30106266915798185
64950,1.9779511308670044,2.004013888835907,1.9050412774085999,,0.3001582026481628
65000,1.929301164150238,2.085663125514984,1.962231376171112,,0.30234869301319117
65050,2.002726979255676,2.1581657838821413,1.9106123423576356,,0.3050557076930999
65100,1.9636689639091491,2.084814703464508,1.8597005224227905,,0.2973929452896118
65150,2.000730495452881,2.1269671940803527,1.8521517181396485,,0.30076940953731535
65200,2.001108181476593,1.93760151386261,1.9126483058929444,,0.29675440251827234
65250,2.0840334939956664,2.025754017829895,1.9236131668090821,,0.3017476642131805
65300,2.039837260246277,2.174872679710388,1.8805324506759644,,0.2993691730499267
65350,1.966842567920685,2.2263428354263306,1.8756157541275025,,0.3011629748344421
65400,1.9540279483795167,2.1409204244613647,1.9240879893302918,,0.30086282610893245
65450,1.9805172109603881,2.0753306341171265,1.9930637550354005,,0.3069257563352584
65500,1.9580323481559754,2.089721403121948,1.9091977882385254,,0.30699720501899713
65550,1.9043568253517151,1.9405553841590881,1.9335088586807252,,0.3008512234687805
65600,1.9879902291297913,2.0483023834228518,1.9392557048797607,,0.29533272445201875
65650,2.1441710710525514,2.1878316402435303,1.8981819677352905,,0.2980051261186599
65700,2.1379606986045836,2.202709720134735,1.9827030777931214,,0.30415029048919673
65750,2.1209612321853637,2.197464008331299,1.9443697834014892,,0.30133662641048425
65800,2.1332246112823485,1.9390283489227296,1.8796287298202514,,0.29728351771831507
65850,1.9536368775367736,1.8356502866744995,1.8170801973342896,,0.295254533290863
65900,1.9222650527954102,1.9061252117156982,1.8198093557357788,,0.30081525683403015
65950,1.8663670492172242,1.928691258430481,1.7967535305023192,,0.3012100231647491
66000,1.929247694015503,1.8493060207366943,1.8186320662498474,,0.29487485945224756
66050,1.8305383491516114,1.8682986164093018,1.8616913604736327,,0.29799129426479337
66100,1.9110965204238892,1.9473234868049623,1.671799283027649,,0.2948451966047287
66150,1.9326575565338135,1.9654070162773132,1.6794397950172424,,0.2896790015697479
66200,1.876240017414093,1.869318106174469,1.8049439263343812,,0.2951821017265319
66250,1.8114823508262634,1.90464186668396,1.7398856854438782,,0.296194731593132
66300,1.869332332611084,1.93750084400177,1.7927455282211304,,0.3004734963178634
66350,1.9544002795219422,1.9323697543144227,1.8301548767089844,,0.30238900899887083
66400,1.9555618143081666,1.7985238099098206,1.838986885547638,,0.3068106889724731
66450,1.9648711228370666,1.9139393019676207,1.9196150135993957,,0.3004152166843414
66500,1.8056185913085938,1.9546168780326842,1.8838627052307129,,0.3011800581216812
66550,1.8718015766143798,1.8239951896667481,1.9750908422470093,,0.29511903285980223
66600,1.9880667877197267,1.8328831553459168,1.9513602066040039,,0.2997520393133163
66650,1.9257750725746154,1.9769282126426697,1.9051722311973571,,0.2962541595483437
66700,1.9390201807022094,2.1162951946258546,1.8177602577209473,,
66750,1.9599909353256226,2.125462005138397,1.6864996933937073,,
66800,1.8582957220077514,2.1464819145202636,1.7874175024032593,,
66850,1.9433871483802796,2.1015928649902342,1.79887845993042,,
66900,1.969343636035919,2.120289373397827,1.700501525402069,,
66950,1.8990474843978882,2.1341328048706054,1.658808207511902,,
67000,1.839746377468109,1.9724047994613647,1.768598506450653,,
67050,1.909037959575653,2.0078566169738767,1.8095588445663453,,
67100,1.8295361590385437,1.8813567233085633,1.7631384491920472,,
67150,2.008539309501648,2.098121292591095,1.8466490077972413,,
67200,1.997508943080902,1.9847671866416932,1.873360297679901,,
67250,1.921659574508667,1.9416419672966003,1.901937792301178,,
67300,1.8866332221031188,1.7739545440673827,1.9578330942562647,,
67350,1.9124147534370421,1.80455073595047,,,
67400,1.9410887622833253,1.8560776972770692,,,
67450,1.983457658290863,1.913374056816101,,,
67500,2.0478222870826723,1.9625968766212463,,,
67550,1.9685408353805542,1.8804270815849304,,,
67600,1.9542720961570739,1.9314256763458253,,,
67650,1.9573505234718322,1.8914918756484986,,,
67700,1.9673846817016603,1.9249060249328613,,,
67750,1.8682675409317016,2.026188232898712,,,
67800,1.8956205940246582,1.8895232129096984,,,
67850,2.003301739692688,1.9294840383529663,,,
67900,1.9895946526527404,1.9981563067436219,,,
67950,1.8773730969429017,2.0361597418785093,,,
68000,1.8970768475532531,2.00363787651062,,,
68050,1.99511376619339,1.9873518633842469,,,
68100,1.9924878191947937,1.92256751537323,,,
68150,1.9407653784751893,1.843231077194214,,,
68200,1.9016057801246644,1.9744462990760803,,,
68250,1.9968812990188598,1.9645470023155212,,,
68300,2.0190252828598023,1.96007408618927,,,
68350,1.898138737678528,1.8805189085006715,,,
68400,1.9020920777320862,1.9177338671684265,,,
68450,1.8948624634742737,1.8364475917816163,,,
68500,1.9452103543281556,1.8257138013839722,,,
68550,2.0035483336448667,1.8231722283363343,,,
68600,2.071288323402405,1.8763866925239563,,,
68650,2.1078698325157164,1.9068617987632752,,,
68700,2.06624281167984,1.9557782816886902,,,
68750,2.007357170581818,1.7928456020355226,,,
68800,2.009259037482433,1.8210004949569703,,,
68850,,1.7105767917633057,,,
68900,,1.8453732323646546,,,
68950,,1.8026762056350707,,,
69000,,1.8364677715301514,,,
69050,,1.8673039078712463,,,
69100,,2.1363587832450865,,,
69150,,2.1382768201828,,,
69200,,1.9871369552612306,,,
69250,,2.0008578538894652,,,
69300,,2.008821313381195,,,
69350,,1.9424615812301635,,,
69400,,2.0178416180610657,,,
69450,,1.950049912929535,,,
69500,,2.0281262969970704,,,
69550,,2.0005498909950257,,,
69600,,2.0365520215034483,,,
69650,,2.131421821117401,,,
69700,,2.009035949707031,,,
69750,,2.0490177130699156,,,
69800,,1.8942815041542054,,,
69850,,1.9427970600128175,,,
69900,,1.9986352562904357,,,
69950,,1.9086934447288513,,,
70000,,1.9253002190589905,,,
70050,,1.8502252507209778,,,
70100,,1.91819593667984,,,
70150,,2.008390398025513,,,
70200,,1.9941039538383485,,,
70250,,2.0023262166976927,,,
70300,,1.939424810409546,,,
70350,,2.1504564118385314,,,
70400,,2.103818299770355,,,
70450,,2.0428787159919737,,,
70500,,1.991956853866577,,,
70550,,2.008765697479248,,,
70600,,1.8959921264648438,,,
70650,,1.941413116455078,,,
70700,,1.8853398728370667,,,
70750,,2.0005261421203615,,,
70800,,1.8816149473190307,,,
70850,,1.815383005142212,,,
70900,,1.9340253591537475,,,
70950,,2.0128660082817076,,,
71000,,1.998993275165558,,,
71050,,2.0285748505592345,,,
71100,,2.089678218364716,,,
71150,,1.9749507665634156,,,
71200,,1.892862811088562,,,
71250,,2.133119537830353,,,
71300,,2.1614249324798585,,,
71350,,2.129587919712067,,,
71400,,1.920949444770813,,,
71450,,1.83541775226593,,,
71500,,1.825975980758667,,,
71550,,1.8722178530693054,,,
71600,,2.0620122146606445,,,
71650,,2.117481985092163,,,
71700,,2.141601264476776,,,
71750,,2.234809594154358,,,
71800,,2.216273097991943,,,
71850,,2.2346055364608763,,,
71900,,2.1316274404525757,,,
71950,,2.0706155705451965,,,
72000,,2.1852178978919983,,,
72050,,2.2346011781692505,,,
72100,,2.1633239793777466,,,
72150,,2.1236827087402346,,,
72200,,2.18429096698761,,,
72250,,2.179750258922577,,,
72300,,2.0447753500938415,,,
72350,,1.955515205860138,,,
72400,,2.07898722410202,,,
72450,,2.120731728076935,,,
72500,,2.0770248627662657,,,
72550,,2.075972559452057,,,
72600,,2.0370611548423767,,,
72650,,2.09431223154068,,,
72700,,2.0562650179862976,,,
72750,,2.143394582271576,,,
72800,,2.2431278324127195,,,
72850,,2.12039000749588,,,
72900,,2.104026963710785,,,
72950,,1.9458659434318542,,,
73000,,1.9866947031021118,,,
73050,,1.991173107624054,,,
73100,,2.018771810531616,,,
73150,,1.9781758570671082,,,
73200,,1.8963755011558532,,,
73250,,1.8965390753746032,,,
73300,,1.8277673625946045,,,
73350,,1.8028995752334596,,,
73400,,1.766728241443634,,,
73450,,1.8105018091201783,,,
73500,,1.7355580067634582,,,
73550,,1.708622887134552,,,
73600,,1.852630271911621,,,
73650,,1.931140410900116,,,
73700,,1.924089379310608,,,
73750,,2.066848063468933,,,
73800,,1.8759870052337646,,,
73850,,1.9578058552742004,,,
73900,,1.89732497215271,,,
73950,,2.0136107778549195,,,
74000,,2.0177319383621217,,,
74050,,1.9110797142982483,,,
74100,,1.9035193514823914,,,
74150,,1.988240659236908,,,
74200,,2.012633752822876,,,
74250,,2.0230142426490785,,,
74300,,1.8793072891235352,,,
74350,,1.9957391953468322,,,
74400,,2.0236129188537597,,,
74450,,2.0982497406005858,,,
74500,,2.028706421852112,,,
74550,,1.9327876782417297,,,
74600,,1.7857483267784118,,,
74650,,1.8256526970863343,,,
74700,,1.9965697121620178,,,
74750,,1.929060935974121,,,
74800,,1.9123528838157653,,,
74850,,1.9281768798828125,,,
74900,,1.8779769325256348,,,
74950,,1.973786063194275,,,
75000,,1.890984787940979,,,
75050,,1.8313834071159363,,,
75100,,1.7509762120246888,,,
75150,,1.8289069628715515,,,
75200,,1.782341718673706,,,


==> figures/gmm_nd/T10_KLmarginal1.csv <==
iter,KL_1_ULA,KL_1_dilation,KL_1_tempering,KL_1_diffusion,KL_1_daz_scale1
0,3.5565986585617066,3.7502428674697876,3.4358862590789796,2.2688016414642336,1.1601359200477601
50,4.167484016418457,3.1739771032333373,3.3341429567337038,1.8749236106872558,0.9702230072021485
100,4.1067170238494874,2.930796785354614,3.1503886651992796,1.805990424156189,0.9750665140151977
150,4.024744210243225,2.7820488452911376,3.1289858341217043,1.711548819541931,0.9734927892684937
200,3.8426596212387083,2.68804434299469,3.1376390838623047,1.6188794803619384,0.9834063017368316
250,3.6207740259170533,2.6212085247039796,2.9815048694610597,1.6401365828514098,0.9824319303035736
300,3.5556772136688233,2.5944203615188597,2.961301565170288,1.6543645644187928,0.9881983125209808
350,3.3685319232940674,2.5748238658905027,3.0105635070800782,1.6052728843688966,0.9922584700584411
400,3.308636775016785,2.591908822059631,3.0293289375305177,1.581937189102173,0.980027174949646
450,3.311366443634033,2.603820457458496,2.9640716791152952,1.525403561592102,0.9890456187725067
500,3.2228177785873413,2.6325831317901613,3.0515135431289675,1.5316170835494995,0.9766170656681061
550,3.136369547843933,2.664575037956238,2.9008842372894286,1.578599488735199,0.9854067921638489
600,3.1135869359970094,2.7116770124435425,2.9027383852005006,1.523348903656006,0.9946905016899109
650,3.1323759603500365,2.7473732328414915,2.96784921169281,1.5101740550994873,0.9952307236194611
700,3.0328527688980103,2.7894487762451172,3.0187573528289793,1.522148973941803,0.9957221758365631
750,2.9242221307754517,2.799108371734619,3.0001410245895386,1.494366292953491,1.0065944933891295
800,2.9494163036346435,2.880484094619751,2.9451453351974486,1.5994969940185546,0.9916230666637421
850,2.9376864194869996,2.944576759338379,2.9222731494903567,1.5806344366073608,0.9923680794239044
900,2.8589011669158935,3.034292235374451,2.9916804742813112,1.5691311621665955,1.0054561114311218
950,2.9313980674743654,3.077774376869202,2.982916350364685,1.4894993472099305,1.0100349485874176
1000,2.984478964805603,3.1711667156219483,2.9902559757232665,1.5212561011314392,1.0150922656059265
1050,2.884520092010498,3.2342721605300904,3.0386389446258546,1.541295931339264,1.0129331076145172
1100,2.7939650440216064,3.3130659532546995,3.0022364234924317,1.5297338819503785,1.004843727350235
1150,2.8084849548339843,3.3907487773895264,3.02628306388855,1.541030123233795,1.0040938115119935
1200,2.8320069408416746,3.4380456495285032,2.917211265563965,1.5313927626609802,1.0079386043548584
1250,2.8630671453475953,3.495031142234802,2.915771884918213,1.4163033986091613,1.0070601391792298
1300,2.92543954372406,3.542067594528198,2.985447630882263,1.442522931098938,1.0033863914012908
1350,2.8579149723052977,3.5713751888275147,3.0020134449005127,1.4735035657882691,1.0069069600105285
1400,2.884274806976318,3.6616811609268187,3.0299685335159303,1.4636121368408204,1.0025745475292205
1450,2.9010684728622436,3.7150846672058107,3.051050553321838,1.4569752144813537,0.9967106640338897
1500,2.797034511566162,3.765889186859131,3.051897521018982,1.5066850900650024,1.0103978645801543
1550,2.7680725383758547,3.8244958114624024,3.012163233757019,1.4463789391517639,1.0165736961364746
1600,2.763038086891174,3.881413040161133,3.049773392677307,1.3956793904304505,1.0083581948280333
1650,2.7216690826416015,3.888868670463562,2.967005171775818,1.4628107500076295,1.0040051186084746
1700,2.711267771720886,3.89330819606781,3.017583451271057,1.4206675291061401,1.0012980568408967
1750,2.754214463233948,3.930171446800232,2.98331880569458,1.41046222448349,1.000914260149002
1800,2.8081588411331175,3.961556286811829,2.9997051572799682,1.4949549221992493,1.0116514241695405
1850,2.8096706247329712,3.974154472351074,3.054085955619812,1.513142900466919,1.00776793718338
1900,2.8573090267181396,4.024341254234314,3.143895106315613,1.4368400979042053,1.0057233691215515
1950,2.873505721092224,4.124997901916504,3.086767163276672,1.4172677731513976,0.9989441132545471
2000,2.8858260679244996,4.17203537940979,2.9728430223464968,1.3965939927101134,0.9935698890686036
2050,2.9046074104309083,4.157097721099854,2.9653588008880614,1.374959192276001,0.9954062473773956
2100,2.902433714866638,4.225632991790771,3.0305425262451173,1.4082930612564086,0.9955477142333984
2150,2.894359097480774,4.267698192596436,3.0997937679290772,1.451238808631897,0.9925796627998352
2200,2.8392083120346068,4.276750326156616,3.1306851053237916,1.4345876789093017,0.9977913737297058
2250,2.9394072341918944,4.321169652938843,3.1432778024673462,1.4825339603424073,1.00003457903862
2300,2.9259228181838988,4.312158870697021,3.125122528076172,1.3913880276679993,1.0000545215606689
2350,2.8865104866027833,4.284216442108154,2.9576518630981443,1.3576585936546326,1.0057345914840699
2400,2.88498664855957,4.29282437324524,3.034929647445679,1.307424511909485,1.0001755738258362
2450,2.9885576581954956,4.306014213562012,2.9866821479797365,1.2539165019989014,1.0012947821617126
2500,2.9527800273895264,4.292509765625,3.0227342367172243,1.331911702156067,0.9932302188873291
2550,2.7986351442337036,4.298695659637451,3.02452401638031,1.3052030277252198,1.0029701697826385
2600,2.8068309736251833,4.292786598205566,3.016080117225647,1.2748644876480102,0.9989930534362793
2650,2.820439281463623,4.296782560348511,2.9634599447250367,1.356741874217987,1.0049091863632202
2700,2.7922577714920043,4.2691198921203615,2.8864451026916504,1.3517955660820007,1.0088180410861969
2750,2.8198379611968996,4.296904039382935,2.8512942743301393,1.2884592938423156,1.0054444038867951
2800,2.7993746900558474,4.306649188995362,2.9346650886535643,1.2797998476028443,1.0102960646152497
2850,2.7806089782714842,4.306306171417236,2.9593598222732544,1.3212322402000427,1.0300741052627564
2900,2.828653349876404,4.298915424346924,3.0493258142471316,1.393564908504486,1.0067127394676207
2950,2.8610366868972776,4.294676475524902,2.9798789501190184,1.3809130096435547,1.0061291587352752
3000,2.944181818962097,4.240092210769653,3.0825719928741453,1.34737731218338,1.017622320652008
3050,2.852214775085449,4.180034351348877,3.0621257829666138,1.312094314098358,1.0225687682628632
3100,2.974457287788391,4.111803760528565,2.998917942047119,1.386033010482788,1.0178970348834993
3150,2.98068295955658,4.180952787399292,3.0172956705093386,1.3259899830818176,1.0231582581996919
3200,3.029510326385498,4.211885423660278,3.0366287517547605,1.403387086391449,1.0233607935905455
3250,3.050884065628052,4.158239965438843,3.027778396606445,1.3661436247825622,1.0089534163475036
3300,2.910043559074402,4.14669695854187,2.9811475610733034,1.3481762957572938,1.0079405307769775
3350,2.9202521562576296,4.0882731676101685,3.06054922580719,1.4021937942504883,1.0037961864471436
3400,2.9638962936401367,4.070274095535279,3.0599386930465697,1.352167067527771,1.005648363828659
3450,2.935632042884827,4.04308057308197,3.0111650133132937,1.3503216195106507,1.0019616949558259
3500,2.9085968112945557,4.0340789031982425,2.997593936920166,1.3565514779090881,1.0045244336128234
3550,2.83405809879303,4.006455893516541,3.0410016536712647,1.284780168533325,1.0093314611911774
3600,2.706546573638916,4.0167054271698,3.1424008274078368,1.2713872170448304,1.0068765819072723
3650,2.7566289710998535,3.9951200675964356,3.1005838203430174,1.3140356397628785,1.0183561825752259
3700,2.8534254693984984,3.918796544075012,3.1893416976928712,1.3735391783714295,1.024055881500244
3750,2.8234660720825193,3.922503671646118,3.187713541984558,1.4235468077659608,1.0108177065849304
3800,2.9822591876983644,3.871263852119446,3.1374996662139893,1.3521217703819275,1.008422133922577
3850,3.1519786405563353,3.860692105293274,3.0616596031188963,1.4150700974464416,1.0023649692535401
3900,2.9405102920532227,3.81150230884552,2.978417649269104,1.4122827601432801,1.0057468008995056
3950,3.061537766456604,3.8074077415466308,3.0213071870803834,1.3619084978103637,1.0063682401180267
4000,2.9854958486557006,3.808492121696472,3.051618905067444,1.2932623052597045,1.0150156950950622
4050,3.015879611968994,3.813545036315918,2.9977102661132813,1.2739386343955994,1.0146265983581544
4100,3.0762597942352294,3.8387036180496215,3.0793132638931273,1.3222578859329224,1.0211022317409515
4150,3.126001214981079,3.780888433456421,3.017848629951477,1.292147250175476,1.0255919528007507
4200,3.132622652053833,3.779247269630432,3.100866641998291,1.318114194869995,1.0207076847553254
4250,3.047807002067566,3.722197217941284,2.9898669815063474,1.3204487013816832,1.017350322008133
4300,3.124326243400574,3.6534044551849365,2.990466146469116,1.2979410147666932,1.0251978898048402
4350,3.053787236213684,3.6341931676864623,2.9720696306228636,1.2731444239616394,1.0264504957199097
4400,3.045143690109253,3.6040748453140257,2.968385968208313,1.3547871065139772,1.0264022374153137
4450,2.9415045404434204,3.5541383838653564,3.0543889474868773,1.3880121040344238,1.0133624279499054
4500,3.022557406425476,3.476926574707031,3.032307434082031,1.3806918931007386,1.0164484167099
4550,3.029957013130188,3.5931598567962646,2.944812273979187,1.2625209784507752,1.0106777739524841
4600,2.9367631673812866,3.6604381942749025,2.8911687421798704,1.3856172490119933,1.0139374506473542
4650,3.011443691253662,3.6005168962478638,2.9810358619689943,1.3282763528823853,1.0326172947883605
4700,2.979476523399353,3.492872395515442,2.9411985540390013,1.3475736904144286,1.025035526752472
4750,2.938748722076416,3.452009959220886,3.055810422897339,1.2953120613098144,1.0259769535064698
4800,2.8879281520843505,3.418432984352112,2.9502839279174804,1.2935513353347778,1.0266926765441895
4850,2.90559250831604,3.380357961654663,3.0604503536224366,1.32737646818161,1.0283291590213777
4900,2.8803538131713866,3.380612363815308,3.0723344182968138,1.2477979445457459,1.0072266483306884
4950,2.906570382118225,3.358342742919922,2.975431509017944,1.2187634849548339,1.009226200580597
5000,2.9900703907012938,3.3032921075820925,3.008370518684387,1.2367919158935547,1.0203066730499268
5050,3.0407783508300783,3.2512905025482177,2.9550660705566405,1.2261277651786804,1.0310610914230347
5100,2.878127784729004,3.262114143371582,3.0323755598068236,1.2223788595199585,1.0289454793930053
5150,2.770976915359497,3.248413348197937,2.9977899408340454,1.2574046182632446,1.016444046497345
5200,2.8768843841552734,3.277493119239807,2.9910131168365477,1.2410796451568604,1.0233408272266389
5250,2.9135052824020384,3.2246499252319336,3.00741819858551,1.195226445198059,1.0180204975605012
5300,3.0023081636428834,3.1382261085510255,2.981445016860962,1.2183494186401367,1.014197449684143
5350,3.012941451072693,3.0963733863830565,2.869733157157898,1.2619115447998046,1.0270818996429443
5400,2.933839063644409,3.0442034006118774,2.7946035718917845,1.245977201461792,1.0215337133407594
5450,3.009963450431824,3.1416499328613283,2.841455364227295,1.2701335835456848,1.0272992074489593
5500,3.0095995044708252,3.133330087661743,2.8656105184555054,1.259727544784546,1.0158578991889953
5550,3.043125629425049,3.083687720298767,2.921187791824341,1.2915870547294617,1.0247336792945863
5600,3.08663001537323,3.0630722713470457,2.886153402328491,1.3399308514595032,1.0255877315998077
5650,3.2002773666381836,2.934033679962158,2.864735565185547,1.3510532617568969,1.022451057434082
5700,3.107778387069702,2.9530614376068116,2.850787582397461,1.374139838218689,1.035467038154602
5750,3.043305230140686,3.0140491914749146,2.868018250465393,1.2536511063575744,1.0367588663101197
5800,3.128262152671814,3.018587770462036,2.9708065509796144,1.2059031748771667,1.0173122882843018
5850,3.0118568897247315,3.0137743759155273,2.986060085296631,1.2270855855941774,1.0186506843566894
5900,2.9820775318145754,2.9785996437072755,3.0104169464111328,1.2967993521690369,1.0353153347969055
5950,2.9781887197494505,2.9390557050704955,2.8756532716751098,1.3469954419136048,1.0283541941642762
6000,3.083182816505432,2.962211332321167,2.934332346916199,1.2755967807769775,1.0340878534317017
6050,3.0808907890319825,2.8896951484680176,2.891059927940369,1.1703080010414124,1.0234988689422608
6100,2.954098491668701,2.8239775133132934,2.8968375968933104,1.1968505811691283,1.0237020254135132
6150,3.0645229053497314,2.7359821128845216,2.8738358926773073,1.2767682409286498,1.0253426814079285
6200,3.1040754985809325,2.783645119667053,2.8835726165771485,1.3113294196128846,1.0212763452529907
6250,3.0468676710128784,2.8371889543533326,2.926377010345459,1.301047341823578,1.0230115270614624
6300,3.032321138381958,2.824052948951721,2.92023277759552,1.2315455889701843,1.0285297417640686
6350,2.9734733295440674,2.867712683677673,2.8842500495910643,1.2492677783966064,1.0250184273719787
6400,2.9423309326171876,2.866900339126587,2.813733720779419,1.2537754774093628,1.0187538027763368
6450,2.8815264177322386,2.8518636989593507,2.8617623805999757,1.276887743473053,1.0197963976860047
6500,2.9658508777618406,2.851411247253418,2.875741677284241,1.2616857290267944,1.017909437417984
6550,2.973639874458313,2.8280223417282104,2.8948090362548826,1.2781518864631654,1.0362722420692443
6600,2.8966865158081054,2.9109394359588623,2.897248239517212,1.233039276599884,1.0211273288726808
6650,2.994402551651001,2.881854157447815,2.9437541580200195,1.226423568725586,1.0180604016780854
6700,2.9988921594619753,2.8509238529205323,2.7778844118118284,1.2210993313789367,1.022857905626297
6750,2.9858984375,2.8697678565979006,2.9431285858154297,1.1662040066719055,1.0205114960670472
6800,2.952385582923889,2.793483281135559,3.0662072563171385,1.2494662475585938,1.0247643518447875
6850,3.029950137138367,2.858418641090393,2.9594018268585205,1.2037441110610962,1.0381447410583495
6900,3.162938604354858,2.804109787940979,2.9766190242767334,1.2538775539398193,1.0239367735385896
6950,3.2295258760452272,2.77707893371582,3.0317764711380004,1.3022748517990113,1.0298282647132873
7000,3.1257888221740724,2.8150244903564454,2.967299671173096,1.2481302571296693,1.02587349653244
7050,3.1081714725494383,2.8577709722518922,3.003605327606201,1.1986383509635925,1.0218894600868225
7100,3.16232563495636,2.816980452537537,3.034310555458069,1.1838500213623047,1.0220561480522157
7150,3.103689832687378,2.7861023473739626,3.1167976903915404,1.1726998209953308,1.0236532282829285
7200,3.073531928062439,2.843954348564148,2.961207990646362,1.197458701133728,1.0213645911216735
7250,3.167413296699524,2.949409680366516,2.9902462482452394,1.147224223613739,1.017254673242569
7300,3.1386811685562135,2.917389063835144,3.105642638206482,1.2492399072647096,1.0262094044685364
7350,2.9490732622146605,2.9830247592926025,3.135863394737244,1.2959178328514098,1.0294447493553163
7400,2.944471220970154,2.9836647367477416,3.263828740119934,1.2167776370048522,1.0246978735923766
7450,2.994154462814331,3.011154308319092,3.1869215869903567,1.2325124192237853,1.031576406955719
7500,3.0824092340469362,3.0285754871368407,3.1897604990005495,1.1995333313941956,1.0272950792312623
7550,3.151994228363037,3.060420503616333,3.186989870071411,1.227519588470459,1.0209124875068665
7600,3.2241205596923828,3.050515670776367,3.0488935041427614,1.1974964189529418,1.031407790184021
7650,3.054255790710449,3.105321831703186,3.0548985958099366,1.2134404134750367,1.032062406539917
7700,3.274735059738159,2.9448148012161255,3.177423701286316,1.18256840467453,1.0365781092643738
7750,3.0857261848449706,2.953276023864746,3.2610737895965576,1.2132410168647767,1.021970615386963
7800,2.945366096496582,2.972353000640869,3.2562869024276733,1.2995984768867492,1.0226535499095917
7850,2.929442186355591,2.9892918252944947,3.251872115135193,1.3242435789108276,1.027217993736267
7900,2.893609323501587,2.9497131729125976,3.2778809165954588,1.3429167771339416,1.0289898633956909
7950,2.856510624885559,2.9229061603546143,3.1294426012039183,1.2528794169425965,1.0271678733825684
8000,2.923617343902588,2.9310358142852784,3.0182044506073,1.3146771788597107,1.026370759010315
8050,2.9709653854370117,2.9035696268081663,3.0851109647750854,1.333768813610077,1.032792568206787
8100,3.0215984106063845,2.942359528541565,3.035287356376648,1.3286260986328124,1.0246805357933044
8150,3.0614860248565674,2.9301625728607177,3.020910744667053,1.2109730124473572,1.0327028036117554
8200,3.0886610174179077,2.8764093494415284,2.9450245189666746,1.2117693543434143,1.0478330516815186
8250,3.0769610691070555,2.837769560813904,3.013827362060547,1.265210907459259,1.029864320755005
8300,3.0327820634841918,2.869505228996277,2.8962409830093385,1.2808128714561462,1.0355281019210816
8350,3.059658899307251,2.8379476499557494,2.8662678575515748,1.2275289392471314,1.0364701914787293
8400,2.9486426162719725,2.7880160331726076,2.9430246496200563,1.2460228729248046,1.032524914741516
8450,3.034945240020752,2.890036315917969,2.857471394538879,1.2429916119575501,1.0444948482513428
8500,2.8697711038589477,3.068384094238281,2.9499950218200683,1.249549436569214,1.039416618347168
8550,3.0506016921997072,3.0517038440704347,2.9743285036087035,1.2626951026916504,1.0363572573661803
8600,2.9643455791473388,3.064740514755249,2.9926728010177612,1.27497713804245,1.0375778889656067
8650,3.0821708106994627,3.0561618757247926,2.9248938274383547,1.2243895626068115,1.0294124054908753
8700,3.1773481273651125,3.0500740003585816,2.9608227825164795,1.2266538977622985,1.044723539352417
8750,3.190865707397461,3.0155330228805544,2.856838927268982,1.14208594083786,1.0368594884872437
8800,3.059227213859558,3.1049498319625854,2.8751625394821168,1.1963101291656495,1.042181441783905
8850,3.0549080610275268,3.114189805984497,3.041546130180359,1.1871074223518372,1.028809242248535
8900,2.9732653760910033,3.091687021255493,3.1147599697113035,1.1337121772766112,1.0303633522987365
8950,3.040593590736389,3.0310388374328614,3.04750207901001,1.1525205481052399,1.0272194290161132
9000,3.0575162410736083,2.9850104904174803,2.9628097677230834,1.1451063632965088,1.0294300866127015
9050,3.0337885856628417,3.0599200534820556,3.0277751302719116,1.1681722021102905,1.0326442050933837
9100,3.1465067720413207,3.0351086902618407,3.088682675361633,1.2719238233566283,1.034474742412567
9150,3.152360687255859,2.9744666624069214,3.0238790559768676,1.2747385025024414,1.0336491250991822
9200,3.0063876867294312,2.883911967277527,3.1326405572891236,1.227391333580017,1.0360823774337768
9250,3.044360108375549,2.9517150020599363,3.1487981605529787,1.2455944585800172,1.033587007522583
9300,3.173192386627197,2.944595422744751,3.1103641986846924,1.2479387259483337,1.0304289698600768
9350,3.1356979751586915,3.0070636510849,3.13372136592865,1.2314368557929993,1.0340356779098512
9400,3.10383496761322,2.992353959083557,3.209541220664978,1.2480074095726013,1.034763057231903
9450,3.099056463241577,3.0105436182022096,3.0456475019454956,1.2518897724151612,1.0371330165863037
9500,3.142548670768738,2.96509286403656,2.990961194038391,1.3725786185264588,1.039223418235779
9550,3.120664367675781,2.8908047437667848,3.029789490699768,1.3485330843925476,1.0379540371894835
9600,3.0612243747711183,2.8619189262390137,2.9701882648468017,1.2638920664787292,1.0412828087806703
9650,3.143992500305176,2.865682544708252,2.974091453552246,1.2405544328689575,1.0379558849334716
9700,3.159138169288635,2.8324039125442506,2.9744727849960326,1.259656116962433,1.03142324924469
9750,3.2278407192230225,2.8218816184997557,2.95429696559906,1.179606785774231,1.034373278617859
9800,3.1272039270401,2.8930893039703367,2.9375577354431153,1.2049941897392273,1.0219841122627258
9850,3.0298049354553225,2.862583861351013,2.988973331451416,1.2047210812568665,1.0275208044052124
9900,3.0751046991348265,2.905454759597778,2.8925107812881468,1.1530485725402833,1.040234260559082
9950,3.1262827634811403,2.8726938343048096,2.9743838357925414,1.2009840869903565,1.0419746112823487
10000,3.2372840595245362,2.941711344718933,3.0597380352020265,1.1048725938796997,1.033667824268341
10050,3.0677663707733154,3.0595238780975342,3.070241994857788,1.1473839926719664,1.0412380123138427
10100,2.9008705234527588,3.0831366968154907,3.074656901359558,1.2554516124725341,1.0350873184204101
10150,3.017840304374695,3.0791791534423827,2.975061092376709,1.1962355041503907,1.0409757566452027
10200,3.1017157936096194,3.0520027923583983,2.9441448402404786,1.1097946119308473,1.0426949810981752
10250,3.081983652114868,2.9770198678970337,2.9958942556381225,1.1514295744895935,1.0412837195396423
10300,3.1524773979187013,3.0042161989212035,3.07206778049469,1.1312853264808655,1.0331309485435485
10350,3.0756603145599364,3.0183626794815064,3.071248297691345,1.1175352072715758,1.0329750514030456
10400,2.9887945079803466,3.010747542381287,2.9924855470657348,1.1359457135200501,1.0283276987075807
10450,3.0249965667724608,3.0190282011032106,2.9221956443786623,1.2347277402877808,1.0310798335075377
10500,3.1306032133102417,2.96803249835968,3.0301065015792847,1.2365680146217346,1.037459454536438
10550,3.0585146856307985,3.02230797290802,3.1904402685165407,1.2026612305641173,1.037020330429077
10600,3.0077831745147705,3.07931387424469,3.2201053142547607,1.2405162286758422,1.0445264196395874
10650,2.9672533464431763,2.9261910629272463,2.906532578468323,1.255901255607605,1.0451732134819032
10700,2.8721246194839476,2.842206048965454,2.9602727603912355,1.2379257917404174,1.0406251788139342
10750,3.0145953130722045,2.9728404092788696,2.9741161823272706,1.1575449538230895,1.0230076467990876
10800,2.975995488166809,3.1202312088012696,3.0035268688201904,1.1424568724632262,1.0299148440361023
10850,3.045029640197754,2.987153434753418,3.0874053955078127,1.1691906762123108,1.0382004499435424
10900,3.183817024230957,2.8834135484695436,2.99430456161499,1.187525200843811,1.0397435998916627
10950,3.303088517189026,2.972949256896973,2.985817241668701,1.154582269191742,1.0334945726394653
11000,3.167440481185913,2.9346630668640135,2.900342974662781,1.198136579990387,1.0300753426551819
11050,3.193038544654846,2.9555522298812864,2.931272988319397,1.2301004362106323,1.0357263374328614
11100,3.1451991033554076,2.9124418115615844,3.178308115005493,1.1881289076805115,1.047558424472809
11150,3.2083437633514404,2.9105459356307986,3.199048948287964,1.162731478214264,1.028675446510315
11200,3.145617651939392,2.9195857095718383,3.156203088760376,1.163573932647705,1.0391328835487366
11250,3.14745276927948,3.0840976905822752,3.16182222366333,1.166766152381897,1.0374695730209351
11300,3.0627098941802977,3.0616150760650633,3.1204349327087404,1.1680934023857117,1.0263566017150878
11350,3.1488557481765747,3.1109791803359985,3.1860427141189573,1.168722357749939,1.0300323700904845
11400,3.1035639905929564,3.11646852016449,3.0449726295471193,1.2066928005218507,1.0325357556343078
11450,3.145349326133728,3.101379699707031,3.056479434967041,1.2363685655593872,1.0407260155677795
11500,3.1388664770126344,3.0196930885314943,3.0925744581222534,1.1416610026359557,1.031422905921936
11550,3.217617588043213,2.9665598917007445,3.072921357154846,1.189845175743103,1.0293910527229309
11600,3.183621673583984,3.0609365367889403,3.083214740753174,1.1910930156707764,1.0202014100551606
11650,3.291056342124939,2.996483073234558,3.1657470655441284,1.1638642787933349,1.0258127641677857
11700,3.284072270393372,3.1829522609710694,3.0276573753356932,1.1544030117988586,1.031507112979889
11750,3.1671186780929563,3.098400745391846,2.937054977416992,1.2006299901008606,1.0264149236679077
11800,3.0360238456726076,3.1459272146224975,2.9706168031692504,1.2174284076690673,1.0312149548530578
11850,3.086061224937439,3.036016993522644,2.9235941267013548,1.1780310273170471,1.0405586290359496
11900,3.1159387922286985,3.0787548923492434,2.938325605392456,1.1418720817565917,1.0447959184646607
11950,3.0811213064193725,3.0519516706466674,3.025107126235962,1.1052803945541383,1.0376752376556397
12000,3.0655706119537354,2.9938009691238405,3.0989693927764894,1.0767145824432374,1.039000732898712
12050,3.093316841125488,3.2683298492431643,3.196673622131348,1.1138865566253662,1.0327385973930359
12100,3.2014780235290528,3.2288203620910645,3.083896322250366,1.1293210196495056,1.033705668449402
12150,3.1352563810348513,3.0652705240249634,2.905738186836243,1.1508931565284728,1.0440219831466675
12200,3.094951901435852,3.084387502670288,2.91438374042511,1.2049589133262635,1.035622272491455
12250,3.0400973320007325,3.067044982910156,2.9655646753311156,1.1582499575614928,1.035211820602417
12300,3.0988294076919556,3.109496340751648,3.009907088279724,1.1111663460731507,1.049196195602417
12350,3.15744882106781,3.086463599205017,2.962493281364441,1.1303501176834105,1.0354389929771424
12400,3.1428491973876955,3.1674561977386473,3.0370344352722167,1.1503881907463074,1.0335869693756103
12450,3.0782108068466187,3.1118385887145994,2.9565412998199463,1.148226182460785,1.04066157579422
12500,3.0964451360702516,3.0768069076538085,3.074372477531433,1.2045410370826721,1.043110547065735
12550,3.111865310668945,3.140987982749939,3.081618547439575,1.1883808016777038,1.0305697131156921
12600,3.1674169540405273,3.0656870937347414,3.0818853044509886,1.1676718640327453,1.042243068218231
12650,3.2515902853012086,3.045422945022583,3.1094915199279787,1.141174352169037,1.0421638298034668
12700,3.2595907974243166,2.9784066390991213,3.199958505630493,1.1845120000839233,1.041326620578766
12750,3.1197318744659426,2.971482877731323,3.280783052444458,1.118250926733017,1.0381665325164795
12800,2.933255662918091,3.05672513961792,3.2291368770599367,1.0773976182937621,1.0342285990715028
12850,3.086690912246704,3.0251193618774415,3.0204568815231325,1.0851372182369232,1.0327175951004028
12900,3.1435056352615356,2.9102639055252073,2.9830856704711914,1.1562623691558838,1.0388265895843505
12950,3.15554425239563,3.056341872215271,3.0285751724243166,1.132160017490387,1.0364057302474976
13000,2.9707404470443723,2.9584702014923097,2.942485489845276,1.0837797784805299,1.0321507453918457
13050,2.996147084236145,3.0344419860839844,2.8676150369644167,1.171101131439209,1.0308049941062927
13100,3.052448101043701,3.1225802373886107,3.013222532272339,1.1269904279708862,1.0338490843772887
13150,3.001517996788025,3.0652986097335817,3.085866298675537,1.1222066402435302,1.0323130774497986
13200,2.945189003944397,3.0397114658355715,3.008459849357605,1.1359351825714112,1.0427548003196716
13250,3.000230383872986,3.1011491918563845,3.0663500785827638,1.1466238903999328,1.038214111328125
13300,3.083843479156494,3.0742229080200194,2.965641121864319,1.1264635062217712,1.0377575945854187
13350,3.1877060174942016,3.0934942865371706,2.967694435119629,1.1161508631706238,1.0411085557937623
13400,3.170666689872742,3.1372194719314574,3.0032539987564086,1.1921023035049438,1.0299102759361267
13450,3.09827383518219,2.9786399602890015,2.7635141086578368,1.2217769646644592,1.0365704703330993
13500,3.1332223510742185,2.9712285804748535,2.7814880561828614,1.1620404672622682,1.0308361077308654
13550,2.876312117576599,3.0810197019577026,3.0055376148223876,1.1869561100006103,1.0351343059539795
13600,3.0341619873046874,3.06405791759491,2.9225419044494627,1.1660036063194275,1.0367597150802612
13650,3.145930733680725,3.0245872783660888,2.959343500137329,1.1954281878471376,1.034859161376953
13700,3.128043088912964,2.983324785232544,2.9599530601501467,1.1843192791938781,1.0281590247154235
13750,3.0810849046707154,3.01912091255188,2.8081940412521362,1.0806216990947723,1.0356329369544983
13800,2.8989618396759034,2.9149360275268554,2.7911022663116456,1.1110265827178956,1.0362522101402283
13850,2.915086517333984,3.06868953704834,3.003544874191284,1.101417715549469,1.0308116364479065
13900,3.151957368850708,3.2153767251968386,2.923456621170044,1.0168864238262176,1.0287652707099915
13950,3.158022265434265,3.194557967185974,2.8758674383163454,1.118592870235443,1.0325140595436095
14000,3.1059004640579224,3.2954160737991334,2.9473447751998902,1.130301420688629,1.0342771434783935
14050,3.1339284706115724,3.331085624694824,2.968225054740906,1.1583972883224487,1.0380099487304688
14100,3.1324310159683226,3.28995792388916,2.9459656620025636,1.1612282419204711,1.0415047240257262
14150,3.3840618562698364,3.362093000411987,2.9064133310317994,1.1444126915931703,1.0407013964653016
14200,3.1921980476379392,3.2102280282974243,2.958635106086731,1.1233968842029571,1.0326535153388976
14250,3.222235016822815,3.3966094779968263,3.1129306840896604,1.14316885471344,1.029485697746277
14300,3.209426908493042,3.2811607789993285,3.206243453025818,1.1092510628700256,1.0290979528427124
14350,3.110769338607788,3.22429304599762,3.1181547975540163,1.0452867329120636,1.033029158115387
14400,3.065960364341736,3.182373218536377,3.0722758913040162,1.09852872133255,1.0412815475463868
14450,3.0451986455917357,3.080526342391968,3.095658497810364,1.1539274978637695,1.0344955182075501
14500,2.913061571121216,3.126830620765686,2.963340983390808,1.0888127398490905,1.0454368782043457
14550,3.050320935249329,3.116347999572754,2.8763517904281617,1.0682268667221069,1.0389706587791443
14600,2.8833342838287352,3.0397968816757204,2.954283618927002,1.0777167630195619,1.0360186791419983
14650,3.121168575286865,2.9276614141464234,3.1218941593170166,1.1095361804962158,1.0349272775650025
14700,3.0486701107025147,3.0455475568771364,3.191066870689392,1.0993480443954469,1.0319773030281068
14750,3.0233576107025146,2.995451021194458,3.2112146377563477,1.0586859953403474,1.0334104990959168
14800,3.0624056911468505,2.9057618951797486,3.04977840423584,1.1531179857254028,1.0343418741226196
14850,3.0433664464950563,3.014305019378662,3.138046007156372,1.0977996230125426,1.0283381938934326
14900,3.1567736196517946,2.9925502014160155,3.167765889167786,1.1391288566589355,1.0278021574020386
14950,3.356578106880188,3.0535682392120362,3.191814160346985,1.0420910274982453,1.0305058109760283
15000,3.521077136993408,3.2219699001312256,3.192431955337524,1.1262574768066407,1.0338732767105103
15050,3.5316690731048586,3.2110023164749144,3.069889998435974,1.047362298965454,1.0315610694885253
15100,3.4601772594451905,3.2369471645355223,3.1315909910202024,1.063777631521225,1.039810757637024
15150,3.4618126583099365,3.288656849861145,3.1764067697525022,1.1527316641807557,1.0349201679229736
15200,3.398042755126953,3.2120972776412966,3.21153178691864,1.0893893945217132,1.0364842557907104
15250,3.2450291681289674,3.1949250364303587,3.193982653617859,1.1252296900749206,1.0368493628501891
15300,3.1939295053482057,3.27078001499176,3.1179354619979858,1.1211051332950592,1.035086898803711
15350,3.1748761510849,3.186724553108215,3.0212548780441284,1.106760209798813,1.040202522277832
15400,3.2019184732437136,3.297137351036072,2.9535640573501585,1.1669982171058655,1.030384488105774
15450,3.0394982051849366,3.3444555616378784,2.9950296211242677,1.1696703910827637,1.0422372388839722
15500,3.0615084981918335,3.338842902183533,3.0194927215576173,1.0377599036693572,1.0359430646896362
15550,3.2306323051452637,3.3260051822662353,3.030038743019104,1.0869633519649506,1.0374740290641784
15600,3.2406006908416747,3.3895081758499144,3.137571067810059,1.0786611187458037,1.032778422832489
15650,3.1589258337020873,3.4336051416397093,2.9086045742034914,1.0912519526481628,1.0353681778907775
15700,3.173592462539673,3.274628715515137,3.041018738746643,1.1026589119434356,1.0366831970214845
15750,3.0121175479888915,3.3602911758422853,2.9411749029159546,1.1376167583465575,1.0320719504356384
15800,2.99477680683136,3.4019772720336916,2.998730893135071,1.1109734439849854,1.0289462852478026
15850,3.1107921695709226,3.3446129608154296,2.954410390853882,1.0048421788215638,1.0311830425262452
15900,3.1089287757873536,3.1698253393173217,2.912528076171875,1.0582958912849427,1.0302618956565857
15950,3.1521181726455687,3.335590271949768,2.9242398262023928,1.0841359972953797,1.0288156819343568
16000,3.155998363494873,3.2507113456726073,2.943975501060486,1.0983574461936951,1.035146234035492
16050,3.218202886581421,3.3554739904403688,3.018155837059021,1.0824032759666442,1.0374319243431092
16100,3.279983196258545,3.281991195678711,3.194604682922363,1.0776224434375763,1.034748103618622
16150,3.2687974786758422,3.114801917076111,3.0554978227615357,1.0715481650829315,1.0305962800979613
16200,3.281369695663452,3.0852624368667603,3.0227146482467653,1.0779985797405243,1.0324682664871216
16250,3.2732360792160033,2.9921532917022704,3.047240104675293,1.048590441942215,1.0357452917099
16300,3.1982311248779296,3.06045907497406,2.8592462873458864,1.0175137495994568,1.0228023028373718
16350,3.142980275154114,3.1238728189468383,2.8718017292022706,0.9992955672740936,1.0256784868240356
16400,3.0917025566101075,3.1268887090682984,2.8251816272735595,1.0567045187950135,1.032610569000244
16450,3.1702567529678345,3.115314359664917,2.9340929889678957,1.0092993938922883,1.0268080377578734
16500,3.174906015396118,3.2104929637908937,2.922022066116333,0.994390789270401,1.0313181734085084
16550,2.9903074741363525,3.3073346281051634,2.788290328979492,1.0441051959991454,1.0370697927474977
16600,3.1192035818099977,3.247808647155762,2.7991755533218385,1.0509439182281495,1.0368771052360535
16650,3.1414709854125977,3.192900457382202,2.8096910285949708,1.0538194644451142,1.0336011910438538
16700,3.136911835670471,3.1917396497726442,2.8368052530288694,0.9782868695259094,1.0317624974250794
16750,3.324448947906494,3.0392273664474487,2.984002652168274,0.9891912066936492,1.034652144908905
16800,3.2328706979751587,2.9447736310958863,2.986178789138794,1.0229319369792937,1.0321040296554564
16850,3.1260453510284423,2.9094998407363892,2.9292693853378298,1.0762735164165498,1.0293111443519591
16900,3.068054213523865,3.0544398832321167,2.957071294784546,0.9989096331596374,1.0234144186973573
16950,3.000565848350525,2.986009202003479,2.914636015892029,0.9809022080898285,1.0347744369506835
17000,3.3006997680664063,2.952252426147461,3.1680041360855102,1.0075153648853301,1.0357618880271913
17050,3.2916974306106566,3.1048325204849245,3.2106604051589964,1.0600162863731384,1.0370360445976257
17100,3.119385495185852,3.0408192110061645,3.0472732734680177,0.993339536190033,1.0366379308700562
17150,2.9981158781051636,3.1004802703857424,2.9123169660568236,0.9989913201332092,1.0395490026474
17200,3.0547509670257567,3.1879023551940917,3.048881335258484,1.0194465231895447,1.0420956802368164
17250,3.2710973739624025,3.1485814571380617,3.074647026062012,0.9896837329864502,1.0388715267181396
17300,3.0478720903396606,3.101956548690796,3.189580464363098,1.026605442762375,1.0444746804237366
17350,2.8392368602752684,3.0701588010787964,3.1092597389221193,1.0405996704101563,1.0301730132102966
17400,2.8539943933486938,3.2331556987762453,3.1560125207901,0.9647198462486267,1.0387532877922059
17450,2.8881795740127565,3.1930617332458495,2.988995423316956,1.0313588380813599,1.0511953258514404
17500,2.966159448623657,3.1852486324310303,3.034529514312744,1.0394016182422638,1.0478785943984985
17550,3.060045528411865,3.2228192043304444,3.1424287796020507,1.0725111937522889,1.0393856287002563
17600,3.073606538772583,3.197819485664368,2.9571492958068846,1.0848518812656402,1.0340193104743958
17650,2.945675210952759,3.2811171579360963,2.95645272731781,1.040164691209793,1.0294675517082215
17700,2.9849281311035156,3.2656044721603394,3.052080988883972,0.9919277441501617,1.0375179505348207
17750,2.9640359115600585,3.1929736518859864,3.0686419105529783,0.984015257358551,1.04025536775589
17800,2.987725028991699,3.183124513626099,2.6890670347213743,1.0152996790409088,1.0304096722602845
17850,3.0605045318603517,3.069208178520203,2.9150495290756226,1.0121085119247437,1.0272049283981324
17900,2.9459623861312867,3.156481218338013,3.023126006126404,1.076061052083969,1.0351903223991394
17950,2.992188286781311,3.14707407951355,3.0979442691802976,1.0682450497150422,1.0334465384483338
18000,3.20545307636261,3.321246609687805,2.9338143730163573,1.081377795934677,1.030426800251007
18050,3.2393997144699096,3.206991672515869,2.9255692911148072,0.9859845435619354,1.0308649563789367
18100,3.148747696876526,3.138073415756226,3.041601119041443,0.9926460993289947,1.0338107252120972
18150,3.0610835647583006,3.128836064338684,3.1912227487564087,1.006602109670639,1.0264722895622254
18200,3.0870498180389405,3.0680580282211305,3.1829446172714233,0.9962122285366058,1.036488802433014
18250,2.9907412338256836,2.995083045959473,3.109594101905823,0.938982070684433,1.0250858759880066
18300,3.0342308282852173,3.223371887207031,2.9772274398803713,0.9823351609706878,1.0385979723930359
18350,3.0393422269821166,3.1720587396621704,3.0595548295974733,0.9902009522914886,1.033970057964325
18400,2.936167302131653,3.165772557258606,3.1093225383758547,0.9594362604618073,1.0408520197868347
18450,2.7930646657943727,3.206082797050476,3.239261999130249,1.0301571798324585,1.0302260828018188
18500,2.94489972114563,3.2878611421585084,3.2552012538909914,1.1030154132843017,1.0332850551605224
18550,3.1316375970840453,3.2232737922668457,3.190891242027283,1.0174891912937165,1.037007567882538
18600,3.3261933517456055,3.0801417207717896,2.942219796180725,0.9719596970081329,1.034550552368164
18650,3.368407196998596,3.02364670753479,2.923468141555786,0.9720057570934295,1.040928304195404
18700,3.3749712228775026,3.0704653596878053,2.8654902505874635,1.0772846853733062,1.0356042551994324
18750,3.1965102052688597,3.0762267446517946,2.7509558725357057,1.1465618443489074,1.0369704508781432
18800,3.167646913528442,2.9565505027770995,3.0099823474884033,1.0617556405067443,1.0402963638305665
18850,3.1765899419784547,2.976479620933533,3.077545747756958,1.049739246368408,1.0345897221565246
18900,3.16212450504303,2.981850657463074,3.0858120822906496,1.1082489323616027,1.0381352281570435
18950,3.2401289701461793,3.1944186210632326,3.1362373876571654,1.1440320324897766,1.0227209448814392
19000,3.173006739616394,3.211536002159119,2.977652587890625,1.1093314278125763,1.0336110734939574
19050,3.2037584590911865,3.0033368730545043,3.111841311454773,1.0278660476207733,1.0316465401649475
19100,3.0316644287109376,3.029373779296875,3.098715567588806,0.9990807771682739,1.0355215787887573
19150,3.044434223175049,2.978113880157471,3.1591031742095947,1.0572701907157898,1.0364101266860961
19200,3.123924145698547,3.0580887269973753,3.081110367774963,1.0644818532466889,1.033772497177124
19250,3.0915452337265013,3.1029790306091307,2.990623517036438,1.0210686647891998,1.0306875133514404
19300,3.101762881278992,3.030153932571411,3.083015089035034,1.0233151364326476,1.038442521095276
19350,3.110530877113342,3.079131784439087,3.0541808223724365,1.0480160534381866,1.0354796433448792
19400,3.054791841506958,3.067562952041626,3.0063070678710937,1.0168645453453065,1.03329660654068
19450,3.0865622758865356,3.010944118499756,3.1021843194961547,1.035916006565094,1.0338634181022643
19500,3.0989935398101807,3.10138503074646,3.1041864347457886,1.082368415594101,1.04060142993927
19550,3.1458301830291746,3.062482752799988,3.1464796543121336,1.050306932926178,1.0350795459747315
19600,3.2202274656295775,2.9472727537155152,3.0647779369354247,1.0374662351608277,1.0337900352478027
19650,3.1686806678771973,2.9145717668533324,3.016699719429016,1.00689071893692,1.034294159412384
19700,3.0856744718551634,3.0023807668685913,3.1514204025268553,0.9864807522296906,1.0300466656684875
19750,3.0599098348617555,2.9951834869384766,3.227792387008667,1.0296124243736267,1.0305383968353272
19800,3.1084585905075075,3.0025522089004517,3.2268603801727296,1.0117311215400695,1.0409901285171508
19850,3.2395615196228027,3.0459143781661986,3.2388436508178713,1.042685421705246,1.040136890411377
19900,3.363721241950989,3.1212001752853396,3.119956707954407,0.9272750413417816,1.0311044979095458
19950,3.2519937229156493,3.0407579565048217,2.8891467094421386,0.9527679085731506,1.0287437343597412
20000,3.2504299592971804,3.0528637552261353,2.958976492881775,1.0381530916690827,1.030401222705841
20050,3.2441443252563475,3.1268176507949828,2.9433918952941895,1.0874075520038604,1.0318485140800475
20100,3.3587847423553465,3.032278037071228,3.176689682006836,1.0874000930786132,1.0379902458190917
20150,3.369326658248901,3.1222494077682494,3.1911394882202146,1.1126230132579804,1.0364078617095946
20200,3.1718387174606324,3.01940523147583,3.191065526008606,1.0043012642860412,1.0391764903068543
20250,3.3076316928863525,3.1387829875946043,3.3037976312637327,1.07035630941391,1.039410607814789
20300,3.398581247329712,3.1194090461730957,3.310471439361572,1.0591404104232789,1.0335420608520507
20350,3.60535044670105,3.1561391973495483,3.2683319902420043,1.036279501914978,1.0378830099105836
20400,3.48714301109314,3.1223216915130614,3.296985635757446,1.0802905201911925,1.029161629676819
20450,3.3993123626708983,3.1486391401290894,3.1024074220657347,1.0131793630123138,1.0280527997016906
20500,3.4232767152786256,3.1162683820724486,3.006910605430603,1.0411316764354706,1.0231588196754455
20550,3.298768038749695,3.156591520309448,2.962806267738342,0.9265158319473267,1.0324112915992736
20600,3.2713435745239257,2.971757659912109,2.8878652620315552,0.9823884487152099,1.035489830970764
20650,3.3956406211853025,2.9627873706817627,2.891408362388611,1.0009484779834747,1.0381380748748779
20700,3.284832673072815,2.8738764333724975,2.9788016748428343,0.9857454371452331,1.031433446407318
20750,3.301447319984436,2.8871339559555054,3.088193407058716,1.0191939163208008,1.0382646203041077
20800,3.210559730529785,2.9366403341293337,3.099658770561218,1.0717330718040465,1.0478831315040589
20850,3.279465479850769,3.114808535575867,2.9479241132736207,0.9866949892044068,1.0349713444709778
20900,3.042333149909973,3.0342879056930543,3.0086446475982664,1.0430597949028015,1.0421878337860107
20950,3.1574419260025026,3.159636354446411,2.918046569824219,1.1318093967437743,1.0383117365837098
21000,3.0818647146224976,3.229174165725708,3.0239286708831785,1.0583252608776093,1.0391175103187562
21050,3.329245352745056,3.293686337471008,3.0226317548751833,0.9472515034675598,1.0403383326530458
21100,3.365297555923462,3.2054385328292847,2.9411850357055664,1.021331925392151,1.0295124816894532
21150,3.3660444116592405,3.133990879058838,2.8933918619155885,1.0615633475780486,1.026561416387558
21200,3.362391920089722,3.1553869104385375,2.9264928483963013,1.0938221788406373,1.0307265901565552
21250,3.2328567028045656,3.20669403553009,2.983227639198303,1.059885984659195,1.0299279737472533
21300,3.028629193305969,3.0414528465270996,2.941640672683716,0.9440249288082123,1.0391700458526612
21350,3.0109688520431517,3.0408426761627196,2.9767456674575805,0.9796128833293914,1.0355270957946778
21400,3.0446571350097655,3.2467576694488525,2.9029398488998415,1.0458466696739197,1.0325101518630981
21450,2.939802632331848,3.287853741645813,2.8045323038101198,1.0407600545883178,1.0276838302612306
21500,2.943539609909058,3.2645324754714964,2.9031865882873533,1.0607360696792603,1.0283807158470153
21550,2.970959324836731,3.2868100023269653,2.87583517074585,1.057038186788559,1.0314705610275268
21600,2.788092622756958,3.1102062845230103,2.9941177988052368,1.0442045998573304,1.0269365310668945
21650,2.86150511264801,3.019488687515259,3.126849479675293,1.0441636693477632,1.039242720603943
21700,2.8661354303359987,3.1504389667510986,3.12155152797699,1.0878144741058349,1.029722797870636
21750,2.978482222557068,3.0939645910263063,3.0616543340682982,1.075579398870468,1.0389769458770752
21800,2.962170615196228,3.164650068283081,3.0140547227859495,1.0611603772640228,1.033863241672516
21850,2.977822380065918,3.0612651109695435,3.0676694297790528,1.0161936581134796,1.0370304942131043
21900,3.1571699666976927,3.0860799980163574,3.140877323150635,1.057227952480316,1.029692668914795
21950,3.2306476926803587,2.962768244743347,3.0821136951446535,1.0887911677360536,1.0309558486938477
22000,3.2054902791976927,2.952845883369446,3.123539562225342,1.1052801525592804,1.0397209644317627
22050,3.1344038677215575,2.949448323249817,3.1405680131912233,1.1101372230052948,1.041780912876129
22100,2.9387527227401735,2.9620325803756713,3.2025338077545165,1.1724353623390198,1.0308108019828797
22150,2.7279226970672608,3.0832577991485595,3.0952015495300294,1.1517685866355896,1.0269384384155273
22200,2.76742440700531,3.0784619569778444,3.1369932508468628,1.0761074900627137,1.024524302482605
22250,2.7441871261596678,3.119267816543579,3.2754484939575197,1.0655456483364105,1.0341247034072876
22300,2.8565020418167113,3.1047842693328858,3.247153582572937,1.028003262281418,1.0382714366912842
22350,2.95896155834198,3.181133260726929,3.099140386581421,1.0510758149623871,1.0421798014640808
22400,2.9116100788116457,3.099064226150513,3.17704195022583,0.9964418387413025,1.037428994178772
22450,2.878935832977295,3.206368188858032,2.9970843982696533,1.0382794046401977,1.0370010781288146
22500,3.0043283557891844,3.0164019584655763,2.998063335418701,1.043695672750473,1.0425962018966675
22550,3.001986947059631,3.127393946647644,2.928253173828125,0.9633314633369445,1.0378874468803405
22600,3.052308464050293,3.1869918298721314,2.947531442642212,1.0461013638973236,1.0329590821266175
22650,3.275958390235901,3.2353079605102537,3.02892361164093,1.187083613872528,1.0361464858055114
22700,3.1798775434494018,3.1255324983596804,2.891533989906311,1.1025694251060485,1.033599841594696
22750,3.3203554582595824,3.2814565992355345,3.054541997909546,1.0992827701568604,1.0379953718185424
22800,3.204091486930847,3.199992256164551,2.9896032333374025,1.0263226807117463,1.0286226201057433
22850,3.165755157470703,3.027396240234375,3.2261876916885375,1.0039373016357422,1.030639419555664
22900,3.2188805198669432,3.133675217628479,2.996868019104004,1.0736738765239715,1.0383009696006775
22950,3.2891127347946165,3.3160871648788453,3.074398818016052,0.9999271678924561,1.0332092213630677
23000,3.3161008310317994,3.207381763458252,2.9213533878326414,1.001946793794632,1.041230447292328
23050,3.229101333618164,3.135640754699707,3.122655096054077,1.009118766784668,1.0344889783859252
23100,3.154945650100708,3.0789287376403807,2.8951212263107298,1.0010920464992523,1.032766661643982
23150,3.1035572862625123,3.1533180904388427,2.876766996383667,0.9953890466690063,1.036936719417572
23200,3.312686252593994,3.161293683052063,2.8973292303085327,1.0953885281085969,1.032427086830139
23250,3.1763568687438966,3.1695357036590575,2.8682778310775756,1.0526065194606782,1.0404969549179077
23300,3.199111514091492,3.143643021583557,3.059246745109558,1.0421608769893647,1.0443216276168823
23350,3.1544884634017945,3.063663010597229,2.9417866182327272,1.111025438308716,1.0386231660842895
23400,3.0622206830978396,3.0514438343048096,3.0064698123931883,1.1251385450363158,1.0374748158454894
23450,3.135056529045105,3.039916543960571,3.1027786779403685,1.081168622970581,1.0459891891479491
23500,3.1914959001541137,3.0826695013046264,2.9735148906707765,1.0220962262153626,1.0339719533920289
23550,3.1974097156524657,3.152267894744873,2.980225195884705,1.0197682940959931,1.031607847213745
23600,3.144221096038818,3.0624473094940186,2.918919396400452,1.0320872509479522,1.0328515291213989
23650,3.1914789485931396,3.0457363653182985,2.9552891397476198,1.063529245853424,1.0315360474586486
23700,3.153731555938721,3.1898313570022583,2.8937987327575683,0.9429001808166504,1.0291883182525634
23750,3.197311186790466,3.086560311317444,2.915558214187622,0.9907355809211731,1.0448516416549682
23800,3.137773952484131,3.1145690631866456,2.969854679107666,1.0346086525917053,1.0363118624687195
23850,3.270282435417175,3.3319377517700195,3.0030065250396727,0.9350888407230378,1.0390474343299865
23900,3.1372544288635256,3.2957654190063477,3.0787127590179444,0.96080397605896,1.0433084464073181
23950,3.025154643058777,3.3164146900177003,3.3567846632003784,0.9170289456844329,1.0379814171791077
24000,2.990205936431885,3.33778169631958,3.1110159254074095,0.9447448146343231,1.0437888383865357
24050,3.1528082418441774,3.348889374732971,3.1739922380447387,0.927365540266037,1.0385807967185974
24100,3.3239514350891115,3.3721079587936402,3.2020948266983034,0.954103113412857,1.0349718070030212
24150,3.00478310585022,3.2890211057662966,3.141763520240784,0.9790656280517578,1.034918305873871
24200,3.0395559883117675,3.203236684799194,3.135463581085205,1.0903298115730287,1.0312140202522277
24250,3.023590497970581,3.2109854888916014,3.094940433502197,1.0716796827316284,1.0329219508171081
24300,3.1387458992004396,3.371453576087952,3.1724495124816894,0.9772548043727874,1.0342474961280823
24350,3.232994499206543,3.3016699171066284,3.1177477264404296,0.9656470263004303,1.0396347284317016
24400,3.277053418159485,3.1841515254974366,2.8979078912734986,1.0166592121124267,1.0379922461509705
24450,3.271159734725952,3.4113517808914184,2.942586588859558,0.9577054893970489,1.032142126560211
24500,3.257276387214661,3.411121339797974,2.9929295444488524,0.9294855511188507,1.0389974474906922
24550,3.002686371803284,3.3260062408447264,3.051043405532837,0.9933897089958191,1.0360438919067383
24600,3.054711899757385,3.081503462791443,2.9635349893569947,1.022645230293274,1.0356608200073243
24650,3.182774224281311,3.0499989223480224,3.091701283454895,1.021977276802063,1.0310005593299865
24700,3.282966289520264,2.9288728857040405,3.2079925107955933,0.971663464307785,1.0296897077560425
24750,3.351304793357849,3.0067190647125246,3.096933641433716,0.954446073770523,1.0418715739250184
24800,3.2237990617752077,2.955321879386902,3.1684347915649416,0.9619979119300842,1.0340395188331604
24850,3.1826311445236204,3.0294738960266114,3.1187614822387695,0.9415687513351441,1.035975227355957
24900,3.2191812801361084,2.965374717712402,3.0989985847473145,0.980068734884262,1.0425874853134156
24950,3.385811252593994,3.0239712476730345,3.0457976484298706,0.9237524771690369,1.0338391065597534
25000,3.2242863988876342,2.9305691289901734,2.8361944007873534,0.9392508125305176,1.046072723865509
25050,3.2687256574630736,2.9583453369140624,2.99402880191803,0.9734724152088166,1.0395418000221253
25100,3.191596760749817,3.057296161651611,2.8258426856994627,0.9118892598152161,1.0394722390174866
25150,3.2594118452072145,3.060284376144409,3.0191494750976564,0.9180892050266266,1.0557112216949462
25200,3.3827901697158813,3.0708713340759277,3.0216474962234496,1.0280856740474702,1.037663848400116
25250,3.2066842317581177,3.187754921913147,3.0615956211090087,1.0214187598228455,1.035386893749237
25300,3.121753454208374,3.197644853591919,3.2183919095993043,0.9859707403182983,1.034054102897644
25350,3.316535086631775,3.177943787574768,3.084294328689575,0.9669999063014985,1.0278188753128052
25400,3.1751845550537108,3.0780509757995604,3.1551832580566406,1.051465631723404,1.0361499905586242
25450,3.0502601575851442,3.0011122894287108,3.0454674196243285,1.0083466374874115,1.0324028396606446
25500,2.9999851322174074,3.1313405513763426,3.0386598825454714,0.961401846408844,1.034807059764862
25550,3.0586264753341674,3.2153188037872313,2.8952360439300535,0.9556922626495361,1.04104309797287
25600,3.0967051553726197,2.958470687866211,2.8637624835968016,0.980986807346344,1.0396589708328248
25650,3.221327805519104,3.0443400144577026,3.0072721910476683,0.9671677684783936,1.0349616503715515
25700,3.039609489440918,3.190404734611511,3.1326953744888306,0.9580958139896393,1.0299571084976196
25750,3.100951437950134,3.006042900085449,3.1627254056930543,0.9195201563835144,1.0362311220169067
25800,3.06462965965271,3.158324875831604,3.0390908670425416,0.9128686702251434,1.0325255131721496
25850,3.127709398269653,3.1148755598068236,3.0706434297561644,0.9374113273620606,1.0310082936286926
25900,3.099924602508545,2.981944751739502,3.0478714752197265,0.9286801958084107,1.0325109791755676
25950,3.183885064125061,2.9869721221923826,2.98869695186615,0.9391857290267944,1.0304190564155578
26000,3.21721116065979,3.0813366317749025,3.0783979940414428,0.9778082382678985,1.0279916143417358
26050,3.384269495010376,2.9690293741226195,2.9286636543273925,0.9463056302070618,1.0314819812774658
26100,3.382568006515503,3.0074985885620116,3.112373275756836,0.9268813192844391,1.039510350227356
26150,3.4398524951934815,3.169427638053894,3.2110687351226805,0.8255298578739166,1.0294179487228394
26200,3.204118432998657,3.243832588195801,3.12384090423584,0.8822454464435577,1.0324554204940797
26250,3.2613491153717042,3.2784277391433716,3.1015742731094362,0.9393297791481018,1.0436589431762695
26300,3.2785043716430664,3.4023751640319824,2.8558394432067873,1.0321012735366821,1.0477646970748902
26350,3.229788694381714,3.3806609964370726,2.904539928436279,1.041054549217224,1.0397785639762878
26400,3.2205913400650026,3.471234526634216,2.9363405323028564,1.054510840177536,1.032316539287567
26450,3.1891842031478883,3.41831919670105,2.7344471168518067,1.077551589012146,1.028104088306427
26500,3.2404037141799926,3.5008382558822633,2.770553765296936,1.0356947326660155,1.0317936611175538
26550,3.1169384145736694,3.3502974987030028,2.775933403968811,1.0161397194862365,1.0324025297164916
26600,2.9397371292114256,3.2821609926223756,2.848106999397278,1.0443664681911469,1.0335595774650574
26650,3.0576675748825073,3.372002363204956,2.8065113258361816,1.0306679153442382,1.035878586769104
26700,3.120580291748047,3.2348193311691285,2.9266930770874025,1.0449100518226624,1.037082223892212
26750,3.2128512716293334,3.2159063243865966,2.9143477869033814,1.0536239337921143,1.0336949276924132
26800,3.1417763090133666,3.1476405668258667,2.9518809270858766,0.9644625437259674,1.0370506262779235
26850,3.124510130882263,3.32257390499115,3.1733013868331907,0.9694099569320679,1.0392754817008971
26900,3.0370322179794313,3.287545056343079,3.243701210021973,0.9782020473480224,1.0310055065155028
26950,3.153998222351074,3.4671719741821287,3.062192425727844,0.9810200798511505,1.037228705883026
27000,3.080006775856018,3.3168318319320678,3.042741270065308,0.9481585872173309,1.0294334411621093
27050,2.987872953414917,3.3025726079940796,2.944841923713684,0.9196340489387512,1.0352731895446778
27100,2.9381451177597047,3.1370913124084474,2.741694769859314,0.9068553149700165,1.0327257084846497
27150,2.8179099225997923,3.070332899093628,2.79904851436615,1.0109428262710571,1.0401366329193116
27200,2.991462779045105,3.286318187713623,2.9941781997680663,0.9826839673519134,1.0377360987663269
27250,3.1150418281555177,3.167815294265747,2.951584267616272,0.986788854598999,1.0380029916763305
27300,2.940213804244995,3.175204482078552,3.1308325719833374,0.9758070719242096,1.0347877979278564
27350,2.9634673500061037,2.8794109296798704,3.190535135269165,1.0266717517375945,1.0360726022720337
27400,2.9241105413436888,2.849813528060913,3.2415453672409056,0.9867205905914307,1.0442215633392333
27450,2.869192624092102,3.0047625589370726,3.3445673274993895,1.0034035384654998,1.035301058292389
27500,3.012749447822571,2.9667210388183594,3.305042109489441,1.0093761086463928,1.0441923928260803
27550,3.1374103736877443,3.054433240890503,3.064642333984375,1.0181199431419372,1.0330685877799988
27600,3.1163417291641236,3.187094283103943,2.9586143922805785,0.9578096270561218,1.030560600757599
27650,3.115785012245178,3.2362892055511474,2.9951741170883177,0.9851246643066406,1.0305871343612671
27700,3.064047555923462,3.1288912725448608,2.8725732707977296,1.0362525856494904,1.0370297503471375
27750,3.1244208288192747,3.1289056587219237,2.9700896167755126,1.0056754887104034,1.0471975326538085
27800,3.094969382286072,3.0402530431747437,2.9914252662658694,0.9751763772964478,1.0297437119483948
27850,3.127893705368042,3.1841991424560545,3.086777744293213,0.939697505235672,1.0352761435508728
27900,3.1068119764328004,3.3153072023391723,3.034592852592468,0.9655550742149352,1.0398987102508546
27950,3.057383031845093,3.2045141458511353,3.067029948234558,0.8749144196510314,1.0422239875793458
28000,3.0017599391937257,3.2765821599960328,3.0352308702468873,0.8906884956359863,1.0346768379211426
28050,3.0730140304565428,3.45195942401886,2.90074676990509,0.8947551167011261,1.031483461856842
28100,2.999218602180481,3.3217641258239747,2.9381549072265627,0.9593522131443024,1.0327316951751708
28150,2.9141341400146485,3.209115996360779,2.805793523788452,0.9822298967838288,1.034229781627655
28200,2.970558819770813,3.300185751914978,2.8917698001861574,0.9973536026477814,1.0296180725097657
28250,2.9512352752685547,3.458387188911438,3.0855022144317625,1.0480328702926636,1.0422853994369508
28300,3.1241251373291017,3.215132246017456,3.1884690141677856,0.9988132667541504,1.0298481941223145
28350,3.1373026466369627,3.09517849445343,3.112934808731079,1.005864530801773,1.0261263871192932
28400,2.9946836376190187,3.133612804412842,2.9886402034759523,1.0192712247371674,1.0383448028564453
28450,2.9845297861099245,3.1663475322723387,3.026021933555603,1.068262963294983,1.0295637631416321
28500,3.1096602201461794,3.30395170211792,2.9864565706253052,1.0135618317127228,1.035024106502533
28550,3.0199342155456543,3.3413907146453856,2.9599790000915527,0.9628538131713867,1.0311862587928773
28600,3.1000649976730346,3.232398066520691,2.670245532989502,1.040846173763275,1.034394075870514
28650,3.2682074689865113,3.1615919494628906,2.652746353149414,0.9928434622287751,1.0351864385604859
28700,3.1189534997940065,3.112014684677124,2.814022002220154,1.0099194538593292,1.0319145131111145
28750,3.219035725593567,3.1405026721954346,2.8957428550720214,0.9684134101867676,1.0401091361045838
28800,3.2475033712387087,3.2322647762298584,2.9158018016815186,1.0435568273067475,1.0352805042266846
28850,3.0896994829177857,3.2009609651565554,2.9581547784805298,1.0233767604827881,1.0388570737838745
28900,3.176810278892517,3.3059274101257325,3.0153362131118775,1.0439130282402038,1.0343768000602722
28950,3.2552654218673704,3.1311843681335447,2.8801211500167847,0.9364683818817139,1.023667860031128
29000,3.0138561391830443,3.1608286619186403,2.8772298383712767,0.985629358291626,1.0258509087562562
29050,2.8887088441848756,3.1011079788208007,2.876576600074768,1.0092733705043793,1.0348232674598694
29100,2.8150507736206056,3.1424736738204957,2.965466413497925,1.025834687948227,1.0394832134246825
29150,2.7720619153976442,3.235224194526672,3.017905020713806,1.0199838972091675,1.0331243896484374
29200,2.619978976249695,3.354926404953003,2.9285798931121825,0.9374577069282531,1.0318140411376953
29250,2.614071960449219,2.98377920627594,2.960600748062134,0.9835448491573334,1.0342095947265626
29300,2.9492693662643434,2.9564529609680177,3.0437287092208862,0.8934561109542847,1.0326406455039978
29350,2.756546349525452,3.0746823596954345,2.9127300119400026,0.9243498659133911,1.0342684555053712
29400,2.9127373027801515,3.113710169792175,2.7554726886749266,0.9173563516139984,1.0357364916801453
29450,2.918321604728699,2.95663601398468,2.738150758743286,0.9296505451202393,1.0354002213478088
29500,3.0252929019927977,3.171171350479126,2.769167881011963,0.9223012936115265,1.0319581151008606
29550,2.992448744773865,3.2031888580322265,2.9115716218948364,0.931696184873581,1.03233402967453
29600,3.0843320512771606,3.0537293100357057,2.7757104730606077,0.8647931575775146,1.0387651538848877
29650,2.9123872232437136,3.1702878046035767,2.7406649446487426,0.914710636138916,1.0369085812568664
29700,2.914328999519348,3.0155678892135622,2.8288771533966064,1.008709386587143,1.032600586414337
29750,3.1113517808914186,3.170870509147644,2.8172720146179198,0.9260811269283294,1.032417483329773
29800,3.103242764472961,3.207701144218445,2.959291639328003,0.9387073397636414,1.0307195448875428
29850,3.1807191228866576,3.1397697067260744,3.115255427360535,0.9976824498176575,1.029410309791565
29900,3.2209721040725707,3.190628657341003,3.113829607963562,1.0198163437843322,1.0266024446487427
29950,3.203143582344055,3.1425880193710327,3.1209580755233763,1.02420600771904,1.0385662078857423
30000,2.9803482055664063,3.4574173069000245,3.093640446662903,0.9143581593036652,1.044744095802307
30050,2.969357481002808,3.3885537290573122,3.0726294994354246,0.882351256608963,1.0333700251579285
30100,2.984056844711304,3.299897484779358,3.1461424827575684,0.8886556720733643,1.0368179655075074
30150,3.0550255155563355,3.1984745502471923,3.1356139087677004,0.8778548920154572,1.0383612155914306
30200,3.158250164985657,3.2127525711059572,3.1558858823776244,0.938407086133957,1.0376598954200744
30250,3.0495176935195922,3.380889654159546,3.233957915306091,0.9203389108180999,1.045103313922882
30300,2.8930476474761964,3.3088655996322633,3.220383424758911,0.8953642976284027,1.0409408521652221
30350,2.957603440284729,3.241649932861328,3.12221444606781,0.8931372511386871,1.0434115529060364
30400,3.1118620014190674,3.2608828258514406,3.012004156112671,0.9175925576686859,1.0390341687202453
30450,3.1106961297988893,3.4268662786483763,3.2183044719696046,0.8787420868873597,1.0381815695762635
30500,2.977344846725464,3.5201928997039795,3.020655860900879,0.9335927891731263,1.0337072658538817
30550,3.069813861846924,3.478067955970764,2.939728183746338,0.9091512715816498,1.038329496383667
30600,3.258968300819397,3.401214151382446,3.2484260749816896,0.9105679929256439,1.0311338472366334
30650,3.217249536514282,3.243875675201416,3.113957018852234,0.9528344821929932,1.0461108112335205
30700,3.4007163667678832,3.314303984642029,2.996066336631775,0.9434900641441345,1.0412842226028443
30750,3.288530750274658,3.39728937625885,3.054242534637451,0.9764127445220947,1.0353148531913758
30800,3.036502871513367,3.1728035736083986,2.8884945011138914,0.8766655397415161,1.0350081038475036
30850,3.196986074447632,3.0303576040267943,2.9541139602661133,0.8904585301876068,1.039066662788391
30900,3.2444109678268434,2.8391352558135985,2.838878846168518,0.9809861266613007,1.0426112699508667
30950,3.0795047807693483,2.9654111862182617,2.9630438137054442,0.9806271016597747,1.0352525067329408
31000,2.9195221042633057,3.0535054302215574,3.178237853050232,0.936229362487793,1.0406042194366456
31050,2.9358625268936156,3.0262420892715456,3.0227306842803956,0.9258706963062286,1.0312778377532958
31100,3.021029815673828,3.0398022079467775,2.965210380554199,0.909061084985733,1.0372941136360168
31150,2.88705970287323,3.0597108793258667,3.043237466812134,0.9139178216457366,1.036926131248474
31200,2.866842246055603,3.135101399421692,2.9255231523513796,0.9604150235652924,1.042520513534546
31250,2.741544694900513,3.343399991989136,2.9405458641052244,0.8988388013839722,1.0395914888381959
31300,2.9043537759780884,3.470389642715454,2.83850745677948,0.8592805421352386,1.038746280670166
31350,3.0624772691726685,3.418550443649292,2.9204407119750977,0.9558616590499878,1.0439984202384949
31400,2.7671914386749266,3.4112806701660157,2.7307070302963257,0.9857149040699005,1.0393848514556885
31450,2.938622236251831,3.4124504137039184,2.7711397409439087,1.0337356746196746,1.0318693733215332
31500,3.0944832944869995,3.3539546442031862,2.750349998474121,0.9801211249828339,1.0301407480239868
31550,3.0706528997421265,3.256772894859314,2.7680507707595825,0.9822178030014038,1.024482843875885
31600,2.9817337656021117,3.239747333526611,2.6924481868743895,0.9761037528514862,1.0327520966529846
31650,3.1205303716659545,3.2365419721603392,2.8484569931030275,0.9254087281227111,1.0358917593955994
31700,2.9769513845443725,3.1590512132644655,2.75562379360199,0.9952728176116943,1.0341601157188416
31750,2.957567181587219,3.4627281188964845,2.886171588897705,0.9334669005870819,1.0316779136657714
31800,2.9386222839355467,3.263991665840149,2.8939080953598024,0.930242418050766,1.0300479698181153
31850,3.103763461112976,3.4086788654327393,3.044909734725952,0.9749574899673462,1.0307949924468993
31900,3.478829650878906,3.3777408170700074,3.0437295246124267,0.9415719974040985,1.0349556350708007
31950,3.4217533349990843,3.3582517814636232,3.0505502700805662,0.9563338935375214,1.0400926113128661
32000,3.436098961830139,3.4098358488082887,3.1728443574905394,1.0052763402462006,1.038924081325531
32050,3.4181506633758545,3.230600414276123,3.1734954357147216,0.9457707893848419,1.0404301810264587
32100,3.3701869297027587,3.2282644414901736,3.2705336141586305,0.9978981828689575,1.038424916267395
32150,3.4050757312774658,3.2063285064697267,3.4177160692214965,1.0122955858707428,1.0296766209602355
32200,3.268008575439453,3.2414213895797728,3.448297281265259,1.0481549572944642,1.0331185102462768
32250,3.16311993598938,3.2024542093276978,3.353614706993103,1.0549976062774657,1.0313369131088257
32300,3.2328719329833984,3.309397988319397,3.2747274589538575,0.9675324153900147,1.0330283737182617
32350,3.336506280899048,3.2893208646774292,3.073211441040039,0.9492171859741211,1.0354106521606445
32400,3.176028161048889,3.2057089614868164,2.959026584625244,0.9919084596633911,1.0221524906158448
32450,3.2048973846435547,3.349050078392029,3.08397901058197,0.9198930323123932,1.0225680220127105
32500,3.1290483331680297,3.316057200431824,3.043594241142273,0.9302376878261566,1.0317544221878052
32550,3.0242610120773317,3.4812182664871214,3.2925767421722414,0.9331044816970825,1.030061411857605
32600,2.9484318017959597,3.347417297363281,3.2614660358428953,0.9894758021831512,1.0331412029266358
32650,2.952026767730713,3.339867658615112,3.2870692300796507,0.943388763666153,1.030382432937622
32700,3.0520416259765626,3.3316870450973513,3.0904689741134646,0.9503369915485382,1.0311749362945557
32750,3.058493957519531,3.2960953426361086,3.1192499208450317,0.9603190815448761,1.0347330784797668
32800,2.948138952255249,3.1999326610565184,3.0057337570190428,0.9091010820865632,1.0263677191734315
32850,2.886951141357422,3.2327349948883057,3.170171241760254,0.9092505729198456,1.0368241500854491
32900,3.0874401235580446,3.2276736974716185,3.31730984210968,0.9830052530765534,1.029822645187378
32950,2.975192732810974,3.1455923891067505,3.0662426280975343,0.998644677400589,1.0316193342208861
33000,2.870883135795593,3.2913560485839843,3.063897423744202,0.9768991875648498,1.0339518642425538
33050,2.9289958238601685,3.1967347288131713,3.19443284034729,0.9236195850372314,1.0351086473464965
33100,3.1369711637496946,3.3243769550323488,3.125410861968994,0.889738323688507,1.035070927143097
33150,3.0135388803482055,3.4290691375732423,3.1990677547454833,0.8332131397724152,1.0407844758033753
33200,3.2604170417785645,3.5516660404205322,3.0108864974975584,0.8018776726722717,1.0371311473846436
33250,3.201764702796936,3.456161255836487,3.075498104095459,0.8095848941802979,1.0430351758003236
33300,3.177764096260071,3.2380662727355958,2.9063025903701782,0.8649213063716888,1.036270546913147
33350,2.91456401348114,3.276660203933716,2.9220996141433715,0.8683499681949616,1.0347277808189392
33400,2.950847806930542,3.2756215286254884,2.924956159591675,0.9026183092594147,1.0306362915039062
33450,3.0459525775909424,3.2847533130645754,3.060247497558594,0.9418615782260895,1.0290517044067382
33500,3.0850762701034546,3.1518181133270264,2.8331338214874267,0.9178414666652679,1.0337063956260681
33550,3.1628133821487427,3.0644264030456543,2.9433844804763796,0.9332231950759887,1.0368705081939698
33600,3.2700245237350463,3.08491219997406,3.1191063499450684,0.9309032034873962,1.0390186929702758
33650,3.1146210384368898,3.146371808052063,3.171404070854187,0.9387387681007385,1.0368840146064757
33700,3.364118227958679,3.0932150745391844,2.7983639574050905,0.9046093046665191,1.0325306677818298
33750,3.3270278644561766,2.9661844253540037,2.7705602407455445,0.9798931622505188,1.0329714584350587
33800,3.2930200576782225,2.8840990543365477,2.9638506031036376,1.0396101009845733,1.0413268136978149
33850,3.17761212348938,2.7635869455337523,2.9229146814346314,1.0512947368621826,1.0415642642974854
33900,3.049093508720398,2.815908031463623,2.8314690828323363,0.98600839138031,1.0392602038383485
33950,3.2429276657104493,2.840363173484802,2.9784048986434937,1.0084688925743104,1.033534872531891
34000,3.2603921031951906,2.8473806095123293,3.033601236343384,0.9554612946510315,1.0451570272445678
34050,3.2860203981399536,2.87717200756073,2.998732771873474,0.9160202074050904,1.0359200286865233
34100,3.2498804187774657,3.0658127069473267,2.976763758659363,0.930066237449646,1.0356078457832336
34150,3.1218602228164674,3.077744846343994,2.9304497718811033,0.8931880247592926,1.0385169291496277
34200,3.241404881477356,3.3242565774917603,2.9412238025665283,0.9717985725402832,1.0399678921699524
34250,3.391232762336731,3.269983940124512,2.879096632003784,0.9646927464008331,1.031007125377655
34300,3.349742221832275,3.1461506843566895,2.9560841655731203,0.8970823884010315,1.032922067642212
34350,3.415258107185364,3.3196926641464235,3.0990197706222533,0.9011332559585571,1.0375630402565001
34400,3.1558200883865357,3.316488275527954,2.955129599571228,0.8803215515613556,1.030092854499817
34450,3.1157466173171997,3.1524944877624512,3.14332022190094,0.9002869808673859,1.0340217757225036
34500,3.1490797710418703,3.0984038734436035,2.9016408061981203,0.9912582349777221,1.0340153694152832
34550,3.1840087890625,3.1144903087615967,2.86797580242157,0.8848573267459869,1.0419882822036743
34600,3.023610887527466,3.2451204872131347,3.0060968589782715,0.8949260199069977,1.0326758432388305
34650,2.869870452880859,3.273658833503723,2.9360710430145263,0.8248846459388733,1.03095609664917
34700,2.963835048675537,3.215424404144287,3.0405694103240966,0.9022947704792023,1.033744866847992
34750,2.934000864028931,3.3766818237304688,2.883228874206543,0.8251697015762329,1.0447398400306702
34800,3.305900936126709,3.3810105419158933,3.0161342287063597,0.8518007469177246,1.0420777583122254
34850,3.373754825592041,3.2705617904663087,2.9428840398788454,0.8677102541923523,1.034946322441101
34900,3.2957696676254273,3.1427093076705934,2.899435768127441,0.8636779713630677,1.0381777095794678
34950,3.043693027496338,3.0229589319229127,2.9343180751800535,0.9632703197002411,1.0439099049568177
35000,3.0595825004577635,3.037127652168274,2.9583209991455077,0.9344073784351349,1.0447036576271058
35050,3.083283305168152,3.0449064588546753,2.942319474220276,0.9041468727588654,1.0385318398475647
35100,3.056914448738098,3.1063796138763426,2.8556292152404783,0.8419406056404114,1.0347894382476808
35150,3.1117866468429565,3.0942125940322875,2.850814185142517,0.8506415092945099,1.0315357327461243
35200,3.2130229616165162,3.015700478553772,2.761296854019165,0.8990732836723327,1.038337655067444
35250,3.2311385583877565,3.0322666120529176,3.0054388427734375,0.8763287949562073,1.0430399107933044
35300,3.0744041109085085,2.9006622791290284,2.982480983734131,0.8342982828617096,1.0460178065299988
35350,3.077913031578064,2.8109642934799193,2.995832099914551,0.8523327660560608,1.0398105216026305
35400,3.1988896322250366,2.9479065465927126,3.0873046016693113,0.8528995072841644,1.0249033188819885
35450,3.268876667022705,3.19662588596344,3.0759897470474242,0.9176446425914765,1.0320766162872315
35500,3.3032666301727294,3.0220109605789185,3.0349052858352663,0.9100951194763184,1.0355480575561524
35550,3.0801864767074587,3.0045221424102784,3.1522966766357423,0.9435979998111725,1.0331727194786071
35600,3.0262390184402466,3.1546879625320434,3.1292022371292116,0.9173571848869324,1.0330608010292053
35650,3.11563129901886,2.9997772073745725,3.086322989463806,0.8947696340084076,1.039721610546112
35700,3.200386686325073,3.063897829055786,3.0809465551376345,0.8822582602500916,1.0366023087501526
35750,3.1396287298202514,3.166350202560425,3.0967830133438112,0.9312950170040131,1.0301497507095336
35800,3.299298396110535,3.327543578147888,3.0489376640319823,0.9068524277210236,1.0368615579605103
35850,3.1693857097625733,3.2899399423599243,3.0946181917190554,0.888785172700882,1.03002956867218
35900,3.378168087005615,3.049404525756836,3.0097797107696533,0.9253857123851776,1.0299161553382874
35950,3.2332301568984985,2.992272720336914,2.9957380390167234,0.9107188212871552,1.0304381608963014
36000,3.3888549280166624,3.077736382484436,2.912267036437988,0.7739711117744446,1.0352371406555176
36050,3.2754941272735594,2.983517050743103,2.7550250816345216,0.7986364090442657,1.0358563327789307
36100,3.2467877292633056,3.237811312675476,2.7993348455429077,0.8012212860584259,1.0359551239013671
36150,3.117505989074707,3.3494207572937014,2.9465890026092527,0.9342730629444123,1.034126467704773
36200,2.9557447957992555,3.0418593645095826,3.0254721212387086,0.9239971888065338,1.029104025363922
36250,3.1004275417327882,3.0345477056503296,2.9085698080062867,0.9298782110214233,1.0303678679466248
36300,3.153051743507385,3.1824547386169435,2.93622679233551,0.8713842272758484,1.0284526872634887
36350,2.970775771141052,3.028209958076477,2.921198592185974,0.8812453877925873,1.0351978135108948
36400,3.0116518449783327,2.9756517934799196,2.944164261817932,0.8597886633872985,1.0305108261108398
36450,2.9415387105941773,2.868252658843994,2.8538410377502443,0.9275921010971069,1.030043044090271
36500,3.0272754001617432,3.0001782274246214,2.944771785736084,1.0112016344070434,1.032060480117798
36550,3.065354337692261,3.0780755043029786,3.0812689685821533,0.9796099817752838,1.0367661905288696
36600,3.224025206565857,3.306406898498535,3.0437764644622805,0.9998630940914154,1.0367064452171326
36650,3.075925359725952,3.1988264179229735,2.9655649995803834,0.9711853659152985,1.0358718156814575
36700,3.292626128196716,3.293214731216431,2.87330753326416,1.032116149663925,1.034001190662384
36750,3.196631140708923,3.2307413148880006,2.889629559516907,1.0009422194957733,1.03408358335495
36800,3.1701455783843993,3.1640449714660646,2.8774417734146116,1.0119031941890717,1.0296443915367126
36850,3.1460766696929934,3.1567354297637937,2.9856290864944457,0.9915298247337341,1.0349328374862672
36900,3.303674077987671,2.9857195043563842,3.0144296360015868,0.9764796376228333,1.0342718029022218
36950,3.3125786685943606,3.2280427598953247,2.9166435384750367,0.9384902334213256,1.042324080467224
37000,3.1763759565353396,3.1821453619003295,3.0905771923065184,0.8947713243961334,1.0287033915519714
37050,3.0952520990371704,3.2690579223632814,3.1665223741531374,0.8703655445575714,1.028044958114624
37100,3.2015758895874025,3.261593747138977,3.1818636560440066,0.8943621373176575,1.0278957772254944
37150,3.141585669517517,3.362107253074646,3.269941625595093,0.9353843832015991,1.0284595012664794
37200,3.1443443870544434,3.122386431694031,3.1616035175323485,0.9494487082958222,1.0384360337257386
37250,3.043384103775024,3.2530327796936036,3.275387191772461,0.8754698622226715,1.0331736850738524
37300,3.0484757471084594,3.3724077272415163,2.9499167823791503,0.9444375514984131,1.0360414814949035
37350,3.064849090576172,3.3955999326705935,2.946467943191528,0.9572053754329681,1.042114598751068
37400,3.083800349235535,3.453656816482544,3.06337513923645,0.9286272716522217,1.032549114227295
37450,2.9386937332153322,3.4271012115478516,3.0463314199447633,0.8911745989322662,1.0333721804618836
37500,3.02282310962677,3.3608001947402952,2.909199457168579,0.9010024416446686,1.035594789981842
37550,3.0523718976974488,3.4036342525482177,2.834884133338928,0.9076658260822296,1.025578830242157
37600,3.104194459915161,3.4284284114837646,2.8745553970336912,0.8138999664783477,1.0345604419708252
37650,3.2183925533294677,3.48742084980011,2.8668079233169554,0.7961510050296784,1.0317956280708314
37700,3.4114580821990965,3.4093314599990845,2.919370427131653,0.8152915203571319,1.0371763801574707
37750,3.187733883857727,3.55453950881958,3.179365634918213,0.8072658693790435,1.0367404842376708
37800,3.19978702545166,3.444962000846863,3.06435809135437,0.9105865335464478,1.0446644020080567
37850,3.218749623298645,3.369831929206848,3.1164670991897583,0.9018477356433868,1.0307344436645507
37900,3.467586646080017,3.4587996578216553,3.0862177419662475,0.9014112913608551,1.0345107507705689
37950,3.436073226928711,3.33200767993927,3.018217387199402,0.8678167855739594,1.0410292410850526
38000,3.3673138856887816,3.2687127447128295,2.9629680490493775,0.9844437289237976,1.029383716583252
38050,3.397041563987732,3.2969365692138672,3.0783482456207274,1.0026955604553223,1.0406403017044068
38100,3.210254597663879,3.340063943862915,3.0371518993377684,1.0012573492527008,1.0312203001976012
38150,3.359523696899414,3.1091615962982178,2.9853982162475585,0.9707595157623291,1.0321108984947205
38200,3.1009933233261107,3.08908625125885,2.9672442722320556,0.9212995684146881,1.0346987271308898
38250,3.153651351928711,3.2328083515167236,2.8105912828445434,0.945131824016571,1.0302349972724913
38300,3.0861616945266723,3.1940183782577516,2.771913933753967,0.9830187797546387,1.0326150560379028
38350,2.8690397214889525,3.0853487491607665,2.9531255292892458,0.9788719248771668,1.037822597026825
38400,2.974648537635803,3.118531732559204,2.9755791282653807,0.9634320282936096,1.0315042042732239
38450,2.98162636756897,3.2398314809799196,3.035819296836853,0.9406617605686187,1.027536964416504
38500,2.975068001747131,3.25624228477478,2.874273905754089,0.9914541280269623,1.0372273874282838
38550,2.8832089471817017,3.3278608560562133,2.916293435096741,1.0130156445503236,1.039860918521881
38600,2.6514127016067506,3.16167236328125,2.888865032196045,0.9530421280860901,1.0349310731887817
38650,2.8324815368652345,3.115049991607666,2.687268629074097,0.9470009970664978,1.0368594169616698
38700,3.064552068710327,3.2548813390731812,2.6648346042633055,0.9401471042633056,1.0369832015037537
38750,3.17687509059906,3.211735796928406,2.860425591468811,0.8865139961242676,1.0350941562652587
38800,3.0598435688018797,3.0639862966537477,2.9095327425003052,0.8541821908950805,1.0357071876525878
38850,3.0178379583358765,3.1718534803390503,2.908920702934265,0.9283599781990052,1.034432361125946
38900,3.193620162010193,3.1443159675598142,2.9046596622467042,0.9475498616695404,1.028494620323181
38950,3.0417172956466674,3.1468960666656494,2.9325091505050658,0.9397840273380279,1.0390236377716064
39000,3.0013742685317992,3.1382474374771117,3.0231613540649414,0.9553586149215698,1.0372747039794923
39050,3.055540056228638,3.1362617874145506,3.1361643648147584,0.9199505221843719,1.0294463801383973
39100,2.8720060110092165,3.100442090034485,3.013732843399048,0.8673108017444611,1.0355784821510314
39150,2.960656399726868,3.2317205476760864,3.1158475923538207,0.9245790922641755,1.0306830310821533
39200,2.914048352241516,3.1270144176483154,3.077693042755127,0.9966237723827363,1.0433675384521484
39250,3.088697214126587,3.05361937046051,2.970975480079651,0.9231600439548493,1.039588418006897
39300,3.1237969064712523,3.2218446159362792,3.1412244129180906,0.9140411460399628,1.0308471751213073
39350,2.987476305961609,3.198469920158386,2.9410183477401732,0.9066730999946594,1.0297427487373352
39400,2.9839239168167113,3.055026412010193,2.919603443145752,0.8695699918270111,1.030412940979004
39450,2.842494330406189,3.3534008073806763,3.062948365211487,0.8391253697872162,1.033759400844574
39500,2.9283067321777345,3.2667947816848755,3.224586639404297,0.9095243442058564,1.034036672115326
39550,3.1626950693130493,3.1067827987670897,3.238218083381653,0.9248626124858856,1.0317245459556579
39600,3.119442539215088,3.124858846664429,3.08014922618866,0.9152189123630524,1.0265533781051637
39650,3.0817183208465577,3.25978385925293,3.217079734802246,0.9438041460514068,1.0299898147583009
39700,3.119977059364319,3.0455061960220338,3.2046024656295775,0.9713823127746583,1.0346809649467468
39750,3.447205581665039,3.2183817434310913,3.041174864768982,0.9526889109611512,1.0303671431541443
39800,3.34887047290802,3.3700197982788085,2.8078275299072266,0.9768877398967742,1.0396122598648072
39850,3.2282293224334717,3.078367142677307,2.87399760723114,0.9297969877719879,1.0329725909233094
39900,3.353460850715637,3.0569159507751467,3.00213773727417,0.9266982078552246,1.0407039713859558
39950,3.4857959270477297,3.085250248908997,2.9190153741836546,0.8805585384368897,1.0405123543739319
40000,3.2980686044692993,3.085903296470642,2.987462730407715,0.9050236594676971,1.0311649823188782
40050,3.2976619958877564,3.3028798389434812,3.0644231128692625,0.909287861585617,1.0435632276535034
40100,3.0436826848983767,3.34760910987854,3.096200761795044,0.8844804203510285,1.0383358597755432
40150,2.929720950126648,3.2438874673843383,2.9836324310302733,0.9327167677879333,1.0362729048728943
40200,2.922350425720215,3.3284854173660277,2.847602701187134,0.9903369784355164,1.035868489742279
40250,2.937186942100525,3.2295285415649415,2.893708138465881,0.9819733095169068,1.0263946866989135
40300,3.066334285736084,3.0199332666397094,2.7452254915237426,0.9912986159324646,1.0333578658103943
40350,3.1967769718170165,3.4158991146087647,2.698386607170105,0.8996032226085663,1.0377073979377747
40400,2.995328998565674,3.3642680978775026,2.619714169502258,0.8734040629863739,1.0413648962974549
40450,3.157110414505005,3.487809238433838,2.7989469623565673,0.9354418516159058,1.0394936728477477
40500,3.2652726411819457,3.327165656089783,3.045201954841614,0.8974776530265808,1.036465926170349
40550,3.297223463058472,3.22485671043396,3.1356598997116087,0.8774809455871582,1.0345055627822877
40600,3.12842511177063,3.2513353395462037,3.0680948972702025,0.8835821974277497,1.0375915813446044
40650,3.2036688327789307,3.165915679931641,2.931439828872681,0.8952261912822723,1.0411811637878419
40700,3.3247191858291627,3.280842695236206,2.86945436000824,0.9056772029399872,1.0349601459503175
40750,3.3009551048278807,3.3975099229812624,2.9311692190170286,0.8579954338073731,1.0350603532791138
40800,3.327036304473877,3.37377628326416,2.791229591369629,0.9781559026241302,1.0309047055244447
40850,3.2045956802368165,3.201060733795166,2.830013942718506,1.0091340935230255,1.0380193901062011
40900,3.2379062461853025,3.096311101913452,2.7534124135971068,0.912164318561554,1.0392012810707092
40950,3.194709219932556,3.2035164499282835,2.8883925533294676,0.9870572364330292,1.0498088145256042
41000,3.277232708930969,3.322875056266785,2.9773366403579713,0.9465487027168273,1.037693498134613
41050,3.2960307359695435,3.1944828128814695,3.27431173324585,0.9528041064739228,1.034019773006439
41100,3.013747797012329,3.3097217512130737,3.120562152862549,0.9344069707393646,1.0228634619712829
41150,2.9933149862289428,3.341573090553284,3.2564958715438843,0.8284213185310364,1.027988305091858
41200,3.139146203994751,3.2935799169540405,3.24485408782959,0.8329960799217224,1.0524971532821654
41250,3.013635444641113,3.4975249052047728,3.0900154542922973,0.8679578733444214,1.0452878260612488
41300,3.081511821746826,3.3079378843307494,3.1857183361053467,0.839952974319458,1.03678644657135
41350,3.222944850921631,3.0605403661727903,3.1074919748306273,0.8482281601428986,1.0393712520599365
41400,3.208673901557922,2.996190767288208,3.3136263370513914,0.8699387645721436,1.0358544754981995
41450,3.157035708427429,2.9487737703323362,3.1177034187316894,0.9510304892063141,1.0307178425788879
41500,3.174231834411621,2.8146228075027464,3.1035221910476682,0.9134506797790527,1.0262593519687653
41550,3.4105533170700073,3.0116058921813966,3.1736694622039794,0.8612090575695038,1.0332112216949463
41600,3.6302627182006835,3.094316167831421,3.0947591638565064,0.8148199594020844,1.0324017930030822
41650,3.2325502681732177,3.1381866931915283,3.1334356546401976,0.8180935442447662,1.0289276266098022
41700,3.2107025289535525,3.103968930244446,2.9690569257736206,0.8451308965682983,1.0396308088302613
41750,3.321406373977661,3.0193838453292847,3.0976768207550047,0.8310460543632507,1.0360123252868652
41800,3.061318302154541,3.188424644470215,3.1019229555130003,0.848693950176239,1.035176591873169
41850,2.9755421686172485,3.0194953203201296,3.0732363176345827,0.9075008845329284,1.0303412675857544
41900,3.083548502922058,2.950268950462341,3.170451769828796,0.9125489866733552,1.0354389762878418
41950,3.171790165901184,3.3201935482025147,3.3252376317977905,0.9431964802742004,1.0382640695571899
42000,3.2307115268707274,3.4692534589767456,3.0376414251327515,0.9155546474456787,1.027656433582306
42050,3.200645337104797,3.429808177947998,3.1526618337631227,0.9472634756565094,1.037240264415741
42100,3.094472441673279,3.460651559829712,3.1021896266937254,0.8520226109027863,1.0239839935302735
42150,3.196998481750488,3.3885990619659423,3.0871501111984254,0.8063374352455139,1.0237288403511047
42200,3.0998016357421876,3.2092361307144164,3.0465487575531007,0.8301478552818299,1.0277016127109528
42250,3.052028193473816,2.99164617061615,3.1174157857894897,0.861281613111496,1.0265224409103393
42300,3.0425048828125,3.2343019819259644,3.1580820798873903,0.8440184795856476,1.0322717142105102
42350,2.975109062194824,3.2785420751571657,3.152241096496582,0.7623368084430695,1.0298023915290833
42400,3.0491823244094847,3.3451150274276733,3.101043939590454,0.7322948932647705,1.0379960203170777
42450,3.1545019245147703,3.254245653152466,3.0429844427108765,0.8095262670516967,1.033468050956726
42500,3.024363875389099,3.150031967163086,3.1352699899673464,0.7620460653305053,1.0378682565689088
42550,3.29352810382843,2.950123896598816,3.1204778242111204,0.8368368601799011,1.030630614757538
42600,3.2793390941619873,3.2178524684906007,3.3137384843826294,0.8821022129058838,1.034910547733307
42650,3.18001868724823,3.172984175682068,3.364061770439148,0.8991730642318726,1.0454061341285705
42700,3.273182821273804,3.2746123600006105,3.1967818546295166,0.9519533228874206,1.0355338644981384
42750,3.2095967674255372,3.151089587211609,3.150052995681763,0.8256655204296112,1.0412492942810059
42800,3.116469745635986,3.152979836463928,3.0481580781936644,0.791487706899643,1.029981005191803
42850,3.131343355178833,3.1078485584259035,3.1430916786193848,0.8107878065109253,1.031126582622528
42900,2.929613151550293,3.165941243171692,3.025058469772339,0.7946111750602722,1.0381597042083741
42950,3.2286261415481565,3.106743001937866,3.0116718339920046,0.7974727177619934,1.0377488446235656
43000,3.2513162183761595,3.2457214975357056,2.9358633089065553,0.8135528969764709,1.0317369937896728
43050,3.331515002250671,3.472290849685669,3.025769567489624,0.8289835202693939,1.0401252293586731
43100,3.446989893913269,3.3910569047927854,2.9992873859405518,0.8319080018997193,1.0405016350746155
43150,3.3984080839157103,3.3038227939605713,2.9812662029266357,0.8286116218566895,1.0331643986701966
43200,3.1933315086364744,3.252269744873047,2.9882564115524293,0.8367659139633179,1.0415024185180664
43250,3.181989674568176,3.1319917488098143,2.9207074069976806,0.8620757555961609,1.0426691317558288
43300,3.1073345851898195,3.194766092300415,2.8807627153396607,0.8367217743396759,1.039198603630066
43350,3.180354943275452,3.2668152475357055,3.2135602855682373,0.8630945420265198,1.0411923456192016
43400,3.0513186693191527,3.2554697704315188,3.2197160291671754,0.9241768956184387,1.037051365375519
43450,3.017843222618103,3.285457649230957,3.2366274309158327,0.8949995994567871,1.0347594714164734
43500,2.9955279541015627,3.2306896543502805,3.4250303649902345,0.8619056606292724,1.0392038941383361
43550,2.912086691856384,3.4703829717636108,3.2370293951034546,0.8447767305374145,1.0382669734954835
43600,3.0948981046676636,3.3714148664474486,3.0220885705947875,0.73595405459404,1.0385531735420228
43650,3.0019640636444094,3.1242019939422607,2.9362674140930176,0.8611189103126526,1.041578722000122
43700,3.1771587181091308,3.2080331802368165,2.930577735900879,0.8846054637432098,1.0417654061317443
43750,3.170379333496094,3.2690271806716917,2.8774861812591555,0.9585913479328155,1.0259735655784608
43800,3.209988179206848,3.285592460632324,3.046165080070496,0.8931388521194458,1.0340668702125548
43850,3.1396104001998903,3.012352170944214,3.0714915084838865,0.8301100730895996,1.032262489795685
43900,3.079921832084656,3.1885244417190552,3.0790937185287475,0.8155846571922303,1.0362437677383423
43950,3.3642868757247926,3.158528094291687,3.1326404094696043,0.8445803785324096,1.0341271829605103
44000,3.330781774520874,3.007051110267639,3.09893394947052,0.8560692977905273,1.0357106065750121
44050,3.1133745956420897,3.0891858243942263,3.193545451164246,0.8216048812866211,1.0311851167678834
44100,3.0983122110366823,3.1409820413589475,3.321723232269287,0.8942271327972412,1.039475872516632
44150,2.9906503438949583,3.0967504453659056,2.910020699501038,0.9017246830463409,1.0402565932273864
44200,3.0099541044235227,3.0465358304977417,2.561097297668457,0.7963929748535157,1.0326775455474853
44250,3.2070169258117676,3.053289923667908,2.6771927881240845,0.8319203543663025,1.0290293383598328
44300,3.15516441822052,3.227092032432556,2.9835979080200197,0.7897870755195617,1.0354623532295226
44350,3.137102093696594,3.2403129005432127,3.1280880880355837,0.8492646861076355,1.027921769618988
44400,3.2231982707977296,3.4387296772003175,3.0755685234069823,0.8332774877548218,1.0348201179504395
44450,3.375624809265137,3.2631834363937378,3.0302641010284423,0.7986157166957856,1.0253367710113526
44500,3.289556722640991,3.339792218208313,2.91468062877655,0.7633222424983979,1.0274410557746887
44550,3.1176847124099734,3.4336263036727903,2.8003112745285033,0.7516423916816711,1.039859902858734
44600,3.3166836500167847,3.440487251281738,2.90875497341156,0.7919862735271453,1.0356166195869445
44650,3.413957462310791,3.4741314220428468,2.759657063484192,0.8244028341770172,1.0326000571250915
44700,3.4965639162063598,3.242969799041748,2.783906726837158,0.9005351650714875,1.0395222234725952
44750,3.4790978050231933,3.144355230331421,2.793287949562073,0.9160202753543853,1.0381278562545777
44800,3.3190268802642824,3.031272864341736,2.933502674102783,0.8836555421352387,1.042728168964386
44850,3.2576787996292116,2.933417224884033,2.970115342140198,0.9526598465442657,1.0439048576354981
44900,3.2272180986404417,3.168427619934082,2.946913146972656,0.9797240352630615,1.030926332473755
44950,2.960812153816223,3.255799078941345,3.006591682434082,0.9203506398200989,1.0376537561416626
45000,3.0970763683319094,3.1944857168197633,2.9514598941802976,0.871312392950058,1.0373204159736633
45050,2.967258334159851,3.233171625137329,2.986580195426941,0.8365779840946197,1.0313475728034973
45100,2.8711245965957644,3.4212994623184203,3.1283796644210815,0.8345532643795014,1.0268524551391602
45150,2.972620997428894,3.424715619087219,3.233559083938599,0.8281970751285553,1.0348084735870362
45200,3.1158172845840455,3.2992195892333984,3.08423011302948,0.8310867655277252,1.0275368666648865
45250,3.143943576812744,3.307393579483032,2.972012104988098,0.7732012641429901,1.02920325756073
45300,3.08953275680542,3.3906186532974245,2.8752189445495606,0.8271389889717102,1.0399163675308227
45350,2.9912901592254637,3.3291598844528196,3.068837718963623,0.8021812069416047,1.0488418984413146
45400,3.1962192010879518,3.286499218940735,3.0531458759307863,0.807765429019928,1.0415504169464112
45450,3.2679027414321897,3.289357023239136,2.995276575088501,0.8649903893470764,1.0450422835350037
45500,3.2938592720031736,3.3906190252304076,2.8479149913787842,0.8978467071056366,1.0386799097061157
45550,3.181792197227478,3.1772209072113036,2.673323140144348,0.9226591074466706,1.0358021402359008
45600,3.145082507133484,3.091656503677368,2.7872972202301027,0.9066047620773315,1.033377103805542
45650,3.1384397077560426,2.9025319051742553,2.7741547870635985,0.9155200350284577,1.030707721710205
45700,3.2433942222595213,2.9585362005233766,2.8925616455078127,0.8306372034549713,1.0266215562820435
45750,3.1638486862182615,3.2347800016403196,2.738883385658264,0.8559965360164642,1.0290905714035035
45800,3.128155999183655,3.357656636238098,2.690574893951416,0.8177975261211395,1.0312449645996093
45850,2.993206400871277,3.212758255004883,2.7412059354782103,0.8434023940563202,1.0254683589935303
45900,3.118307580947876,3.1775972270965576,2.8077733230590822,0.8702825891971588,1.0282027912139893
45950,3.134417357444763,3.1692050743103026,2.6801431703567506,0.9397054755687714,1.032596459388733
46000,3.0819698476791384,3.1429567337036133,2.9344311809539794,0.8719846606254578,1.0405810832977296
46050,3.119355845451355,3.113113212585449,2.888607077598572,0.8120775806903839,1.0376714491844177
46100,3.0202292442321776,3.311658205986023,2.84814489364624,0.808904904127121,1.032014627456665
46150,3.1734747743606566,3.4191792583465577,2.863299036026001,0.877285109758377,1.0376719999313355
46200,3.0315980100631714,3.205789337158203,2.810705533027649,0.8621007692813873,1.0389473199844361
46250,3.035294246673584,3.1483405590057374,2.8887867975234984,0.8737971317768097,1.0385549139976502
46300,3.1014256286621094,3.281328783035278,2.899584493637085,0.9155936920642853,1.0417535424232482
46350,3.0833056926727296,3.201917133331299,3.0333771562576293,0.8756751525402069,1.0292628812789917
46400,3.081868300437927,3.3342061471939086,3.116658301353455,0.9318333148956299,1.03968505859375
46450,3.190461130142212,3.148091883659363,3.0930376768112184,0.8675010967254638,1.0331840372085572
46500,3.3018329429626463,3.1630557680130007,3.1557130289077757,0.9710445272922515,1.033052716255188
46550,3.0420329856872557,3.387728281021118,2.9458474206924437,0.8488275003433228,1.0306225109100342
46600,2.886828022003174,3.4783756828308103,2.938718709945679,0.8713265156745911,1.0405859351158142
46650,3.0183967876434328,3.4429925060272217,2.8812933778762817,0.9116909730434418,1.029299831390381
46700,3.0590498733520506,2.9668665075302125,2.904797945022583,0.9147697830200195,1.0347155261039733
46750,3.194274034500122,2.9744937229156494,3.038599214553833,0.9428824520111084,1.0275909090042115
46800,3.021044569015503,3.20317289352417,2.9751681804656984,0.9512291693687439,1.0420035576820375
46850,3.166502594947815,3.2131122493743898,2.975953803062439,0.9764908146858216,1.0370544958114625
46900,3.263491587638855,3.354763569831848,3.1413610935211183,1.0324520611763,1.0291030097007752
46950,3.2495170640945434,3.3514619779586794,3.226159381866455,1.0060528826713562,1.0363458585739136
47000,3.2771608304977415,3.2541577005386353,3.2226465225219725,0.99901198387146,1.0363225436210632
47050,3.2337327718734743,3.4542475509643555,3.35900532245636,0.9653419840335846,1.0356402325630187
47100,3.382007541656494,3.4387829303741455,3.3404660177230836,1.025919681787491,1.0339883160591126
47150,3.4033405637741088,3.5216272115707397,3.0788043975830077,0.9467514026165008,1.0318765377998351
47200,3.3631613492965697,3.4514519500732423,3.0567537355422973,0.9283626127243042,1.0381690001487731
47250,3.212154107093811,3.4492463874816894,3.062265830039978,0.9165165543556213,1.0332358074188233
47300,2.9978233480453493,3.3335438537597657,3.121195511817932,0.9571005058288574,1.035597047805786
47350,3.185429425239563,3.3372823810577392,3.2353292083740235,0.904288330078125,1.031414864063263
47400,3.1537652969360352,3.2472174406051635,3.2119145965576172,0.9316338968276977,1.0241743183135987
47450,3.1437929105758666,3.434850935935974,3.267475476264954,0.9922795867919922,1.0353998255729675
47500,3.197377562522888,3.2163739824295043,3.299957275390625,0.9322016334533691,1.03525404214859
47550,3.031862487792969,3.2081765031814573,3.221002154350281,0.8744660925865173,1.032756781578064
47600,3.046569275856018,3.1709326839447023,3.0590722131729127,0.8277621328830719,1.0463195943832397
47650,2.9770246934890747,3.365327224731445,2.933216242790222,0.8623049259185791,1.0410499715805053
47700,3.327843656539917,3.2631040668487548,2.9689721488952636,0.8856580245494843,1.0477087998390198
47750,3.2374245500564576,3.1823000621795656,2.98841703414917,0.9152006113529205,1.035662431716919
47800,3.023784427642822,3.231157355308533,3.0047734642028807,0.906491379737854,1.0247986650466918
47850,3.195219669342041,3.276175227165222,3.0558134651184083,0.8722825884819031,1.0242882204055785
47900,3.455135669708252,3.1809792518615723,3.131149754524231,0.8583122038841248,1.0341360640525818
47950,3.359965887069702,3.3867590045928955,3.0383422136306764,0.8452890586853027,1.0251448011398316
48000,3.2992752170562745,3.5254214811325073,3.1149788999557497,0.892255699634552,1.0264820051193237
48050,3.5611485624313355,3.3883284187316893,3.188355917930603,0.8655761933326721,1.0280640745162963
48100,3.4226684761047363,3.360399684906006,3.188514471054077,0.924275027513504,1.0327719974517822
48150,3.3471089792251587,3.3401965284347535,3.3020115518569946,0.9267246270179749,1.033183023929596
48200,3.1939892244338988,3.184784183502197,3.1913532495498655,0.8830666244029999,1.033887233734131
48250,3.0949023818969725,3.273834676742554,3.1973916339874267,0.9267782413959503,1.047413935661316
48300,3.245810379981995,3.2856420183181765,3.014228572845459,0.9126949417591095,1.0379559397697449
48350,3.1451004219055174,3.2136637449264525,3.0911476469039916,0.9588348531723022,1.0381607580184937
48400,3.3176498365402223,3.145438561439514,3.182933683395386,0.9086711347103119,1.0357561802864075
48450,3.4163170051574707,3.246156625747681,3.1880643796920776,0.9147539794445038,1.0308920931816101
48500,3.3137749338150027,3.0307319068908694,3.137036519050598,0.9881368386745453,1.0304208827018737
48550,3.254452037811279,3.2237475967407225,3.196927194595337,0.9622585225105286,1.0309050321578979
48600,3.2468005275726317,3.2523040199279785,2.9532730388641357,0.9566360783576965,1.0265861582756042
48650,3.04339542388916,3.27476110458374,2.94832142829895,0.9926090705394744,1.0381316995620729
48700,2.8806908321380615,3.2076744413375855,2.8210935163497926,0.9989489698410035,1.0450464844703675
48750,2.996795029640198,3.1898139476776124,2.8597206115722655,0.919728536605835,1.0322960662841796
48800,3.115037412643433,3.276275372505188,2.9922780418395996,0.8307154965400696,1.0345165824890137
48850,3.080185360908508,3.379214038848877,3.1050882053375246,0.8138054132461547,1.036807804107666
48900,2.916269736289978,3.3074431896209715,3.0069627141952515,0.8064132344722748,1.026528992652893
48950,3.0819684410095216,3.2430029106140137,3.1034601163864135,0.8820715689659119,1.0249904203414917
49000,3.157056589126587,3.110504560470581,2.937287087440491,0.8707306003570556,1.0322043085098267
49050,3.1426377582550047,3.059519157409668,2.865960092544556,0.8439502406120301,1.033030526638031
49100,3.262062544822693,3.1222001409530638,2.841206641197205,0.8596449851989746,1.0300306868553162
49150,3.1450915813446043,3.1748871040344238,2.7978155326843264,0.8980077254772186,1.0321812272071837
49200,3.1723401021957396,3.3029411363601686,2.8656446409225462,0.8401562952995301,1.028483920097351
49250,3.2803839588165284,3.1708337354660032,3.0601792192459105,0.8910359239578247,1.0310456895828246
49300,3.0384151315689087,3.483340468406677,2.948287878036499,0.9427458453178406,1.0339942288398742
49350,3.1204926490783693,3.3959013557434083,3.046496772766113,0.8944188952445984,1.0332079362869262
49400,3.24767644405365,3.2347147989273073,3.0080139207839967,0.9268302476406097,1.0362452721595765
49450,3.186954312324524,3.116190948486328,2.993385033607483,0.9132907485961914,1.0334338545799255
49500,3.289627275466919,3.0820847940444946,2.973584690093994,0.889603271484375,1.0397850346565247
49550,3.1141951274871826,2.959132442474365,3.0974241733551025,0.9079688096046448,1.034363350868225
49600,2.9038244533538817,3.119782667160034,2.9523589706420896,0.8954210913181305,1.0371187162399291
49650,3.0404473733901978,3.2488610124588013,2.827828073501587,0.8593316614627838,1.0416878938674927
49700,2.843247022628784,3.305245852470398,2.9653760385513306,0.886262412071228,1.031915440559387
49750,2.9145713949203493,3.472695379257202,3.116606526374817,0.9754901206493378,1.0311336302757264
49800,2.9638007640838624,3.3150059938430787,2.9989603567123413,0.9466583371162415,1.0312905502319336
49850,3.186614165306091,3.2365235185623167,3.108074650764465,0.9492193603515625,1.033753912448883
49900,2.916425051689148,3.147734375,3.042635040283203,0.8808687782287598,1.0229002547264099
49950,3.09363983631134,3.1728651762008666,3.0521955823898317,0.9066882801055908,1.030348973274231
50000,3.2158950471878054,3.002011160850525,2.8969345617294313,0.918357115983963,1.0388702726364136
50050,3.322529468536377,2.9801714324951174,2.856394109725952,0.879792594909668,1.0329736495018005
50100,3.2716644191741944,3.1912012910842895,2.947183036804199,0.7878308200836182,1.037047140598297
50150,3.308252840042114,3.4285323667526244,2.9594066381454467,0.7875251054763794,1.0453247761726379
50200,3.190927128791809,3.1285878562927247,2.890867900848389,0.8693224465847016,1.0369641876220703
50250,3.3437040567398073,3.10437171459198,2.955369782447815,0.8816376519203186,1.0304168891906738
50300,3.165778079032898,3.2313791370391844,3.21774827003479,0.8397950541973114,1.0379605746269227
50350,3.150831265449524,3.076969180107117,3.1482469415664673,0.8367847788333893,1.033578510284424
50400,3.178727569580078,3.1114305543899534,3.0125437021255492,0.8504963326454162,1.0369650983810426
50450,3.30498966217041,3.0761074018478394,3.0120085525512694,0.8561483395099639,1.0324210667610167
50500,3.2032574653625487,3.0823295164108275,2.9743915224075317,0.9217919683456421,1.0395417737960815
50550,2.998769550323486,3.160226430892944,2.924656534194946,0.8703541707992554,1.02766530752182
50600,3.11574640750885,3.1500655460357665,2.950704436302185,0.8775566518306732,1.0317819499969483
50650,3.0771299314498903,3.2194674110412596,2.796608371734619,0.9196613752841949,1.0280046224594117
50700,3.2161484861373903,3.346517481803894,2.863769283294678,0.8927677202224732,1.026995494365692
50750,3.3456049013137816,3.1880538845062256,2.9311747646331785,0.9382670772075653,1.0306765389442445
50800,3.302553725242615,3.0947215032577513,2.994318742752075,0.930515183210373,1.0358079409599303
50850,3.29896381855011,3.0405071592330932,3.1611257791519165,0.884435133934021,1.034599552154541
50900,3.5841681003570556,3.2028267669677732,3.1612206172943114,0.8747265458106994,1.0393341040611268
50950,3.488943910598755,3.2091613960266114,3.0305887937545775,0.9112295973300933,1.045654182434082
51000,3.2127940893173217,3.0413165521621703,2.9108917331695556,0.9189393365383148,1.028775336742401
51050,3.4307673168182373,3.314569296836853,2.8681003522872923,0.9180799973011017,1.024566378593445
51100,3.396645607948303,3.1888379001617433,2.971374125480652,0.976732372045517,1.0312268757820129
51150,3.2266093730926513,3.116253361701965,3.096660180091858,0.9174946320056915,1.0375563287734986
51200,3.0832201528549192,3.245801157951355,3.1387616872787474,0.870194286108017,1.0395037722587586
51250,3.0425586891174317,3.100689935684204,2.972816915512085,0.941495589017868,1.026669569015503
51300,3.178236165046692,3.072910871505737,3.110868043899536,0.9519387352466583,1.0396806597709656
51350,3.1283322286605837,3.1296150302886963,3.1638950538635253,0.8976455521583557,1.0393512415885926
51400,2.980900754928589,3.2414645051956175,3.1310953855514527,0.8220390784740448,1.03813898563385
51450,2.879976444244385,3.1834083127975465,3.0354521083831787,0.8264728200435638,1.0420953512191773
51500,2.77326593875885,3.051577024459839,2.926505513191223,0.8031593132019043,1.0247808682918549
51550,2.786530599594116,2.9539884614944456,3.0487290143966677,0.7992531836032868,1.026720745563507
51600,3.00714243888855,2.883442549705505,3.132398557662964,0.8137603044509888,1.0343093371391296
51650,2.9182584571838377,3.1456442928314208,3.174063649177551,0.8157455718517304,1.0320343160629273
51700,2.8517499113082887,3.333610191345215,3.089260540008545,0.8854767632484436,1.032870512008667
51750,2.8148306226730346,3.543074951171875,3.0164794015884397,0.9140331649780273,1.0318266153335571
51800,2.787909297943115,3.619848198890686,2.9292601585388183,0.8754970395565033,1.0348834133148193
51850,2.7616836500167845,3.553662881851196,2.974000415802002,0.8427517175674438,1.0366499948501586
51900,3.1858886432647706,3.4363845443725585,2.904515528678894,0.8291030931472778,1.0354529738426208
51950,3.28711190700531,3.2081030416488647,3.049620575904846,0.8579194557666778,1.0439821624755858
52000,3.210050792694092,3.2253556489944457,2.9812919759750365,0.8534055376052856,1.0356690216064453
52050,3.064729804992676,3.0995710277557373,3.0972265911102297,0.8372811329364777,1.037024941444397
52100,3.104861354827881,3.1509526491165163,3.2681473875045777,0.8440889251232148,1.035941379070282
52150,2.993711133003235,3.2888528394699095,3.3011222505569457,0.8737248170375824,1.0378572010993958
52200,2.994147233963013,3.281376156806946,3.328064594268799,0.872825231552124,1.0451388788223266
52250,3.035946593284607,3.224948372840881,3.322564539909363,0.927286114692688,1.0419020962715149
52300,3.040206513404846,3.1424934577941896,3.1923819541931153,0.9439276266098022,1.032406964302063
52350,3.1645738172531126,3.2350542068481447,3.233270077705383,0.8674754333496094,1.0293438005447388
52400,3.3525003576278687,3.1056035280227663,3.2099642086029054,0.8258631658554078,1.033257977962494
52450,3.045315227508545,3.1188595581054686,3.0196474027633666,0.8332152032852173,1.0409225058555602
52500,3.1245240116119386,3.25104088306427,2.843824167251587,0.8812680852413177,1.0454839301109313
52550,3.196988263130188,3.0772564601898194,3.075189971923828,0.845367215871811,1.037737593650818
52600,3.2450824975967407,3.364772529602051,3.1477456092834473,0.8247936379909515,1.0382422137260436
52650,3.0402519130706787,3.424371919631958,3.0364914751052856,0.7682102417945862,1.0445714092254639
52700,2.7467059659957886,3.296192798614502,2.9528798341751097,0.7774443781375885,1.0389204812049866
52750,2.730482568740845,3.1390319871902466,3.0070259141922,0.8944397974014282,1.0295912504196167
52800,2.8583455801010134,3.2665595865249633,2.8804795503616334,0.8777356350421905,1.0348606371879578
52850,2.7723233604431154,3.290023102760315,2.8803018522262573,0.8188104498386383,1.038736927509308
52900,3.021431231498718,3.2293741130828857,3.022097249031067,0.7997804832458496,1.0345469284057618
52950,2.9142256689071657,3.055782060623169,3.113344144821167,0.8467469465732574,1.0369739961624145
53000,3.0363073921203614,3.1845290088653564,2.8672338485717774,0.866115140914917,1.0304879188537597
53050,2.8608045196533203,3.220986342430115,2.8972334480285644,0.9024548089504242,1.0386349534988404
53100,2.7976804876327517,3.325902581214905,2.8413765239715576,0.8825745832920074,1.0369973349571229
53150,3.0338032579422,3.0617806339263915,2.7404130029678346,0.9322430038452149,1.0359608912467957
53200,3.0357549571990967,3.2019119834899903,2.8001308012008668,0.8051443445682526,1.0395917344093322
53250,3.0409154653549195,3.2372945404052733,2.8554878425598145,0.8289266502857209,1.039771785736084
53300,3.294338793754578,3.244953122138977,2.823480739593506,0.9047151720523834,1.034160349369049
53350,3.2328011274337767,3.1270205783843994,2.852734761238098,0.8546027600765228,1.0445535063743592
53400,3.255354585647583,3.2123435878753663,2.821324167251587,0.8441491663455963,1.0304902625083923
53450,3.038994092941284,3.323243489265442,2.9070878076553344,0.8509996438026428,1.0428211903572082
53500,3.1736951446533204,3.648010287284851,2.919738574028015,0.8392039811611176,1.0405070066452027
53550,3.0650668716430665,3.5991458654403687,2.9423152112960818,0.8905999219417572,1.0334829592704773
53600,3.2473481464385987,3.2018997859954834,3.03163414478302,0.863191728591919,1.031772518157959
53650,3.193424091339111,3.3172683906555176,3.020284652709961,0.8601828360557556,1.0462163448333741
53700,3.277572250366211,3.146030378341675,3.075604977607727,0.8885797619819641,1.0407072448730468
53750,3.2539875888824463,3.3614033222198487,3.127473096847534,0.8156609845161438,1.037019259929657
53800,3.0739845037460327,3.2913197231292726,3.1522075176239013,0.8357012021541596,1.0311176013946532
53850,3.1581727695465087,3.189776382446289,3.1880414390563967,0.9103045749664307,1.0346425068378449
53900,3.0617032194137574,3.251966943740845,3.255845513343811,0.8320010554790497,1.0381670188903809
53950,3.2043901538848876,3.42244481086731,3.2210595655441283,0.8231197023391723,1.0359683799743653
54000,3.1029071855545043,3.379478793144226,3.143228516578674,0.8195264720916748,1.0299004197120667
54050,3.3618688106536867,3.6793691682815552,3.2583453130722044,0.8660313391685486,1.034020218849182
54100,3.4072359132766725,3.841520528793335,3.292928600311279,0.8517210745811462,1.037779414653778
54150,3.04668297290802,3.3781268548965455,3.267844099998474,0.8607908272743225,1.039162929058075
54200,2.9053609466552732,3.4736190128326414,3.188131489753723,0.8454639887809754,1.0278207397460937
54250,2.9494882011413575,3.250566267967224,3.079884901046753,0.8501947402954102,1.0356604337692261
54300,2.8203518533706666,3.3763326358795167,3.1285576486587523,0.8359812211990356,1.0329332327842713
54350,2.8307160902023316,3.216414976119995,3.095967607498169,0.8009380197525025,1.0298243808746337
54400,2.836396083831787,3.223022947311401,2.9620652914047243,0.8237786161899566,1.0437732863426208
54450,3.0976677322387696,3.144238328933716,2.9294003582000734,0.8404051959514618,1.0362094950675964
54500,3.0612788724899294,3.1480990505218505,3.1390566492080687,0.8955733394622802,1.0359272694587707
54550,3.1628286695480345,3.2170963144302367,3.056206398010254,0.8938125538825988,1.038043019771576
54600,3.2537731313705445,3.22730984210968,3.1112337779998778,0.8127892625331878,1.039974000453949
54650,3.225796175003052,3.2697445821762083,3.2226688957214353,0.8535071206092835,1.0292040944099425
54700,2.8395549392700197,3.322016034126282,3.0358762884140016,0.8716426181793213,1.0324090003967286
54750,2.683920969963074,3.346937656402588,3.108445363044739,0.9022249710559845,1.0316015458106995
54800,2.9354896640777586,3.0739431142807008,3.236720395088196,0.8501093375682831,1.0284634804725648
54850,2.8784482955932615,3.1992458295822144,3.0743445444107054,0.7503763151168823,1.0363556957244873
54900,2.959804973602295,3.1869389295578,3.0236202907562255,0.779154042005539,1.0307405066490174
54950,3.0081382369995118,3.2297373151779176,3.0497516345977784,0.7534726643562317,1.0302367258071898
55000,3.00074068069458,3.3402968645095825,2.8736190032958984,0.816091102361679,1.0341175937652587
55050,3.015833740234375,3.159411745071411,2.8999997758865357,0.8723261654376984,1.030599489212036
55100,3.0988948440551756,3.0723855876922608,2.803543486595154,0.7904606199264527,1.0236798071861266
55150,3.0786662912368774,2.8589862823486327,2.8829849338531495,0.7682211101055145,1.0396667098999024
55200,2.9480389881134035,2.884177370071411,2.857806124687195,0.7075289690494537,1.0319630694389343
55250,3.0581393146514895,2.99753662109375,2.8046126127243043,0.7315328741073608,1.0352581882476806
55300,3.084373297691345,3.0258390951156615,2.7590112352371214,0.7236245274543762,1.0347549366950988
55350,3.0149098587036134,3.0301938009262086,2.83223593711853,0.7409325456619262,1.040692265033722
55400,2.8803245782852174,2.9818313121795654,3.0805965852737427,0.8228977084159851,1.0344369721412658
55450,2.6908083868026735,3.0557782888412475,2.871218371391296,0.7857480406761169,1.0384304761886596
55500,2.800006890296936,3.3582428741455077,3.245536322593689,0.7347755932807922,1.0336990475654602
55550,2.824379868507385,3.286253504753113,3.078689818382263,0.8153831219673157,1.0398949980735779
55600,2.881946473121643,3.2713283681869507,2.8662589406967163,0.8153008556365967,1.0369904661178588
55650,2.920207629203796,3.271329474449158,2.8120285511016845,0.7640932679176331,1.0361542177200318
55700,2.913064789772034,3.221970167160034,2.7870006656646726,0.7775519847869873,1.025333752632141
55750,3.1084236526489257,3.326766448020935,2.844134430885315,0.882008980512619,1.0397303318977356
55800,3.1541951417922975,3.3431744050979613,3.0297458457946775,0.8895730972290039,1.0406964921951294
55850,3.158120141029358,3.366880807876587,3.0523239898681642,0.8249111461639405,1.03566463470459
55900,3.146316785812378,3.4920637512207033,2.8409728956222535,0.8329678964614868,1.0327862453460694
55950,2.9936401319503783,3.408047761917114,3.0758547353744508,0.7689830362796783,1.0297180640697479
56000,3.021466431617737,3.324360032081604,2.882928504943848,0.7308663630485535,1.0323808336257934
56050,2.9282639694213866,3.3500974225997924,2.8952619552612306,0.7958798170089721,1.0333930468559265
56100,3.1440297842025755,3.369187970161438,3.1089750385284423,0.8356216096878052,1.0329028034210206
56150,3.0937190866470337,3.198441309928894,3.0767603063583375,0.9045640122890473,1.0307290983200073
56200,3.168224754333496,3.2020537567138674,2.764118137359619,0.8377362525463105,1.040913565158844
56250,2.755031909942627,3.0028010034561157,2.6988539361953734,0.8582521879673004,1.0394505405426024
56300,2.7492304372787477,3.3199041509628295,2.905238790512085,0.9300015699863434,1.0351005673408509
56350,3.003483982086182,3.395814046859741,2.9615477895736695,0.8361335945129394,1.0334432220458984
56400,2.9637184381484984,3.2363298654556276,2.7913250207901,0.8353040945529938,1.032522006034851
56450,2.891508460044861,3.209572911262512,2.872533049583435,0.8983197593688965,1.0352240538597106
56500,2.882008981704712,3.3884456729888917,2.9649917221069337,0.849960241317749,1.0293838167190552
56550,3.170176820755005,3.307405457496643,2.7841064405441283,0.8360092997550964,1.0263196420669556
56600,3.0365026426315307,3.304880633354187,2.5783525276184083,0.7977583611011505,1.0327810311317445
56650,2.869186906814575,3.2395374584198,2.64154981136322,0.810186333656311,1.0326204681396485
56700,3.014416208267212,3.096163091659546,2.820955128669739,0.7798251628875732,1.0305283284187317
56750,2.78201847076416,2.973699064254761,2.8714385795593262,0.7661512887477875,1.029008421897888
56800,2.9211232614517213,3.1181239557266234,3.021839728355408,0.7767876207828521,1.0383177781105042
56850,2.9336059617996217,3.2544226360321047,3.0113676261901854,0.7828664541244507,1.0267308497428893
56900,3.094602875709534,3.190584034919739,3.0163107109069824,0.8073497748374939,1.0332368445396423
56950,3.1695211362838744,3.456552186012268,3.097455530166626,0.8318397414684295,1.038732225894928
57000,3.2662631368637083,3.2568832206726075,3.1250801563262938,0.8545091009140015,1.038859748840332
57050,3.4830190706253052,3.0625767803192137,3.164175624847412,0.8773574304580688,1.0378200435638427
57100,3.3872322750091555,3.054379253387451,3.2638257360458374,0.8674324250221253,1.0473144149780274
57150,3.2811030912399293,3.1432891130447387,3.503007187843323,0.8163280642032623,1.0396557188034057
57200,3.1554097509384156,3.3145691967010498,3.583453698158264,0.8249298954010009,1.0356888175010681
57250,3.1303267669677735,3.3815800285339357,3.28084587097168,0.8501577258110047,1.0409921598434448
57300,3.211693229675293,3.2387531757354737,3.232612900733948,0.788900396823883,1.0335288953781128
57350,3.1377448081970214,3.2747875881195068,3.2444780540466307,0.7814158344268799,1.031163489818573
57400,3.1131618547439577,3.25559513092041,3.1920216131210326,0.7871985900402069,1.0431851196289061
57450,2.914869179725647,3.224058084487915,3.150141706466675,0.7995769357681275,1.042745349407196
57500,3.0855336236953734,3.25283230304718,2.9422332715988158,0.7522260129451752,1.0396535992622375
57550,3.1639995050430296,3.242374424934387,2.951789402961731,0.7046146643161774,1.0339332675933839
57600,3.245190587043762,3.14035701751709,3.0564765882492066,0.717549501657486,1.0348389291763305
57650,3.239965238571167,3.055250906944275,3.1496384286880494,0.770328060388565,1.0337547278404235
57700,2.988520932197571,3.1903272247314454,3.112191514968872,0.804321870803833,1.0342921805381775
57750,3.0920194721221925,3.5317287254333496,3.1660762643814087,0.7935576617717743,1.0446930861473083
57800,3.002081117630005,3.515274181365967,2.894311423301697,0.83279367685318,1.0469276905059814
57850,3.1089105081558226,3.409083032608032,3.0827678489685058,0.8885379672050476,1.0386513042449952
57900,3.069705114364624,3.4124181604385377,3.3521024227142333,0.7925376498699188,1.031397395133972
57950,2.9772617387771607,3.3332421588897705,3.117671594619751,0.7018980145454407,1.0333641457557678
58000,3.1196202135086057,3.457731604576111,3.006263561248779,0.6947622632980347,1.039209976196289
58050,2.9926997661590575,3.4348021268844606,2.9463675737380983,0.6819409263134003,1.0302433204650878
58100,2.8919699430465697,3.2826305770874025,3.1727424478530883,0.7164019465446472,1.037706208229065
58150,2.968615403175354,3.3960434675216673,3.14068808555603,0.7439431345462799,1.0329983806610108
58200,3.0801048994064333,3.4284816217422485,3.018184700012207,0.7382622456550598,1.0296628165245056
58250,3.0799391984939577,3.369168930053711,2.86629834651947,0.7540439796447754,1.0332355761528016
58300,2.933569297790527,3.396705832481384,2.9908789825439452,0.7651176214218139,1.028735980987549
58350,3.0191923666000364,3.3121734428405762,3.169098048210144,0.682806771993637,1.0256555128097533
58400,3.068316698074341,3.3943917465209963,3.1071122789382937,0.7237831389904023,1.027214732170105
58450,3.0595216512680055,3.3586153984069824,3.0265027904510498,0.712210351228714,1.0428622603416442
58500,2.833502869606018,3.2294837045669555,3.171223211288452,0.7135032975673675,1.040533003807068
58550,2.7847709369659426,3.1950342893600463,3.2417057943344116,0.710494122505188,1.0351984596252441
58600,2.752781181335449,3.2459801769256593,3.0209544277191163,0.7176730179786682,1.0364450430870056
58650,3.0737136888504026,3.1469767045974733,2.9291306924819946,0.8038821029663086,1.026396269798279
58700,3.289634275436401,3.184649543762207,2.8302830505371093,0.8150765967369079,1.033118076324463
58750,3.103313822746277,3.331204400062561,2.6860795164108278,0.7676238679885864,1.0353166460990906
58800,3.0313953495025636,3.4457219457626342,2.54621045589447,0.7745502388477326,1.028914361000061
58850,2.867904100418091,3.3459379959106443,2.483259139060974,0.8019321525096893,1.0345605063438414
58900,2.7706151008605957,3.471525344848633,2.458460431098938,0.8027814197540283,1.0425432991981507
58950,3.049228935241699,3.476488161087036,2.666273078918457,0.8626022398471832,1.0403543639183044
59000,2.805143232345581,3.196780033111572,2.881633982658386,0.8661688423156738,1.0336652755737306
59050,2.8896909761428833,3.077086353302002,2.986211061477661,0.7972719979286194,1.0236409974098206
59100,2.956346583366394,2.9518723821640016,3.069423303604126,0.7842826545238495,1.034078724384308
59150,3.0105123138427734,2.989282965660095,3.177762279510498,0.787075002193451,1.0357813334465027
59200,2.872399048805237,2.839843945503235,3.1315992736816405,0.8306973135471344,1.0477083134651184
59250,2.848677315711975,2.8729845476150513,3.1366792011260984,0.7966648745536804,1.0480224704742431
59300,2.887836513519287,3.04270583152771,3.1886689615249635,0.8262223446369171,1.0390473437309264
59350,2.8558833456039427,3.3047529220581056,3.1944027948379516,0.8349052619934082,1.0351879715919494
59400,2.9923869705200197,3.3247956371307374,3.1287273025512694,0.8544982719421387,1.0297111678123474
59450,3.0779873514175415,3.3354498386383056,3.0815870141983033,0.8214822101593018,1.03201274394989
59500,2.8966587829589843,3.1584886503219605,3.077191152572632,0.8163733983039856,1.0232373929023744
59550,2.9531085157394408,3.2292627763748167,3.086454153060913,0.8230295073986054,1.0273060417175293
59600,2.8654916000366213,3.32781587600708,3.0913196086883543,0.8545212638378143,1.0378344297409057
59650,2.9442900896072386,3.3933024120330813,2.8522929191589355,0.830701093673706,1.0385535502433776
59700,2.755745701789856,3.239918622970581,3.0740352487564087,0.8176446950435639,1.0316346573829651
59750,2.9715354824066162,3.304171714782715,2.9810473823547365,0.7934941172599792,1.0247329211235046
59800,2.9903111982345583,3.278920979499817,2.929974579811096,0.821461843252182,1.0335646176338196
59850,3.154598803520203,3.199396753311157,2.913054556846619,0.8409892070293427,1.0472771430015564
59900,3.144378175735474,3.0393752241134644,2.941419734954834,0.8393538498878479,1.0360385036468507
59950,3.1422427606582644,3.3397490787506103,3.1435954570770264,0.8245037043094635,1.0417421650886536
60000,3.2059622764587403,3.4825336933135986,2.964893922805786,0.7723827803134918,1.0399868845939637
60050,2.97827187538147,3.4442701959609985,3.0755343437194824,0.8061376428604126,1.034240291118622
60100,2.974130916595459,3.2690847396850584,2.9468706035614014,0.8639472270011902,1.039809103012085
60150,3.1404499578475953,3.3019377040863036,2.6825003385543824,0.8755297422409057,1.0429019927978516
60200,3.3241696310043336,3.3142737340927124,2.879716739654541,0.7504747700691223,1.0337220597267152
60250,3.3082585763931274,3.1092876100540163,2.9555046939849854,0.7742544484138488,1.0419263958930969
60300,3.272384843826294,3.2614446592330935,2.88867534160614,0.7190355563163757,1.0361370420455933
60350,3.4820484256744386,3.36089955329895,3.0829951572418213,0.7656013548374176,1.030962710380554
60400,3.500694069862366,3.3567699718475343,2.8595559358596803,0.8254512667655944,1.031230127811432
60450,3.321165690422058,3.280027151107788,2.9010210132598875,0.8157162976264953,1.0345136332511902
60500,3.1523959255218506,3.174471344947815,3.0774793910980223,0.803924834728241,1.0345091795921326
60550,3.22953959941864,3.1021133708953856,3.1449144220352174,0.7877352976799011,1.0339171266555787
60600,3.390802025794983,3.2606815481185913,2.984880175590515,0.781585932970047,1.0387802934646606
60650,3.266726393699646,3.169585747718811,2.9285339879989625,0.8271200954914093,1.034921600818634
60700,3.214081296920776,3.379067983627319,2.9974325037002565,0.9175703608989716,1.0287170934677123
60750,2.95408700466156,3.42907506942749,2.9720993185043336,0.8945985341072082,1.033773500919342
60800,2.8453002309799196,3.442170748710632,2.774820771217346,0.8486224400997162,1.0331880402565004
60850,2.9772814750671386,3.4080119800567625,2.7752255964279176,0.8076048767566681,1.0357176423072816
60900,3.015172829627991,3.447836890220642,3.112280721664429,0.8363689422607422,1.0273796105384827
60950,2.952298240661621,3.3341582584381104,3.044422297477722,0.7358730792999267,1.034859640598297
61000,3.1574248266220093,3.258261857032776,3.079930386543274,0.7186039090156555,1.0374448990821838
61050,3.0975576639175415,3.4602553415298463,2.855633521080017,0.6958279538154603,1.0352543520927429
61100,3.009181442260742,3.360233578681946,2.6697699499130247,0.7561438632011414,1.038598506450653
61150,3.0276833057403563,3.354270730018616,2.7890280294418335,0.7636647808551789,1.0341796398162841
61200,3.1316783952713014,3.2929488754272462,2.778310236930847,0.8277682816982269,1.0296574997901917
61250,3.1472429895401,3.1094742012023926,2.6742377948760985,0.8544885130489573,1.035734565258026
61300,3.034194116592407,2.985837669372559,2.6322307777404785,,1.044596803188324
61350,2.950830841064453,3.3005181884765626,2.609016900062561,,1.0415958666801453
61400,3.092258543968201,3.3889068603515624,2.536268639564514,,1.0288896918296815
61450,3.1216207456588747,3.3535010290145872,2.6274906873703,,1.0316374373435975
61500,2.9714249086380007,3.4862503957748414,2.7579684925079344,,1.0262595701217652
61550,3.053595714569092,3.2123780250549316,2.8326898527145388,,1.0309111666679383
61600,3.2237101650238036,3.1438009357452392,2.787021908760071,,1.0368530344963074
61650,3.4150726222991943,3.088055205345154,2.963220992088318,,1.0412582564353943
61700,3.0730053901672365,3.1060399341583254,2.871986165046692,,1.033508415222168
61750,3.1996993350982668,3.172758173942566,2.8939921045303345,,1.034745876789093
61800,3.130792007446289,3.079993872642517,2.925734143257141,,1.0316015148162843
61850,2.8776945734024046,3.129202356338501,2.9870615005493164,,1.0429793667793275
61900,3.020423455238342,3.3184233617782595,2.791373333930969,,1.0312315940856933
61950,3.20936475276947,3.2332711458206176,3.033918466567993,,1.0382663249969482
62000,3.219615306854248,3.428388657569885,2.9849062633514403,,1.0369126915931701
62050,3.3959321403503417,3.531906290054321,2.828543791770935,,1.028611762523651
62100,3.373307433128357,3.3337767553329467,3.003555345535278,,1.0358042764663695
62150,3.382583122253418,3.041416811943054,2.8742447757720946,,1.0313109517097474
62200,3.509059805870056,3.050597825050354,2.8932223463058473,,1.0325100326538086
62250,3.4776223945617675,3.358743748664856,2.910105266571045,,1.0382629823684693
62300,3.2743180847167968,3.414676842689514,2.7699954080581666,,1.0352618861198426
62350,3.105522322654724,3.105703978538513,2.819107050895691,,1.0294577670097351
62400,3.216356930732727,2.8708979654312134,2.808827767372131,,1.0400532698631286
62450,3.121106357574463,2.876449465751648,2.900465521812439,,1.0476909637451173
62500,3.0808649492263793,2.9158724546432495,3.048352451324463,,1.0349455237388612
62550,3.146550235748291,2.8359925842285154,3.2345485639572145,,1.0315017890930176
62600,3.1422944402694704,2.9777230978012086,3.067685308456421,,1.0445802903175354
62650,3.321165375709534,3.1949845123291016,2.952187013626099,,1.0325944519042969
62700,3.3575589990615846,3.1550053358078003,2.726499218940735,,1.0433537411689757
62750,3.1963218307495116,3.269917230606079,2.6614250230789183,,1.0374634265899658
62800,3.18251540184021,3.318435106277466,2.784034376144409,,1.0355970692634582
62850,3.1500896072387694,3.632589478492737,2.959987373352051,,1.0288754153251647
62900,3.3344597816467285,3.466195602416992,2.9200126361846923,,1.0365915536880492
62950,3.5297652530670165,3.5283523273468016,3.0078086137771605,,1.0500566053390503
63000,3.3149707221984865,3.504158263206482,3.118560538291931,,1.040286784172058
63050,3.2221355628967285,3.5090253496170045,2.8968976974487304,,1.0320378160476684
63100,3.167593173980713,3.273277859687805,2.9797985887527467,,1.0281191611289977
63150,3.2350810050964354,3.220209627151489,3.094275813102722,,1.0423717713356018
63200,3.1414081764221193,3.086790533065796,3.0038255977630617,,1.0291025424003601
63250,2.8377184581756594,2.868820161819458,2.9365224647521972,,1.0351097393035888
63300,2.7510066556930544,3.017287640571594,2.7233170461654663,,1.0378105401992799
63350,2.8618186330795288,2.9829925155639647,2.7657431030273436,,1.0315397262573243
63400,3.094915328025818,3.1852964115142823,2.6204750108718873,,1.039782738685608
63450,2.978672218322754,3.198779139518738,2.6483431673049926,,1.0342090845108032
63500,2.9496499586105345,3.231005172729492,2.432817330360413,,1.0279432082176208
63550,2.957494134902954,3.3245779705047607,2.7219925355911254,,1.0345035004615784
63600,2.9960224866867065,3.2618534088134767,2.879937243461609,,1.0388797903060913
63650,2.928377780914307,3.233584132194519,2.834136519432068,,1.0444890069961548
63700,3.0243576622009276,3.2639926052093506,2.8108284950256346,,1.041396541595459
63750,3.262281460762024,3.3460778331756593,2.7099413204193117,,1.028231954574585
63800,3.2998886919021606,3.2941701412200928,2.9814537525177003,,1.030836787223816
63850,3.3557157850265504,3.3940439653396606,2.8632638931274412,,1.0341544675827026
63900,3.289772081375122,3.376578335762024,2.749767665863037,,1.0412963795661927
63950,3.3762999773025513,3.1762027406692503,2.8307334852218626,,1.0337345337867736
64000,3.143613510131836,3.3383862495422365,2.917703137397766,,1.0330584955215454
64050,2.9490541076660155,3.28180757522583,2.9702344226837156,,1.0352355933189392
64100,2.8964550924301147,3.1463292264938354,2.9739473819732667,,1.0341568040847777
64150,2.8697828960418703,3.1111920213699342,3.04921594619751,,1.0402480721473695
64200,2.7967053699493407,3.0905732822418215,3.1981570816040037,,1.0335409426689148
64250,2.825286560058594,3.1577615213394163,3.246721205711365,,1.0379964685440064
64300,3.2494255018234255,3.3723005390167238,3.2070258474349975,,1.0409164357185363
64350,3.3612766551971434,3.2754863023757936,3.001815228462219,,1.0288974571228027
64400,3.232332582473755,3.1704302167892457,3.20525155544281,,1.027981698513031
64450,3.190642123222351,3.217476568222046,3.1531188821792604,,1.0304144358634948
64500,3.2020780658721923,3.52244918346405,3.036652617454529,,1.0316584074497224
64550,3.194640278816223,3.599574589729309,2.8806686353683473,,1.032230007648468
64600,3.0507842111587524,3.395164999961853,2.789991087913513,,1.0268182706832887
64650,2.9087164115905764,3.3116045236587524,2.897727174758911,,1.0355128979682922
64700,2.9200556802749635,3.3249690341949463,2.8186470651626587,,1.037341260910034
64750,2.844213829040527,3.247767300605774,2.863344769477844,,1.0343151044845582
64800,2.757465891838074,3.4603070974349976,2.9518226194381714,,1.0369121956825256
64850,2.8217363595962524,3.3443563270568846,2.811515755653381,,1.028988902568817
64900,2.941320095062256,3.3250475931167602,2.751620764732361,,1.0338435411453246
64950,2.900825705528259,3.2383464097976686,2.744970941543579,,1.0318448591232299
65000,2.989978799819946,3.1900836038589477,2.8472959852218627,,1.029749460220337
65050,2.899032640457153,3.1365199995040896,2.8069758892059324,,1.0293685472011567
65100,2.8652705192565917,3.1839089155197144,2.828829026222229,,1.037968440055847
65150,3.2176638221740723,3.0889048957824707,2.6681205940246584,,1.0331353092193603
65200,3.319251146316528,3.0509857654571535,2.806269631385803,,1.0281552505493163
65250,3.278238921165466,3.1722266054153443,2.847758812904358,,1.0346481251716613
65300,3.241346492767334,2.983640265464783,2.739568090438843,,1.0328636431694032
65350,3.1177100229263304,3.0205373048782347,2.8114884328842162,,1.0283551216125488
65400,3.0673279333114625,3.172448697090149,2.902646369934082,,1.0379845356941224
65450,3.075947823524475,3.354349722862244,2.8710562801361084,,1.0410173225402832
65500,2.96468053817749,3.06467658996582,2.9680953931808474,,1.040961935520172
65550,2.861777925491333,3.1776452827453614,3.142625164985657,,1.039095129966736
65600,3.1592720890045167,3.142959237098694,2.9356113052368165,,1.0339185094833374
65650,3.253239994049072,3.045378575325012,2.7673436117172243,,1.033674831390381
65700,3.120912203788757,3.0715836000442507,2.9447504472732544,,1.0269818639755248
65750,2.966725220680237,3.331074457168579,2.7795522451400756,,1.0334711289405822
65800,2.921888508796692,3.33371976852417,2.8931525325775147,,1.0390057039260865
65850,2.918756227493286,3.3684465312957763,2.9397082471847535,,1.0254299306869508
65900,3.0465559577941894,3.260659918785095,2.8527684688568113,,1.0294780540466308
65950,3.195070662498474,3.184992723464966,2.9018806123733523,,1.0364309811592103
66000,3.329662313461304,3.3335024404525755,3.0339567852020264,,1.0459431672096253
66050,3.4898305225372312,3.315115337371826,3.0494059133529663,,1.0296356964111328
66100,3.3595346450805663,3.0419284772872923,2.9104225969314577,,1.0357115793228149
66150,3.3510779523849488,3.1805049896240236,2.843660283088684,,1.0295496273040772
66200,3.3819183683395386,3.270757932662964,2.9247458457946776,,1.0305952548980712
66250,3.2786748695373533,3.3041487741470337,2.8442429399490354,,1.0363557267189025
66300,2.8432057666778565,3.526834683418274,2.880324811935425,,1.0307066869735717
66350,3.1164949417114256,3.5005398273468016,3.022402205467224,,1.0361484169960022
66400,3.180850043296814,3.5448515224456787,2.9282336473464965,,1.037616846561432
66450,3.035851545333862,3.585205159187317,2.856154637336731,,1.042495059967041
66500,3.067640643119812,3.482279772758484,2.8138914728164672,,1.0316213798522949
66550,2.9244477939605713,3.3016334438323973,2.936181516647339,,1.028274245262146
66600,2.9619260358810426,2.9987507390975954,2.867221655845642,,1.0336950373649598
66650,3.0627104377746583,3.2635791635513307,2.816201648712158,,1.0306553626671815
66700,3.2343440437316895,3.1882422304153444,2.8093159532547,,
66750,3.100173649787903,3.251155400276184,2.74890766620636,,
66800,3.056337628364563,3.2789939785003663,3.1094728755950927,,
66850,3.124522228240967,3.2601372241973876,2.777943902015686,,
66900,2.941749873161316,3.039895353317261,2.838822102546692,,
66950,2.9690246295928957,3.2442035388946535,2.887415690422058,,
67000,3.057912993431091,3.283930292129517,3.0686663675308226,,
67050,3.1755526304244994,3.0486372995376585,2.904674882888794,,
67100,3.067454390525818,3.115451121330261,2.914475564956665,,
67150,3.116889295578003,3.091967587471008,2.8318938636779785,,
67200,3.084909462928772,3.227690382003784,3.0121382999420168,,
67250,3.1468361616134644,3.218584213256836,2.927544436454773,,
67300,3.08695086479187,3.1028260087966917,2.8927259729022072,,
67350,3.0664883518218993,3.2419605922698973,,,
67400,3.1306116437911986,3.01978919506073,,,
67450,3.0165348148345945,3.2926163053512574,,,
67500,3.15090868473053,3.389692120552063,,,
67550,3.2949358797073365,3.0720536279678345,,,
67600,3.4049066877365113,2.9834429264068603,,,
67650,3.2914151620864867,2.961259241104126,,,
67700,3.370280342102051,2.9446916913986207,,,
67750,3.2611938524246216,3.034899230003357,,,
67800,3.186208734512329,3.2637016487121584,,,
67850,3.230375356674194,2.956867914199829,,,
67900,3.277910966873169,3.0870598459243777,,,
67950,3.2120785093307496,3.0380865287780763,,,
68000,3.201414556503296,3.040344533920288,,,
68050,3.2716445827484133,3.1486938190460205,,,
68100,2.9942905855178834,3.186778130531311,,,
68150,3.225875372886658,3.3103215980529783,,,
68200,3.030366787910461,3.121423373222351,,,
68250,2.8614316415786742,3.054035816192627,,,
68300,3.005133228302002,3.0703575468063353,,,
68350,2.7955308771133422,3.071912660598755,,,
68400,2.941146926879883,3.337183141708374,,,
68450,2.8218883800506593,3.3080291652679445,,,
68500,3.1723685216903688,3.3351455545425415,,,
68550,3.3013522672653197,3.4325172662734986,,,
68600,3.283856315612793,3.23817147731781,,,
68650,3.2783915519714357,3.1836304521560668,,,
68700,3.194068694114685,3.2348057222366333,,,
68750,3.4113940811157226,3.272658905982971,,,
68800,3.333564880566719,3.3119066524505616,,,
68850,,3.327187657356262,,,
68900,,3.0853371906280516,,,
68950,,3.1284218883514403,,,
69000,,3.2860009336471556,,,
69050,,3.3135305738449095,,,
69100,,3.10752188205719,,,
69150,,3.0745472955703734,,,
69200,,3.141400775909424,,,
69250,,3.310856332778931,,,
69300,,3.2992556142807006,,,
69350,,3.1258317184448243,,,
69400,,3.198113689422607,,,
69450,,3.360225281715393,,,
69500,,3.29576003074646,,,
69550,,3.198610339164734,,,
69600,,3.1441388177871703,,,
69650,,2.9956662321090697,,,
69700,,3.0703873205184937,,,
69750,,3.180312170982361,,,
69800,,3.067300477027893,,,
69850,,3.17905385017395,,,
69900,,3.1200654172897337,,,
69950,,3.2370741844177244,,,
70000,,3.325115475654602,,,
70050,,3.4386497926712036,,,
70100,,3.4769984817504884,,,
70150,,3.408845853805542,,,
70200,,3.3130061531066897,,,
70250,,3.2986988973617555,,,
70300,,3.240818109512329,,,
70350,,3.2779819774627685,,,
70400,,3.216066236495972,,,
70450,,3.1870475482940672,,,
70500,,3.400515608787537,,,
70550,,3.4714107084274293,,,
70600,,3.583143644332886,,,
70650,,3.306241822242737,,,
70700,,3.1731454706192017,,,
70750,,3.1194616460800173,,,
70800,,3.083494210243225,,,
70850,,3.09904691696167,,,
70900,,3.045719175338745,,,
70950,,2.9304086923599244,,,
71000,,2.8842173862457274,,,
71050,,2.94328396320343,,,
71100,,2.913416934013367,,,
71150,,3.0641918659210203,,,
71200,,3.0758140897750854,,,
71250,,3.123988928794861,,,
71300,,3.2543252515792847,,,
71350,,3.1867323684692384,,,
71400,,3.0824189138412477,,,
71450,,3.0771793127059937,,,
71500,,3.1840629816055297,,,
71550,,3.111343698501587,,,
71600,,3.1466096591949464,,,
71650,,3.2392388582229614,,,
71700,,3.4473736619949342,,,
71750,,3.5932914352416994,,,
71800,,3.3697349643707275,,,
71850,,3.4146906423568724,,,
71900,,3.490525426864624,,,
71950,,3.515970883369446,,,
72000,,3.4247906494140623,,,
72050,,3.4332102727890015,,,
72100,,3.324801092147827,,,
72150,,3.4649403285980225,,,
72200,,3.3269745254516603,,,
72250,,3.411487674713135,,,
72300,,3.45765380859375,,,
72350,,3.393290567398071,,,
72400,,3.021145267486572,,,
72450,,3.0977746725082396,,,
72500,,3.132904200553894,,,
72550,,3.3311490869522093,,,
72600,,3.1918743324279784,,,
72650,,3.0575637292861937,,,
72700,,3.195750184059143,,,
72750,,3.1639235401153565,,,
72800,,3.153307862281799,,,
72850,,3.2847698640823366,,,
72900,,3.2110644578933716,,,
72950,,3.1223831605911254,,,
73000,,3.311767745018005,,,
73050,,3.2960588693618775,,,
73100,,3.2588072872161864,,,
73150,,3.1519090127944946,,,
73200,,3.065015187263489,,,
73250,,3.0136838245391844,,,
73300,,2.96922788143158,,,
73350,,3.094485902786255,,,
73400,,3.229133415222168,,,
73450,,3.38380389213562,,,
73500,,3.3458919954299926,,,
73550,,3.2426674604415893,,,
73600,,3.133914523124695,,,
73650,,3.0277938079833984,,,
73700,,2.950164852142334,,,
73750,,2.9803271007537844,,,
73800,,3.1778070163726806,,,
73850,,3.151067624092102,,,
73900,,3.0734524536132812,,,
73950,,2.858579092025757,,,
74000,,3.1560160064697267,,,
74050,,3.133660078048706,,,
74100,,3.2818115758895874,,,
74150,,3.1584747552871706,,,
74200,,3.129857201576233,,,
74250,,3.094171986579895,,,
74300,,3.185771312713623,,,
74350,,3.243763217926025,,,
74400,,3.1723682260513306,,,
74450,,3.7042728757858274,,,
74500,,3.4327425861358645,,,
74550,,3.4489534187316893,,,
74600,,3.1486742067337037,,,
74650,,3.267439260482788,,,
74700,,3.474407682418823,,,
74750,,3.3482827377319335,,,
74800,,3.6974731063842774,,,
74850,,3.06220654964447,,,
74900,,2.8512126350402833,,,
74950,,2.963901891708374,,,
75000,,2.9897798538208007,,,
75050,,3.069482502937317,,,
75100,,3.150218801498413,,,
75150,,3.2139860153198243,,,
75200,,3.3602769478507666,,,


==> figures/gmm_nd/T10_KLmarginal2.csv <==
iter,KL_2_ULA,KL_2_dilation,KL_2_tempering,KL_2_diffusion,KL_2_daz_scale1
0,7.4634888553619385,7.592133951187134,1.798493070602417,1.023360081911087,0.606024729013443
50,5.542030420303345,8.133639154434205,1.5320599174499512,0.9145358383655549,0.4769083046913147
100,4.599872722625732,8.42340913772583,1.4130466318130492,0.8744526267051697,0.42754620492458345
150,3.9681699228286744,8.558533096313477,1.3411292839050293,0.8375362658500671,0.42802747666835783
200,3.4845529794692993,8.645682125091552,1.3225430417060853,0.8290551185607911,0.4151720803976059
250,3.1431180667877197,8.685621871948243,1.2836016201972962,0.8264632737636566,0.40589565098285674
300,2.8635104513168335,8.708461380004882,1.2744862008094788,0.857505042552948,0.40089605808258055
350,2.6095394706726074,8.695343132019042,1.219935369491577,0.8291954410076141,0.39710929214954377
400,2.487616834640503,8.658707790374756,1.2532257914543152,0.7688998544216156,0.40438933312892916
450,2.3565237379074095,8.679178867340088,1.226453981399536,0.792925695180893,0.4059805130958557
500,2.2744371509552,8.636874294281006,1.1808928346633911,0.7492195200920105,0.4030049115419388
550,2.184577531814575,8.631449241638183,1.2589045119285585,0.7997736883163452,0.4208103024959564
600,2.105417776107788,8.608454074859619,1.2533129334449769,0.8003455340862274,0.41522935032844543
650,2.0009528040885924,8.52163330078125,1.2696916341781617,0.8186776399612427,0.40440811693668366
700,1.9021232080459596,8.409862270355225,1.2198300862312317,0.8334421563148499,0.4148088699579239
750,1.8287422728538514,8.39674030303955,1.1977695274353026,0.8438138973712921,0.41371366024017336
800,1.7807526278495789,8.32751699447632,1.2081210732460022,0.8162874579429626,0.4004448801279068
850,1.8050782585144043,8.24442922592163,1.2301490926742553,0.8568728590011596,0.3860516917705536
900,1.727044861316681,8.239122810363769,1.2673812699317932,0.8480036675930023,0.37478468179702756
950,1.6388577890396119,8.208572158813476,1.2619505000114442,0.8531349873542786,0.3789579355716705
1000,1.5991758179664612,8.132856674194336,1.2592566013336182,0.8394386732578277,0.40149237871170046
1050,1.6094892716407776,8.074175128936767,1.3152855277061462,0.8349205017089844,0.39671881854534147
1100,1.6464132046699524,7.9733543205261235,1.3101422023773193,0.8336866295337677,0.3975545299053192
1150,1.6272226524353028,7.9305323886871335,1.3108174586296082,0.7905189919471741,0.39247255146503446
1200,1.570482792854309,7.811501607894898,1.3432476806640625,0.7905932390689849,0.39710115671157836
1250,1.5414540958404541,7.758931655883789,1.3727556204795837,0.7758508443832397,0.383224595785141
1300,1.5610133194923401,7.600420379638672,1.3488638257980348,0.7683655440807342,0.3845466721057892
1350,1.5756603837013246,7.638143892288208,1.4526156067848206,0.7998264241218567,0.3770177125930786
1400,1.5827425527572632,7.508444538116455,1.4137624382972718,0.7641158699989319,0.39039633810520175
1450,1.5400145769119262,7.408121633529663,1.3448097467422486,0.767270575761795,0.3937788724899292
1500,1.490031304359436,7.266225843429566,1.3818762016296386,0.7729491198062897,0.38975022077560423
1550,1.4663530778884888,7.205725612640381,1.3942935752868653,0.827935345172882,0.3739765429496765
1600,1.435851318836212,7.173256578445435,1.4000277495384217,0.8812025988101959,0.3722290498018265
1650,1.5068394064903259,7.130579032897949,1.4308752346038818,0.8607701563835144,0.3822173362970352
1700,1.497700448036194,7.090150976181031,1.4120719885826112,0.7919638168811798,0.39006255447864535
1750,1.502436625957489,7.041638526916504,1.3369043612480163,0.7985712480545044,0.38233948945999147
1800,1.4926724576950072,6.936379127502441,1.3357562446594238,0.7963777303695678,0.3879024440050125
1850,1.4662645363807678,6.850716924667358,1.345952570438385,0.8399056768417359,0.3830080586671829
1900,1.5024816131591796,6.790237274169922,1.3625632476806642,0.8120474696159363,0.3866133266687393
1950,1.4447010350227356,6.73051872253418,1.3697488832473754,0.7845638179779053,0.39579290568828585
2000,1.5625516629219056,6.559304494857788,1.3969030427932738,0.7434008693695069,0.3974997985363007
2050,1.5606078505516052,6.487417011260987,1.352567937374115,0.785414834022522,0.3880746793746948
2100,1.5100184988975525,6.309784421920776,1.3789070463180542,0.7699710214138031,0.3792530059814453
2150,1.5174642395973206,6.228364810943604,1.4594364881515502,0.7587297642230988,0.37631314277648925
2200,1.4810275387763978,6.253783168792725,1.4513787865638732,0.7583205652236938,0.3701820993423462
2250,1.4678439235687255,6.146751546859742,1.4265888357162475,0.7698224830627441,0.3733415675163269
2300,1.4769945311546326,6.053517293930054,1.371056261062622,0.8145695054531097,0.36997177481651305
2350,1.408542902469635,5.926039342880249,1.3800508308410644,0.7982231378555298,0.3758001244068146
2400,1.4551920294761658,5.8319823360443115,1.4662905311584473,0.83546884059906,0.3687727749347687
2450,1.4844096946716308,5.669931783676147,1.461768889427185,0.8279598712921142,0.37011900544166565
2500,1.4947458362579347,5.6274035453796385,1.4452395248413086,0.8050135850906373,0.37561081171035765
2550,1.521410310268402,5.619491863250732,1.536485276222229,0.7879235160350799,0.37148742616176605
2600,1.5016904807090758,5.575947971343994,1.5289681077003479,0.8161344575881958,0.3718256264925003
2650,1.472159276008606,5.4143109798431395,1.5405321311950684,0.8394957077503205,0.38404300272464753
2700,1.4920268845558167,5.40721736907959,1.4880480194091796,0.8593223583698273,0.3820367032289505
2750,1.5145533514022826,5.319403266906738,1.4656820178031922,0.8476251256465912,0.39247108340263365
2800,1.5318911743164063,5.228435192108154,1.5180098176002503,0.8145288860797882,0.4016570943593979
2850,1.468121314048767,5.1526311492919925,1.4822502517700196,0.8112700593471527,0.3933789473772049
2900,1.5460374641418457,5.125626268386841,1.5519987225532532,0.8386701619625092,0.4042436420917511
2950,1.5549991130828857,4.993116254806519,1.6047324275970458,0.8193140351772308,0.3899127608537674
3000,1.542076985836029,4.953930034637451,1.492612237930298,0.8021595025062561,0.3874705654382706
3050,1.515363609790802,4.887158069610596,1.4962880659103392,0.7798825335502625,0.3809323650598526
3100,1.5042265391349792,4.8595402050018315,1.5498192143440246,0.744620509147644,0.38399226605892184
3150,1.5642127203941345,4.859382076263428,1.5407246947288513,0.7497044098377228,0.38277505576610565
3200,1.4929929304122924,4.719250040054321,1.5756535720825195,0.7910377860069275,0.3787272948026657
3250,1.4727828645706176,4.630515966415405,1.583225541114807,0.7861662280559539,0.38439899921417237
3300,1.4863524699211121,4.478274621963501,1.5187302708625794,0.7693605017662049,0.3886123704910278
3350,1.4557736372947694,4.403432922363281,1.52511216878891,0.7863295876979828,0.37966760516166687
3400,1.5195172452926635,4.334681768417358,1.5679765439033508,0.8304744553565979,0.3718929463624954
3450,1.5477523469924928,4.234711608886719,1.6082327246665955,0.8207847261428833,0.36907311201095583
3500,1.5381502890586853,4.18629132270813,1.5627103877067565,0.8106392788887024,0.370660737156868
3550,1.552823097705841,4.146368780136108,1.5129671096801758,0.8013002026081085,0.3756097036600113
3600,1.5325092768669129,4.048044018745422,1.470281937122345,0.8348950672149659,0.38024547398090364
3650,1.6127236819267272,3.9605068445205687,1.5269524240493775,0.7918062508106232,0.3755990892648697
3700,1.6418437576293945,3.9155908918380735,1.5006087708473206,0.7641945648193359,0.3826127904653549
3750,1.644471743106842,3.7849742221832274,1.5351363110542298,0.7632486736774444,0.3746058160066605
3800,1.5909854412078857,3.7223919200897218,1.5460412883758545,0.7392356014251709,0.388268883228302
3850,1.5984612822532653,3.7323370790481567,1.5262100481987,0.7466046154499054,0.38296103179454805
3900,1.5929510283470154,3.6902380990982055,1.4820346426963806,0.6900862693786621,0.3778702533245087
3950,1.5801690244674682,3.6602775621414185,1.4296182298660278,0.7715015244483948,0.3762709760665894
4000,1.6308908581733703,3.4468339538574218,1.4817327022552491,0.7671626484394074,0.37502032697200777
4050,1.6193307638168335,3.430196475982666,1.4909238266944884,0.8183404481410981,0.384729278087616
4100,1.6816967368125915,3.3873006391525267,1.5149366283416748,0.8202349328994751,0.37905172526836395
4150,1.5832263135910034,3.2847873830795287,1.5148582029342652,0.8441782236099243,0.3760352009534836
4200,1.7026601338386536,3.257038459777832,1.5342108702659607,0.8511375844478607,0.3748750537633896
4250,1.63669997215271,3.215730414390564,1.6656646347045898,0.8446428668498993,0.37931448936462403
4300,1.6660977697372437,3.0622013139724733,1.5594988894462585,0.7709860527515411,0.37638352990150453
4350,1.668497006893158,3.02107795715332,1.470733404159546,0.7565223670005798,0.3630355054140091
4400,1.572321891784668,3.041618061065674,1.5164845967292786,0.7537293910980225,0.3664197599887848
4450,1.630074646472931,3.056719951629639,1.5652964568138124,0.7528627729415893,0.3806489014625549
4500,1.636391475200653,3.0521655797958376,1.572539668083191,0.7228531289100647,0.3930985426902771
4550,1.6588963770866394,3.0240277528762816,1.554791021347046,0.7568251633644104,0.38877706944942475
4600,1.6805226755142213,3.022812595367432,1.5509995436668396,0.7769509553909302,0.3911166560649872
4650,1.6685400605201721,2.8921540927886964,1.5079846453666688,0.7487705862522125,0.405298752784729
4700,1.771279876232147,2.8611024522781374,1.5451267862319946,0.7257180285453796,0.4058951157331467
4750,1.7582462430000305,2.7750249481201172,1.5846440029144286,0.7734211206436157,0.41137003421783447
4800,1.786033763885498,2.7517797327041627,1.5492825484275818,0.7510703146457672,0.3900489526987076
4850,1.7617956972122193,2.6572397565841674,1.5600964474678038,0.7612522673606873,0.38311244010925294
4900,1.7710227465629578,2.587472653388977,1.4980655241012573,0.763398391008377,0.38941591918468477
4950,1.667326989173889,2.584346122741699,1.5879635000228882,0.7715622162818909,0.38769184589385985
5000,1.618248839378357,2.5905369567871093,1.6617903375625611,0.7349148690700531,0.39383546113967893
5050,1.6254914808273315,2.5512300300598145,1.5902954530715943,0.7593274748325348,0.392308606505394
5100,1.6376346683502196,2.5221932888031007,1.659373791217804,0.7551963353157043,0.3934296363592148
5150,1.6201179432868957,2.567787866592407,1.544292333126068,0.7619728207588196,0.3718597364425659
5200,1.6119958424568177,2.4413692474365236,1.6044661021232605,0.7134303796291351,0.382241957783699
5250,1.6013917803764344,2.3666423034667967,1.562424087524414,0.7494228827953339,0.360305050611496
5300,1.6917866063117981,2.279543929100037,1.620433111190796,0.7144139242172242,0.36459255397319795
5350,1.70104660987854,2.2635546064376832,1.6106112718582153,0.6655115282535553,0.37570067584514616
5400,1.5925526428222656,2.1753173208236696,1.6014338493347169,0.6867553400993347,0.36944088399410246
5450,1.5759108352661133,2.210830125808716,1.667922430038452,0.7326182329654694,0.36987474143505095
5500,1.6928562831878662,2.1191050148010255,1.662623815536499,0.7438119947910309,0.37592961966991423
5550,1.6619664907455445,2.0823863768577575,1.6737862944602966,0.7464626026153565,0.39169409930706023
5600,1.623893268108368,2.04680899143219,1.6325220656394959,0.743597617149353,0.3834466069936752
5650,1.646699936389923,2.0616534090042116,1.6291702532768249,0.7574017345905304,0.3795446491241455
5700,1.532922899723053,2.10907838344574,1.5959083795547486,0.790676417350769,0.38208281099796293
5750,1.5853443264961242,2.078447120189667,1.6808354830741883,0.7408279252052307,0.39423446655273436
5800,1.6066742730140686,2.0832985973358156,1.6660638904571534,0.7751979529857635,0.3929444187879562
5850,1.6120964431762694,1.9233654570579528,1.6997537755966186,0.7460488700866699,0.364719432592392
5900,1.598878095149994,2.0384900164604187,1.6485173058509828,0.7584785842895507,0.37489808022975923
5950,1.6419469618797302,1.9614878129959106,1.6159991431236267,0.8053456020355224,0.38714469730854034
6000,1.685348858833313,1.9438670563697815,1.7002692437171936,0.7718602478504181,0.38882782876491545
6050,1.6721773195266723,1.9744589853286743,1.6822391772270202,0.7483014869689941,0.3897410613298416
6100,1.6748519325256348,1.8653235745429992,1.5982641196250915,0.7243581867218017,0.38250171303749086
6150,1.6525230312347412,1.8080988836288452,1.569635558128357,0.7709654796123505,0.38714071333408356
6200,1.6296640634536743,1.7452929162979125,1.5502262902259827,0.7671859264373779,0.39356103956699373
6250,1.5267441296577453,1.7260913801193238,1.5637954545021058,0.7684944939613342,0.3911436051130295
6300,1.620257375240326,1.7254354691505431,1.593650860786438,0.7235930681228637,0.3976388895511627
6350,1.6425888633728027,1.8131033945083619,1.760280249118805,0.7488382017612457,0.39672370433807375
6400,1.5887567687034607,1.849916489124298,1.6971326780319214,0.7309175157546997,0.38444473922252653
6450,1.5105455040931701,1.7043634057044983,1.7025664806365968,0.7341156816482544,0.3752459573745728
6500,1.610502519607544,1.7705393266677856,1.6434223747253418,0.7555787706375122,0.3754251527786255
6550,1.69889785528183,1.6672575283050537,1.6766753888130188,0.7455733847618103,0.37717131912708285
6600,1.6516434597969054,1.6982124400138856,1.7391684603691102,0.6893646919727325,0.3749175935983658
6650,1.747434287071228,1.655539927482605,1.7297756719589232,0.728179692029953,0.36169645726680755
6700,1.6558059310913087,1.6248842430114747,1.6016744947433472,0.7292066538333892,0.3798363709449768
6750,1.7012513852119446,1.5852633571624757,1.6940716814994812,0.7534723019599915,0.38366993844509123
6800,1.7124676012992859,1.585986201763153,1.6536381936073303,0.747831585407257,0.3893197548389435
6850,1.5947779726982116,1.5802129578590394,1.664293966293335,0.713599681854248,0.37597759544849396
6900,1.6383468365669251,1.51413161277771,1.6075043177604675,0.7041096067428589,0.38188451826572417
6950,1.6748704838752746,1.5224109530448913,1.6455538225173951,0.705277373790741,0.3841280782222748
7000,1.6379641032218932,1.5518119072914123,1.7168507313728332,0.7130800819396973,0.37845281302928924
7050,1.5347826337814332,1.5398328304290771,1.6783144497871398,0.7261654305458068,0.3724478381872177
7100,1.5397597336769104,1.5970229268074037,1.625146927833557,0.7710100674629211,0.3783011883497238
7150,1.571590223312378,1.6115200233459472,1.6874720525741578,0.6850406670570374,0.38325719892978666
7200,1.5860789465904235,1.5863312578201294,1.7193075966835023,0.7105755996704102,0.39115422129631044
7250,1.6142849493026734,1.546383066177368,1.6680157327651977,0.6765791535377502,0.38074557960033417
7300,1.6835958433151246,1.559355161190033,1.7460624170303345,0.6652456057071686,0.3755648636817932
7350,1.6671087646484375,1.5692951893806457,1.8259236121177673,0.728310513496399,0.3687517786026001
7400,1.742248432636261,1.4934217619895935,1.8129249787330628,0.7325084316730499,0.3802985346317291
7450,1.6859398412704467,1.5287833857536315,1.7797183394432068,0.7276930606365204,0.3693526840209961
7500,1.7419627404212952,1.4927791142463684,1.7474734592437744,0.6994093191623688,0.37103644967079163
7550,1.631282126903534,1.4429447960853576,1.7727600312232972,0.6990394425392151,0.37155441045761106
7600,1.6467852783203125,1.543372449874878,1.7221509099006653,0.7289089691638947,0.3792419409751892
7650,1.7012187457084655,1.534602017402649,1.7518459248542786,0.7396099650859833,0.3774267423152924
7700,1.6915303993225097,1.5245661520957947,1.7682389974594117,0.7044316124916077,0.38469371378421785
7750,1.6678502798080443,1.5062098240852355,1.6604892086982728,0.7195806133747101,0.3935655266046524
7800,1.6345805549621581,1.525800507068634,1.7233503985404968,0.7200656855106353,0.3914767837524414
7850,1.6557541871070862,1.5694456958770753,1.722399137020111,0.6494942140579224,0.38206787407398224
7900,1.6590056371688844,1.4695900297164917,1.7437800407409667,0.6428128957748414,0.37347563207149503
7950,1.6499180722236633,1.4557815551757813,1.6703704071044922,0.6996331107616425,0.37761596858501434
8000,1.6748535871505736,1.5149021244049072,1.6486617064476012,0.7112257564067841,0.3714522910118103
8050,1.6974956560134888,1.5492823600769043,1.6118999791145325,0.7095173919200897,0.38024194121360777
8100,1.6933358335494995,1.5356583929061889,1.6290114903450013,0.723026876449585,0.38573910653591154
8150,1.7373478746414184,1.5536698722839355,1.6663002157211304,0.737793562412262,0.38560624420642853
8200,1.7461369562149047,1.4910319018363953,1.5626992774009705,0.7902857077121734,0.3886923784017563
8250,1.7365110039710998,1.5919084358215332,1.5605889391899108,0.727875703573227,0.3905461072921753
8300,1.709899880886078,1.4600519394874574,1.572136640548706,0.695185170173645,0.3921128761768341
8350,1.738187189102173,1.470257670879364,1.5218906617164611,0.7303961658477783,0.38846219062805176
8400,1.731683304309845,1.4890094208717346,1.6387207984924317,0.7649087858200073,0.38135235249996186
8450,1.7377693033218384,1.5393055009841918,1.5851246333122253,0.7172250258922577,0.36606443285942075
8500,1.7161064505577088,1.4809404468536378,1.63174782037735,0.6653901565074921,0.37954512119293216
8550,1.7768024396896362,1.4416631531715394,1.7026959371566772,0.6674888777732849,0.37703401446342466
8600,1.766494140625,1.5244687032699584,1.7404798340797425,0.7145283329486847,0.37339726626873015
8650,1.7967970538139344,1.4609150886535645,1.6600742936134338,0.7168725550174713,0.379773952960968
8700,1.687492961883545,1.5263504123687743,1.7258770847320557,0.6908887767791748,0.37789902806282044
8750,1.740837860107422,1.5138804984092713,1.7264540553092957,0.7159429168701172,0.3711809796094894
8800,1.6998991131782533,1.4749335384368896,1.6747348976135255,0.6371553671360016,0.3801527464389801
8850,1.744853436946869,1.5067686772346496,1.6105081534385681,0.6785904383659362,0.37023596584796903
8900,1.7965998578071594,1.5376518654823303,1.622303421497345,0.664100433588028,0.3767374491691589
8950,1.7287170505523681,1.539562656879425,1.661496980190277,0.700260202884674,0.37175575017929074
9000,1.7179819822311402,1.5373255324363708,1.6159527325630187,0.6597643041610718,0.3613798689842224
9050,1.7553182721138,1.5907302808761596,1.6617452478408814,0.6726455223560334,0.36665833711624146
9100,1.642647762298584,1.6128451061248779,1.6414859199523926,0.6732353377342224,0.37583500683307647
9150,1.765743670463562,1.5512498569488526,1.6682226419448853,0.6707208037376404,0.37324191629886627
9200,1.752768018245697,1.623103964328766,1.7023794174194335,0.6489296460151672,0.3882927495241165
9250,1.7962938380241393,1.6329998350143433,1.7050126147270204,0.6499205362796784,0.3804712903499603
9300,1.7933598041534424,1.6033764338493348,1.72828134059906,0.6637003350257874,0.38798320531845093
9350,1.7750468683242797,1.6196800827980042,1.7133150243759154,0.6965647017955781,0.38429849028587343
9400,1.7575035071372986,1.72636549949646,1.7677939081192016,0.7675809478759765,0.3781681954860687
9450,1.7249738264083863,1.7577056121826171,1.7185720324516296,0.7331539702415466,0.37305989682674406
9500,1.7841614699363708,1.5985951590538026,1.5805101132392883,0.8244254148006439,0.36955094277858735
9550,1.7319165968894958,1.6726818013191223,1.642578158378601,0.7373557341098785,0.3870285987854004
9600,1.8058265733718872,1.692185208797455,1.7558746695518495,0.7181823670864105,0.3906062334775925
9650,1.8195987367630004,1.6743148684501648,1.721065378189087,0.6991244614124298,0.385166609287262
9700,1.7298660063743592,1.66733971118927,1.771343924999237,0.6925502920150757,0.37368875086307524
9750,1.682253987789154,1.716625020503998,1.6924238085746766,0.6764728200435638,0.37614310026168823
9800,1.5728234314918519,1.6769449234008789,1.681529040336609,0.6984478616714478,0.3630828905105591
9850,1.6882498455047608,1.7059966731071472,1.7424094414710998,0.7268536484241486,0.35760417461395266
9900,1.6746966361999511,1.641720139980316,1.723834731578827,0.7255544924736023,0.36041327595710754
9950,1.7634329104423523,1.6623888111114502,1.669795515537262,0.7138107907772064,0.35628400921821596
10000,1.715444357395172,1.6242228555679321,1.7083965492248536,0.7334502172470093,0.36579781770706177
10050,1.6215500259399414,1.5762728357315063,1.6982195734977723,0.7338048279285431,0.3789677464962006
10100,1.6095423793792725,1.645512466430664,1.681038568019867,0.7213843822479248,0.3753397661447525
10150,1.6036051940917968,1.6318202376365663,1.6858584952354432,0.6834643566608429,0.37868776261806486
10200,1.6250054621696473,1.644929392337799,1.6666591048240662,0.6722444343566895,0.3837911331653595
10250,1.5906273460388183,1.6591049027442932,1.6897709250450135,0.6810298287868499,0.3798611778020859
10300,1.5906920981407167,1.613656849861145,1.685290400981903,0.674931571483612,0.37780202269554136
10350,1.6397213697433473,1.5074945759773255,1.679078402519226,0.65403888463974,0.36446391224861147
10400,1.5866332268714904,1.5375020837783813,1.721331195831299,0.6201279425621032,0.36362964391708374
10450,1.5907616758346557,1.512893099784851,1.8403002429008484,0.6765706706047058,0.3528821682929993
10500,1.6312263584136963,1.5435986256599425,1.7386946749687195,0.6356465470790863,0.35169663548469543
10550,1.6761103534698487,1.5430748796463012,1.6969793105125428,0.6858722376823425,0.3566728925704956
10600,1.6003194379806518,1.5205732011795043,1.60628436088562,0.6969580101966858,0.3511953616142273
10650,1.5969875359535217,1.5775512290000915,1.7325836658477782,0.7015077817440033,0.3610413521528244
10700,1.69148015499115,1.5608351135253906,1.6349518132209777,0.6666949498653412,0.3630685079097748
10750,1.627334837913513,1.5604915356636047,1.684375216960907,0.6470684838294983,0.37416437149047854
10800,1.7192689871788025,1.6565124583244324,1.6533304309844972,0.7116120564937591,0.3704999643564224
10850,1.7391816091537475,1.6030252957344056,1.6405794262886046,0.7107653772830963,0.3669418853521347
10900,1.7015714430809021,1.6046383666992188,1.730880653858185,0.6671880602836608,0.36807727575302124
10950,1.750164701938629,1.5670923781394959,1.640880105495453,0.6387854957580567,0.37226287961006166
11000,1.767888262271881,1.5925089526176452,1.5132893633842468,0.6667101991176605,0.37355554044246675
11050,1.843842134475708,1.5881655645370483,1.5788798999786378,0.6759871304035187,0.3769040668010712
11100,1.7837486314773559,1.6192667984962463,1.7406569623947143,0.6718564677238464,0.3789167982339859
11150,1.8058706545829772,1.5612702035903931,1.6569682168960571,0.6323761165142059,0.3804578065872192
11200,1.837902545928955,1.5322265696525574,1.6489583849906921,0.6679328835010528,0.3884334129095077
11250,1.8262817001342773,1.4567895936965942,1.7624690532684326,0.6572113764286042,0.39077779710292815
11300,1.7529115629196168,1.5173313045501708,1.7986777353286743,0.6464713025093078,0.38911794185638426
11350,1.722640335559845,1.4909873914718628,1.6845423626899718,0.6570145523548127,0.3903646832704544
11400,1.7373247170448303,1.4963640356063843,1.6846789598464966,0.6663106083869934,0.3842375242710114
11450,1.7614830422401428,1.5863979172706604,1.7336654233932496,0.6919718933105469,0.38020006656646727
11500,1.735730094909668,1.589333908557892,1.732560284137726,0.6154931628704071,0.3815222728252411
11550,1.735315475463867,1.5940647006034852,1.7600615119934082,0.624484955072403,0.39094555854797364
11600,1.6194812726974488,1.538298921585083,1.780481860637665,0.6527758622169495,0.387434783577919
11650,1.6904077887535096,1.6493755340576173,1.8477130317687989,0.6107924050092697,0.3789712446928024
11700,1.6986504888534546,1.6957946634292602,1.8270389676094054,0.6679375553131104,0.37325342893600466
11750,1.6591485476493835,1.646864776611328,1.7791722917556763,0.6659745955467224,0.3875421017408371
11800,1.6284044075012207,1.58265398979187,1.8503585863113403,0.6984269452095032,0.3808950996398926
11850,1.797018575668335,1.6428770208358765,1.8301781702041626,0.6982732582092285,0.38180618166923525
11900,1.7617150020599366,1.5893570804595947,1.8181501984596253,0.6513807225227356,0.3707143634557724
11950,1.7526822066307068,1.669588713645935,1.7660137438774108,0.6583301508426667,0.36662578999996187
12000,1.7523164916038514,1.6874154543876647,1.7713469743728638,0.6434204876422882,0.36917329370975493
12050,1.7501484203338622,1.7063071393966676,1.7395714735984802,0.6721662223339081,0.35890953719615937
12100,1.7764350414276122,1.5701168274879456,1.710157105922699,0.7179622256755829,0.3474464637041092
12150,1.78602600812912,1.6478697156906128,1.7228584313392639,0.6711115884780884,0.3529087007045746
12200,1.7463151454925536,1.5903056812286378,1.8190852761268617,0.6986191356182099,0.3558616667985916
12250,1.7698264503479004,1.6682699227333069,1.7334185361862182,0.7275335085391998,0.3767805200815201
12300,1.7033719801902771,1.6438707256317138,1.7387586545944214,0.7038981044292449,0.37560652375221254
12350,1.6872633361816407,1.661705493927002,1.7197119688987732,0.6976677644252777,0.38617813885211943
12400,1.7402414608001708,1.623407781124115,1.6785656571388246,0.7013897240161896,0.3847566717863083
12450,1.6977382326126098,1.7157438445091246,1.6992920422554016,0.7230211532115937,0.38275074362754824
12500,1.7460879182815552,1.6550061154365538,1.7679727149009705,0.7740535950660705,0.3816877329349518
12550,1.7253071856498718,1.604565713405609,1.7798499941825867,0.7580023181438446,0.38205837428569794
12600,1.6482443380355836,1.6332799506187439,1.799328818321228,0.6871158814430237,0.3771102088689804
12650,1.6433456945419311,1.7114994573593139,1.7029385161399841,0.6428482723236084,0.36368343770503997
12700,1.598760576248169,1.6480836629867555,1.658583791255951,0.6818187844753265,0.35845609962940217
12750,1.6188612413406371,1.647051830291748,1.6928474473953248,0.7003155434131623,0.37858900606632234
12800,1.6343791341781617,1.6194167304039002,1.7455239224433898,0.6844049513339996,0.39198013544082644
12850,1.6844290542602538,1.6905886101722718,1.6659193992614747,0.6854432153701783,0.3813087302446365
12900,1.6484148406982422,1.7059838557243348,1.7262520623207092,0.6234521543979645,0.3826417201757431
12950,1.7423781538009644,1.6302693486213684,1.7364293646812439,0.6645498991012573,0.38239244639873504
13000,1.7895926117897034,1.5990948104858398,1.7829169607162476,0.6613293826580048,0.38551331222057345
13050,1.6605106782913208,1.5945222663879395,1.783411943912506,0.6982394063472748,0.3846163159608841
13100,1.635936095714569,1.7172259283065796,1.7262291836738586,0.6809084749221802,0.3887373387813568
13150,1.701295599937439,1.7908362936973572,1.7609650659561158,0.6940246272087097,0.3822497832775116
13200,1.6673820424079895,1.8179500770568848,1.7762228012084962,0.7011589694023133,0.3804625928401947
13250,1.62095556974411,1.8302832412719727,1.842251660823822,0.6315157544612885,0.37330520987510674
13300,1.578009045124054,1.89089519739151,1.7691819810867309,0.6567377293109894,0.3780275386571884
13350,1.5344091820716859,1.9060949611663818,1.743843789100647,0.7256674122810364,0.38669570624828337
13400,1.6579867339134216,1.8806041955947876,1.7515730214118959,0.6813917469978332,0.3792035734653473
13450,1.6631578230857849,1.8030001330375671,1.7957122945785522,0.7483711206912994,0.3775867086648941
13500,1.670265145301819,1.7406853413581849,1.787777945995331,0.7253344082832336,0.39098174929618834
13550,1.609655611515045,1.6847355914115907,1.837398006916046,0.6910523223876953,0.3788367086648941
13600,1.7284314489364625,1.6810112810134887,1.7833169221878051,0.6780791902542114,0.380319265127182
13650,1.7385433530807495,1.7585124778747558,1.7549827742576598,0.7234920608997345,0.37457891047000885
13700,1.6933843660354615,1.7996109533309936,1.7712486934661866,0.7276302945613861,0.3783313626050949
13750,1.6613395881652833,1.8694212174415588,1.8026078486442565,0.6604852175712586,0.3753174561262131
13800,1.7667130780220033,1.9325082778930665,1.6424926328659057,0.6554642152786255,0.3831879901885986
13850,1.7681782364845275,1.862818796634674,1.7183802103996277,0.6710110950469971,0.3733187562227249
13900,1.7827821016311645,1.7698709750175476,1.67949786901474,0.7372243189811707,0.3751104348897934
13950,1.7857663941383362,1.7329170632362365,1.6725945782661438,0.6851532876491546,0.3787785083055496
14000,1.813850998878479,1.7977801275253296,1.7221250343322754,0.658410108089447,0.3731285387277603
14050,1.8281235241889953,1.7753851866722108,1.6867337250709533,0.7033220100402832,0.37042526960372923
14100,1.8559794163703918,1.7292557811737062,1.725056653022766,0.7064762783050537,0.3726560962200165
14150,1.905629539489746,1.747780785560608,1.8303799510002137,0.7198951482772827,0.3837933832406998
14200,1.76694486618042,1.7221235251426696,1.924417691230774,0.7224919390678406,0.3830451339483261
14250,1.7570139026641847,1.6884570693969727,1.814621193408966,0.6556183612346649,0.3778048187494278
14300,1.8725444746017457,1.668167734146118,1.941745135784149,0.6838342952728271,0.36252575397491454
14350,1.8737565231323243,1.629459638595581,1.884384696483612,0.6972699701786041,0.3653940361738205
14400,1.8834423065185546,1.5848471641540527,1.8526390743255616,0.6646506428718567,0.37750155210494996
14450,1.8154158759117127,1.7108368396759033,1.823349905014038,0.658272898197174,0.3716456991434097
14500,1.8121338272094727,1.8432052683830262,1.852628662586212,0.6334032380580902,0.3816152584552765
14550,1.7804701495170594,1.8283217525482178,1.8054079985618592,0.6627435898780822,0.36914756894111633
14600,1.7996566367149354,1.7934326457977294,1.7422556066513062,0.7141584289073944,0.36948616802692413
14650,1.7913838863372802,1.7815404891967774,1.841457006931305,0.7096244668960572,0.3777095907926559
14700,1.8937656569480896,1.788196988105774,1.874086034297943,0.6832759046554565,0.37919505655765534
14750,1.8594717836380006,1.8195263528823853,1.8234637522697448,0.6338412284851074,0.36202846229076385
14800,1.9317048764228821,1.7386819458007812,1.8211344480514526,0.6671432423591613,0.36338759601116183
14850,1.9041136693954468,1.723531756401062,1.8176296138763428,0.7122361469268799,0.36250426709651945
14900,1.8907347178459168,1.6169565057754516,1.8632544255256653,0.6600286900997162,0.3648460203409195
14950,1.8105252647399903,1.758761737346649,1.8574033975601196,0.648168466091156,0.37236801862716673
15000,1.6600230097770692,1.752040181159973,1.7377780961990357,0.6317636263370514,0.3729865652322769
15050,1.7638990211486816,1.706734025478363,1.761710934638977,0.6390961694717407,0.383618084192276
15100,1.8222671222686768,1.703851456642151,1.716083002090454,0.6168196487426758,0.3820626562833786
15150,1.8869203448295593,1.6632936644554137,1.8494352412223816,0.6320818662643433,0.37761578261852263
15200,1.715143599510193,1.713403673171997,1.78919331073761,0.6977142977714539,0.38475184082984926
15250,1.7235319209098816,1.751483943462372,1.825673725605011,0.6803945422172546,0.3818700438737869
15300,1.7188849711418153,1.7707536292076111,1.727337086200714,0.6835075676441192,0.37465170323848723
15350,1.7231566715240478,1.7966886830329896,1.7410763788223267,0.6891323411464692,0.37848457336425784
15400,1.733731334209442,1.8115157985687256,1.7608629608154296,0.7193511843681335,0.3763595587015152
15450,1.6974807739257813,1.8320775103569031,1.6964347982406616,0.7368066942691803,0.3771674209833145
15500,1.708292624950409,1.7382063269615173,1.7911733794212341,0.7088599908351898,0.38130428731441496
15550,1.6879211020469667,1.6961621642112732,1.6458864212036133,0.6246208786964417,0.37705023646354674
15600,1.7803304529190063,1.6366938376426696,1.648030140399933,0.6266630291938782,0.3930020743608475
15650,1.756763927936554,1.6497769856452942,1.76492666721344,0.623148535490036,0.3840151238441467
15700,1.736845440864563,1.832457354068756,1.7430530190467834,0.6091830170154572,0.3779711252450943
15750,1.7181061601638794,1.8145590662956237,1.7924982523918152,0.6090079331398011,0.3826466464996338
15800,1.7394487261772156,1.8213220024108887,1.7965946364402772,0.6374472624063492,0.38141250491142276
15850,1.7322799921035767,1.8348290848731994,1.7148053026199341,0.6432702040672302,0.3762420469522476
15900,1.8249048924446105,1.6956441760063172,1.6330086231231689,0.601273809671402,0.3724098247289658
15950,1.8924801111221314,1.7588743162155152,1.6699127602577208,0.6430494600534439,0.3816719228029251
16000,1.8411376190185547,1.761591613292694,1.637935345172882,0.6955807995796204,0.37506730496883395
16050,1.7956739640235901,1.76396484375,1.6977461385726929,0.7247326970100403,0.39685344576835635
16100,1.7693615317344666,1.7731115007400513,1.7129747152328492,0.7135388255119324,0.3823357206583023
16150,1.8326256155967713,1.770601053237915,1.6955252361297608,0.7184297418594361,0.3721062034368515
16200,1.847079448699951,1.7923203659057618,1.6389981937408447,0.6626207482814789,0.38671221196651456
16250,1.7787520909309387,1.7652187895774842,1.6535692477226258,0.6833120322227478,0.36850277364253997
16300,1.8160361886024474,1.873330476284027,1.576656973361969,0.7075943040847779,0.36748375654220583
16350,1.8298746061325073,1.8722742438316344,1.710779001712799,0.7275281357765198,0.3809859943389893
16400,1.8911430621147156,1.8208502340316772,1.7734920477867127,0.7039532029628753,0.39650702714920044
16450,1.8982036662101747,1.7907877612113952,1.7410805916786194,0.7193049955368042,0.3876244610548019
16500,1.9573439717292787,1.7906304025650024,1.6594658255577088,0.6726090109348297,0.3812658923864365
16550,1.9913504123687744,1.807736566066742,1.6535514521598815,0.6965797984600067,0.37686856985092165
16600,1.9156292843818665,1.7457642579078674,1.7869779634475709,0.6637365972995758,0.3740047061443329
16650,1.8239997839927673,1.693375108242035,1.9152602982521056,0.6284647703170776,0.36705387830734254
16700,1.8885312843322755,1.7752823281288146,1.8438502287864684,0.6363900208473205,0.36906041979789733
16750,1.9151613736152648,1.7327267718315125,1.8320272874832153,0.6429123890399933,0.37525355219841006
16800,1.8957291150093079,1.7789898943901061,1.8826583290100098,0.700176727771759,0.3830790787935257
16850,1.8830178499221801,1.778922793865204,1.84673424243927,0.6668933510780335,0.3848135095834732
16900,1.8355163049697876,1.7536323642730713,1.837209722995758,0.626556532382965,0.38588679730892184
16950,1.842762508392334,1.7101160836219789,1.7448214483261109,0.6421563947200775,0.3888928878307343
17000,1.7586235475540162,1.7888772892951965,1.8122654223442078,0.712104856967926,0.3865646189451218
17050,1.7930143332481385,1.7690874934196472,1.8568047451972962,0.6743823647499084,0.39049593269824984
17100,1.801279227733612,1.854910295009613,1.771508014202118,0.652372751235962,0.38305526971817017
17150,1.78095623254776,1.7928341436386108,1.801751525402069,0.6958400654792786,0.3795476794242859
17200,1.7518857884407044,1.9226716756820679,1.733787078857422,0.7147233533859253,0.373402047753334
17250,1.7444681787490846,1.9037513732910156,1.7416650581359863,0.691707683801651,0.3712803238630295
17300,1.81585999250412,1.8514332914352416,1.6129640340805054,0.6364978015422821,0.36388508677482606
17350,1.8205893182754516,1.8906727075576781,1.6679531884193421,0.6325404620170594,0.35396551311016083
17400,1.704759907722473,1.8422857022285462,1.6130189204216003,0.660828891992569,0.36051945805549623
17450,1.8053183341026307,1.8199831080436706,1.7115288591384887,0.6762301361560822,0.3600911098718643
17500,1.8169643926620482,1.7591413593292236,1.726789710521698,0.6834671461582184,0.3654843074083328
17550,1.8326700711250306,1.7615884780883788,1.8387235641479491,0.6281581711769104,0.37895463287830355
17600,1.7997357749938965,1.8196214962005615,1.8059866666793822,0.6279303920269013,0.373027480840683
17650,1.8300489592552185,1.8380777788162233,1.8412973999977111,0.6278140795230865,0.3694513535499573
17700,1.7233837199211122,1.9025170135498046,1.7218187189102172,0.6428216171264648,0.3693086475133896
17750,1.6858346104621886,1.770498480796814,1.7523466968536376,0.6395226860046387,0.3781607395410538
17800,1.8172987651824952,1.852214376926422,1.8043847537040711,0.644161525964737,0.3840621370077133
17850,1.7567459321022034,1.7836480236053467,1.7892230176925659,0.6659479808807373,0.3787788450717926
17900,1.7146608138084412,1.7760951161384582,1.9392178177833557,0.5995938527584076,0.37413988173007967
17950,1.8191423320770264,1.7160083985328674,1.9072591590881347,0.6299883306026459,0.3842974025011063
18000,1.7657798147201538,1.8227764749526978,1.8904006958007813,0.6301263082027435,0.37341599524021146
18050,1.8499137926101685,1.832678108215332,1.8573906111717224,0.6579925489425659,0.384877108335495
18100,1.8980070853233337,1.9074543333053589,1.7819733452796935,0.61420254945755,0.3863808274269104
18150,1.8945073318481445,1.9512224435806274,1.794813482761383,0.6085934937000275,0.3778404140472412
18200,1.910363245010376,1.8829925131797791,1.7261633324623107,0.6635755860805511,0.3680169147253036
18250,1.8856699347496033,1.8661165952682495,1.7821821689605712,0.6454936218261719,0.37790942668914795
18300,1.8555010294914245,1.8681347751617432,1.8225563478469848,0.6453908383846283,0.38300240635871885
18350,1.951270308494568,1.8629738283157349,1.7514938879013062,0.6347022366523742,0.38185099720954896
18400,2.014586634635925,1.9049102449417115,1.7723837900161743,0.6562026071548462,0.3931605678796768
18450,1.8626160264015197,1.8418624949455262,1.7754232788085937,0.6263090896606446,0.3842523014545441
18500,1.8609976935386658,1.8169619417190552,1.7617657732963563,0.5866687595844269,0.3874957937002182
18550,1.9880370998382568,1.76362713098526,1.721204857826233,0.6189085054397583,0.39297609865665434
18600,1.9051757121086121,1.8332303977012634,1.6743162059783936,0.6311780631542205,0.4030332511663437
18650,1.8035739517211915,1.8687796115875244,1.7284238719940186,0.6552273941040039,0.40828594386577605
18700,1.7444775009155273,1.8559259796142578,1.766503026485443,0.6059641098976135,0.38707638800144195
18750,1.7952486729621888,1.7807600569725037,1.758678424358368,0.6386024808883667,0.3771985697746277
18800,1.7243732619285583,1.7657547736167907,1.8364407157897948,0.6299173414707184,0.372564617395401
18850,1.697786705493927,1.8618557739257813,1.8243304347991944,0.5851027798652649,0.372720473408699
18900,1.7909142684936523,1.8606443810462951,1.8369642496109009,0.5855859583616256,0.37604386687278746
18950,1.8377075791358948,1.8748238587379455,1.8826191520690918,0.6031455063819885,0.36592648446559906
19000,1.7867244863510132,1.7933295965194702,1.9295703959465027,0.5981677615642548,0.37280108690261843
19050,1.8842185306549073,1.8730172824859619,1.8022847437858582,0.6015478992462158,0.38212486445903776
19100,1.855004506111145,1.893414227962494,1.762029390335083,0.6231995761394501,0.3834598803520203
19150,1.811858685016632,1.9308086323738098,1.7328156328201294,0.6151338934898376,0.37663255095481873
19200,1.7685969018936156,1.922149007320404,1.7281624221801757,0.5865562701225281,0.3857626575231552
19250,1.8030831074714662,1.8862455892562866,1.8547806024551392,0.5959650528430939,0.38758644998073577
19300,1.8183150839805604,1.7994138717651367,1.7664544081687927,0.6364653337001801,0.3884773117303848
19350,1.6896817064285279,1.915280818939209,1.7683977150917054,0.6366268992424011,0.3879248797893524
19400,1.6821786332130433,1.9512107801437377,1.8028629040718078,0.7110371351242065,0.3890557301044464
19450,1.700828082561493,1.9484835529327393,1.7483393001556395,0.6525004839897156,0.3855061197280884
19500,1.7195926380157471,2.019847340583801,1.7654422283172608,0.6687848663330078,0.37608765840530395
19550,1.7717300057411194,1.9151766252517701,1.8438587284088135,0.6659759294986725,0.38008849799633027
19600,1.9039449834823607,1.8939882230758667,1.8435620093345642,0.684318733215332,0.38441229462623594
19650,1.8413689970970153,1.8436000967025756,1.8765603661537171,0.6847406446933746,0.3839303910732269
19700,1.7823220229148864,1.8340020847320557,1.913749885559082,0.6371652758121491,0.3780996268987656
19750,1.7814712047576904,1.8720598673820497,1.9025588965415954,0.5977238476276397,0.3800455355644226
19800,1.720927836894989,1.8686875987052918,1.9674146175384521,0.6341026163101197,0.376967568397522
19850,1.6984711623191833,1.9101276874542237,1.9240263080596924,0.6218548226356506,0.3622300064563751
19900,1.696531138420105,1.9083516573905945,1.8386751580238343,0.6392132008075714,0.3706378149986267
19950,1.7021829867362976,1.894806649684906,1.8442012333869935,0.6036106562614441,0.37090634167194364
20000,1.7907251811027527,1.8581726002693175,1.8501332712173462,0.6644575941562653,0.374859157204628
20050,1.8056096315383912,1.8829714798927306,1.8496223616600036,0.603283087015152,0.3768895077705383
20100,1.7758976578712464,1.939064793586731,1.749669976234436,0.6414876461029053,0.3680347675085068
20150,1.7282739353179932,1.9416751980781555,1.7142352557182312,0.6231932270526886,0.3724679660797119
20200,1.8766005611419678,1.8769709134101868,1.7105802631378173,0.6184637713432312,0.3725009590387344
20250,1.8161950945854186,1.8397256493568421,1.7776513576507569,0.5987167257070541,0.37730110228061675
20300,1.7427653312683105,1.8793214869499206,1.769122724533081,0.6124255323410034,0.3844777727127075
20350,1.6638151741027831,1.947661476135254,1.7596071434020997,0.6350777995586395,0.3756347817182541
20400,1.7927280521392823,1.9008400845527649,1.7923393797874452,0.6011732077598572,0.37557840287685396
20450,1.7858994793891907,1.8665697407722472,1.8477886366844176,0.6215795814990998,0.36251376271247865
20500,1.701648223400116,1.8098862338066102,1.8199749779701233,0.5751875936985016,0.3623672366142273
20550,1.6547820711135863,1.8040001153945924,1.7533583736419678,0.59461789727211,0.37316727101802827
20600,1.6978947281837464,1.7478068494796752,1.6996849870681763,0.6191805756092071,0.38125793933868407
20650,1.8393928480148316,1.7043406891822814,1.743753433227539,0.6323405718803405,0.3827342826128006
20700,1.8194552421569825,1.7315360617637634,1.803265790939331,0.6292600810527802,0.3761811697483063
20750,1.737632691860199,1.6748646807670593,1.8030919027328491,0.5817613136768341,0.3608655881881714
20800,1.745076265335083,1.6779013633728028,1.8006412768363953,0.5947201526165009,0.3723715454339981
20850,1.8158063101768493,1.727933065891266,1.6847331523895264,0.6124242711067199,0.3706561225652695
20900,1.8269841265678406,1.6352644348144532,1.7248743510246276,0.6048165380954742,0.37879540026187897
20950,1.8572569012641906,1.7630216026306151,1.608992190361023,0.5554591447114945,0.3741192758083344
21000,1.7948797917366028,1.763061110973358,1.657631242275238,0.564197678565979,0.37858134984970093
21050,1.7191487431526185,1.7542758321762084,1.6930056262016295,0.5847674435377122,0.3902629095315933
21100,1.7025204730033874,1.6058206057548523,1.6327962708473205,0.5805146980285645,0.37429355025291444
21150,1.7600305700302123,1.629298481941223,1.7018319010734557,0.5842600810527802,0.38104027807712554
21200,1.814696831703186,1.678760883808136,1.8288691806793214,0.5723027086257935,0.3794568860530853
21250,1.7062354755401612,1.6119831943511962,1.9028153920173645,0.5906608569622039,0.3778571206331253
21300,1.6983479785919189,1.6755710172653198,1.8046033191680908,0.6146307003498077,0.3731184762716293
21350,1.695818576812744,1.6633971667289733,1.7367280912399292,0.5761276131868363,0.37865871310234067
21400,1.7445550513267518,1.733846607208252,1.6029210090637207,0.5543303608894348,0.3653800028562546
21450,1.8234849882125854,1.7663695073127748,1.6530378293991088,0.5523385459184647,0.3701513135433197
21500,1.7846769213676452,1.7872062778472901,1.6539536356925963,0.5771656858921052,0.37846281290054323
21550,1.8648490977287293,1.757366726398468,1.7306295943260193,0.5966998064517974,0.3747351026535034
21600,1.7532231521606445,1.8800643396377563,1.828638617992401,0.6362715327739715,0.38009277403354647
21650,1.7730835342407227,1.8998157596588134,1.8250954866409301,0.617035620212555,0.3769037860631943
21700,1.8152903270721437,1.8604202961921692,1.6751944828033447,0.6199856913089752,0.35885284781455995
21750,1.7554384326934815,1.8315453672409057,1.8363173484802247,0.634660016298294,0.3611074298620224
21800,1.7673949193954468,1.8039950799942017,1.8182244753837586,0.6118818795681,0.3707016944885254
21850,1.8026686143875121,1.831979718208313,1.7639814472198487,0.5936381250619889,0.37316121339797975
21900,1.7798615145683288,1.7710398459434509,1.7334011793136597,0.5720077514648437,0.3703229945898056
21950,1.7698441553115845,1.8270984745025636,1.6615958189964295,0.5981066596508026,0.37107515037059785
22000,1.8859438252449037,1.8118729400634765,1.811126127243042,0.5885362529754639,0.390307325720787
22050,1.9045979738235475,1.8173979759216308,1.8517881321907044,0.5703693962097168,0.3869084995985031
22100,1.915899920463562,1.7618704509735108,1.7977557802200317,0.6068405711650848,0.3751609563827515
22150,1.8721758913993836,1.7490275025367736,1.8478963351249695,0.5649027270078659,0.36215553164482117
22200,1.7623278903961181,1.8041724491119384,1.8537736821174622,0.528160868883133,0.3661223691701889
22250,1.8373782324790955,1.8043981194496155,1.8366119718551637,0.606009750366211,0.3643299716711044
22300,1.8857264733314514,1.8149574780464173,1.8880991888046266,0.6043588662147522,0.360193675160408
22350,1.7488950991630554,1.6254090690612792,1.8720124173164367,0.5552995055913925,0.36432084560394284
22400,1.8889789915084838,1.6600896406173706,1.851373519897461,0.5849689733982086,0.3755189341306686
22450,1.808772451877594,1.7598973202705384,1.7411686658859253,0.5800128155946731,0.38144461810588837
22500,1.75712584733963,1.7920378637313843,1.839266655445099,0.5325014799833298,0.3862446540594101
22550,1.7712274956703187,1.8130694580078126,1.8473960614204408,0.5720904058218003,0.38423278093338015
22600,1.8963247680664062,1.8288389945030212,1.6838281536102295,0.5834338676929474,0.3864701575040817
22650,1.919884123802185,1.8894921684265136,1.6677991986274718,0.594538869857788,0.37577799916267396
22700,1.8673992228507996,1.8765065884590149,1.67982097864151,0.6281593763828277,0.3774519354104996
22750,1.8698897886276244,1.8006392550468444,1.7118771409988403,0.5837839233875275,0.372974688410759
22800,1.8549464964866638,1.787696325778961,1.7114433884620666,0.592239248752594,0.3838508975505829
22850,1.878300597667694,1.7962853002548218,1.7129167437553405,0.6118411505222321,0.3763541126251221
22900,1.942465031147003,1.7873711442947389,1.7395628428459167,0.6203934645652771,0.37445478737354276
22950,1.846027946472168,1.7755571866035462,1.6433555316925048,0.6116983211040496,0.38281340956687926
23000,1.8342214107513428,1.7088505458831786,1.7474526691436767,0.6245129334926606,0.38955460965633393
23050,1.7557681703567505,1.7103927659988403,1.719954755306244,0.647535856962204,0.3780477678775787
23100,1.7252098059654235,1.718523781299591,1.6798084902763366,0.5854922217130661,0.37186596393585203
23150,1.784040720462799,1.8296737551689148,1.6818265104293824,0.619140362739563,0.37187653422355654
23200,1.756891098022461,1.7971246480941772,1.651618368625641,0.6156017887592315,0.37310589849948883
23250,1.7840297746658325,1.765436158180237,1.6263130760192872,0.6304858613014221,0.37855112850666045
23300,1.6870262455940246,1.6303516626358032,1.7519494771957398,0.6030124044418335,0.3855160617828369
23350,1.7387212538719177,1.6818335700035094,1.7514550375938416,0.5768598002195359,0.38587916374206543
23400,1.7520343899726867,1.7644784617424012,1.8061301589012146,0.5929435729980469,0.3826397883892059
23450,1.7591080904006957,1.7975569868087768,1.7126261544227601,0.5881576800346374,0.37569363713264464
23500,1.8014063620567322,1.8229067540168762,1.7022523093223572,0.5996156632900238,0.3755373239517212
23550,1.6555119800567626,1.8029569125175475,1.7077477049827576,0.5630104261636734,0.36751400291919706
23600,1.6248989272117615,1.7748869013786317,1.7732941436767578,0.6166119372844696,0.3755389302968979
23650,1.7797814154624938,1.7879688239097595,1.76693354845047,0.6304470074176788,0.3756315594911575
23700,1.906698191165924,1.7541785287857055,1.69722177028656,0.6615852618217468,0.3615675801038742
23750,1.8209517455101014,1.766607596874237,1.8113399243354797,0.6274305021762848,0.36173356235027315
23800,1.809989833831787,1.8231886172294616,1.7567283058166503,0.6091950523853302,0.3620188409090042
23850,1.7973184943199159,1.8996247029304505,1.8641833853721619,0.6266752111911774,0.36873827934265135
23900,1.8761549472808838,1.8713872814178467,1.8710622143745423,0.6594973480701447,0.37535628855228426
23950,1.957483651638031,1.8594440412521362,1.7287589859962464,0.5868129867315293,0.3819400614500046
24000,1.8863521933555603,1.7849034571647644,1.8334642910957337,0.577938312292099,0.3880754923820496
24050,1.8615824842453004,1.815541787147522,1.797620882987976,0.569240369796753,0.3875901848077774
24100,1.7873196530342101,1.8272724747657776,1.7039390587806702,0.5455162876844406,0.38315183758735655
24150,1.780962300300598,1.8018525123596192,1.8031357431411743,0.5319136720895767,0.38620891094207765
24200,1.7493263483047485,1.7634245920181275,1.6238892412185668,0.4864604240655899,0.3991874569654465
24250,1.6843899416923522,1.849896113872528,1.8120632004737853,0.5260979986190796,0.405427051782608
24300,1.7564218258857727,1.8749508166313171,1.7770349407196044,0.5389239406585693,0.3976735383272171
24350,1.7576133465766908,1.7786999440193176,1.7498509883880615,0.6236231344938278,0.3812603658437729
24400,1.7305628633499146,1.829189100265503,1.828069145679474,0.6268241202831268,0.37881267130374907
24450,1.7514247250556947,1.9674302744865417,1.806666877269745,0.5961871898174286,0.3659770196676254
24500,1.7919192671775819,1.9934447240829467,1.9519482779502868,0.5876221030950546,0.3878738397359848
24550,1.8416516089439392,1.963225209712982,1.9080182909965515,0.608618233203888,0.38687715351581575
24600,1.9169152188301086,1.9172777318954468,1.7989909267425537,0.6103960466384888,0.39010460436344147
24650,1.961079285144806,1.973188488483429,1.874531695842743,0.601099562048912,0.388463448882103
24700,1.9570901679992676,2.0077613687515257,1.7931523299217225,0.6293593263626098,0.3955937576293945
24750,1.9327414965629577,2.010107862949371,1.7171496367454528,0.6326614117622376,0.39502732157707215
24800,1.8544608378410339,1.9955292749404907,1.7380435943603516,0.6431834006309509,0.3949458760023117
24850,1.8505088996887207,1.9658947443962098,1.7727877974510193,0.6173033618927002,0.391131563782692
24900,1.9759530091285706,1.938186695575714,1.8652558541297912,0.6051615631580353,0.3687804085016251
24950,1.8754940915107727,1.963169846534729,1.8186186861991882,0.6622860145568847,0.37489020109176635
25000,1.7898608183860778,1.9870442819595338,1.790248041152954,0.6100769925117493,0.3899775916337967
25050,1.7369518876075745,1.90653156042099,1.8084854507446289,0.6115400838851929,0.38764258086681364
25100,1.733645281791687,1.9156587624549866,1.8473355388641357,0.5950839924812317,0.37980417370796205
25150,1.78875075340271,1.9074924111366272,1.8935502314567565,0.5800402855873108,0.3836979168653488
25200,1.907410490512848,1.9078752207756042,1.8508916115760803,0.6565549957752228,0.39297744274139407
25250,2.000389814376831,1.901022698879242,1.7119589972496032,0.6274272340536118,0.38143183529376984
25300,1.9436261653900146,1.8381028580665588,1.7130398201942443,0.5604815471172333,0.3835443621873856
25350,1.8294468474388124,1.944425971508026,1.687260046005249,0.5834556698799134,0.3815557008981705
25400,1.9083384084701538,1.9439508390426636,1.8596777248382568,0.5890767812728882,0.3759095203876495
25450,1.7656087803840637,1.891806960105896,1.7527107310295105,0.596407585144043,0.385559589266777
25500,1.8027399277687073,1.8166186451911925,1.7562869119644164,0.6022827363014222,0.38671381294727325
25550,1.7895740795135497,1.8195545268058777,1.8022472381591796,0.5777714645862579,0.3878071528673172
25600,1.8360856556892395,1.7738764119148254,1.7869380497932434,0.5819002532958985,0.3842167216539383
25650,1.8010037446022034,1.7330329275131227,1.8234216380119324,0.5608385175466537,0.3714580911397934
25700,1.7265898180007935,1.7602791213989257,1.9447707176208495,0.5495174664258957,0.36207757830619813
25750,1.8679728436470031,1.7569956707954406,1.7929212737083435,0.5577654266357421,0.37363972306251525
25800,1.8179652857780457,1.8982941722869873,1.6780291628837585,0.5811591321229934,0.3664764428138733
25850,1.8615627121925353,1.9404261994361878,1.813906090259552,0.5613696211576462,0.3654385381937027
25900,1.7070099425315857,1.790227816104889,1.7190999484062195,0.5849131339788437,0.37060228407382967
25950,1.7667939114570617,1.857659513950348,1.7315784001350403,0.5659366637468338,0.3736982077360153
26000,1.7970518374443054,1.8703023552894593,1.7976382374763489,0.5954569983482361,0.3809964829683304
26050,1.7511354756355286,1.9097686433792114,1.8169806289672852,0.6200775301456452,0.37880369305610656
26100,1.7200768327713012,1.7364321613311768,1.7316286945343018,0.6533543276786804,0.3698124462366104
26150,1.7673604607582092,1.8107945942878723,1.814105281829834,0.6110757350921631,0.3792106676101685
26200,1.7168430089950562,1.7777875280380249,1.8306870079040527,0.6327188515663147,0.38179486751556396
26250,1.7223511505126954,1.6585881233215332,1.7902773523330688,0.6214086925983429,0.37217795372009277
26300,1.72217866897583,1.6183458828926087,1.8657288503646852,0.6114236283302307,0.38376395761966703
26350,1.7384340119361879,1.644777762889862,1.8958564376831055,0.6358361613750457,0.38115995228290556
26400,1.8092805671691894,1.635840585231781,1.812116277217865,0.6725152218341828,0.3892865490913391
26450,1.6939148473739625,1.628478343486786,1.7741151714324952,0.630567364692688,0.39271224677562716
26500,1.710181908607483,1.8065089917182922,1.7643212628364564,0.6565045714378357,0.37797833263874053
26550,1.727450852394104,1.9132504510879516,1.6834780740737916,0.6553570067882538,0.3758435940742493
26600,1.6834844064712524,1.976661560535431,1.7350010132789613,0.6276960408687592,0.3807458513975143
26650,1.7343623399734498,1.8667176151275635,1.7111282277107238,0.5883555793762207,0.377510312795639
26700,1.8150972461700439,1.7927124857902528,1.722469868659973,0.5909367179870606,0.37248664021492006
26750,1.7533830738067626,1.78832124710083,1.8115511989593507,0.578179497718811,0.3706461042165756
26800,1.7260743737220765,1.8137806034088135,1.6336513137817383,0.5929120552539825,0.3674865937232971
26850,1.7875297594070434,1.8612769412994385,1.7015565156936645,0.6604229545593262,0.37128155410289765
26900,1.8398741459846497,1.9068386435508728,1.6872643423080445,0.6253582644462585,0.3699704384803772
26950,1.7619304490089416,1.8194253969192504,1.830018901824951,0.6683782935142517,0.37083282887935637
27000,1.8619393134117126,1.7845137596130372,1.783466205596924,0.6800894725322724,0.37657846927642824
27050,1.7875995135307312,1.8141272473335266,1.7588759469985962,0.6318865716457367,0.379665869474411
27100,1.6301835322380065,1.721953067779541,1.7609093761444092,0.6845753741264343,0.36589861392974854
27150,1.7021389079093934,1.8077640271186828,1.7548728919029235,0.6479716885089875,0.36906736850738525
27200,1.8370904898643494,1.896883897781372,1.6432153034210204,0.6841790556907654,0.3761605763435364
27250,1.795128288269043,1.9443026852607728,1.7619758224487305,0.6730175364017487,0.3748209643363953
27300,1.8442955422401428,1.9197232508659363,1.7330514621734618,0.6142429983615876,0.3769200587272644
27350,1.7918887758255004,1.9021726059913635,1.7586998510360718,0.6251476550102234,0.38672555148601534
27400,1.7344396090507508,1.891502468585968,1.6391075801849366,0.6311226654052734,0.38245440781116485
27450,1.750198106765747,1.8428350591659546,1.7537125897407533,0.630784524679184,0.3753210294246674
27500,1.7893022561073304,1.921526436805725,1.7824541306495667,0.6250389218330383,0.36557364344596865
27550,1.8849680376052858,1.8116946935653686,1.814308512210846,0.6604491257667542,0.37082013189792634
27600,1.6821290850639343,1.7747333455085754,1.812219376564026,0.6269416499137879,0.3718812280893326
27650,1.6980146193504333,1.6895428228378295,1.8529216384887695,0.5895770478248596,0.36276975929737093
27700,1.797687723636627,1.7419149684906006,1.8629707884788513,0.582289057970047,0.3690029245615005
27750,1.7735919570922851,1.8358050513267516,1.7115616703033447,0.5956233894824982,0.370947300195694
27800,1.7454784417152405,1.8057240152359009,1.6277858638763427,0.6067170751094818,0.38186645567417143
27850,1.790390899181366,1.8301157760620117,1.6269380974769592,0.6036949455738068,0.38131384015083314
27900,1.7972926688194275,1.7241707968711852,1.8051453399658204,0.6198137807846069,0.3727004945278168
27950,1.7297396206855773,1.691153028011322,1.7108746767044067,0.6530975580215455,0.37947513818740847
28000,1.636572995185852,1.8288243865966798,1.6396865820884705,0.6226284587383271,0.38136039912700653
28050,1.792821068763733,1.8854050731658936,1.7490032124519348,0.569825633764267,0.39058229386806487
28100,1.8695557928085327,1.915878722667694,1.7346989345550536,0.6154237163066864,0.3928182333707809
28150,1.7029979181289674,1.875346987247467,1.7868981862068176,0.5647277617454529,0.38453042864799497
28200,1.7161321187019347,1.926990828514099,1.790204532146454,0.5595793342590332,0.37511113584041594
28250,1.710652732849121,1.946720507144928,1.8251064538955688,0.5900067889690399,0.3789456421136856
28300,1.7991614151000976,1.9174957180023193,1.89764226436615,0.6383255612850189,0.3883683001995087
28350,1.9190889620780944,1.902720675468445,1.801675546169281,0.5988501906394958,0.3838659065961838
28400,1.8351036977767945,1.9412734866142274,1.781814887523651,0.6035352230072022,0.3833858597278595
28450,1.8123927879333497,1.9176060128211976,1.7194135808944702,0.5898558664321899,0.37019524216651917
28500,1.8441224455833436,1.9204497647285461,1.6622716856002808,0.55048524081707,0.36728788137435914
28550,1.7990875005722047,1.9329946398735047,1.6410600185394286,0.569143944978714,0.3846131706237793
28600,1.7958378195762634,1.859287679195404,1.6117518734931946,0.639946014881134,0.3768755030632019
28650,1.7806833958625794,1.8423389506340027,1.634439697265625,0.6542728221416474,0.3773852163553238
28700,1.81392475605011,1.9185929775238038,1.6785591530799866,0.6326030099391937,0.38350383400917054
28750,1.6982606744766235,1.9658139109611512,1.697705898284912,0.595518753528595,0.3838992130756378
28800,1.737981643676758,2.0253885769844056,1.7750970911979675,0.6171032917499543,0.3748643743991852
28850,1.8355587482452393,2.0182652163505552,1.863701343536377,0.6591312110424041,0.377456511259079
28900,1.8309098553657532,1.9954389691352845,1.7954917979240417,0.6187986218929291,0.37732613742351534
28950,1.7681502413749695,1.9447940802574157,1.7986328172683717,0.5735153245925904,0.3690035766363144
29000,1.683986792564392,1.9639077520370483,1.9364504981040955,0.5974988913536072,0.3833314418792725
29050,1.6904201340675353,2.0471199679374696,1.9884338760375977,0.6111946308612823,0.38224212944507596
29100,1.7104532766342162,2.070821306705475,1.841455078125,0.6514732837677002,0.38449917078018186
29150,1.6710496854782104,2.104806652069092,1.7603273320198058,0.6739987111091614,0.37663634717464445
29200,1.6857791972160339,2.048057634830475,1.777655668258667,0.6057954329252243,0.3775636076927185
29250,1.599146649837494,2.06381502866745,1.7068617510795594,0.5688092625141143,0.38082270205020907
29300,1.7261935925483705,1.9736196494102478,1.8924124789237977,0.5465954715013503,0.3745555317401886
29350,1.7401692748069764,1.9803501772880554,1.8062724041938782,0.5709469330310821,0.3700580108165741
29400,1.776670014858246,1.8561336970329285,1.7182146549224853,0.603623777627945,0.3801584392786026
29450,1.8887632250785829,1.821848623752594,1.7798094964027404,0.608390007019043,0.3837640976905823
29500,1.83243483543396,1.8046984386444092,1.6247807574272155,0.6540591704845429,0.371022145152092
29550,1.762115089893341,1.8037585234642028,1.6815713214874268,0.6484891581535339,0.38165284752845763
29600,1.7501056718826293,1.7754343962669372,1.689176230430603,0.6318647992610932,0.37648466110229495
29650,1.8105418252944947,1.7233704447746276,1.9084273719787597,0.6518603599071503,0.3916101348400116
29700,1.821444070339203,1.7398701238632202,1.9173693227767945,0.6470949554443359,0.3989033353328705
29750,1.7934187650680542,1.769364309310913,1.830105984210968,0.6295786321163177,0.39224073410034177
29800,1.7692053651809692,1.8383032417297362,1.7604614472389222,0.5831777173280716,0.3783409094810486
29850,1.7978674173355103,1.8671503925323487,1.697226767539978,0.6216735005378723,0.36898286879062653
29900,1.8346351718902587,1.9664099502563477,1.578109984397888,0.6249100399017334,0.3568055313825607
29950,1.8605996346473694,2.0169750356674196,1.6071113634109497,0.5897913539409637,0.3732092720270157
30000,1.8175929164886475,2.033189389705658,1.6081557250022889,0.6333435475826263,0.37608775675296785
30050,1.88633273601532,2.0406453657150267,1.5834264039993287,0.625808266401291,0.38115997731685636
30100,1.8291448259353638,2.040492506027222,1.6002927470207213,0.573379961848259,0.3771930652856827
30150,1.8393184757232666,1.9987103581428527,1.5265132451057435,0.5869744348526001,0.37284214854240416
30200,1.8244410514831544,1.9215207934379577,1.5095288586616515,0.6063613998889923,0.3704965895414352
30250,1.7572567129135133,1.8632551765441894,1.5463151240348816,0.6108398282527924,0.373597240447998
30300,1.671195514202118,1.7845157837867738,1.52221421957016,0.6715601980686188,0.3708412081003189
30350,1.724337887763977,1.8729400277137755,1.6128903555870056,0.6312400972843171,0.3799613356590271
30400,1.7229896450042725,1.8847775745391846,1.7009564423561097,0.6180117750167846,0.3802940183877945
30450,1.7573022055625915,1.834138844013214,1.7049154210090638,0.6287807071208954,0.3726190191507339
30500,1.783234450817108,1.8547013735771178,1.732246129512787,0.6674718880653381,0.37587302923202515
30550,1.7295915174484253,1.883244206905365,1.6849925684928895,0.5999635279178619,0.37758989036083224
30600,1.8192812967300416,1.8764300394058226,1.6940733981132508,0.6355377316474915,0.39147921979427336
30650,1.8901968932151794,1.963159477710724,1.8615351915359497,0.6374778997898102,0.39007226467132566
30700,1.93862797498703,1.9561408519744874,1.806219367980957,0.6596405851840973,0.3777057898044586
30750,1.9310746169090272,1.9346119213104247,1.777655770778656,0.6230418574810028,0.3770049864053726
30800,1.8769970703125,1.9284679365158082,1.783049657344818,0.6406447529792786,0.37668780982494354
30850,1.7734623074531555,1.8705103039741515,1.7802137970924377,0.6542065119743348,0.3740967577695847
30900,1.8448143935203551,1.8508304262161255,1.7791907119750976,0.657981994152069,0.3700727915763855
30950,1.8962233924865723,1.9548541879653931,1.888381667137146,0.6227560663223266,0.37976258873939517
31000,1.9818068885803222,1.8647064995765685,1.7651104378700255,0.6424628984928131,0.37229169070720675
31050,1.9223761391639709,1.8890928792953492,1.8570026659965515,0.6593894445896149,0.3542069751024246
31100,1.8786386680603027,1.941623797416687,1.7781189894676208,0.5927828502655029,0.3673290914297104
31150,1.874214289188385,1.846106731891632,1.7746938681602478,0.5993661093711853,0.37260881960392
31200,1.7216522550582887,1.7995174980163575,1.781069459915161,0.6673666191101074,0.379378919005394
31250,1.728867073059082,1.8540302467346192,1.7219858503341674,0.6601510834693909,0.37260702610015867
31300,1.829352526664734,1.8172743034362793,1.744886395931244,0.599501039981842,0.3751005005836487
31350,1.7497443222999574,1.8982943463325501,1.6816003942489623,0.5934755647182465,0.3735280698537827
31400,1.7721611738204956,1.8364617490768433,1.6139227175712585,0.6029323256015777,0.3770371574163437
31450,1.7275214385986328,1.916511266231537,1.6586566996574401,0.5693294906616211,0.3684864413738251
31500,1.7953549909591675,1.8860313510894775,1.6279023241996766,0.5351844990253448,0.3680102527141571
31550,1.7704930567741395,1.874128258228302,1.6057031226158143,0.5260941082239151,0.3677626168727875
31600,1.7433845043182372,1.826550784111023,1.7809782218933106,0.5715652328729629,0.3765704607963562
31650,1.7590685892105102,1.8928741240501403,1.8019588112831115,0.5509555602073669,0.3751320296525955
31700,1.6415233778953553,1.847051544189453,1.84956435918808,0.5267936187982559,0.3793713426589966
31750,1.7910174632072449,1.787309546470642,1.8878790187835692,0.5390855008363724,0.38445312321186065
31800,1.6640930938720704,1.7999721693992614,1.75110089302063,0.563018062710762,0.3770838397741318
31850,1.7958113503456117,1.770237741470337,1.8146381187438965,0.5203142613172531,0.3755590271949768
31900,1.8293056249618531,1.8595745635032654,1.7882781720161438,0.51384053170681,0.372324184179306
31950,1.8831284213066102,1.9163564562797546,1.9138713192939758,0.5282623022794724,0.3737457305192947
32000,1.791344678401947,1.7598882722854614,1.823338406085968,0.5613514339923859,0.3729000133275986
32050,1.847825300693512,1.7840227842330934,1.7240885782241822,0.5702308762073517,0.37521933019161224
32100,1.8032423281669616,1.7819061088562012,1.6823755741119384,0.5466417807340622,0.36721093535423277
32150,1.78489972114563,1.7659234094619751,1.6952688574790955,0.5818635642528533,0.3644321805238724
32200,1.8214420580863953,1.7863920688629151,1.7599960446357727,0.5724701309204101,0.36074082016944886
32250,1.7546327424049377,1.7369782280921937,1.7420384550094605,0.5329434216022492,0.3752806383371353
32300,1.7873456645011903,1.7261699891090394,1.7335760188102722,0.5206271982192994,0.39011325120925905
32350,1.8074275708198548,1.812852337360382,1.7436501932144166,0.577139168381691,0.3819012957811356
32400,1.8532638192176818,1.8194027304649354,1.7029491448402405,0.5511099529266358,0.38863402485847476
32450,1.775755853652954,1.9946400094032288,1.7581836414337157,0.6037408339977265,0.3810864055156708
32500,1.7533162212371827,1.8620044541358949,1.7442756342887877,0.6224808120727539,0.37293193697929383
32550,1.7148731017112733,1.8729614758491515,1.796495635509491,0.6116791486740112,0.36145405769348143
32600,1.803800880908966,1.910120015144348,1.7984960627555848,0.613039538860321,0.3663062936067581
32650,1.8665770125389098,1.9207397317886352,1.7601234483718873,0.598947422504425,0.36866508960723876
32700,1.869853994846344,1.8999735879898072,1.6482058095932006,0.6030903112888336,0.3826101887226105
32750,1.8615771746635437,1.8538400936126709,1.6270451140403748,0.6027685701847076,0.36329221427440644
32800,1.8601444673538208,1.8618059039115906,1.579830951690674,0.5498423939943313,0.37036954045295717
32850,1.8632722759246827,1.960080978870392,1.5511151099205016,0.5910800641775131,0.37969534158706664
32900,1.8616556930541992,1.9707698154449462,1.5318666076660157,0.5647710001468659,0.3728718227148056
32950,1.7344209623336793,1.9825582575798035,1.6256398153305054,0.5960488665103912,0.37795002698898317
33000,1.759014937877655,2.0510863041877747,1.6739796590805054,0.5587338823080062,0.38216825246810915
33050,1.8352987194061279,1.969659070968628,1.6095700716972352,0.5727940410375595,0.37837228655815125
33100,1.724522638320923,1.9091051530838012,1.6679317474365234,0.5613742458820343,0.3733615154027939
33150,1.7439367008209228,1.8974541711807251,1.7085593390464782,0.5764330577850342,0.3682519066333771
33200,1.8518848347663879,1.8859176301956178,1.8733544063568115,0.590608787536621,0.3799618893861771
33250,1.773936915397644,1.9338376593589783,1.7509133267402648,0.5918983894586564,0.37953707814216614
33300,1.742645845413208,2.029512548446655,1.7121301341056823,0.5879220187664032,0.3836449635028839
33350,1.7940831398963928,1.8824727082252501,1.678622772693634,0.5900148713588714,0.3816187590360641
33400,1.8951254463195801,1.921793158054352,1.746358630657196,0.5995914626121521,0.38073911249637604
33450,1.8015730428695678,2.022779633998871,1.6069691061973572,0.5657430052757263,0.3848709201812744
33500,1.7231249356269835,2.0167972302436827,1.7729419183731079,0.5408452278375626,0.3846224182844162
33550,1.7825291156768799,2.068267641067505,1.7760144758224488,0.5655936235189438,0.3917565542459488
33600,1.8542271780967712,1.9862217926979064,1.7712047743797301,0.5478098946809768,0.38464146614074707
33650,1.8078166437149048,1.8776915192604064,1.7287357568740844,0.5542842972278595,0.3735769301652908
33700,1.8496044492721557,1.895691020488739,1.6199483680725097,0.5523915952444076,0.37801318645477294
33750,1.9488436889648437,1.7845881032943725,1.7384801769256593,0.586826805472374,0.36886190056800844
33800,1.869508409500122,1.8417377543449402,1.7788358116149903,0.5366573756933213,0.36406577229499815
33850,1.9940062427520753,1.7901238536834716,1.8142452430725098,0.5451275378465652,0.3598771572113037
33900,1.929998574256897,1.816540117263794,1.8254082536697387,0.552700343132019,0.35789831817150114
33950,1.9280399680137634,1.830048885345459,1.7674101328849792,0.5988949799537658,0.3698904585838318
34000,1.9472496938705444,1.8231595420837403,1.8611951684951782,0.5993879187107086,0.3763646697998047
34050,1.7725672698020936,1.788593451976776,1.8182518887519836,0.6120785319805145,0.3846287000179291
34100,1.8166964221000672,1.8886673498153685,1.8128678464889527,0.594873675107956,0.36136129558086394
34150,1.9101568698883056,1.8147706174850464,1.7297772073745727,0.6045095074176788,0.3710446697473526
34200,1.8871770763397218,1.8259609127044678,1.7705532002449036,0.6161697077751159,0.3734012472629547
34250,1.9716813564300537,1.7809744524955748,1.7092245364189147,0.5855892175436019,0.3690095055103302
34300,1.9326385831832886,1.862462468147278,1.8209527277946471,0.5898276829719543,0.3688594597578049
34350,1.8446554112434388,1.7446600604057312,1.8214545345306397,0.6035799562931061,0.3796355551481247
34400,1.86224885225296,1.7847461485862732,1.7760873866081237,0.5705725240707398,0.37990336418151854
34450,1.8101662850379945,1.8584603548049927,1.8355110692977905,0.5695806914567947,0.3854320240020752
34500,1.855303976535797,1.8482334160804748,1.8790114498138428,0.5848742026090622,0.37564237594604494
34550,1.839614951610565,1.8953516459465027,1.9669292664527893,0.5775103777647018,0.3763969349861145
34600,1.8557094621658325,1.8267601823806763,1.8699222922325134,0.5522902625799179,0.365395547747612
34650,1.9419973421096801,1.8712523913383483,1.7701386761665345,0.5738394594192505,0.37072685301303865
34700,2.0142073488235472,1.8109491777420044,1.8453707718849182,0.5796514666080474,0.37794054448604586
34750,1.9267072510719299,1.8884043192863464,1.7113911080360413,0.59475257396698,0.3814237940311432
34800,1.8294696927070617,1.9595324444770812,1.7912816405296326,0.6198829758167267,0.3688781476020813
34850,1.6585972857475282,2.0338511300086974,1.801974468231201,0.6387515497207642,0.37535100519657133
34900,1.7595680236816407,1.939962966442108,1.7357243943214415,0.6311086285114288,0.37248639106750486
34950,1.8240324187278747,1.92060444355011,1.6721025347709655,0.61881005525589,0.3710310786962509
35000,2.0027231311798097,1.847705488204956,1.769685866832733,0.5679993635416031,0.3657985180616379
35050,1.9632370233535767,1.9234560060501098,1.7921294522285462,0.5252498179674149,0.37393982291221617
35100,1.8851514339447022,1.8334695410728454,1.9204702639579774,0.5569278424978257,0.35666387796401977
35150,1.9237462019920348,1.9854021644592286,1.8395389223098755,0.5657284754514694,0.36072459936141965
35200,1.8390438604354857,2.077816331386566,1.8484458637237549,0.5231890988349914,0.36084915459156036
35250,1.8843569135665894,2.183346543312073,1.7579721808433533,0.5259246075153351,0.35243298768997194
35300,1.865800290107727,2.007812385559082,1.8161597061157226,0.5434756141901016,0.3706931447982788
35350,1.8801227855682372,2.0683579230308533,1.842113618850708,0.6000472044944763,0.3719274300336838
35400,1.8296747303009033,2.1053919672966,1.799468879699707,0.6149587833881378,0.3795898735523224
35450,1.81064715385437,1.9938275456428527,1.7856298971176148,0.6223582971096039,0.3787028682231903
35500,1.8790466213226318,1.9256353926658631,1.7762740397453307,0.6121693766117096,0.37933728098869324
35550,1.857532913684845,1.9964018988609313,1.7167200064659118,0.5966630464792252,0.3791528958082199
35600,1.8780752277374269,2.1223310589790345,1.8468994474411011,0.6311210286617279,0.37883934140205383
35650,1.8061809945106506,2.081428442001343,1.8096306705474854,0.6185816144943237,0.36145100235939026
35700,1.806375093460083,2.041509177684784,1.7714777207374572,0.6265953493118286,0.35617632150650025
35750,1.7962342929840087,1.993923044204712,1.7685071635246277,0.5884975761175155,0.3598996406793594
35800,1.9274054861068726,1.9696892166137696,1.8118466067314147,0.5803527534008026,0.3640392428636551
35850,1.83467120885849,1.969110677242279,1.8854958009719849,0.5926852750778199,0.3713082581758499
35900,1.8390746760368346,1.8102037978172303,1.919223804473877,0.5682537549734116,0.3653584724664688
35950,1.8920774388313293,1.8044171142578125,1.7581065821647643,0.579453467130661,0.3701553815603256
36000,1.8961127972602845,1.8281596183776856,1.8653459167480468,0.564951845407486,0.3736133176088333
36050,1.824153573513031,1.8335631775856018,1.8164766645431518,0.5569388622045517,0.362780909538269
36100,1.872093496322632,1.9547992372512817,1.81367356300354,0.5668828296661377,0.36536364555358886
36150,1.9227683901786805,1.9756116104125976,1.8267617154121398,0.5534798347949982,0.36460649728775024
36200,1.7900119709968567,1.8765773367881775,1.8990274167060852,0.5191807413101196,0.3639080876111984
36250,1.7575444984436035,1.7830216026306152,1.8127465963363647,0.5457771450281144,0.36932493329048155
36300,1.6500680756568908,1.8041726350784302,1.7353195190429687,0.5134875589609146,0.3703604596853256
36350,1.631786983013153,1.7897178292274476,1.664997797012329,0.5367048460245133,0.3708370077610016
36400,1.727136058807373,1.8161715793609619,1.670893168449402,0.5260665255784989,0.3777726238965988
36450,1.7332362127304077,1.7381465172767638,1.7412260484695434,0.5328502154350281,0.3833570063114166
36500,1.7859465837478639,1.731262228488922,1.8094957780838012,0.5171435904502869,0.37735660672187804
36550,1.8707753729820251,1.7487338232994079,1.9319148135185242,0.5196328127384185,0.3740153467655182
36600,1.8761166405677796,1.9345943856239318,1.9837625002861023,0.48541394889354705,0.37079696595668793
36650,1.9109317231178284,1.9277139258384706,1.8389104866981507,0.5410265833139419,0.37099630773067477
36700,1.9787999510765075,1.9490258407592773,1.8300599074363708,0.5264418447017669,0.3761827337741852
36750,1.8454232811927795,1.832947278022766,1.7357371520996094,0.49139260411262514,0.3753468346595764
36800,1.8237712740898133,1.8728020811080932,1.7098330950737,0.4998806673288345,0.38125194907188414
36850,1.884507486820221,1.943305127620697,1.7594107913970947,0.5045216339826584,0.38303933322429656
36900,1.8039857602119447,1.9588351488113402,1.9347119379043578,0.5294940757751465,0.3665697467327118
36950,1.9202223801612854,1.907231707572937,1.873402373790741,0.5185628080368042,0.36881416380405424
37000,1.8804770350456237,1.9104054141044617,1.7512019395828247,0.4850157833099365,0.38913237512111665
37050,1.7717805337905883,1.9495912933349608,1.7793547463417054,0.527359989285469,0.3810438424348831
37100,1.8246905088424683,1.994859414100647,1.8661852622032165,0.5450408369302749,0.37846743404865263
37150,1.929087324142456,1.948632962703705,1.7937798500061035,0.5037569010257721,0.36231966912746427
37200,1.926847586631775,1.918495273590088,1.7824104595184327,0.536765621304512,0.36725810945034026
37250,1.8090744781494141,1.8814376997947693,1.7176492595672608,0.5145138245820999,0.36285151183605197
37300,1.7830811142921448,1.85974534034729,1.7050942635536195,0.48403162240982056,0.3714346545934677
37350,1.843177456855774,1.8820919394493103,1.9554585576057435,0.5073876708745957,0.38474147200584413
37400,1.8437578916549682,1.9080367803573608,1.904580512046814,0.5370416712760925,0.3861226338148117
37450,1.8622218203544616,2.0285871481895446,1.8505843830108644,0.4775190335512161,0.3781829696893692
37500,1.8598840951919555,2.0523991346359254,1.8682546424865722,0.498859349489212,0.3783584636449814
37550,1.7950099158287047,1.931783971786499,1.944748215675354,0.484086400270462,0.37000310301780703
37600,1.7699680638313293,1.898533911705017,1.9508506536483765,0.5432995593547821,0.3792638736963272
37650,1.8292408466339112,1.8822610926628114,1.9854355978965759,0.5646413391828538,0.3847284156084061
37700,1.857175281047821,1.9281579327583314,2.011288402080536,0.5637091082334519,0.39186489701271054
37750,1.8475360131263734,2.0110739731788634,2.0569318962097167,0.5534969520568848,0.3921190994977951
37800,1.8189639854431152,1.9377861881256104,1.8886658930778504,0.5244140529632568,0.3848231875896454
37850,1.8726644444465637,1.8801482176780702,1.8877967500686645,0.5275424349308014,0.38688244581222536
37900,1.8400643897056579,1.8264233231544496,1.8341276931762696,0.5280369627475738,0.3757545459270477
37950,1.8567764115333558,1.8751363968849182,1.7589505338668823,0.5046227085590362,0.38484415531158445
38000,1.8623934412002563,1.8746156311035156,1.750462749004364,0.5082648235559464,0.37423363864421844
38050,1.8363603711128236,1.8059523034095764,1.7718525767326354,0.49723948299884796,0.3747945672273636
38100,1.7774536037445068,1.9201359510421754,1.7319659805297851,0.48270406782627107,0.3779617500305176
38150,1.8461082816123962,1.8779021048545836,1.8066591572761537,0.5098015093803405,0.3763925820589066
38200,1.7938744831085205,1.878067796230316,1.8563835191726685,0.4976344054937363,0.37148470103740694
38250,1.8221182942390441,1.9255798649787903,1.8510989761352539,0.46752247750759124,0.3764650422334671
38300,1.9260008978843688,1.8385164761543273,1.8851791834831237,0.4844790107011795,0.372794536948204
38350,1.8302564692497254,1.8769026899337768,1.8920005536079407,0.5051478880643845,0.3660311996936798
38400,1.902964975833893,1.8715260910987854,1.769014856815338,0.5160341250896454,0.3652776271104813
38450,2.0010904932022093,1.930744273662567,1.7962060403823852,0.5116095757484436,0.36994589745998385
38500,1.9816970539093017,1.7829681992530824,1.803098542690277,0.563268450498581,0.3708934861421585
38550,1.9094030094146728,1.8180324029922486,1.7781506943702698,0.5575784963369369,0.3672126251459122
38600,1.7439191722869873,1.8503071236610413,1.7794541096687317,0.522045555114746,0.3733657044172287
38650,1.7891519093513488,1.9581267166137695,1.7003022193908692,0.548880648612976,0.3790957057476044
38700,1.8151678133010865,1.8939709401130675,1.674258189201355,0.5585395109653473,0.3872122502326965
38750,1.8603819036483764,1.8800624632835388,1.7725728273391723,0.5430439937114716,0.37811618864536284
38800,1.7923459124565124,1.926988787651062,1.8008200359344482,0.5958621317148208,0.3727694070339203
38850,1.9090703105926514,1.819418818950653,1.7680654907226563,0.5910783433914184,0.37591330587863925
38900,1.8361362075805665,1.825515489578247,1.7713504481315612,0.5388607144355774,0.3785032260417938
38950,1.8337441086769104,1.870936086177826,1.6543000936508179,0.5279938852787018,0.38952683806419375
39000,1.703183102607727,1.8914456963539124,1.6623232746124268,0.483936522603035,0.37618119657039645
39050,1.6318493342399598,1.8350511860847474,1.6646204853057862,0.5176645261049271,0.3767872226238251
39100,1.7574115109443664,1.944661111831665,1.890607900619507,0.5396626299619675,0.37153701901435854
39150,1.6913689851760865,1.9085654377937318,1.8494813656806945,0.543134588599205,0.3734042835235596
39200,1.6881150960922242,1.903919780254364,1.7785138893127441,0.5425389194488526,0.35871466279029846
39250,1.8069407653808593,1.9382389998435974,1.8896581053733825,0.5678404426574707,0.36306780874729155
39300,1.8355779600143434,1.8720049262046814,1.9370968508720399,0.5526566141843796,0.36739352643489837
39350,1.8433870267868042,1.9206572651863099,1.7765303874015808,0.567324185371399,0.3590014618635178
39400,1.8861517524719238,1.980136604309082,1.8425841283798219,0.6009068030118943,0.3764386624097824
39450,1.8952937841415405,2.0231523370742797,1.6286061644554137,0.525264053940773,0.39186009287834167
39500,1.8553712630271912,1.982844512462616,1.6383282446861267,0.537435387969017,0.36988747417926787
39550,1.6936372876167298,2.1127451992034914,1.6666719150543212,0.561835909485817,0.37115700900554655
39600,1.802043240070343,2.15627760887146,1.6599893856048584,0.5383094358444214,0.3819589293003082
39650,1.8143507742881775,2.113019912242889,1.756514585018158,0.49617065727710724,0.374342560172081
39700,1.758987717628479,2.029894528388977,1.8681258392333984,0.5254071110486984,0.3787665241956711
39750,1.7960704064369202,1.8331032729148864,1.7794580721855164,0.5429123628139496,0.3835380345582962
39800,1.8106063103675842,1.9358810997009277,1.7977036452293396,0.5349450105428696,0.38012235522270205
39850,1.7756475853919982,1.838194169998169,1.7454041147232056,0.5842032527923584,0.3799601298570633
39900,1.7758018803596496,1.8417095375061034,1.7309765362739562,0.6266601276397705,0.3867406141757965
39950,1.7296886658668518,1.7830011057853699,1.7247105789184571,0.5285636502504348,0.3734197747707367
40000,1.843927731513977,1.7972244906425476,1.7346786642074585,0.5049177533388138,0.37692059218883517
40050,1.9124401712417602,1.903849847316742,1.695455253124237,0.5531260395050048,0.39153065264225007
40100,1.9054186248779297,1.933707287311554,1.7264449501037598,0.558153532743454,0.3768037223815918
40150,1.963009934425354,1.8949970507621765,1.730514497756958,0.5290671968460083,0.3704611414670944
40200,2.0124438571929932,1.9244503784179687,1.6589009976387024,0.5669354575872422,0.3764741486310959
40250,1.8838104510307312,2.0600465536117554,1.6199344444274901,0.5805102336406708,0.3817675024271011
40300,1.9084199953079224,2.0604390621185305,1.7061767148971558,0.530218339562416,0.3808178067207336
40350,2.006279447078705,1.9906028819084167,1.7385229253768921,0.5854604798555374,0.38723486006259916
40400,1.8958140778541566,2.046472945213318,1.8673913526535033,0.5482647860050202,0.3887835544347763
40450,1.967503604888916,1.8038457083702086,1.8481264972686768,0.5262702006101608,0.3777249073982239
40500,1.9492058277130127,1.966739420890808,1.9205302810668945,0.5221353298425675,0.3728979814052582
40550,1.9781218314170836,1.920710277557373,1.9375059485435486,0.5499170100688935,0.36514259994029996
40600,1.980671784877777,1.7644680166244506,1.9165532159805299,0.5669056177139282,0.37272163689136506
40650,1.8810496163368224,1.832890148162842,1.8033162713050843,0.5705064046382904,0.37212501108646395
40700,1.8870525336265564,1.9286074495315553,1.8797111463546754,0.5530252629518508,0.36326015651226046
40750,1.928059480190277,1.8350533246994019,1.9531592655181884,0.5739463448524476,0.35860067963600156
40800,2.0219543051719664,1.8162027025222778,2.0136282682418822,0.5838824903964996,0.36661792159080503
40850,1.9204020738601684,1.8507172346115113,1.9105634522438049,0.5783897888660431,0.37167866170406344
40900,1.8474021768569946,1.9054789805412293,1.8185024094581603,0.552376104593277,0.36589320421218874
40950,1.7464071607589722,1.948899109363556,1.856028687953949,0.5793816280364991,0.3587866085767746
41000,1.8149198865890503,1.9160138154029847,1.8493915843963622,0.5836768019199371,0.3679013359546661
41050,1.9655187654495239,1.8495637726783754,1.7914174747467042,0.5540871953964234,0.3568627399206161
41100,1.835217387676239,1.9910680389404296,1.9363526868820191,0.5273164159059525,0.36023027300834654
41150,1.8485138130187988,2.0146711254119873,1.9256146597862243,0.536433892250061,0.3730466365814209
41200,1.9149645924568177,1.9600853371620177,1.801235432624817,0.531529214978218,0.37917153477668764
41250,1.816632432937622,1.9781737613677979,1.8138126707077027,0.5510797303915024,0.3738460087776184
41300,1.7957567310333251,1.961291217803955,1.8509575700759888,0.514510834813118,0.3802519196271896
41350,1.9267638397216797,1.89612046957016,1.715201187133789,0.5235612922906876,0.37103957056999204
41400,1.8493915176391602,1.9405956554412842,1.7389655089378357,0.5335110157728196,0.37543064057826997
41450,1.762742280960083,1.9299623727798463,1.7251618576049805,0.5262421226501465,0.3808460479974747
41500,1.8409180665016174,1.9256973814964295,1.7826064109802247,0.5149366182088851,0.37375230371952056
41550,1.7687415051460267,1.9080525135993958,1.7000244688987731,0.5690516918897629,0.3746048325300217
41600,1.7618919706344605,1.9160405945777894,1.733801462650299,0.5488210850954056,0.39066962122917176
41650,1.7405961680412292,1.9278897142410278,1.723477897644043,0.5595810663700104,0.36959417283535
41700,1.8786402106285096,1.973840489387512,1.6802241754531861,0.5657320672273636,0.35927813887596133
41750,1.8844668889045715,1.8837469005584717,1.8457865881919862,0.5375905430316925,0.3676932442188263
41800,1.943563494682312,1.8609533047676086,1.8803679203987123,0.5457303446531295,0.3728300952911377
41850,1.8990914583206178,1.88160014629364,1.8390223979949951,0.5620081067085266,0.37726926267147065
41900,1.8332366371154785,1.9771731328964233,1.6763833832740784,0.5332012361288071,0.3721948438882828
41950,1.818765630722046,1.9829808139801026,1.6917814683914185,0.47409275352954866,0.3771818256378174
42000,1.7836628317832948,1.8618941617012024,1.8359051108360291,0.5116799283027649,0.36585443913936616
42050,1.8674888968467713,1.786427628993988,1.8430430579185486,0.5256497251987458,0.3629577910900116
42100,1.764214618206024,1.7479787802696227,1.8249244666099549,0.5290671455860138,0.3652338433265686
42150,1.861962797641754,1.7042271661758424,1.8917990612983704,0.5669831937551498,0.3567146897315979
42200,1.9587308931350709,1.6598993945121765,1.9027786731719971,0.5443669509887695,0.3731442892551422
42250,2.0156140756607055,1.6813931560516358,1.8605587434768678,0.5220336085557937,0.3790707129240036
42300,2.106817135810852,1.686869125366211,1.8576704668998718,0.5570705264806748,0.36834459960460664
42350,2.125609037876129,1.77443754196167,1.9477219939231873,0.5372514081001282,0.3756959593296051
42400,2.089625222682953,1.8142404198646545,1.9540631413459777,0.6137391984462738,0.37262186646461487
42450,2.100742552280426,1.960391035079956,2.0493093085289003,0.5269273662567139,0.3667712092399597
42500,1.9590128207206725,1.9232022142410279,1.957506320476532,0.5519375705718994,0.3711079597473145
42550,1.891578161716461,1.8673032116889954,1.9268447303771972,0.5353868615627289,0.376972793340683
42600,1.7500987815856934,1.9532192492485045,1.832059919834137,0.5132070422172547,0.37004408717155457
42650,1.6184041690826416,1.8547199368476868,1.9127133917808532,0.5360091823339462,0.35967909038066864
42700,1.7603015327453613,1.917642834186554,1.8838396072387695,0.5314179408550262,0.36414640545845034
42750,1.9172428512573243,1.9393015098571778,1.895689160823822,0.47560463190078733,0.37825522899627684
42800,1.9116118502616883,1.894784300327301,1.9085562705993653,0.4540961557626724,0.3709817469120026
42850,1.881817696094513,1.8686767768859864,1.8932306361198425,0.4902661281824112,0.37590250551700594
42900,1.8699978470802308,1.7913074469566346,1.931006329059601,0.5198639214038849,0.3680634093284607
42950,1.797172920703888,1.916342535018921,1.935741949081421,0.4765673679113388,0.37103193581104277
43000,1.8403552842140198,1.945798237323761,1.946409981250763,0.5240028268098831,0.3651370579004288
43050,1.8631871914863587,1.9188490986824036,1.8966547131538392,0.5315662503242493,0.3656757074594498
43100,1.7257197093963623,1.9241333413124084,1.8192326641082763,0.534374651312828,0.37625231385231017
43150,1.6937857842445374,1.943476948738098,1.7871304750442505,0.5463141983747483,0.3853750759363174
43200,1.7505572056770324,2.030340003967285,1.7138841247558594,0.5460710620880127,0.36972637176513673
43250,1.7533260893821716,1.9533768606185913,1.720770103931427,0.5556326645612717,0.35473235189914704
43300,1.8954121708869933,1.8712230277061463,1.8158026909828187,0.5266516184806824,0.36428501427173615
43350,1.9035093307495117,1.8710354375839233,1.6953433918952943,0.5367551499605179,0.3696066516637802
43400,1.8361291217803954,1.8070637154579163,1.704367802143097,0.5861349844932556,0.3801627832651138
43450,1.8448914432525634,1.9473072838783265,1.6500012063980103,0.5821887695789337,0.36953350365161897
43500,1.9127961111068725,1.914175395965576,1.62866436958313,0.5899354940652848,0.37180236279964446
43550,1.9468596196174621,1.891315779685974,1.6911814379692078,0.520108916759491,0.3727007585763931
43600,1.9459002542495727,1.8132903456687928,1.7948115634918214,0.4760730892419815,0.379082578420639
43650,1.9043745803833008,1.7720885682106018,1.8417923545837402,0.5483367210626602,0.3859632283449173
43700,1.8581985831260681,1.885731222629547,1.8089511251449586,0.564128811955452,0.3822371178865433
43750,1.7771263909339905,1.9627543187141419,1.7126331639289856,0.5189677095413208,0.3848046261072159
43800,1.8388638114929199,1.8547957515716553,1.6615191388130188,0.5563089585304261,0.37534220159053805
43850,1.7660241746902465,1.7782331562042237,1.6741647720336914,0.5367232096195221,0.3745526945590973
43900,1.8330288910865784,1.9469373154640197,1.615799798965454,0.526871548295021,0.36406376540660856
43950,1.723313364982605,1.897832956314087,1.5296964573860168,0.5340332692861557,0.363283988237381
44000,1.8184106826782227,1.9995305371284484,1.5486335110664369,0.4623756271600723,0.3714516121149063
44050,1.8430606746673583,1.9098154163360597,1.5441849946975708,0.4778078895807266,0.3776182889938354
44100,1.7637782788276672,1.9056411910057067,1.626372766494751,0.4866416370868683,0.3771971648931503
44150,1.8294658517837525,1.9238024473190307,1.5938679552078248,0.5332041555643081,0.3745743119716644
44200,1.9638497471809386,1.9639072155952453,1.566128532886505,0.4986532515287399,0.36962944865226743
44250,1.8678758358955383,2.1107749485969545,1.6026677751541138,0.5129904663562774,0.3745015162229538
44300,1.9713059210777282,2.0962596273422243,1.6466879081726074,0.5979380667209625,0.3691231656074524
44350,2.065187451839447,2.2056228828430178,1.689419493675232,0.5828044241666794,0.3692661613225937
44400,1.995607578754425,1.9467365121841431,1.739895875453949,0.5377924937009811,0.3613216131925583
44450,1.981593084335327,1.949416675567627,1.5615949535369873,0.5082313638925552,0.3588596737384796
44500,1.9941559600830079,1.9005874609947204,1.6274073553085326,0.5445467585325241,0.36079945385456086
44550,2.0054497265815736,2.02275062084198,1.6696826028823852,0.5227178400754928,0.359233717918396
44600,1.8738873147964477,1.9961910629272461,1.6894218277931214,0.5082891291379928,0.3688549160957336
44650,1.8205762100219727,1.9458472537994385,1.6163272619247437,0.46044818460941317,0.37420248448848725
44700,1.923934178352356,1.9309806489944459,1.7185124278068542,0.44726712346076963,0.3688419580459595
44750,1.9202962160110473,1.8917932200431824,1.8279704856872558,0.4866229051351547,0.37057846069335937
44800,1.8660441946983337,1.947760362625122,1.803565092086792,0.5127376788854598,0.36279122412204745
44850,1.9352632188796997,1.842563591003418,1.7846558690071106,0.5121818751096725,0.37206349611282347
44900,1.7740284609794617,2.0111474323272707,1.7423225569725036,0.4774912214279175,0.36873484432697295
44950,1.849929347038269,1.9655423521995545,1.7938166093826293,0.46451478481292724,0.37746266841888426
45000,2.0262188696861267,2.080598542690277,1.9131036043167113,0.4363192397356033,0.38857483863830566
45050,1.9552489113807678,2.1085754895210265,1.8226283359527589,0.5109377032518387,0.38004088640213013
45100,2.0072829151153564,2.002668695449829,1.9111181116104126,0.5297275191545486,0.3890810948610306
45150,1.9088311576843262,2.0585271739959716,1.7902622604370118,0.5252770221233368,0.37815435767173766
45200,1.938318955898285,1.9881767749786377,1.7796365642547607,0.5055619144439697,0.3781012409925461
45250,2.158543949127197,1.9177157998085022,1.8968934798240662,0.514766548871994,0.3667943871021271
45300,2.0357212829589844,2.014155035018921,1.9391703724861145,0.5005431544780731,0.3600511866807938
45350,1.9495123982429505,2.026334459781647,1.7330034279823303,0.4791004627943039,0.3696570670604706
45400,1.8741681170463562,1.9623213076591492,1.8110274744033814,0.46444686472415925,0.37095574021339417
45450,1.8939417505264282,1.9709888482093811,1.809987027645111,0.4205321460962296,0.37063174426555634
45500,1.8892253565788268,2.062710018157959,1.6947579050064088,0.4399082785844803,0.3737080693244934
45550,1.8444513916969298,2.085932421684265,1.727405412197113,0.459480721950531,0.3627070999145508
45600,1.8016289401054382,2.072852838039398,1.7703590488433838,0.469933345913887,0.36301557660102846
45650,1.874823236465454,2.127504849433899,1.8160777187347412,0.4672149348258972,0.37216546177864074
45700,1.7905900263786316,2.1308000183105467,1.9086104679107665,0.47065037667751314,0.3726034861803055
45750,1.672471764087677,2.1257017183303835,1.8742741250991821,0.4631239926815033,0.36027321755886077
45800,1.7575238752365112,2.122153615951538,1.7922898864746093,0.42924358904361726,0.36397360026836395
45850,1.8334518480300903,2.043809027671814,1.84289208650589,0.45582019567489623,0.3706264728307724
45900,1.9239734959602357,2.088316595554352,1.8551359391212463,0.4661061590909958,0.36109305381774903
45950,1.9557113432884217,2.0416339302062987,1.802811975479126,0.42495625376701346,0.35617934823036196
46000,1.8773178696632384,1.8978319787979125,1.801461455821991,0.4389219444990158,0.36065927922725677
46050,1.8713305878639221,1.9739187502861022,1.7197387528419494,0.48803118348121644,0.37563519179821014
46100,1.860942165851593,2.0301947021484374,1.6053444290161132,0.48169336438179017,0.3797455483675003
46150,1.9489199352264404,2.0309020686149597,1.7899728918075561,0.5151040261983871,0.3759914547204971
46200,1.9850160479545593,1.9182135367393494,1.872631618976593,0.461044242978096,0.3756071001291275
46250,1.8580480527877807,1.9799911046028138,1.8182773518562316,0.4562861788272858,0.38041426718235016
46300,1.85704758644104,1.9905291509628296,1.8320599102973938,0.46863064348697664,0.37270691454410554
46350,1.884167160987854,1.9541775918006896,1.8379616570472717,0.5147683399915696,0.3701064330339432
46400,1.9118818640708923,2.014171679019928,1.8623097395896913,0.5483839213848114,0.37536216735839845
46450,1.9818710494041443,1.9060790181159972,1.9273190426826476,0.5638470047712326,0.3757354098558426
46500,1.8767416095733642,1.9441287183761597,1.7444500184059144,0.5839038509130478,0.3728789108991623
46550,1.9036947178840637,1.936121506690979,1.750092248916626,0.5565193909406662,0.372780624628067
46600,1.9379861617088319,2.1281079268455505,1.781831500530243,0.5751110517978668,0.37810153543949127
46650,1.850410852432251,1.9999630427360535,1.7131591534614563,0.5239317524433136,0.37068169951438906
46700,1.7647395133972168,2.084676806926727,1.7585795164108275,0.5490439772605896,0.37102077901363373
46750,1.7639369726181031,2.201629841327667,1.7297014236450194,0.5342516678571702,0.3693122309446335
46800,1.9251051878929137,2.045315480232239,1.7449390816688537,0.5382099729776383,0.3771743106842041
46850,1.9736152219772338,2.043556969165802,1.8626433753967284,0.5274949854612351,0.38000484108924865
46900,1.896019401550293,1.9598853969573975,1.9024250793457032,0.5528719621896744,0.3808986759185791
46950,1.8571074676513672,1.9495066070556641,1.8123644828796386,0.5251551049947739,0.3762636965513229
47000,1.9774175810813903,1.921338438987732,1.8752895760536195,0.49335366547107695,0.3843198734521866
47050,1.7847505927085876,1.9530256247520448,1.893881652355194,0.4830417501926422,0.3806812870502472
47100,1.929373471736908,2.072015824317932,1.7683101224899291,0.5328737741708756,0.38600959300994875
47150,1.9347144150733948,2.0083933305740356,1.6802520298957824,0.566501145362854,0.3863536947965622
47200,2.0809205532073975,1.967469584941864,1.7099338960647583,0.5878376758098602,0.38300745010375975
47250,1.9406223011016845,1.939709951877594,1.5893959069252015,0.5676009929180146,0.37133951306343077
47300,1.846531753540039,1.9922097539901733,1.6828268337249757,0.5700081688165665,0.3713312691450119
47350,1.8904101276397705,1.9472701787948608,1.742494649887085,0.5914333283901214,0.3723187029361725
47400,1.7543989729881286,1.9128039693832397,1.6842849159240723,0.5553503632545471,0.37231305360794065
47450,1.7295177268981934,2.0197710013389587,1.7535484504699708,0.5777554160356522,0.3651525962352753
47500,1.7777867698669434,1.9735677123069764,1.7035566282272339,0.5677382254600525,0.3683444720506668
47550,1.7731864142417908,1.9846666216850282,1.642929084300995,0.5228172093629837,0.3787959676980972
47600,1.9082951331138611,1.9430954599380492,1.7513377451896668,0.5324446958303451,0.3832594865560532
47650,2.0206580710411073,1.9418134498596191,1.6871632409095765,0.5195309221744537,0.38900888442993165
47700,2.030814063549042,1.942862617969513,1.6322953152656554,0.46959844052791594,0.3882459658384323
47750,2.0318710613250732,1.9127083325386047,1.7677202367782592,0.5111262065172195,0.37768195271492006
47800,1.9823240947723388,2.089466595649719,1.8448385691642761,0.5283191132545472,0.37144113183021543
47850,1.9475281381607055,1.9932358384132385,1.7811647939682007,0.4847932928800583,0.3801944577693939
47900,1.9097227430343628,2.005269548892975,1.6930304837226868,0.5328913414478302,0.3770717090368271
47950,1.920921161174774,1.9781999731063842,1.6208101177215577,0.5508503323793411,0.3691810619831085
48000,1.8960047125816346,2.008137300014496,1.6751013374328614,0.6060793364048004,0.37042822301387784
48050,1.8170646810531617,1.9822314453125,1.7761426734924317,0.5755578315258026,0.35730970680713653
48100,1.6714706325531006,1.9112718057632447,1.6270609378814698,0.571218848824501,0.34841852307319643
48150,1.6559239292144776,1.9989023208618164,1.6795016980171205,0.5636834406852722,0.37509671092033386
48200,1.6811733794212342,2.0140188789367675,1.650316481590271,0.6049249786138534,0.37418958723545076
48250,1.7979677605628968,1.9261452865600586,1.6251388669013977,0.5508272516727447,0.3608878815174103
48300,1.8679055571556091,1.8749708104133607,1.5603872704505921,0.5295946431159974,0.37035170376300813
48350,1.931111900806427,2.0985801577568055,1.5885946702957154,0.5517071235179901,0.37688144505023957
48400,1.7060852122306824,1.9896260166168214,1.671155002117157,0.5496683567762375,0.3569287586212158
48450,1.691548011302948,1.8069692254066467,1.6928649044036865,0.5648192679882049,0.3546824789047241
48500,1.917740216255188,1.7050765752792358,1.8044495916366576,0.5280773055553436,0.3756432801485062
48550,1.8673841500282287,1.8008661937713624,1.8364662885665894,0.49682761788368224,0.37599522709846495
48600,1.8314746165275573,1.8628253555297851,1.7817442893981934,0.4589817464351654,0.38235216796398164
48650,1.6503463530540465,1.9349112558364867,1.9019208431243897,0.5108590751886368,0.37586195826530455
48700,1.7537494158744813,1.9907090544700623,1.848589358329773,0.5270591861009598,0.36834697782993314
48750,1.841107385158539,2.1487447237968444,1.7860043120384217,0.5115486460924149,0.3752439302206039
48800,1.8862818884849548,2.0193818759918214,1.8727478575706482,0.5077145665884018,0.36754284143447874
48850,1.7765467929840089,1.9364767456054688,1.784809443950653,0.5216882890462875,0.3738590908050537
48900,1.7628761386871339,2.004589567184448,1.7375013184547425,0.482312593460083,0.37074403584003446
48950,1.736421935558319,1.9304146242141724,1.8106106781959534,0.4890770125389099,0.3732180869579315
49000,1.7794125652313233,1.907846791744232,1.8011402893066406,0.5321210265159607,0.38258551120758055
49050,1.6678978610038757,1.963876714706421,1.6582266783714295,0.5473246186971664,0.3937840938568115
49100,1.6837889623641968,1.8999873089790345,1.7508144116401672,0.5192423957586288,0.3792799234390259
49150,1.7802218508720398,1.8362095952033997,1.7182736277580262,0.5238483238220215,0.37213743448257447
49200,1.6416838717460633,1.8866529297828674,1.736065652370453,0.549992533326149,0.3742038154602051
49250,1.6863304328918458,1.9779800248146058,1.7142177319526672,0.5403742480278015,0.3684872877597809
49300,1.6568211841583251,2.0441740107536317,1.6995815873146056,0.5637959575653076,0.36938243329524995
49350,1.6874031686782838,1.9571914887428283,1.7982957196235656,0.4947709077596664,0.3779908436536789
49400,1.7664452242851256,1.9456563782691956,1.7364375925064086,0.48447557151317594,0.3786063235998154
49450,1.7432661390304565,2.0457852244377137,1.7815603494644165,0.5019790923595429,0.38217167496681215
49500,1.7298723340034485,1.985489046573639,1.8163326287269592,0.46947540700435636,0.3742146283388138
49550,1.7227618718147277,1.9442373728752136,1.822988781929016,0.5040962171554565,0.3618300437927246
49600,1.8385205125808717,1.9471675992012023,1.7826573395729064,0.4774155646562576,0.3719275307655334
49650,1.7643824791908265,1.9244290328025817,1.7304026913642883,0.4601207035779953,0.385495098233223
49700,1.7613953757286072,2.0473947739601135,1.7688657784461974,0.4761490547657013,0.3911916160583496
49750,1.7018172097206117,2.0020760893821716,1.8132725071907043,0.4651340788602829,0.3839738041162491
49800,1.8870521306991577,1.9073268628120423,1.8477529454231263,0.4890497654676437,0.37161478638648987
49850,1.98016952753067,1.8918269419670104,1.844106457233429,0.49326471865177157,0.3676901310682297
49900,1.8706980895996095,1.8326958346366882,1.7762993264198303,0.48698203325271605,0.3687429851293564
49950,1.6611113786697387,1.8192406678199768,1.7426452350616455,0.46374443769454954,0.37436099648475646
50000,1.6748711824417115,1.8636005091667176,1.7213825726509093,0.4709672313928604,0.3770430290699005
50050,1.7599895358085633,1.9709040355682372,1.7111618757247924,0.5346017348766327,0.36821009814739225
50100,1.7817328238487244,1.943852128982544,1.7620923042297363,0.5525190180540085,0.3722476768493652
50150,1.809845085144043,2.0089120507240295,1.880412118434906,0.5669951999187469,0.37525067865848544
50200,1.9053256225585937,1.9524682807922362,2.0254233145713805,0.5434489798545837,0.37413828492164614
50250,1.8280318093299865,1.8942896699905396,2.117990162372589,0.5048175305128098,0.3616605359315872
50300,1.7749822187423705,1.9373776030540466,1.969041337966919,0.4916300368309021,0.3592710363864899
50350,1.8079822707176207,1.8829343676567079,1.92592946767807,0.4759315878152847,0.3714550620317459
50400,1.9086752724647522,1.7800339579582214,1.8404410147666932,0.4912410885095596,0.3736835741996765
50450,2.06448121547699,1.834022867679596,1.9802584266662597,0.5213163709640503,0.3617612373828888
50500,2.0149735236167907,1.9633236646652221,2.1063393187522887,0.5043503946065903,0.37360155284404756
50550,2.0208914923667907,1.897184467315674,2.1036279892921446,0.4726098793745041,0.37835068464279176
50600,2.0318151569366454,1.8389286994934082,1.8798096990585327,0.44918158888816834,0.361970174908638
50650,2.0059937047958374,1.9463667559623719,1.8415455913543701,0.508154256939888,0.3664596050977707
50700,1.8908206725120544,2.2158772468566896,1.7791204357147217,0.5387128758430481,0.37106583893299105
50750,1.730358180999756,1.9695284366607666,1.6908478188514708,0.5095090025663376,0.3651288789510727
50800,1.7521399927139283,1.8946314024925233,1.75726469039917,0.511652090549469,0.36641349136829376
50850,1.7789344167709351,1.9867530369758606,1.733170940876007,0.4810666781663895,0.36070029020309446
50900,1.9216215658187865,1.9264144420623779,1.6520045042037963,0.5109648323059082,0.3745280838012695
50950,1.7729367303848267,1.9352420282363891,1.6697877407073975,0.589648722410202,0.38938597559928895
51000,1.8664946818351746,1.9400877356529236,1.7962140679359435,0.5567818969488144,0.39015178084373475
51050,1.8724456548690795,1.9874426221847534,1.701018054485321,0.5404754853248597,0.3875742036104202
51100,1.817883186340332,2.0732059264183045,1.734351201057434,0.5150887441635131,0.3878672033548355
51150,1.7646784591674805,2.0513824820518494,1.748767704963684,0.5380355912446976,0.37620568156242373
51200,1.763699507713318,1.8487341785430909,1.7076770949363709,0.46474185705184934,0.36490296125411986
51250,1.8596943640708923,1.9019393467903136,1.8150488615036011,0.5420906126499176,0.3612036061286926
51300,2.11943039894104,1.9893384385108948,1.6660252499580384,0.5109432506561279,0.35400004386901857
51350,1.8359852695465089,2.015374743938446,1.8060694742202759,0.5246966409683228,0.36465410232543943
51400,1.7455345940589906,2.12800151348114,1.8724041724205016,0.5086299234628677,0.36471611976623536
51450,1.7735244131088257,2.0166518020629884,1.741441490650177,0.47140793800354003,0.35909447729587557
51500,1.856417269706726,1.7359611296653747,1.7331801795959472,0.5246557116508483,0.3590372586250305
51550,1.8293033480644225,1.8660459208488465,1.8182279396057128,0.5376347064971924,0.3708680945634842
51600,1.8219166803359985,1.8768992853164672,1.8891193342208863,0.5710226815938949,0.3760279673337936
51650,1.8660143518447876,1.9094631147384644,1.9287001037597655,0.5530503726005555,0.37857982456684114
51700,1.88084810256958,1.7585642099380494,1.9642405366897584,0.5736335670948028,0.3828770560026169
51750,1.7858857488632203,1.761156084537506,1.8668178033828735,0.517533398270607,0.37396220266819
51800,1.8737566924095155,1.8420567870140077,1.7982863807678222,0.5192489498853683,0.3683299148082733
51850,1.8881574416160583,2.0010611987113953,1.8616268253326416,0.5300020468235016,0.36885043859481814
51900,1.8095615744590758,1.8815319919586182,1.822178511619568,0.5101786088943482,0.36731088638305665
51950,1.6264561676979066,1.8955083513259887,1.8345952463150024,0.5319676280021668,0.3607786530256271
52000,1.7183717584609985,1.891627926826477,1.8095203638076782,0.5238355547189713,0.3616418600082397
52050,1.7718380761146546,1.9740976810455322,1.854116449356079,0.4963171571493149,0.370182067155838
52100,1.8138429713249207,2.0793794560432435,1.8833158421516418,0.5014380264282227,0.3677262842655182
52150,1.8482758331298828,2.061910448074341,1.7560946655273437,0.4917643862962723,0.3693175333738327
52200,1.932883734703064,1.9351693487167358,1.7707246136665344,0.47189070463180544,0.3765485203266144
52250,2.042406322956085,1.9476135540008546,1.746956739425659,0.5525326657295228,0.37835679948329926
52300,1.8234872007369995,1.8883713817596435,1.7865087175369263,0.55377002120018,0.3797001791000366
52350,1.7888864612579345,1.965743248462677,1.7250418043136597,0.5649815046787262,0.3796001827716827
52400,1.813206729888916,2.1684866833686827,1.770161919593811,0.5699448329210282,0.3652196961641312
52450,1.8432344460487367,2.0918910264968873,1.7090419816970825,0.532770978808403,0.3895511037111282
52500,1.6087140488624572,2.0037637686729433,1.8317237043380736,0.52574347615242,0.3892930668592453
52550,1.6729819869995117,1.9324233388900758,1.8110667276382446,0.5307371205091477,0.3695758068561554
52600,1.5805156064033508,1.8656097722053528,1.7430229330062865,0.526568403840065,0.3731117457151413
52650,1.7166128945350647,1.963651075363159,1.7894712424278258,0.5105656540393829,0.36633294105529784
52700,1.7116251039505004,1.9629648280143739,1.7813902521133422,0.5143943399190902,0.3678380924463272
52750,1.7777451848983765,1.856532919406891,1.7292211985588073,0.5220466750860214,0.3711129254102707
52800,1.81834805727005,1.829880075454712,1.7431009578704835,0.5680953633785247,0.3748645257949829
52850,1.850142900943756,1.852056474685669,1.88155446767807,0.520547097325325,0.3777144235372543
52900,1.8928090357780456,1.906490089893341,1.8467194414138794,0.5114345628023148,0.36865027964115143
52950,1.7697027897834778,2.041321454048157,1.71269935131073,0.4885987937450409,0.37705797851085665
53000,1.7722162699699402,2.114562849998474,1.6217544269561768,0.5092646396160125,0.36933075070381166
53050,1.8636772727966309,2.147862594127655,1.708132061958313,0.4645371514558792,0.3695858293771744
53100,1.8605495357513429,1.923633086681366,1.6488174176216126,0.4963470542430878,0.3836028325557709
53150,1.9271297764778137,2.0712989664077757,1.662843234539032,0.5010233074426651,0.3702882087230682
53200,1.8174464797973633,2.128249263763428,1.8482013869285583,0.5271257621049881,0.372489315867424
53250,1.7187701773643493,2.0470307278633117,1.848652913570404,0.5114475905895233,0.3743996930122375
53300,1.7205280923843385,2.056590552330017,1.8409436464309692,0.4768633997440338,0.3760404986143112
53350,1.6773938417434693,1.871895797252655,1.8326369094848634,0.5195913231372833,0.3804412114620208
53400,1.7670966744422913,1.8427953577041627,1.7403980898857117,0.5280049121379853,0.37593416273593905
53450,1.825568106174469,2.0902522301673887,1.7129069828987122,0.5142856419086457,0.37465687811374665
53500,1.932988040447235,2.1490425944328306,1.6719610166549683,0.5457046276330948,0.370714613199234
53550,1.7674788904190064,1.986071856021881,1.6985988664627074,0.518298402428627,0.374217124581337
53600,1.7082196545600892,2.0199018025398257,1.6757207036018371,0.5324944162368774,0.38383196711540224
53650,1.7700184965133667,1.8399129176139832,1.7236358428001404,0.5077117335796356,0.3830652719736099
53700,1.8023453545570374,2.117303047180176,1.8780864524841308,0.5266969919204711,0.38595360398292544
53750,1.8832655572891235,2.108300416469574,1.8702487015724183,0.5010811471939087,0.3912349855899811
53800,1.8614665818214418,2.081943633556366,1.809902822971344,0.5083029490709304,0.39126476407051086
53850,1.8364591264724732,2.0769383120536804,1.880581955909729,0.5039666771888733,0.3787531530857086
53900,1.9021420621871947,1.9116674184799194,1.7834312987327576,0.48234162032604216,0.3586767220497131
53950,1.9191554141044618,1.9986778354644776,1.7433016633987426,0.4924242115020752,0.370823290348053
54000,2.0124392223358156,1.968982355594635,1.6087736344337464,0.49068554759025573,0.36625791132450103
54050,1.8193253374099732,1.9096185612678527,1.5961220717430116,0.4925763243436813,0.369445783495903
54100,1.64334374666214,1.8487423610687257,1.6195021390914917,0.450871576666832,0.37565589427948
54150,1.8106178474426269,1.8497695589065553,1.7533243370056153,0.4095315957069397,0.38527238726615903
54200,1.8902687287330628,1.8242392945289612,1.666554353237152,0.4612006604671478,0.3844835448265076
54250,1.7692291307449342,1.915182156562805,1.7376095819473267,0.5068879860639572,0.39226524651050565
54300,1.867498972415924,1.8895084166526794,1.5620728373527526,0.491191286444664,0.3827729022502899
54350,1.929217641353607,1.770025177001953,1.5474559116363524,0.5035474187135697,0.37669005334377287
54400,1.8743732833862305,1.9294079995155335,1.5565683841705322,0.47319754600524905,0.37348149716854095
54450,1.8902473115921021,1.809121012687683,1.5902241849899292,0.48952721178531644,0.375360951423645
54500,1.8636911249160766,1.8424227404594422,1.6440703964233399,0.4856078201532364,0.37221927642822267
54550,1.8475617337226868,1.9424714159965515,1.593576648235321,0.4850803464651108,0.3675861984491348
54600,1.9135209012031555,1.8250043177604676,1.720835611820221,0.4754086810350418,0.3687896144390106
54650,1.8577795624732971,1.8934460091590881,1.7245349836349488,0.4731552106142044,0.36610387563705443
54700,1.9604274892807008,1.85703289270401,1.7538308215141296,0.4857231867313385,0.359272695183754
54750,1.914585747718811,1.9434848570823668,1.6332158732414246,0.5030029618740082,0.35874780774116516
54800,1.8846636366844178,1.9000393390655517,1.6886396980285645,0.4456278079748154,0.3673977917432785
54850,1.7813957834243774,1.8600956201553345,1.7786509442329406,0.46040826916694644,0.3595405381917953
54900,1.7902286767959594,1.8724740743637085,1.6723260545730592,0.4785014724731445,0.3701440113782883
54950,1.7787812972068786,1.914430682659149,1.803923282623291,0.430184685587883,0.3717189514636993
55000,1.7862615966796875,1.8243772053718568,1.9863310432434083,0.4425030964612961,0.37623340129852295
55050,1.739324722290039,1.799556677341461,1.9206033039093018,0.46862527310848234,0.3723975974321365
55100,1.7723124647140502,1.8372144246101378,1.924981336593628,0.4367403507232666,0.373284832239151
55150,1.796193952560425,1.9274211406707764,1.839349901676178,0.4494299787282944,0.3730789256095886
55200,1.6498305654525758,2.0340723419189453,1.8126746344566345,0.48062924563884735,0.3697092628479004
55250,1.7822666931152344,2.060822744369507,1.7069897413253785,0.4736263537406921,0.36934165775775907
55300,1.7831071400642395,2.1155198192596436,1.7783765912055969,0.45021133780479433,0.37993671536445617
55350,1.8970245075225831,1.9915817666053772,1.7374220299720764,0.45761991024017334,0.382705295085907
55400,1.9188800191879272,1.919482192993164,1.6809697794914245,0.4879904878139496,0.39285684406757354
55450,1.9996606349945067,2.018514814376831,1.6947247648239137,0.4577456110715866,0.38216023445129393
55500,1.883717622756958,2.001162111759186,1.5734682869911194,0.4692133045196533,0.3801171571016312
55550,1.8015456676483155,2.007993597984314,1.7160473227500916,0.45951757311820984,0.3794276481866837
55600,1.8249039697647094,1.9636351871490478,1.7987475299835205,0.4642040699720383,0.38124108612537383
55650,1.6995598244667054,2.012985625267029,2.005565974712372,0.48157546639442445,0.3756002849340439
55700,1.6659812259674072,1.9965162372589111,1.881975803375244,0.4491655719280243,0.38097979545593263
55750,1.720353934764862,2.0642359113693236,1.7923118329048158,0.5145421367883682,0.38559140264987946
55800,1.7123454022407532,2.0280602097511293,1.719063296318054,0.52709303855896,0.3863866972923279
55850,1.7449187016487122,2.102740669250488,1.8008467411994935,0.48773090600967406,0.38176024734973907
55900,1.723967649936676,2.009960079193115,1.7943393635749816,0.4641942894458771,0.37278718829154966
55950,1.7974083924293518,1.9918105816841125,1.7267872643470765,0.505951561331749,0.37847026228904723
56000,1.775451533794403,2.0090584182739257,1.691585750579834,0.48248014330863953,0.38251449465751647
56050,1.7557019805908203,2.0832841086387632,1.7281595373153686,0.5055735176801681,0.38910886824131014
56100,1.8851444840431213,2.0246457624435426,1.7049141550064086,0.5290969783067703,0.39477065920829774
56150,1.8479951333999634,1.9566644525527954,1.7605381464958192,0.484157058596611,0.3888105446100235
56200,1.8619239592552186,1.9107649779319764,1.7810562086105346,0.4451540130376816,0.38638724744319913
56250,1.7638639855384826,1.8521148133277894,1.708792655467987,0.4945761585235596,0.3833561050891876
56300,1.810335247516632,1.9058366227149963,1.7320424962043761,0.4657939153909683,0.37778605163097384
56350,1.8668277883529663,1.8464589238166809,1.8684526586532593,0.5088833844661713,0.3911140286922455
56400,1.867240297794342,1.8024225091934205,1.8346983695030212,0.5147496694326401,0.4036021864414215
56450,1.8589154696464538,1.9378366827964784,1.8907984018325805,0.5362447732686997,0.3879462867975235
56500,1.781364164352417,2.081818714141846,2.009615364074707,0.5276265567541123,0.3852889937162399
56550,1.7839360690116883,1.8918457198143006,1.848637309074402,0.5012357038259506,0.3862612909078598
56600,1.7327557873725892,1.8196651673316955,1.9464872908592223,0.5439317232370376,0.3916881167888641
56650,1.823162591457367,1.8652157258987427,1.806309323310852,0.4983864450454712,0.38487667083740235
56700,1.8643295741081238,1.922493541240692,1.7674697637557983,0.5243773019313812,0.38866640865802765
56750,1.9038767838478088,1.8816109776496888,1.7262191796302795,0.514541803598404,0.37939353585243224
56800,1.8692121195793152,1.8480214023590087,1.8310941505432128,0.5254663169384003,0.39018161296844484
56850,1.808543221950531,1.858381929397583,1.7107358765602112,0.5160905414819718,0.3873941195011139
56900,1.850471806526184,1.813894865512848,1.738928301334381,0.41480975568294526,0.3788644659519196
56950,1.9214078211784362,1.98994056224823,1.577683253288269,0.42260908007621767,0.3727035117149353
57000,1.8432808876037599,2.008989243507385,1.718716652393341,0.4520531380176544,0.3749995934963226
57050,1.878346598148346,2.138363583087921,1.6831781387329101,0.4634998780488968,0.3793101477622986
57100,1.7841476798057556,2.0393862652778627,1.736332151889801,0.48418965816497805,0.375724191069603
57150,1.8164836835861207,1.997439479827881,1.5990850710868836,0.4917650008201599,0.38517618358135225
57200,1.9974372172355652,2.0249030995368957,1.6692121982574464,0.46120863378047944,0.3740309900045395
57250,1.9711754846572875,2.011029577255249,1.5939610314369201,0.47138099431991576,0.37184454321861266
57300,1.877748143672943,2.0514671754837037,1.766110589504242,0.4922569853067398,0.36452391028404235
57350,1.849860806465149,1.8946004962921144,1.7863832187652589,0.4542231857776642,0.3669346976280212
57400,1.6746782922744752,1.9950647044181824,1.684593505859375,0.47656537175178526,0.3773909080028534
57450,1.5784531402587891,1.93185063123703,1.678345832824707,0.5081376987695694,0.3955452132225037
57500,1.6521827125549315,1.947308006286621,1.6293177223205566,0.48992512047290804,0.40458515405654905
57550,1.645799353122711,1.9518689942359924,1.6847122168540956,0.5005813372135163,0.3860237067937851
57600,1.621021225452423,1.956428337097168,1.6827396821975709,0.44723753273487094,0.3863919693231583
57650,1.7569273042678832,1.8967011785507202,1.6130988812446594,0.4685665398836136,0.38072504103183746
57700,1.843645405769348,2.0291073751449584,1.6798166584968568,0.4950993770360947,0.3706533199548721
57750,1.8316164827346801,2.1394912219047546,1.6711578035354615,0.5329937273263932,0.36810525596141813
57800,1.852218008041382,2.0438897132873537,1.7137774085998536,0.5259835147857665,0.37422425746917726
57850,1.8163888382911682,1.9768921279907226,1.7779362869262696,0.49075898170471194,0.36867002248764036
57900,1.6442590951919556,1.9664423441886902,1.7141690278053283,0.4742296177148819,0.3738818669319153
57950,1.6607969164848329,2.033705458641052,1.6166545414924622,0.49721914291381836,0.3783509510755539
58000,1.7332868671417236,2.073055307865143,1.6870296812057495,0.4984295564889908,0.38001354813575744
58050,1.7461288785934448,1.931664502620697,1.8077059125900268,0.4941024839878082,0.3742605984210968
58100,1.7850433850288392,2.076054530143738,1.8619242000579834,0.5193376725912094,0.3714254194498062
58150,1.797219009399414,2.0248868060112,1.7540129685401917,0.5262372946739197,0.3700911164283752
58200,1.698080403804779,2.130131561756134,1.8209316515922547,0.5111778146028518,0.38292592763900757
58250,1.7688164854049682,2.1477066040039063,1.7590806698799133,0.45917216181755066,0.3846969842910767
58300,1.7818120980262757,2.2253660774230957,1.7199713587760925,0.491482720375061,0.3817795878648758
58350,1.7286974930763244,2.1250431060791017,1.7915890884399415,0.4993819397687912,0.38000156462192536
58400,1.8839900660514832,1.8961916875839233,1.853732693195343,0.4996344745159149,0.38143537878990175
58450,1.9004346179962157,1.9201973986625671,1.852983922958374,0.47952824115753173,0.38718253791332247
58500,1.8620093560218811,2.0251134037971497,1.8567233753204346,0.4986587023735046,0.3694603472948074
58550,1.8174571895599365,1.9717676615715027,1.8828744411468505,0.47840898036956786,0.3625460177659988
58600,1.8464326238632203,1.9274653744697572,1.8152950859069825,0.5077926456928253,0.3706675887107849
58650,1.7445839262008667,1.8549877405166626,1.833057975769043,0.46729951560497285,0.37935984194278716
58700,1.826117377281189,2.1196156692504884,1.8342602705955506,0.49732934713363647,0.3808998292684555
58750,1.806263108253479,1.9673434233665466,1.8268756818771363,0.4782139545679092,0.3794542491436005
58800,1.7143489813804627,1.9264570832252503,1.7951311016082763,0.4405236512422562,0.37808955609798434
58850,1.8190209460258484,1.9735751724243165,1.6438628125190735,0.4929999876022339,0.3626324796676636
58900,1.788591365814209,1.9445987224578858,1.7325186681747438,0.5087775564193726,0.35630029559135434
58950,1.5831144380569457,1.8426694941520692,1.772570514678955,0.5021580624580383,0.3676172310113907
59000,1.6149361991882325,1.8915652346611023,1.7667535853385925,0.48679942667484283,0.365546737909317
59050,1.8039488220214843,1.8861444330215453,1.7601650905609132,0.4472785323858261,0.3693078398704529
59100,1.8133544182777406,1.7757911777496338,1.823205714225769,0.48853996813297274,0.3712692320346832
59150,1.8271088814735412,1.8470615434646607,1.8562147998809815,0.5308894890546799,0.37953889310359956
59200,1.8961204528808593,1.7912912917137147,1.8706913828849792,0.47095364809036255,0.38832048237323763
59250,1.9441723656654357,1.8914418411254883,1.948176712989807,0.4898431134223938,0.37786453843116763
59300,1.732236909866333,1.8647103667259217,1.966410183906555,0.4516702085733414,0.36701436042785646
59350,1.7338739037513733,1.8721497774124145,1.918209321498871,0.4339478766918182,0.3745971208810806
59400,1.8908370900154114,1.8285950803756714,1.9352064180374144,0.4519066506624222,0.3617648530006409
59450,1.860334973335266,1.8915375471115112,1.8958347606658936,0.47849262177944185,0.366896687746048
59500,1.6953984880447388,1.7798288083076477,1.9430824756622314,0.46039152801036837,0.37925447404384616
59550,1.89703369140625,1.7732515621185303,1.9738936805725098,0.46708306550979617,0.37009294688701627
59600,1.8594460248947144,1.7930612468719482,2.064202184677124,0.49183410227298735,0.3759518760442734
59650,1.8779105973243713,1.6819245290756226,1.9478715443611145,0.5059985208511353,0.3798868864774704
59700,1.8151581120491027,1.7543562793731688,1.8588612484931946,0.4994387662410736,0.38532467603683473
59750,1.706760709285736,1.8299406814575194,1.8632949018478393,0.5105849552154541,0.37920312404632567
59800,1.7485340809822083,1.7485586428642272,1.8990836477279662,0.4956032383441925,0.3798699271678925
59850,1.8289874839782714,1.84340842962265,1.88062579870224,0.5075649827718735,0.3795139396190643
59900,1.8590528082847595,1.8621710658073425,1.927998549938202,0.48362127363681795,0.3840504920482635
59950,1.7460501956939698,1.9016630530357361,1.810341339111328,0.5106448018550873,0.3836600995063782
60000,1.8136809134483338,1.8787532901763917,1.8149932265281676,0.48422874867916105,0.38980005264282225
60050,1.8114939427375794,2.014380221366882,1.8822138047218322,0.5049025857448578,0.38638251423835757
60100,1.9321579504013062,1.9434851241111755,1.8141516971588134,0.4819966542720795,0.39390844643115996
60150,1.82167377948761,1.9172889852523805,1.7903277111053466,0.44546359360218046,0.38915692508220673
60200,1.7780553102493286,1.901464560031891,1.6806328630447387,0.4649863433837891,0.3859473121166229
60250,1.8960831618309022,1.8546548938751222,1.7603544998168945,0.4630348771810532,0.38355039298534394
60300,1.8255694651603698,1.8302636194229125,1.7721286034584045,0.4569696021080017,0.3724179083108902
60350,1.7914992213249206,1.828220865726471,1.7320912289619446,0.48339880287647247,0.359630566239357
60400,1.8425083994865417,1.9937347316741942,1.761041419506073,0.5080435961484909,0.3732195168733597
60450,1.8333860325813294,1.9174760150909425,1.7779293799400329,0.4885821259021759,0.37981716156005857
60500,1.899118845462799,1.9315189266204833,1.7481663703918457,0.48909304678440096,0.38180708706378935
60550,1.9522923135757446,1.84274973154068,1.647264482975006,0.49311153948307035,0.38090261101722717
60600,1.9064957356452943,1.8908661794662476,1.8039478802680968,0.5156464219093323,0.3598657947778702
60650,1.8131008267402648,1.9376758885383607,1.7960013604164125,0.4902686583995819,0.35603455722332
60700,1.903440854549408,1.8720986914634705,1.6743830990791322,0.4946591007709503,0.365271697640419
60750,1.9065859889984131,1.8141437435150147,1.8090673780441284,0.49394456565380096,0.3752442580461502
60800,1.9086948108673096,1.903144085407257,1.909545648097992,0.44285761296749115,0.3829760932922363
60850,1.8959408044815063,2.024026517868042,1.860150101184845,0.4396660232543945,0.38765056133270265
60900,1.8826938438415528,1.8512275218963623,2.0032532453536986,0.45800439655780795,0.38814169824123385
60950,1.979951229095459,1.699841022491455,2.003766393661499,0.4758510053157806,0.3854169046878815
61000,1.9037292766571046,1.7659935784339904,1.8901503300666809,0.48056144773960113,0.3632992488145828
61050,1.8897138881683349,1.9185552835464477,1.8637595963478089,0.4686018514633179,0.3663975238800049
61100,1.804832775592804,1.9188977885246277,1.8538419437408447,0.4903132677078247,0.3737137120962143
61150,1.861476445198059,1.9383891773223878,1.761389729976654,0.44649350047111513,0.3744185906648636
61200,1.8636465311050414,1.9233018517494203,1.7888473773002624,0.4810389453172684,0.38009512186050415
61250,1.8201154208183288,1.8874952101707458,1.7876615619659424,0.5312872371252846,0.37292596518993376
61300,1.892629518508911,1.8582882499694824,1.7290514254570006,,0.37275309979915616
61350,2.011410002708435,1.9772996807098389,1.7899370384216309,,0.353687499165535
61400,1.8898399662971497,1.9834514570236206,1.8118733525276185,,0.3667641454935074
61450,2.0683544158935545,1.9216503858566285,1.7264845037460328,,0.37855079770088196
61500,2.057438998222351,1.991285524368286,1.7287441873550415,,0.389925941824913
61550,1.9602436304092408,2.0880595088005065,1.675912344455719,,0.38786528408527376
61600,1.9621768116950988,1.894985897541046,1.723063623905182,,0.3868285471200943
61650,1.981821687221527,1.9683680367469787,1.7800482654571532,,0.376714853644371
61700,1.930761845111847,2.0793881583213807,1.8852328038215638,,0.37186863005161286
61750,1.89132896900177,2.1723463249206545,1.8863670539855957,,0.3589804297685623
61800,1.7664721274375916,2.09676132440567,1.8145812082290649,,0.3752622979879379
61850,1.8731187653541566,2.1189425468444822,1.8194002938270568,,0.3854493945837021
61900,1.9873546600341796,1.9013518834114074,1.7308492136001588,,0.37894929468631744
61950,1.89770898103714,2.0105373525619505,1.806408326625824,,0.3760970693826675
62000,1.8783283400535584,1.9463686418533326,1.8160673809051513,,0.3788733738660812
62050,1.9042703294754029,1.999864435195923,1.8550900769233705,,0.36291510105133057
62100,1.9011407470703126,2.06420197725296,1.9548499298095703,,0.3720021939277649
62150,1.9488820576667785,2.0257552886009216,1.8107055115699768,,0.374017835855484
62200,1.846490309238434,1.9718781161308288,1.8361575150489806,,0.374112520813942
62250,1.8296470975875854,1.946066906452179,1.8206990337371827,,0.3759553688764572
62300,1.7296549415588378,2.084605002403259,1.8366086792945862,,0.36520725190639497
62350,1.8605434966087342,2.10807190656662,1.7711290121078491,,0.36627089500427246
62400,1.7337681984901427,1.9768200516700745,1.7621976923942566,,0.35827769339084625
62450,1.7224361753463746,1.9816855812072753,1.6913433957099915,,0.36462964475154874
62500,1.7907827234268188,2.0960535430908203,1.7701379895210265,,0.374199783205986
62550,1.8941894555091858,1.9873575210571288,1.8115274405479431,,0.37414574503898623
62600,1.9301902008056642,2.0604249310493468,1.8178402471542359,,0.3640483123064041
62650,1.7687291836738586,2.1300759863853456,1.7441790437698363,,0.37282263934612275
62700,1.8754912090301514,2.1381038999557496,1.738892388343811,,0.3832960420846939
62750,1.8746435928344727,2.0677431988716126,1.7918912315368651,,0.38643946647644045
62800,1.8592935848236083,2.1626659440994263,1.7670213460922242,,0.39359886467456817
62850,1.888814215660095,2.135305871963501,1.88107839345932,,0.38250448524951935
62900,1.832327516078949,2.1631893920898437,1.7083053636550902,,0.38380043566226957
62950,1.7925942707061768,2.080855677127838,1.690587923526764,,0.3626221460103989
63000,1.8010279202461243,2.0316550874710084,1.739344174861908,,0.35376677811145785
63050,1.8902025675773622,2.0952925872802735,1.8807838487625121,,0.3589206600189209
63100,1.9343268036842347,2.133254406452179,1.802860426902771,,0.3491796272993088
63150,2.0042574262619017,2.2412373638153076,1.6793533539772034,,0.361592218875885
63200,1.9414787411689758,2.129016144275665,1.645021517276764,,0.36292036652565
63250,2.09180073261261,2.1255802392959593,1.7907400798797608,,0.359311671257019
63300,2.0555969524383544,2.0907368063926697,1.6470816588401795,,0.367778440117836
63350,1.869796669483185,2.1088498067855834,1.5875985097885132,,0.3780058664083481
63400,1.940974054336548,2.0885226559638976,1.6655618000030517,,0.3886748135089874
63450,1.8977022385597229,1.9296627712249756,1.6656402254104614,,0.3844701027870178
63500,1.8963184356689453,1.9784656834602357,1.6792314743995667,,0.385538187623024
63550,1.930482087135315,2.0710853028297422,1.7329117631912232,,0.3770017796754837
63600,1.808537757396698,2.127647063732147,1.7610805583000184,,0.3779377824068069
63650,1.713905415534973,1.9351892280578613,1.8229821562767028,,0.3768869411945343
63700,1.8263059854507446,1.9887048292160034,1.7394742131233216,,0.36975908279418945
63750,1.8239842891693114,2.0570800280570984,1.766498236656189,,0.3648946899175644
63800,1.8166500759124755,1.8821761226654052,1.7123103904724122,,0.3725286108255386
63850,1.6178904938697816,2.004489209651947,1.7293818116188049,,0.3676616382598877
63900,1.7209712886810302,2.0888106656074523,1.8860504961013793,,0.37648582756519317
63950,1.777525956630707,2.0335024189949036,1.9981047987937928,,0.3864801222085953
64000,1.8442078614234925,2.0496192598342895,1.9164565563201905,,0.37799580037593844
64050,1.954711949825287,2.17935085773468,1.951728916168213,,0.3797327935695648
64100,2.074210798740387,2.089488708972931,1.9430552983283997,,0.396958692073822
64150,1.8576342844963074,2.1269409823417664,1.9218875002861022,,0.38884286403656004
64200,2.0195421600341796,2.0232030081748964,1.8630436897277831,,0.38401010870933533
64250,1.8960156321525574,1.97995982170105,1.8647561740875245,,0.3705666846036911
64300,1.940878040790558,2.0112106347084047,1.8878318119049071,,0.36880253911018374
64350,1.9201923871040345,1.9579438328742982,1.7852545309066772,,0.36961436152458194
64400,1.8394069957733155,1.895124418735504,1.7431935739517213,,0.36772409856319427
64450,1.8011466789245605,1.8210073351860045,1.8036700177192688,,0.36771623849868773
64500,1.828187222480774,1.8270502877235413,1.8956569933891296,,0.3727678555250168
64550,1.8839552903175354,1.7817492079734802,1.9286751890182494,,0.376264408826828
64600,1.8068211793899536,1.7865365076065063,1.9192605519294739,,0.3721786069869995
64650,1.919698874950409,1.761615047454834,2.030028235912323,,0.3761084520816803
64700,1.897138934135437,1.8632421898841858,1.9149889326095582,,0.37474301815032957
64750,2.071204597949982,1.8920708465576173,1.8194050979614258,,0.3870347362756729
64800,1.8181981825828553,1.8113408446311952,1.816752405166626,,0.38279880046844483
64850,1.7384408545494079,1.7143675518035888,1.9146987414360046,,0.3800464582443237
64900,1.6859146428108216,1.6318775367736817,1.9772691559791564,,0.38388977468013763
64950,1.9113943696022033,1.8342108988761903,2.0587462329864503,,0.4004872715473175
65000,1.9397439408302306,1.8624898266792298,2.089148373603821,,0.38531660914421084
65050,1.9485684943199157,1.9540234375,2.0237768864631653,,0.37601657807826994
65100,1.9047402119636536,1.9993307614326477,1.8188804507255554,,0.369842883348465
65150,2.0071282315254213,1.9492204809188842,1.6588360857963562,,0.35953416883945466
65200,1.7818224954605102,1.9776567459106444,1.854379596710205,,0.37165108919143675
65250,1.909350471496582,1.9087389969825745,2.007028188705444,,0.36919876515865324
65300,1.939057137966156,1.7676927328109742,1.8106103420257569,,0.377184219956398
65350,1.9503176045417785,1.7973163223266602,1.9261343598365783,,0.38583326935768125
65400,1.8994632434844971,1.7485191226005554,1.8871528029441833,,0.38710040867328643
65450,1.8520060276985169,1.7620128273963929,1.8707954168319703,,0.384316269159317
65500,1.8476575326919555,1.7850331211090087,1.8697047066688537,,0.38400029003620145
65550,1.846270616054535,1.7329192566871643,1.9394838976860047,,0.3828903716802597
65600,1.936898534297943,1.7320352816581726,1.9263495898246765,,0.38626683175563814
65650,1.922979748249054,1.7436010932922363,1.8073874020576477,,0.385331249833107
65700,1.9028578901290893,1.7761408305168152,1.6971407127380371,,0.39378360569477083
65750,1.8263788747787475,1.8454910469055177,1.7862829279899597,,0.38970931351184845
65800,1.7376845359802247,1.8776613116264342,1.8883487343788148,,0.3725771850347519
65850,1.7800236630439759,1.8857578921318054,1.8922331762313842,,0.37818795800209043
65900,1.9305251336097717,1.8728020334243773,1.8140341687202453,,0.39467788875103
65950,1.9187279295921327,1.9429435563087463,1.8688042330741883,,0.376917764544487
66000,1.823422100543976,2.0156246280670165,1.7852015590667725,,0.3686248129606247
66050,1.828384473323822,2.0323791027069094,1.7503863024711608,,0.3727810841798782
66100,1.9609902358055116,2.0874905395507812,1.897855920791626,,0.37194005072116854
66150,1.9291012573242188,2.013233234882355,1.800339024066925,,0.37425399124622344
66200,2.016040461063385,1.9622255539894105,1.8751615238189698,,0.37325725734233856
66250,2.070471348762512,2.0837452363967897,1.826531503200531,,0.36232472240924835
66300,2.0785678029060364,2.210042085647583,1.8821535634994506,,0.3673534673452377
66350,2.09728150844574,2.137872633934021,1.734848301410675,,0.36031507194042206
66400,2.0396647810935975,2.1434622049331664,1.6993812346458435,,0.3620857572555542
66450,2.041452023983002,2.2034430646896364,1.69840026140213,,0.36059937059879305
66500,2.0699169301986693,1.9729644536972046,1.704203453063965,,0.35890516221523283
66550,2.1904308915138246,2.0092528653144837,1.7970304894447326,,0.3659855180978775
66600,2.063176612854004,2.072153100967407,1.7688574862480164,,0.3759116458892822
66650,2.172450180053711,2.0201958227157593,1.8240123939514161,,0.3863330131922012
66700,2.031922070980072,1.8961441826820373,1.6836005187034606,,
66750,2.014181296825409,1.8275402450561524,1.750886607170105,,
66800,2.1517225885391236,1.8667596435546876,1.6671645522117615,,
66850,2.1095004081726074,1.7289285254478455,1.598256630897522,,
66900,1.9622566413879394,1.86957688331604,1.663389537334442,,
66950,1.7898878717422486,1.8158959102630616,1.6702623581886291,,
67000,1.8678979182243347,1.900312910079956,1.7533129572868347,,
67050,1.8481445336341857,1.9415038919448853,1.6454318380355835,,
67100,1.850819730758667,1.883316366672516,1.6506142163276671,,
67150,2.0134899473190306,2.029399423599243,1.690524320602417,,
67200,1.9557378172874451,1.9774153113365174,1.7940252470970153,,
67250,1.9402642011642457,1.871957128047943,1.7504660177230835,,
67300,1.908542764186859,1.9112163186073303,1.7543210671061562,,
67350,1.9608660364151,1.886861162185669,,,
67400,2.0510544872283933,1.8312990307807921,,,
67450,2.025571253299713,1.9340859055519104,,,
67500,2.105811095237732,1.8266460037231445,,,
67550,2.024913351535797,1.9117029595375061,,,
67600,2.0127632641792297,2.0433691811561583,,,
67650,2.0614823937416076,1.8147152876853943,,,
67700,2.0977661752700807,1.828570795059204,,,
67750,2.101555597782135,1.9285554838180543,,,
67800,2.1391272521018982,1.9866561698913574,,,
67850,2.073835618495941,1.9413865518569946,,,
67900,2.1175109791755675,1.87427072763443,,,
67950,1.9873663592338562,1.8233766841888428,,,
68000,1.9064364743232727,1.8023552894592285,,,
68050,1.9674040603637695,1.8100219464302063,,,
68100,1.9685651540756226,1.8785725116729737,,,
68150,1.8911236786842347,1.9207180786132811,,,
68200,1.8916717195510864,2.01232675075531,,,
68250,1.9176559805870057,1.8344278931617737,,,
68300,1.9621220564842223,1.888649344444275,,,
68350,2.066464371681213,1.974521927833557,,,
68400,2.008430469036102,1.9111727809906005,,,
68450,2.013959300518036,1.8862037801742553,,,
68500,2.1391935110092164,1.922346384525299,,,
68550,1.9285471892356874,1.9768671989440918,,,
68600,1.9314884948730469,1.8993566608428956,,,
68650,1.8875586843490602,1.8442066240310668,,,
68700,1.8847849249839783,1.9485712122917176,,,
68750,1.9263712716102601,1.972826774120331,,,
68800,1.9108758736879399,2.0490866255760194,,,
68850,,1.9156327033042908,,,
68900,,1.8622090101242066,,,
68950,,1.843682119846344,,,
69000,,1.9302740907669067,,,
69050,,1.9556286811828614,,,
69100,,1.9223291754722596,,,
69150,,2.0415897011756896,,,
69200,,2.0816771578788758,,,
69250,,2.009832618236542,,,
69300,,2.0845704913139342,,,
69350,,2.050898847579956,,,
69400,,2.0100831723213197,,,
69450,,1.9233047747612,,,
69500,,1.9754925107955932,,,
69550,,1.9270531368255615,,,
69600,,1.9012617778778076,,,
69650,,1.9036944222450256,,,
69700,,1.984284074306488,,,
69750,,2.0614660811424255,,,
69800,,1.8720158195495606,,,
69850,,1.8967240500450133,,,
69900,,1.882531340122223,,,
69950,,1.9390267467498778,,,
70000,,1.9533919429779052,,,
70050,,1.8450847101211547,,,
70100,,1.813894214630127,,,
70150,,1.8809109616279602,,,
70200,,1.9055713844299316,,,
70250,,1.9727282667160033,,,
70300,,2.051530673503876,,,
70350,,1.9454321455955506,,,
70400,,1.9795678043365479,,,
70450,,2.0057437777519227,,,
70500,,2.0953945565223693,,,
70550,,2.109086260795593,,,
70600,,2.0522635269165037,,,
70650,,2.010789656639099,,,
70700,,2.0787282848358153,,,
70750,,2.001369309425354,,,
70800,,2.1623278307914733,,,
70850,,2.1312700843811037,,,
70900,,1.9896267533302308,,,
70950,,1.9332458353042603,,,
71000,,2.0164608693122865,,,
71050,,2.005002737045288,,,
71100,,2.0240250182151795,,,
71150,,1.9594388270378114,,,
71200,,2.132232313156128,,,
71250,,2.089126558303833,,,
71300,,1.9033904886245727,,,
71350,,1.8309553503990172,,,
71400,,1.8211338424682617,,,
71450,,1.973254063129425,,,
71500,,1.9343279457092286,,,
71550,,1.9431261253356933,,,
71600,,2.0478277945518495,,,
71650,,2.1071114850044252,,,
71700,,2.0975068283081053,,,
71750,,2.0061535668373107,,,
71800,,2.0720008492469786,,,
71850,,2.0283956122398377,,,
71900,,2.1019674801826476,,,
71950,,1.9642241048812865,,,
72000,,1.9531354212760925,,,
72050,,2.004718737602234,,,
72100,,2.0633080053329467,,,
72150,,2.0903430151939393,,,
72200,,2.116014287471771,,,
72250,,1.9224234342575073,,,
72300,,1.8505729508399964,,,
72350,,1.9021937870979309,,,
72400,,1.9193583989143372,,,
72450,,2.0240407013893127,,,
72500,,1.9432190370559692,,,
72550,,2.009074158668518,,,
72600,,1.9969863963127137,,,
72650,,2.132404053211212,,,
72700,,1.958163981437683,,,
72750,,1.8750176906585694,,,
72800,,1.8106771230697631,,,
72850,,1.9562200427055358,,,
72900,,1.9509255242347718,,,
72950,,1.9069888043403624,,,
73000,,1.9108628249168396,,,
73050,,2.035773277282715,,,
73100,,2.1841056632995604,,,
73150,,2.062901649475098,,,
73200,,2.024516174793243,,,
73250,,1.9557563948631287,,,
73300,,1.9170890355110168,,,
73350,,1.932260310649872,,,
73400,,2.1714651656150816,,,
73450,,2.059428884983063,,,
73500,,1.751751184463501,,,
73550,,1.8307991528511047,,,
73600,,1.8771383476257324,,,
73650,,1.8278061246871948,,,
73700,,1.764173812866211,,,
73750,,1.8284299492835998,,,
73800,,1.9506515645980835,,,
73850,,1.8955536079406738,,,
73900,,1.9203463768959046,,,
73950,,1.7823768734931946,,,
74000,,1.677127342224121,,,
74050,,1.7326167559623717,,,
74100,,1.8114917469024658,,,
74150,,1.6647585773468017,,,
74200,,1.8312244129180908,,,
74250,,1.837090356349945,,,
74300,,1.913334357738495,,,
74350,,1.7919302010536193,,,
74400,,1.8251388907432555,,,
74450,,1.9936600875854493,,,
74500,,1.9451282286643983,,,
74550,,2.0319913959503175,,,
74600,,1.9779617166519166,,,
74650,,1.949126765727997,,,
74700,,2.0002077651023864,,,
74750,,1.9791510820388794,,,
74800,,1.921730923652649,,,
74850,,2.0276092147827147,,,
74900,,1.9211247324943543,,,
74950,,1.9272841262817382,,,
75000,,1.8413670253753662,,,
75050,,1.915562300682068,,,
75100,,1.9012153959274292,,,
75150,,1.7794154167175293,,,
75200,,1.9322734086409858,,,


==> figures/gmm_nd/T10_KLmarginal3.csv <==
iter,KL_3_ULA,KL_3_dilation,KL_3_tempering,KL_3_diffusion,KL_3_daz_scale1
0,8.152319030761719,17.056443958282472,1.7975578498840332,0.7667244124412537,1.2622374725341796
50,5.318078517913818,14.726835403442383,1.5984274816513062,0.7030219233036041,0.9895550632476806
100,4.193567981719971,13.645159492492676,1.4278058004379273,0.6667413866519928,0.9450165474414826
150,3.5434406185150147,13.048474731445312,1.340105652809143,0.6383682239055634,0.9227468550205231
200,3.2599603939056396,12.539991302490234,1.2832700610160828,0.6527168929576874,0.9111947035789489
250,2.914064965248108,12.197719688415527,1.2361674690246582,0.6301667892932892,0.9007283055782318
300,2.6971226930618286,11.721468925476074,1.1559325671195984,0.6527195072174072,0.9092959094047547
350,2.4763386487960815,11.524203758239747,1.1428390955924987,0.6300924646854401,0.8885803246498107
400,2.301720151901245,11.26087121963501,1.0743733739852905,0.652743911743164,0.8903104662895203
450,2.255451884269714,10.956415157318116,1.0453821694850922,0.6113826525211334,0.8830343067646027
500,2.1302749252319337,10.584853744506836,1.0211312675476074,0.6114531791210175,0.8742994701862336
550,1.971646876335144,10.442016296386718,1.0470640170574188,0.6328391742706299,0.8867908179759979
600,1.9116317892074586,10.310663528442383,1.0668405985832214,0.6033960115909577,0.8732028603553772
650,1.8258734464645385,9.955296936035156,1.0122141456604004,0.6401244485378266,0.8781380486488343
700,1.7291975331306457,9.866931667327881,0.9816693222522735,0.6096702539920806,0.876388121843338
750,1.672654368877411,9.567875785827637,0.9626082170009613,0.6028645527362824,0.8672957611083985
800,1.5263788533210754,9.426996250152587,0.9699330472946167,0.6254589807987213,0.8705099594593048
850,1.4921624851226807,9.417834148406982,0.9729277622699738,0.5771725040674209,0.8810199391841889
900,1.4663820099830627,9.19669012069702,0.9930973720550537,0.6072710418701172,0.8756144511699676
950,1.409013304710388,8.961689262390136,0.9564366006851196,0.5955317187309265,0.8671369707584381
1000,1.398130338191986,8.849541683197021,1.0160746884346008,0.5764479112625122,0.870712263584137
1050,1.3172771763801574,8.756023960113525,1.016510624885559,0.5932064092159272,0.8832242071628571
1100,1.3079461812973023,8.483312892913819,0.9811473751068115,0.5582778418064117,0.8803888094425202
1150,1.2864180517196655,8.378465557098389,0.9649869608879089,0.6200730216503143,0.8717286300659179
1200,1.2638837456703187,8.314608135223388,0.945911259651184,0.6493218147754669,0.8728643178939819
1250,1.2466506838798523,8.142077503204346,0.985628068447113,0.6067367112636566,0.8723824977874756
1300,1.1896520924568177,7.939976148605346,0.9799302232265472,0.5584921234846115,0.8748329961299897
1350,1.194499065876007,7.6871318435668945,0.9911501228809356,0.5546280086040497,0.8794532883167266
1400,1.1798326444625855,7.624985313415527,1.0294194769859315,0.6006984031200409,0.8817143833637238
1450,1.1489040875434875,7.512051467895508,0.9643807590007782,0.6229676055908203,0.8810184788703919
1500,1.132297019958496,7.369849090576172,1.0138748931884765,0.6148760139942169,0.880505930185318
1550,1.133882064819336,7.255268964767456,1.0282986485958099,0.5904627239704132,0.8793261408805847
1600,1.1692639207839965,7.089822692871094,1.043345810174942,0.5521602666378022,0.8818358314037323
1650,1.2253366661071778,6.95840389251709,1.0119438338279725,0.5133817702531814,0.8772385215759277
1700,1.1458800721168518,6.795436954498291,0.996828271150589,0.5269018411636353,0.8721816945075989
1750,1.1785961079597473,6.752115602493286,0.996845463514328,0.5523609507083893,0.8723417520523071
1800,1.0888336944580077,6.660179586410522,1.0153446424007415,0.528269162774086,0.8804291260242462
1850,1.0802886044979096,6.633216876983642,0.9575252914428711,0.5315488499402999,0.8785131907463074
1900,1.109563102722168,6.403564748764038,0.963044136762619,0.5416486477851867,0.8787425446510315
1950,1.1464787220954895,6.235276737213135,0.9454602646827698,0.5583884036540985,0.8832672309875488
2000,1.0973320031166076,6.230663366317749,0.9126671004295349,0.587473702430725,0.8913807260990143
2050,1.1365742325782775,6.117309083938599,0.9770033407211304,0.5770403534173966,0.898190507888794
2100,1.1361292243003844,6.030424127578735,0.9162307071685791,0.5652514445781708,0.8992308402061462
2150,1.1241124165058136,5.987237215042114,0.9224067378044128,0.5029641127586365,0.8928232622146607
2200,1.12662691116333,5.9224856662750245,0.9425040996074676,0.5079835629463196,0.888768048286438
2250,1.0833359158039093,5.800361528396606,0.9804495823383331,0.5821438401937484,0.8938940715789795
2300,1.1442793488502503,5.783924379348755,0.9560326373577118,0.5970930671691894,0.8879055440425873
2350,1.1801461124420165,5.643403377532959,0.9840843296051025,0.6240291273593903,0.8847656476497651
2400,1.15550270318985,5.551287670135498,0.9823244488239289,0.6349968302249909,0.8899652254581452
2450,1.1509100770950318,5.460514888763428,1.0177790522575378,0.6528644728660583,0.9002960979938507
2500,1.1412594270706178,5.311258153915405,0.9674019038677215,0.6383262681961059,0.8944745171070099
2550,1.1075482916831971,5.1660974407196045,0.9793773221969605,0.604792846441269,0.8900835490226746
2600,1.1169942212104798,5.110563182830811,0.9790645015239715,0.6275192940235138,0.8887895774841309
2650,1.094628484249115,5.0530672359466555,0.99317591547966,0.6100333452224731,0.8864144086837769
2700,1.1388737416267396,4.968876867294312,1.0206280696392058,0.6023054242134094,0.88904181599617
2750,1.152569706439972,4.9820077514648435,0.973082937002182,0.6009423053264618,0.8841452789306641
2800,1.0843648946285247,4.934699544906616,1.0479364919662475,0.5861952948570252,0.8883124649524688
2850,1.0671393167972565,4.848400239944458,1.0669665348529815,0.5995320725440979,0.8957741367816925
2900,1.0790104758739472,4.722303857803345,1.0527187287807465,0.5784881353378296,0.880991073846817
2950,1.0974834311008452,4.587855186462402,1.0040101182460786,0.5125790500640869,0.8783261108398438
3000,1.1051329112052917,4.5949782371521,1.0540519344806671,0.542599658370018,0.8824099719524383
3050,1.094313017129898,4.553219680786133,1.0615086150169373,0.5826541340351105,0.8808605206012726
3100,1.0745838904380798,4.439545984268189,1.0596407341957093,0.5963759064674378,0.87102303981781
3150,1.0884102010726928,4.279411544799805,1.0837885999679566,0.5941263926029205,0.8757232093811035
3200,1.0818963205814363,4.218775339126587,1.0664572739601135,0.5932402110099793,0.87988964676857
3250,1.1115051054954528,4.204779138565064,1.0405655300617218,0.5964429926872253,0.869114167690277
3300,1.0422070944309234,4.104117999076843,1.0777451121807098,0.6203003096580505,0.8719353067874909
3350,1.0743360221385956,4.100529661178589,1.107333916425705,0.6310421049594879,0.880167373418808
3400,1.053022961616516,4.029126577377319,1.1178354287147523,0.6615498864650726,0.8809704089164734
3450,1.1315692687034606,3.9553907537460327,1.0926277101039887,0.6147942543029785,0.8808765566349029
3500,1.1176784086227416,3.8568597173690797,1.1054698419570923,0.6005615627765656,0.8885625517368316
3550,1.1020172178745269,3.773701524734497,1.1098010873794555,0.5649940204620362,0.8992332100868226
3600,1.1268057644367218,3.7900537061691284,1.0677056992053986,0.5400997245311737,0.8963681530952453
3650,1.1397376155853272,3.5994884395599365,1.0635427057743072,0.5440764027833939,0.8978862893581391
3700,1.1317686796188355,3.5539445304870605,1.0977807641029358,0.593069840669632,0.8949389266967773
3750,1.2044325637817384,3.5586882400512696,1.0447783148288727,0.5854639434814453,0.8842399895191193
3800,1.12517285823822,3.466636128425598,1.0825574827194213,0.5591853940486908,0.8911714172363281
3850,1.167787938117981,3.4102731847763064,1.1833943605422974,0.5861372327804566,0.8913937389850617
3900,1.1502386903762818,3.3706047201156615,1.0804204964637756,0.5551279455423355,0.8877755701541901
3950,1.056662414073944,3.2761812591552735,1.0557582807540893,0.6022987222671509,0.8874343955516815
4000,1.0574132132530212,3.2318371963500976,1.06402902841568,0.5717371499538422,0.8860964000225067
4050,1.065128619670868,3.22085928440094,1.135451729297638,0.542937433719635,0.8853091061115265
4100,1.1092369163036346,3.127007999420166,1.1158180665969848,0.5136710041761399,0.8972402954101563
4150,1.0816063368320465,3.064327664375305,1.0952968859672547,0.5361217468976974,0.897408298254013
4200,1.0293021714687347,2.928265209197998,1.1420515060424805,0.5117682164907456,0.8884086179733276
4250,1.0739768981933593,2.9256760835647584,1.114609649181366,0.5268813699483872,0.8917689156532288
4300,1.1147203731536866,2.9083210468292235,1.0705691647529603,0.5678265315294265,0.8892192792892456
4350,1.0915845513343811,2.8298815441131593,1.0840388202667237,0.5781520593166352,0.883634318113327
4400,1.12247971534729,2.849817509651184,1.076776728630066,0.570446115732193,0.8943868374824524
4450,1.160359230041504,2.806408853530884,1.1379951381683349,0.570736523270607,0.8898466110229493
4500,1.1842844104766845,2.730114359855652,1.0839388382434845,0.5289335709810257,0.8825513005256653
4550,1.1718427348136902,2.7161715984344483,1.108454167842865,0.5143309825658798,0.878645749092102
4600,1.1746597123146056,2.6671682262420653,1.1561226201057435,0.5453718584775925,0.8850288116931915
4650,1.1916320896148682,2.59151198387146,1.1832235646247864,0.5319777667522431,0.8848586368560791
4700,1.1609665966033935,2.5676003456115724,1.124288271665573,0.5391522777080536,0.8889349043369293
4750,1.1565023612976075,2.5702756690979003,1.0607058787345887,0.5432685476541519,0.8844138038158417
4800,1.1765563154220582,2.4707891368865966,1.084976634979248,0.5422758036851882,0.8892894124984742
4850,1.1929281187057494,2.4136630201339724,1.1617694640159606,0.5695768642425537,0.889285237789154
4900,1.1784706449508666,2.3995342540740965,1.2059612035751344,0.5771356719732285,0.8872838139533996
4950,1.153700053691864,2.2872259855270385,1.2155606961250305,0.5506634342670441,0.8896577203273773
5000,1.1298855018615723,2.287842283248901,1.0953367638587952,0.5791414678096771,0.8945363092422486
5050,1.22411643743515,2.2877650833129883,1.0990145921707153,0.5404688811302185,0.8948436319828034
5100,1.1887770366668702,2.2346144819259646,1.1090181398391723,0.5359235787391663,0.8865019643306732
5150,1.1924854350090026,2.20119815826416,1.1055407285690309,0.5393881374597549,0.8876195979118348
5200,1.1919402313232421,2.148705463409424,1.1515604853630066,0.5325086718797684,0.8884946274757385
5250,1.1580748295783996,2.1873864126205445,1.1243259000778199,0.5649623489379882,0.8916978943347931
5300,1.2357828903198242,2.21505569934845,1.113042142391205,0.5713971626758575,0.8867492544651031
5350,1.1535834646224976,2.1475553131103515,1.0904600191116334,0.5671017783880233,0.8886641883850097
5400,1.1509069085121155,2.0820827317237853,1.095459680557251,0.5559044408798218,0.8895362675189972
5450,1.1630472373962402,1.981910026073456,1.120817210674286,0.53088254570961,0.8810032570362091
5500,1.184486789703369,2.0404392504692077,1.0449211192131043,0.5530991446971893,0.890130580663681
5550,1.1043702292442321,1.97016597032547,1.0692459344863892,0.5540992760658264,0.8894687235355377
5600,1.0823098587989808,1.8754961204528808,1.2026321601867676,0.5139427107572555,0.8878832936286927
5650,1.1330408596992492,1.847228105068207,1.1281691789627075,0.5052621805667877,0.8982734990119934
5700,1.2420181298255921,1.8345280885696411,1.1685533452033996,0.5343065977096557,0.8992110157012939
5750,1.1941953134536742,1.764477984905243,1.1935650396347046,0.5497782170772553,0.8974843037128448
5800,1.12191335439682,1.7577834129333496,1.1785885906219482,0.4944907873868942,0.8876378953456878
5850,1.1860099482536315,1.7109144473075866,1.2015537190437318,0.5169379162788391,0.8871777248382569
5900,1.1850562763214112,1.6856407880783082,1.2002520561218262,0.5226778417825699,0.8838990139961242
5950,1.1216325998306274,1.683972635269165,1.2150911688804626,0.503905507326126,0.8786447882652283
6000,1.113198846578598,1.688509874343872,1.1823025012016297,0.5239043998718261,0.8872274577617645
6050,1.1492819428443908,1.673021800518036,1.1211921334266663,0.5410570579767228,0.8851969194412231
6100,1.161160671710968,1.6727211022377013,1.1601300728321076,0.5468549263477326,0.896094822883606
6150,1.1080530071258545,1.6615906763076782,1.185710666179657,0.5514288902282715,0.8953944039344788
6200,1.2231766271591187,1.6595584177970886,1.1759646868705749,0.5553521639108658,0.8834673607349396
6250,1.2610830903053283,1.6004031419754028,1.171708972454071,0.5922425556182861,0.8846348702907563
6300,1.2288290524482728,1.5873498368263244,1.1129294300079347,0.5836568737030029,0.8892924106121063
6350,1.2479063487052917,1.5334904837608336,1.1287531709671021,0.5641334968805313,0.8843535315990448
6400,1.2132765817642213,1.5297037220001222,1.0634654128551484,0.5212370377779006,0.880898745059967
6450,1.2279715752601623,1.5102068781852722,1.0630678176879882,0.543516093492508,0.8840633475780487
6500,1.1869495034217834,1.439706528186798,1.0777973282337188,0.534487332701683,0.886308217048645
6550,1.1889356136322022,1.3978064894676208,1.1175917708873748,0.5297768861055374,0.890703387260437
6600,1.140787115097046,1.4018640542030334,1.0917649531364442,0.5382624667882919,0.8889229893684387
6650,1.1311003470420837,1.3580174112319947,1.0425913560390472,0.5312201088666916,0.8949377143383026
6700,1.1300359344482422,1.3652514624595642,1.1092696154117585,0.5267804682254791,0.8937110757827759
6750,1.173785367012024,1.3509638285636902,1.035781638622284,0.5255287855863571,0.8968645918369293
6800,1.2392326617240905,1.3020561051368713,1.0669192743301392,0.5328030967712403,0.9044827115535736
6850,1.2066612339019775,1.2939249348640443,1.108927092552185,0.5416119778156281,0.9010097658634186
6900,1.1575543069839478,1.2994660782814025,1.1405506587028504,0.5321515882015229,0.8921404182910919
6950,1.1889180636405945,1.3009091591835023,1.1373029923439026,0.515450947880745,0.8940462815761566
7000,1.2001833057403564,1.2652281975746156,1.1277021408081054,0.539049431681633,0.8864273333549499
7050,1.2050102639198303,1.3217552399635315,1.0727645099163055,0.5032069849967956,0.8826216804981232
7100,1.201130783557892,1.2744890236854554,1.0936197412014008,0.5022216886281967,0.8963589823246002
7150,1.2198181462287903,1.2421041798591614,1.1541778540611267,0.5021456730365753,0.8987532448768616
7200,1.2190604639053344,1.2165623426437377,1.145597553253174,0.5334243834018707,0.8944800102710724
7250,1.1916367626190185,1.2104153227806091,1.0939528167247772,0.4957000607252121,0.8879578423500061
7300,1.2238660526275635,1.1873999691009522,1.1592206454277039,0.47220984399318694,0.8926878881454468
7350,1.1553660035133362,1.2000998854637146,1.185668339729309,0.5214604693651199,0.8939915347099304
7400,1.1535338640213013,1.177661406993866,1.2399998450279235,0.5462144947052002,0.8940156352519989
7450,1.1238677310943603,1.1628395342826843,1.2813440823554993,0.524697116613388,0.8925575149059296
7500,1.0805489993095398,1.1668264174461365,1.1972818064689636,0.5345174115896225,0.8824430751800537
7550,1.1957220816612244,1.1910201406478882,1.1618796873092652,0.5432961136102676,0.8871285104751587
7600,1.2125942254066466,1.123923090696335,1.1782718324661254,0.5098326861858368,0.8846527075767517
7650,1.266240508556366,1.161939709186554,1.1722143125534057,0.5165936100482941,0.8809090173244476
7700,1.2793256521224976,1.2027272176742554,1.1108980202674865,0.4936974847316742,0.8849846649169922
7750,1.248531494140625,1.1851130175590514,1.1366151225566865,0.4794751650094986,0.8892158544063569
7800,1.2211394119262695,1.1386900448799133,1.0890239012241363,0.46305922627449037,0.8948076975345611
7850,1.2481469488143921,1.1416496849060058,1.1656420087814332,0.44388567507266996,0.891109082698822
7900,1.2339735627174377,1.1710629320144654,1.1722150373458862,0.4632225847244263,0.8753452563285827
7950,1.1559438347816466,1.1626258611679077,1.148129997253418,0.5122824096679688,0.8817715954780578
8000,1.1691982793807982,1.1020666706562041,1.2204610228538513,0.511931550502777,0.8840768671035767
8050,1.2017017889022827,1.111981474161148,1.1730466842651368,0.504349354505539,0.8883029472827911
8100,1.1842739367485047,1.1359168243408204,1.1596947729587554,0.5258675676584244,0.8903157269954681
8150,1.2609040427207947,1.1380386519432069,1.0900602078437804,0.5344072711467743,0.885928670167923
8200,1.231718955039978,1.1840861964225768,1.1459245157241822,0.49411099910736084,0.8821162629127502
8250,1.2772834420204162,1.1450326180458068,1.0596394312381745,0.49107774436473844,0.8855674862861633
8300,1.2728297376632691,1.1678699040412903,1.129708161354065,0.49259218633174895,0.894310542345047
8350,1.275538318157196,1.2261455297470092,1.1671926426887511,0.519065472483635,0.8883413481712341
8400,1.2652955150604248,1.2606958532333374,1.137787311077118,0.5416911679506302,0.8932863366603851
8450,1.1758602309226989,1.1477364206314087,1.1406815195083617,0.5421617370843888,0.8965203630924224
8500,1.1532603096961975,1.1450066542625428,1.1047375106811523,0.5386230260133743,0.8950921475887299
8550,1.2447301721572877,1.1108230817317963,1.1517642784118651,0.4886828887462616,0.9019440472126007
8600,1.1786680483818055,1.1017970395088197,1.1290300846099854,0.5348733544349671,0.894535686969757
8650,1.223974471092224,1.0964949536323547,1.2030393981933594,0.5098172062635422,0.902286194562912
8700,1.290916452407837,1.1185616636276245,1.1391921281814574,0.532931090593338,0.8947489321231842
8750,1.193749189376831,1.1788802981376647,1.1559586834907531,0.5586938536167145,0.891603158712387
8800,1.1760849690437316,1.1307705903053284,1.1895389080047607,0.533967238664627,0.8915828049182892
8850,1.1868862843513488,1.1042642498016357,1.154918200969696,0.5175552022457123,0.8947370731830597
8900,1.1984533429145814,1.0874172163009643,1.1661817955970764,0.5153138536214829,0.8985229730606079
8950,1.207225227355957,1.0570910573005676,1.1556397294998169,0.5795342767238617,0.9022004354000092
9000,1.2123439836502075,1.1657996034622193,1.214408745765686,0.548031592965126,0.8943726432323456
9050,1.2018960881233216,1.1068598461151122,1.1228296649456024,0.5507715117931365,0.890968621969223
9100,1.2003832077980041,1.1242476868629456,1.1374526882171632,0.5282400840520859,0.8923725891113281
9150,1.1652476334571837,1.1690853643417358,1.1500402760505677,0.5428728407621384,0.887247371673584
9200,1.2146497178077698,1.1285344314575196,1.2045540308952332,0.5409580403566361,0.8937421834468842
9250,1.1923493552207947,1.1855848240852356,1.1540736436843873,0.5465217286348343,0.9014519667625427
9300,1.1063207650184632,1.2129851245880128,1.1831085968017578,0.5369764411449433,0.8951894843578339
9350,1.190208110809326,1.2039438414573669,1.212342827320099,0.4970465749502182,0.894992676973343
9400,1.2457484364509583,1.1907614326477052,1.2303946661949157,0.5615543043613433,0.8918028044700622
9450,1.2340125989913941,1.2589113688468934,1.1999740982055664,0.536980327963829,0.8944382750988007
9500,1.2269692993164063,1.1753778195381164,1.1661994051933289,0.6084994542598724,0.8998588705062867
9550,1.1670096564292907,1.1348085451126098,1.2732349157333374,0.5615486991405487,0.8956172895431519
9600,1.217508020401001,1.1629792308807374,1.319242148399353,0.5371808016300201,0.9017412209510803
9650,1.1141920948028565,1.0826842749118806,1.2740024042129516,0.5657885944843293,0.9039135324954987
9700,1.1173076832294464,1.1039791822433471,1.212665753364563,0.5233628076314926,0.8925618052482605
9750,1.198388102054596,1.138101534843445,1.2217472696304321,0.5204392349720002,0.8911478340625762
9800,1.1279152131080628,1.1732060933113098,1.228470778465271,0.4859417098760605,0.8952534985542298
9850,1.1310279226303102,1.126128752231598,1.1884118485450745,0.45151431024074556,0.8955742847919465
9900,1.1816019368171693,1.1592079901695251,1.22813800573349,0.4737721937894821,0.8982520532608033
9950,1.2292757606506348,1.1591487264633178,1.2328961539268493,0.542109545469284,0.8950009620189667
10000,1.150633134841919,1.1778664374351502,1.2333328652381896,0.5365991085767746,0.8944649302959442
10050,1.2450580668449402,1.1328618025779724,1.1612812280654907,0.5250292652845383,0.8946209013462066
10100,1.3159406447410584,1.202236135005951,1.1985226917266845,0.49330790877342223,0.8971319425106049
10150,1.197545621395111,1.1807182955741882,1.1193449521064758,0.500540224313736,0.8969052004814148
10200,1.2330246472358704,1.1279057955741882,1.1548595929145813,0.5185444772243499,0.8967458367347717
10250,1.223822512626648,1.0601431214809418,1.159044644832611,0.47904235422611235,0.890644702911377
10300,1.2484179401397706,1.0761699724197387,1.1424833810329438,0.49843834042549134,0.8911042320728302
10350,1.1889234805107116,1.1571244192123413,1.164414999485016,0.5109585064649582,0.8989608657360076
10400,1.22386456489563,1.1190214157104492,1.189271023273468,0.4941627091169357,0.8901874554157257
10450,1.296456708908081,1.174737696647644,1.1963320803642272,0.43278700530529024,0.8902389526367187
10500,1.1962675523757935,1.243237624168396,1.2251794600486756,0.46884776711463927,0.8911888766288757
10550,1.1849898290634155,1.234253249168396,1.262215735912323,0.46569505870342254,0.8885175311565399
10600,1.226885986328125,1.150409278869629,1.288579294681549,0.48921179950237276,0.8903242588043213
10650,1.272408926486969,1.1403340077400208,1.2852560448646546,0.529518125653267,0.8873688805103302
10700,1.283930220603943,1.1087084531784057,1.3070441699028015,0.5512534487247467,0.8913312673568725
10750,1.2311293196678161,1.2189111065864564,1.239140977859497,0.5385943347215653,0.8848341822624206
10800,1.1746896743774413,1.1821922588348388,1.242471318244934,0.5528890353441238,0.879981050491333
10850,1.1943717837333678,1.2042322111129762,1.211768536567688,0.5600127297639846,0.8763119459152222
10900,1.2450523829460145,1.1970197582244873,1.1738608157634736,0.48734929382801057,0.8879190349578857
10950,1.2114755487442017,1.2305542707443238,1.1678709554672242,0.5023155641555787,0.8941955351829529
11000,1.220822582244873,1.2604996109008788,1.1404761171340942,0.4863559424877167,0.9058272767066956
11050,1.2064112663269042,1.1289987111091613,1.1879399967193605,0.47658455550670625,0.9088781976699829
11100,1.2238424682617188,1.147108061313629,1.2149475002288819,0.45733475387096406,0.9070993554592133
11150,1.214132342338562,1.1488836669921876,1.191704707145691,0.49805086851119995,0.8988481640815735
11200,1.1941742086410523,1.1493185424804688,1.143258650302887,0.5129993480443954,0.8910555100440979
11250,1.102655951976776,1.1475281596183777,1.1700661158561707,0.5182415896654129,0.8987148141860962
11300,1.1488725686073302,1.2017964577674867,1.195320529937744,0.4590434777736664,0.8956069219112396
11350,1.1518984675407409,1.185961000919342,1.1771769285202027,0.4726486271619797,0.8942614579200745
11400,1.2329411554336547,1.1885400271415711,1.1528872299194335,0.4648120182752609,0.8903822779655457
11450,1.1438931941986084,1.0928687024116517,1.133461617231369,0.48566324293613433,0.8920564603805542
11500,1.1078713488578797,1.1011709702014922,1.0682342517375947,0.4896779751777649,0.8945429420471191
11550,1.1209738278388977,1.075742861032486,1.0882557487487794,0.5346871823072433,0.8879830348491669
11600,1.1580675959587097,1.0753646731376647,1.103479301929474,0.5220448940992355,0.8937626349925994
11650,1.2320183968544007,1.1104022836685181,1.25957115650177,0.4946681708097458,0.8977968108654022
11700,1.2761543464660645,1.1253062748908997,1.25241183757782,0.46005072474479675,0.9032330632209777
11750,1.226499366760254,1.1841360545158386,1.2247787284851075,0.502498379945755,0.893289829492569
11800,1.2483356761932374,1.2081724429130554,1.19629807472229,0.5483283042907715,0.8940046322345734
11850,1.2079318737983704,1.1469880557060241,1.0707942044734955,0.536593297123909,0.8942768728733063
11900,1.2345170879364014,1.1907296895980835,1.2179668378829955,0.5222479909658432,0.89385200381279
11950,1.226005232334137,1.1796223092079163,1.1553057098388673,0.5407432729005813,0.8931463932991028
12000,1.2188118195533753,1.1280691289901734,1.2067794466018678,0.511366491317749,0.8915557312965393
12050,1.2067990612983703,1.1386357307434083,1.2554496574401854,0.5164298349618912,0.8913086807727814
12100,1.2014967012405395,1.1893568134307861,1.3023122262954712,0.5212997734546662,0.8928972375392914
12150,1.1348046565055847,1.2274159216880798,1.2790396666526795,0.5215502554178237,0.8827902674674988
12200,1.2154335188865661,1.2153616237640381,1.267138226032257,0.4853557735681534,0.8828485143184662
12250,1.2365090179443359,1.208753409385681,1.2650609278678895,0.49646042466163637,0.8854687631130218
12300,1.180351595878601,1.2667650055885316,1.259112057685852,0.5133519631624222,0.8919896602630615
12350,1.2854439163208007,1.2134569549560548,1.277021656036377,0.509483260512352,0.8928790307044983
12400,1.3742728185653688,1.1996540689468385,1.144459104537964,0.5459645164012908,0.8886844527721405
12450,1.3341081643104553,1.1436040115356445,1.1139664912223817,0.50122960627079,0.9016449701786041
12500,1.3831687808036803,1.2047680926322937,1.17780118227005,0.4980721890926361,0.8950010716915131
12550,1.312215449810028,1.3467552804946898,1.1462429308891295,0.4833523273468018,0.9006764543056488
12600,1.2357444429397584,1.2614012622833253,1.1320031929016112,0.5006321907043457,0.9015268301963806
12650,1.2919977688789368,1.257740180492401,1.1398627495765685,0.5174477922916413,0.8961444139480591
12700,1.2982466650009155,1.2615742444992066,1.1587605798244476,0.5447239017486573,0.9005488753318787
12750,1.2697467160224916,1.248436849117279,1.188029158115387,0.5491863399744034,0.8973828148841858
12800,1.3611701488494874,1.263898012638092,1.3119532442092896,0.47892334759235383,0.899166384935379
12850,1.3897184133529663,1.277197275161743,1.2485919070243836,0.5065986305475235,0.899584891796112
12900,1.3280426263809204,1.2671900057792664,1.249150688648224,0.5141326838731766,0.8943940341472626
12950,1.2955506253242492,1.2059171986579895,1.2510096478462218,0.5115466701984406,0.8989490222930908
13000,1.3121102380752563,1.1547811126708984,1.257932436466217,0.5142707324028015,0.9066258978843689
13050,1.2282468032836915,1.1835255408287049,1.1719367575645447,0.4896708482503891,0.9051765012741089
13100,1.2662764596939087,1.1665959501266479,1.189109902381897,0.5076740652322769,0.8963798260688782
13150,1.2787600088119506,1.2039895963668823,1.1755627393722534,0.5158683770895004,0.8941579020023346
13200,1.3057230019569397,1.2272469782829285,1.143876576423645,0.48099267423152925,0.8952900052070618
13250,1.2129155039787292,1.2281075191497803,1.2332998895645142,0.4794707977771759,0.8893123960494995
13300,1.229511296749115,1.2185891723632813,1.1848046135902406,0.4653314858675003,0.8917196428775788
13350,1.281178424358368,1.1767253112792968,1.2601547265052795,0.47369388818740843,0.8962346458435059
13400,1.3345916891098022,1.2185183215141295,1.1974666070938111,0.49705676555633543,0.89127978682518
13450,1.3545383095741272,1.1832310223579408,1.2376634097099304,0.5055167764425278,0.896214987039566
13500,1.2788522171974182,1.1226420783996582,1.269035315513611,0.5317291533946991,0.8986299860477448
13550,1.241387186050415,1.2726162409782409,1.2217931175231933,0.5552617526054382,0.8923792612552642
13600,1.3389334440231324,1.231113955974579,1.3006477856636047,0.5377420127391815,0.8936199283599854
13650,1.2949617624282836,1.2258664679527282,1.2797764205932618,0.503975836634636,0.8925676596164703
13700,1.241965527534485,1.2427301836013793,1.141136598587036,0.5037911516427994,0.8967931580543518
13750,1.277836971282959,1.178740041255951,1.1977620196342469,0.5007039654254913,0.8990375196933746
13800,1.1714280104637147,1.1001771950721742,1.2356077671051025,0.4898788005113602,0.8919284999370575
13850,1.1652189946174623,1.1450506091117858,1.2358720469474793,0.48578948438167574,0.896989598274231
13900,1.3465145778656007,1.1709703731536865,1.1176601541042328,0.47172791123390195,0.9034177958965302
13950,1.3011892032623291,1.1329472827911378,1.1966141700744628,0.49495848059654235,0.9041853904724121
14000,1.2763232970237732,1.1158381056785585,1.1688635849952698,0.47340095579624175,0.8943521571159363
14050,1.2891752576828004,1.185434217453003,1.143947629928589,0.42478360593318937,0.9050109958648682
14100,1.331811957359314,1.1450322651863098,1.218236129283905,0.4428592103719711,0.8961817049980163
14150,1.273415653705597,1.172016098499298,1.196044442653656,0.41586418271064757,0.8967320501804352
14200,1.3018814277648927,1.1520055413246155,1.1177596783638,0.4362440264225006,0.9013872158527374
14250,1.3094734978675842,1.187749502658844,1.1597970366477965,0.4461796897649765,0.895698070526123
14300,1.2607985639572143,1.2485311007499695,1.2185798573493958,0.4428341096639633,0.8940328478813171
14350,1.2355359530448913,1.1932904624938965,1.3301482176780701,0.44037849843502047,0.907569739818573
14400,1.241210150718689,1.2129090547561645,1.1886764860153198,0.4554117125272751,0.9037040328979492
14450,1.3335314059257508,1.1171304345130921,1.2358792757987975,0.4285924333333969,0.8907577657699585
14500,1.3059730100631715,1.2629968214035034,1.1913625979423523,0.45151263773441314,0.8946605205535889
14550,1.3321905684471131,1.2161088848114014,1.2087051486968994,0.46990345537662503,0.8896934413909912
14600,1.3026637434959412,1.252821524143219,1.1573625302314758,0.47703061878681186,0.8946063399314881
14650,1.2356414079666138,1.2471926784515381,1.1576526498794555,0.4880716794729233,0.8914782273769378
14700,1.2111463809013367,1.276660394668579,1.2715461587905883,0.45733184278011324,0.8905982649326325
14750,1.2511235666275025,1.2760666966438294,1.278951358795166,0.47732283294200895,0.898432867527008
14800,1.2785505914688111,1.2342963933944702,1.3304974508285523,0.5189887613058091,0.8991861855983734
14850,1.2692069005966187,1.2407879781723024,1.277839217185974,0.47266743183135984,0.9019035291671753
14900,1.2483514738082886,1.3027432799339294,1.2137836575508119,0.487563271522522,0.8975172293186188
14950,1.2968841552734376,1.2365034818649292,1.3012093567848206,0.5054470062255859,0.8930939507484436
15000,1.2272750902175904,1.1894783067703247,1.2195295071601868,0.5100466412305832,0.8971460425853729
15050,1.269489347934723,1.19554744720459,1.255757622718811,0.508599157333374,0.8972311198711396
15100,1.326855285167694,1.2281940793991089,1.242902557849884,0.49156883358955383,0.8960969638824463
15150,1.3314689373970032,1.1346666717529297,1.2602210521697998,0.47999622106552126,0.8913964903354645
15200,1.3354007124900817,1.1278859615325927,1.3360250687599182,0.47161517083644866,0.8934932470321655
15250,1.3953507590293883,1.1395584511756898,1.378191695213318,0.4669829595088959,0.9045147478580475
15300,1.3825980138778686,1.1768912601470947,1.3054426741600036,0.5350079357624054,0.8939095866680146
15350,1.4437851333618164,1.1592053270339966,1.2937563157081604,0.4866042882204056,0.8934832215309143
15400,1.3526915860176087,1.2244625282287598,1.2629587244987488,0.4896792417764664,0.8924241793155671
15450,1.360214114189148,1.1775816106796264,1.2812772488594055,0.4907971966266632,0.902362242937088
15500,1.355768349170685,1.1945588541030885,1.2478170895576477,0.518256738781929,0.8974979364871979
15550,1.3960168910026551,1.1618256998062133,1.2586913013458252,0.5603406882286072,0.8900515174865723
15600,1.2678097844123841,1.1707995462417602,1.2662634229660035,0.5243054223060608,0.8970723176002502
15650,1.2466601824760437,1.1742983770370483,1.2362879180908204,0.4933780264854431,0.894647970199585
15700,1.367055718898773,1.250853350162506,1.2668234419822693,0.41789208114147186,0.8941702401638031
15750,1.4137884306907653,1.2904412698745729,1.23361585855484,0.4368827003240585,0.8883256232738495
15800,1.348237714767456,1.3476769280433656,1.368042061328888,0.43375508427619935,0.8949304020404816
15850,1.304974775314331,1.3039937281608582,1.3249111080169678,0.44721495926380156,0.8900258541107178
15900,1.2967175912857056,1.3860361790657043,1.1782969856262206,0.455034995675087,0.8930604529380798
15950,1.3387327909469604,1.3587884283065796,1.2540746927261353,0.5033459782600402,0.8974566078186035
16000,1.2378574466705323,1.348422646522522,1.3015349888801575,0.5166908127069473,0.9006679999828339
16050,1.3222321796417236,1.4043180823326111,1.3084743118286133,0.49334710359573364,0.901881411075592
16100,1.193198790550232,1.2867165613174438,1.2883884954452514,0.4920660269260406,0.8980119371414185
16150,1.2559812378883362,1.2858893513679504,1.2460918164253234,0.4420567011833191,0.903827679157257
16200,1.1989961969852447,1.2351270508766174,1.205532124042511,0.4483413529396057,0.9046199870109558
16250,1.1477349138259887,1.2782344365119933,1.257049241065979,0.4866977858543396,0.9039604508876801
16300,1.2235476231575013,1.2026219749450684,1.3013005757331848,0.47273100674152374,0.9030804884433746
16350,1.2643362975120545,1.2026920008659363,1.2587375259399414,0.45069472789764403,0.9083539807796478
16400,1.2608575773239137,1.1815630722045898,1.2259105443954468,0.4544024842977524,0.9043570125102997
16450,1.260662546157837,1.2300642919540405,1.2222050309181214,0.46730631709098813,0.9023993349075318
16500,1.258313865661621,1.3266571402549743,1.156744728088379,0.47993228971958163,0.9004380226135253
16550,1.3147357559204103,1.3353260660171509,1.1585322284698487,0.49121062338352206,0.8959916055202484
16600,1.3172351956367492,1.352986648082733,1.16923348903656,0.49180922269821165,0.8883300709724427
16650,1.3714928531646728,1.2693207597732543,1.1979863715171815,0.45986596524715423,0.8972654056549072
16700,1.3215421509742737,1.3791910099983216,1.1816286039352417,0.46178632855415347,0.8896731114387513
16750,1.3489887952804565,1.345876588821411,1.2161282444000243,0.46262484848499297,0.8950918936729431
16800,1.3721334838867187,1.3122210788726807,1.234137897491455,0.4602991878986359,0.897208389043808
16850,1.350614149570465,1.2532732725143432,1.2309581565856933,0.4606048434972763,0.8918157815933228
16900,1.3424754548072815,1.3837854981422424,1.2205094027519225,0.5244035357236863,0.8982165932655335
16950,1.4038285565376283,1.3091239476203917,1.2148495316505432,0.5111408227682114,0.8936507296562195
17000,1.350329909324646,1.2937108516693114,1.1722439575195311,0.4613239353895187,0.8989754951000214
17050,1.2419016528129578,1.305598874092102,1.184139050245285,0.4635205709934235,0.8948035967350007
17100,1.2423155975341797,1.3216332793235779,1.216315097808838,0.442633216381073,0.9077802002429962
17150,1.2137798047065735,1.3213308453559875,1.302045431137085,0.5174443554878235,0.9014562547206879
17200,1.1587112545967102,1.3328527975082398,1.2578444695472717,0.5269819372892379,0.887493931055069
17250,1.2198500204086304,1.2776342725753784,1.2821245408058166,0.5021322840452194,0.896420087814331
17300,1.308581337928772,1.296218101978302,1.2501987886428834,0.49454419791698456,0.8956953489780426
17350,1.3619338631629945,1.3176661729812622,1.2707458925247193,0.4904777830839157,0.8865334296226501
17400,1.387546591758728,1.3327435207366944,1.2971482372283936,0.4967388653755188,0.8967759215831757
17450,1.3519890451431273,1.329806158542633,1.2974552178382874,0.5021538746356964,0.8979984962940216
17500,1.3741690254211425,1.2643046164512635,1.2528496837615968,0.5377090859413147,0.892172122001648
17550,1.300806303024292,1.3710175848007202,1.3264196872711183,0.498479779958725,0.8933009386062623
17600,1.2568065857887267,1.3048530507087708,1.3333181619644165,0.5066083371639252,0.8994426333904266
17650,1.3028811383247376,1.4101960062980652,1.292348129749298,0.5426218855381012,0.8941119956970215
17700,1.3276754236221313,1.382139837741852,1.2800029587745667,0.4879580157995224,0.8898754024505615
17750,1.2461289644241333,1.343044409751892,1.3118949794769288,0.48356552302837374,0.8847939705848694
17800,1.2188501119613648,1.3235445022583008,1.2469181180000306,0.49095628201961516,0.88886883020401
17850,1.2658010458946227,1.1819237685203552,1.2789924764633178,0.47938521325588224,0.8806241178512573
17900,1.2867055177688598,1.2575217628479003,1.368626718521118,0.43628290176391604,0.8912216925621033
17950,1.3811159920692444,1.382038893699646,1.326304066181183,0.4513700437545776,0.8968033075332642
18000,1.3724407982826232,1.3042519330978393,1.30498464345932,0.48058260440826417,0.8841744720935821
18050,1.4332524061203002,1.2954437828063965,1.4192524695396422,0.5009514534473419,0.8883227324485778
18100,1.3213628363609313,1.2598541855812073,1.3225421452522277,0.5262214028835297,0.8981071281433105
18150,1.379782154560089,1.1877978587150573,1.2537206721305847,0.4403214704990387,0.8968313920497895
18200,1.4348719120025635,1.2846827626228332,1.2549761652946472,0.46837847828865053,0.8938042008876801
18250,1.4310280776023865,1.2263380265235901,1.2142561149597169,0.48262569546699524,0.8906623542308807
18300,1.440135190486908,1.239713270664215,1.279558038711548,0.4760098540782928,0.8945766055583954
18350,1.3826866507530213,1.2426018834114074,1.3091086149215698,0.4808803868293762,0.9023615801334381
18400,1.447250235080719,1.1674766850471496,1.2794458651542664,0.4523960816860199,0.8954770946502686
18450,1.457491273880005,1.2498570227622985,1.1785169911384583,0.47070798218250276,0.8923245131969452
18500,1.3215715742111207,1.304550805091858,1.2070028948783875,0.4576508259773254,0.8852173161506652
18550,1.2711350321769714,1.3131875133514403,1.2587983918190002,0.469620121717453,0.8895908892154694
18600,1.2900266027450562,1.4466064524650575,1.2619300818443298,0.44379620492458344,0.8992783164978028
18650,1.2935934996604919,1.378977825641632,1.2462108445167541,0.45930363953113557,0.8955265152454376
18700,1.3109414553642273,1.3362052631378174,1.3227266192436218,0.48195901930332186,0.8880608248710632
18750,1.3039894771575928,1.392245228290558,1.3769105362892151,0.47603521406650545,0.8867816305160523
18800,1.213126344680786,1.3478449702262878,1.2500916028022766,0.5076670050621033,0.8909336364269257
18850,1.2938211250305176,1.2472913026809693,1.2728241896629333,0.5504670232534409,0.896172605752945
18900,1.269808521270752,1.2880928587913514,1.2254459404945373,0.487043142914772,0.89499849319458
18950,1.324714059829712,1.2631615352630616,1.2126441955566407,0.48249455153942106,0.9011484932899475
19000,1.3007120561599732,1.3073637366294861,1.1919152688980104,0.4597608548402786,0.9052537298202514
19050,1.3171754884719848,1.3321300673484802,1.2731601262092591,0.5019670468568802,0.8959803652763366
19100,1.2542940020561217,1.286993305683136,1.308087601661682,0.44662741661071775,0.8941273546218872
19150,1.2985125136375428,1.4065827488899232,1.341725857257843,0.4608809643983841,0.890939085483551
19200,1.3125236916542053,1.3820978951454164,1.3636569118499755,0.4194472587108612,0.8989228236675263
19250,1.3549258017539978,1.3469661498069763,1.3960527348518372,0.4088215923309326,0.893241753578186
19300,1.3321209025382996,1.3389322781562805,1.3139545845985412,0.45124779880046845,0.8938715016841888
19350,1.3328444147109986,1.4341927814483642,1.2100640034675598,0.4488764452934265,0.8825631880760193
19400,1.303634638786316,1.4079049181938172,1.24174813747406,0.4053887450695038,0.8913970720767975
19450,1.2649478459358214,1.526349856853485,1.1752035546302795,0.4104435855150223,0.8948870539665222
19500,1.2886397194862367,1.4591911029815674,1.249872612953186,0.4521196436882019,0.8960216736793518
19550,1.2904721307754516,1.341317241191864,1.2803648924827575,0.449555835723877,0.8994616091251373
19600,1.359216878414154,1.3650101923942566,1.249249529838562,0.4876218020915985,0.894193263053894
19650,1.421657557487488,1.4070660495758056,1.2780670499801636,0.44318726778030393,0.8909334301948547
19700,1.3216990184783937,1.3971941900253295,1.1961829328536988,0.4504237073659897,0.8902334773540497
19750,1.3065281057357787,1.4058236217498778,1.2869673442840577,0.4805181622505188,0.8896357917785644
19800,1.3232591438293457,1.3406453585624696,1.3352171444892884,0.4345206755399704,0.8917087697982788
19850,1.36111022233963,1.2909741401672363,1.2936422300338746,0.4472657757997513,0.8985001468658447
19900,1.2548831653594972,1.3075291514396667,1.35348464012146,0.4966381186246872,0.8883021354675293
19950,1.4303608965873718,1.3555138301849365,1.2309912419319153,0.5043085241317748,0.8871034181118012
20000,1.4002414894104005,1.3140747141838074,1.3240627002716066,0.4652888196706772,0.8872530448436737
20050,1.382070746421814,1.3748725390434264,1.2755328130722046,0.47417287170886996,0.8795885360240936
20100,1.3535925650596619,1.3570687866210938,1.21059730052948,0.47865486025810244,0.8849295735359192
20150,1.3235042238235473,1.313127191066742,1.276264214515686,0.45825121641159056,0.8859630203247071
20200,1.2757717609405517,1.31786386013031,1.3170488619804381,0.4518338769674301,0.8866898000240326
20250,1.342857949733734,1.3675235724449157,1.2547866773605347,0.4174040651321411,0.8869577646255493
20300,1.3509233379364014,1.2376831984519958,1.2850241184234619,0.43550492882728575,0.8933135902881623
20350,1.4149306678771973,1.2432982778549195,1.2830315589904786,0.4648187553882599,0.8944079840183258
20400,1.408235456943512,1.279975519180298,1.302580988407135,0.48343282282352446,0.883005348443985
20450,1.3058056235313416,1.2473588728904723,1.3032451701164245,0.4680393356084824,0.8893474328517914
20500,1.2858297991752625,1.1766213047504426,1.353290753364563,0.48154043555259707,0.8886779022216796
20550,1.293588092327118,1.246083800792694,1.3452549433708192,0.4636438834667206,0.8855304145812988
20600,1.2358806371688842,1.2037514424324036,1.3783796977996827,0.5088715660572052,0.8882594048976898
20650,1.209024305343628,1.2420906233787536,1.3834214448928832,0.4499219989776611,0.8896351742744446
20700,1.2691404628753662,1.3531489562988281,1.3014667296409608,0.4605109238624573,0.8843788266181946
20750,1.3283417320251465,1.3579030776023864,1.3166832208633423,0.4704424148797989,0.8929670190811158
20800,1.2377318572998046,1.3199891257286072,1.3917191529273987,0.4426191312074661,0.8973154163360596
20850,1.266752450466156,1.35557222366333,1.3756426239013673,0.45751962006092073,0.9024264729022979
20900,1.287749936580658,1.3810188150405884,1.2955564498901366,0.47553147554397585,0.8963403880596161
20950,1.1835924863815308,1.3504593253135682,1.3342984318733215,0.4745458209514618,0.8904633796215058
21000,1.2533681535720824,1.3662202835083008,1.3843792629241944,0.42394199311733244,0.8951254642009735
21050,1.2767550587654113,1.3043587160110475,1.4336662149429322,0.4316907995939255,0.8961151444911957
21100,1.3194179654121398,1.3473574447631835,1.3425522112846375,0.4704641336202621,0.8941475820541381
21150,1.346526346206665,1.2520372986793518,1.4104927968978882,0.4729200941324234,0.8930000591278077
21200,1.2942208051681519,1.306887664794922,1.446331582069397,0.4204436320066452,0.8859528231620789
21250,1.209114022254944,1.2425306463241577,1.4118106484413147,0.43839984595775605,0.8856353759765625
21300,1.352055139541626,1.236871063709259,1.4364568448066712,0.4347688347101212,0.8860488855838775
21350,1.3214763069152833,1.2891375613212586,1.321450390815735,0.45958513259887696,0.8962267088890076
21400,1.3269157338142394,1.3237974452972412,1.390661678314209,0.47147448182106017,0.8880145645141602
21450,1.4926740431785583,1.2943829774856568,1.343000409603119,0.47410978555679323,0.8867071628570556
21500,1.3999410152435303,1.27187415599823,1.3392325782775878,0.4849271768331528,0.8925578546524048
21550,1.3794258546829223,1.316222732067108,1.3456912994384767,0.4879494261741638,0.8891438376903534
21600,1.3264453053474425,1.2125910568237304,1.2898602557182313,0.46185634315013885,0.8882406151294708
21650,1.3905703663825988,1.3198864889144897,1.2709232544898987,0.47369846522808073,0.9000909566879273
21700,1.3456501030921937,1.2205380988121033,1.268739731311798,0.5017469304800034,0.898082641363144
21750,1.3367112731933595,1.228958764076233,1.335784571170807,0.48216451406478883,0.9012015509605408
21800,1.3791498517990113,1.1803478908538818,1.4197581815719604,0.45006143271923066,0.900612804889679
21850,1.3689184188842773,1.2553350162506103,1.2201523518562316,0.48143776416778566,0.89742520570755
21900,1.3591471433639526,1.1949641489982605,1.3016712045669556,0.551633934378624,0.8985345244407654
21950,1.2997859120368958,1.2371501970291137,1.224609773159027,0.5408337986469269,0.8936593663692475
22000,1.2790597128868102,1.2966653037071227,1.2477623009681702,0.49576620995998383,0.891555780172348
22050,1.2981885910034179,1.2485905599594116,1.3810447883605956,0.4781003904342651,0.8985209333896637
22100,1.341887149810791,1.2955028104782105,1.3691162276268005,0.44104701936244967,0.8917748641967773
22150,1.2517487549781798,1.3216494607925415,1.2922845673561096,0.44897623896598815,0.890743693113327
22200,1.3148525762557983,1.2930914759635925,1.3505648064613343,0.4436322921514511,0.8976935124397278
22250,1.2559493732452394,1.304025363922119,1.2720387387275696,0.4734939193725586,0.8926202535629273
22300,1.3203897190093994,1.4219168376922608,1.322016625404358,0.4344052892923355,0.8917981743812561
22350,1.305736711025238,1.3852648448944092,1.2706463503837586,0.43377061128616334,0.8986897420883179
22400,1.3728494048118591,1.2593106818199158,1.2598902320861816,0.4695067799091339,0.8948144435882568
22450,1.3458155226707458,1.34679692029953,1.2266406774520875,0.4777585953474045,0.8942956686019897
22500,1.3899371600151063,1.3853816843032838,1.2502561378479005,0.4441504913568497,0.8748733854293823
22550,1.4265772342681884,1.4262914371490478,1.287611849308014,0.478579598069191,0.8840947341918945
22600,1.3059351539611816,1.400517807006836,1.268346974849701,0.4801919209957123,0.8918085741996765
22650,1.281688232421875,1.3472869682312012,1.2753653836250305,0.4953147208690643,0.8872539830207825
22700,1.3369600033760072,1.3540601444244384,1.1933624362945556,0.4866080451011658,0.8868813586235046
22750,1.2637360334396361,1.2708989882469177,1.1814071726799011,0.4730695879459381,0.8892032647132874
22800,1.2978109002113343,1.266947615146637,1.2172126793861389,0.46373312175273895,0.9011589646339416
22850,1.3155195832252502,1.2470199179649353,1.22647447347641,0.48873683214187624,0.9091831862926483
22900,1.377581775188446,1.2484542536735534,1.3068652486801147,0.4437850224971771,0.8946922469139099
22950,1.344082612991333,1.3286403608322144,1.2158397006988526,0.4575658440589905,0.893683031797409
23000,1.3535588788986206,1.1809404587745667,1.2825105357170106,0.42970171213150016,0.8936945497989655
23050,1.3344137692451477,1.1871576714515686,1.3014735627174376,0.46754733443260194,0.8925830078125
23100,1.4001623106002807,1.1803269016742706,1.2479663610458374,0.45000881612300875,0.8972606563568115
23150,1.4832902288436889,1.2799480605125426,1.2235124230384826,0.4717901623249054,0.8966660952568054
23200,1.3369543170928955,1.2544716238975524,1.43989599943161,0.5007520323991775,0.8950708603858948
23250,1.2896739482879638,1.2510159468650819,1.3173931527137757,0.47693123877048493,0.8921242213249206
23300,1.3189388036727905,1.2572449278831481,1.2956957340240478,0.4864152258634567,0.8907731366157532
23350,1.363157000541687,1.273437328338623,1.266137225627899,0.49789188921451566,0.8954603385925293
23400,1.5158595538139343,1.3270043063163757,1.2582502174377441,0.48329501748085024,0.8985201740264892
23450,1.4724898648262024,1.374459822177887,1.3216768622398376,0.45056278467178346,0.8937072110176086
23500,1.4047384667396545,1.3509914803504943,1.3563213920593262,0.45517151057720184,0.8969002377986908
23550,1.3828307485580444,1.282811770439148,1.410034465789795,0.4597503912448883,0.8932347416877746
23600,1.3007282280921937,1.260772500038147,1.4550398683547974,0.4756228792667389,0.8938840794563293
23650,1.4504648971557617,1.2845747661590576,1.3580812430381775,0.4791601622104645,0.9056732130050659
23700,1.34477774143219,1.1796077179908753,1.4076434898376464,0.43201652050018313,0.8970194363594055
23750,1.347629852294922,1.1417830538749696,1.4205403780937196,0.47558060348033904,0.902203688621521
23800,1.398663294315338,1.137300159931183,1.3988311886787415,0.4698004859685898,0.901583434343338
23850,1.3252132797241212,1.2202898955345154,1.2988564610481261,0.4713660281896591,0.8960537850856781
23900,1.3051848268508912,1.2897727513313293,1.3735194110870361,0.4944655865430832,0.8946529400348663
23950,1.341658205986023,1.185827648639679,1.3142687368392945,0.518570882678032,0.8885319256782531
24000,1.3724206852912904,1.2745896482467651,1.4497165656089783,0.5024481636285781,0.8972557699680328
24050,1.3338586258888245,1.256112892627716,1.4143005776405335,0.46862857580184936,0.8974511122703552
24100,1.283160707950592,1.254321458339691,1.4824896764755249,0.5105433082580566,0.9005900740623474
24150,1.2416122961044311,1.1829943919181825,1.4696013140678406,0.47519633650779725,0.8937835669517518
24200,1.1358407068252563,1.1659121084213258,1.3739378595352172,0.4802522736787796,0.8944330418109894
24250,1.2575699067115784,1.2680577874183654,1.3165356063842772,0.4545993822813034,0.8886243617534637
24300,1.269786651134491,1.301829514503479,1.3666281723976135,0.4540440905094147,0.9012409842014313
24350,1.3268955945968628,1.3083480501174927,1.3696080112457276,0.4587010717391968,0.9056580889225007
24400,1.3081819105148316,1.3193450927734376,1.3757741117477418,0.46391347646713255,0.9001794350147247
24450,1.362010748386383,1.3922587728500366,1.337584626674652,0.4508183664083481,0.8963553631305694
24500,1.2957123017311096,1.3005813431739808,1.3701377153396606,0.45500096380710603,0.8838653576374054
24550,1.3658510088920592,1.1965783166885375,1.3466203713417053,0.47200317680835724,0.88806844830513
24600,1.3666040301322937,1.1991730046272278,1.2895244097709655,0.44850080490112304,0.8881044495105743
24650,1.4063495874404908,1.4110867285728455,1.2248365116119384,0.45094637930393217,0.8903717923164368
24700,1.3840668988227844,1.3761354970932007,1.3431292605400085,0.42966237783432004,0.8915076446533203
24750,1.3776972126960754,1.2761089515686035,1.3578057432174682,0.40693377375602724,0.8941364264488221
24800,1.2758602070808411,1.3150162744522094,1.3748541140556336,0.4863827282190323,0.8950259602069854
24850,1.303405635356903,1.2110539817810058,1.316999487876892,0.504087142944336,0.8966917788982391
24900,1.276624801158905,1.2230267560482024,1.2798750758171082,0.49118767082691195,0.8886752116680146
24950,1.1878899979591369,1.1168402445316314,1.223425302505493,0.4623090088367462,0.886533762216568
25000,1.1398243808746338,1.29888507604599,1.2605991983413696,0.4493753802776337,0.8867302870750428
25050,1.2443512105941772,1.3717828726768493,1.2776277875900268,0.46835580945014954,0.8794790554046631
25100,1.2950113010406494,1.3921387457847596,1.2579075908660888,0.4460016870498657,0.8831211709976197
25150,1.4032190585136413,1.2390584564208984,1.2058909773826598,0.49243407547473905,0.8924420094490051
25200,1.3807698678970337,1.2174678945541382,1.1423737215995788,0.5207158988714218,0.9024016833305359
25250,1.4371465516090394,1.204440701007843,1.2415780210494995,0.5128985995054245,0.9020994639396668
25300,1.4531253957748413,1.3043014788627625,1.304906189441681,0.4942201030254364,0.904366146326065
25350,1.421972498893738,1.3271628975868226,1.2873830556869508,0.47921754121780397,0.8941596066951751
25400,1.388590109348297,1.4114387679100036,1.294554626941681,0.45553982377052304,0.8989470040798188
25450,1.3037237787246705,1.40353013753891,1.3491703581809997,0.44123773455619814,0.886889078617096
25500,1.3810091829299926,1.4117145156860351,1.3416584825515747,0.44715028166770937,0.8892181897163391
25550,1.4476283740997316,1.3351122426986695,1.2725709533691407,0.46333863973617556,0.8933302652835846
25600,1.4572176384925841,1.2993513369560241,1.3231432271003722,0.4582486236095428,0.8941545355319976
25650,1.3882548189163209,1.3565014696121216,1.3106061434745788,0.40949649035930635,0.893760757446289
25700,1.3502205467224122,1.3279414868354797,1.370765974521637,0.46672037422657014,0.8901296007633209
25750,1.381973650455475,1.2851570105552674,1.3197545647621154,0.4185001248121262,0.8964359331130981
25800,1.2904133129119872,1.3086254453659059,1.2903910851478577,0.40101654946804044,0.8946519553661346
25850,1.2825693154335023,1.3180016040802003,1.251674530506134,0.4771949708461761,0.8936026132106781
25900,1.2490134739875793,1.3658877658843993,1.2589552426338195,0.42786228775978086,0.8930783414840698
25950,1.3067529487609864,1.28550927400589,1.224907170534134,0.407151106595993,0.8874228405952453
26000,1.3104656362533569,1.36117280960083,1.2618273997306824,0.43716369807720185,0.8865082681179046
26050,1.3404253888130189,1.3580051827430726,1.2909368395805358,0.4542844873666763,0.8886280059814453
26100,1.430458824634552,1.3337088561058044,1.2474087500572204,0.4490899300575256,0.8982281458377838
26150,1.3069700694084168,1.2641847586631776,1.3534548354148865,0.43966260373592375,0.8970649755001068
26200,1.2927732872962951,1.2853850746154785,1.3743160676956176,0.4474403613805771,0.9021438920497894
26250,1.2707399535179138,1.324134690761566,1.405832931995392,0.459129701256752,0.8961769437789917
26300,1.2958729290962219,1.3313227891921997,1.3949548697471619,0.43081199169158935,0.8977052474021912
26350,1.282657141685486,1.3899212384223938,1.4075768184661865,0.4398557949066162,0.8988669979572296
26400,1.292167248725891,1.3366444396972657,1.3550259733200074,0.4654056906700134,0.8984519493579864
26450,1.3128545427322387,1.2590544462203979,1.2741949820518494,0.452817867398262,0.9045849406719207
26500,1.289137408733368,1.3363789486885072,1.4370185613632203,0.43249584853649137,0.8978081238269806
26550,1.2661405277252198,1.330360734462738,1.494404911994934,0.4323130887746811,0.9002491903305053
26600,1.2381984353065492,1.3417354035377502,1.4247627019882203,0.400489262342453,0.9039430463314057
26650,1.2217106008529663,1.3013948512077331,1.3616294598579406,0.43179318904876707,0.90045254945755
26700,1.1468885374069213,1.3049029421806335,1.4311888027191162,0.443315709233284,0.9007593464851379
26750,1.2640150213241577,1.291833028793335,1.3870884037017823,0.4490340262651443,0.902071682214737
26800,1.412330596446991,1.337289230823517,1.35881573677063,0.4372867441177368,0.8931021451950073
26850,1.3735176348686218,1.3820621752738953,1.2358371305465699,0.43123286962509155,0.8988340103626251
26900,1.3741609311103822,1.3087991404533386,1.2563299775123595,0.42619832038879396,0.8941811549663544
26950,1.3562291860580444,1.3713693284988404,1.3008886003494262,0.40102687060832976,0.8970099925994873
27000,1.3400106191635133,1.320278685092926,1.336255304813385,0.38988424360752105,0.8953360843658448
27050,1.4529883551597595,1.3708573412895202,1.2863228368759154,0.42126253604888914,0.8968132662773133
27100,1.4917746019363403,1.4012618970870971,1.2716572952270508,0.4259901034832001,0.8906985604763031
27150,1.4256390571594237,1.3002481436729432,1.35748619556427,0.45468298137187957,0.8847362303733826
27200,1.4143467736244202,1.2461229705810546,1.3805141043663025,0.46069936335086825,0.8900226211547851
27250,1.3920003962516785,1.2382210683822632,1.364885687828064,0.44214210510253904,0.8954679071903229
27300,1.4752405834198,1.386682915687561,1.3422184824943542,0.4826436799764633,0.8844148516654968
27350,1.3997958326339721,1.4017819046974183,1.3311819863319396,0.4572390961647034,0.8874728953838349
27400,1.380419957637787,1.381104700565338,1.32087233543396,0.4324757385253906,0.8897022473812103
27450,1.4145074319839477,1.3175748515129089,1.3504856300354005,0.42544514298439023,0.8857351803779602
27500,1.3604648113250732,1.2863123035430908,1.321728596687317,0.437675621509552,0.8921415889263153
27550,1.3542844319343568,1.2280971217155456,1.3486583733558655,0.4475002586841583,0.8906813967227936
27600,1.4499420166015624,1.2484029674530028,1.4365364503860474,0.4345889836549759,0.9001697444915772
27650,1.3264289903640747,1.2972604894638062,1.445845923423767,0.46098132312297824,0.8947233855724335
27700,1.3713291335105895,1.249568431377411,1.434525909423828,0.4574911266565323,0.9028779518604279
27750,1.402485749721527,1.3344621753692627,1.400761239528656,0.4928270745277405,0.8989163625240326
27800,1.3965851378440857,1.3881953954696655,1.3810196757316588,0.4433131915330887,0.9046612119674683
27850,1.4195360851287842,1.309440929889679,1.4089513850212096,0.4268838620185852,0.9031861817836762
27900,1.3849706435203553,1.4025723242759705,1.290099127292633,0.42062324583530425,0.8980492603778839
27950,1.325690712928772,1.4154555487632752,1.3384261751174926,0.44371649146080017,0.894963504076004
28000,1.3638061261177064,1.4733994674682618,1.3331406140327453,0.4692776238918304,0.8919306552410126
28050,1.4106041502952575,1.453678081035614,1.3331315875053407,0.4943789613246918,0.8962979984283447
28100,1.4307867550849915,1.4230138373374939,1.4380059361457824,0.46175730884075167,0.8991842532157898
28150,1.344271411895752,1.3719775223731994,1.4310308194160462,0.4242385369539261,0.8988833940029144
28200,1.340703957080841,1.3875572729110717,1.3419295954704284,0.45280065476894377,0.8974470925331116
28250,1.3016552996635438,1.3672215509414674,1.210222008228302,0.48668077766895296,0.9021560442447663
28300,1.3162964940071107,1.3592277622222901,1.2665526676177978,0.44437957763671876,0.8949008047580719
28350,1.224495406150818,1.443678297996521,1.1978079080581665,0.4962479257583618,0.9016289949417114
28400,1.1514704608917237,1.3202856183052063,1.2241178059577942,0.44110567748546603,0.8995993101596832
28450,1.3353420734405517,1.307365789413452,1.2270255589485168,0.4312935370206833,0.8948397266864777
28500,1.329698235988617,1.4817138481140137,1.3299019432067871,0.4034653180837631,0.8954141867160798
28550,1.3805101108551026,1.3157200527191162,1.207733600139618,0.42417358338832856,0.8923347461223602
28600,1.3391385316848754,1.3100871229171753,1.3158149433135986,0.43956972658634186,0.8860084271430969
28650,1.3714923620224,1.241524760723114,1.327596366405487,0.42395132064819335,0.8857689845561981
28700,1.3492047905921936,1.249193160533905,1.3452024912834168,0.4686311411857605,0.8856234753131866
28750,1.3053370356559753,1.3761895442008971,1.3103509211540223,0.4744672805070877,0.8915342879295349
28800,1.2706545329093932,1.3688097620010375,1.2654586338996887,0.4549991059303284,0.8950651800632476
28850,1.303503303527832,1.3134642267227172,1.2877445101737977,0.44300599992275236,0.8903377366065979
28900,1.2460785365104676,1.3551283812522887,1.225666241645813,0.46041179716587066,0.8920047664642334
28950,1.2018491077423095,1.3533364272117614,1.246613440513611,0.46355553686618806,0.8931693661212922
29000,1.2414822363853455,1.4672807788848876,1.3446627235412598,0.4388319730758667,0.9016771423816681
29050,1.3618662548065186,1.4066004347801209,1.183514496088028,0.47361153542995454,0.8950015032291412
29100,1.4239866518974305,1.3521013402938842,1.1766662943363189,0.43465943276882174,0.899937971830368
29150,1.3494646954536438,1.2527088570594787,1.2022574758529663,0.46709817528724673,0.8911386203765869
29200,1.2903183007240295,1.4107042956352234,1.132942637205124,0.47677830994129183,0.8965043926239014
29250,1.260692310333252,1.3601105618476867,1.159617351293564,0.4371093213558197,0.8891684019565582
29300,1.3003112387657165,1.3931774616241455,1.2326866793632507,0.439277286529541,0.8956517267227173
29350,1.3778338956832885,1.409097969532013,1.2498576021194459,0.4522112101316452,0.8970385992527008
29400,1.2950735664367676,1.363661618232727,1.235558443069458,0.42000854790210723,0.9026552939414978
29450,1.3151507925987245,1.3832146692276002,1.2379270672798157,0.45982627689838407,0.8990785992145538
29500,1.3108274102211,1.4350368809700011,1.2238619828224182,0.40497091054916384,0.9006745421886444
29550,1.3622800421714782,1.373437476158142,1.3733411502838135,0.4222251111268997,0.899817762374878
29600,1.2549160599708558,1.3564873123168946,1.340415859222412,0.4339175617694855,0.8941502070426941
29650,1.2276785707473754,1.3710340285301208,1.2256696271896361,0.43080277621746066,0.8883884084224701
29700,1.2667881298065184,1.3722346115112305,1.247680802345276,0.4282249426841736,0.8881452584266663
29750,1.332594826221466,1.4126726007461547,1.3789465045928955,0.4215168786048889,0.885392165184021
29800,1.2593814325332642,1.3606192302703857,1.3844727301597595,0.4466926866769791,0.8937389516830444
29850,1.2725822281837464,1.343033916950226,1.4404638075828553,0.4658734053373337,0.8924660503864288
29900,1.2906737852096557,1.3322121453285218,1.2367139053344727,0.456546830534935,0.8931073486804962
29950,1.2915475845336915,1.3652107763290404,1.2041449165344238,0.4188900566101074,0.894673935174942
30000,1.383012912273407,1.356857759952545,1.3050559043884278,0.4626350426673889,0.8942582094669342
30050,1.3058388638496399,1.3858462595939636,1.4160288953781128,0.4585625272989273,0.8905822825431824
30100,1.2304282569885254,1.3504011917114258,1.4601031947135925,0.46530042827129364,0.9043849539756775
30150,1.3345504355430604,1.383413712978363,1.3960213327407838,0.4799079030752182,0.9001453602313996
30200,1.3752262997627258,1.2588121891021729,1.2530485773086548,0.48754928052425384,0.894041268825531
30250,1.3489801502227783,1.3565665507316589,1.1586742806434631,0.4095669162273407,0.8904694163799286
30300,1.3648747444152831,1.3548392271995544,1.160030918121338,0.3998823183774948,0.8917068648338318
30350,1.3952697610855103,1.3813625478744507,1.2477911520004272,0.4495154643058777,0.8926231336593627
30400,1.4366066765785217,1.3769847750663757,1.2609124755859376,0.46279219031333924,0.886936262845993
30450,1.3626660323143005,1.3990161657333373,1.2703353691101074,0.45004618644714356,0.8873351633548736
30500,1.3180526280403138,1.46225403547287,1.2098560118675232,0.43866789400577544,0.8975569200515747
30550,1.278713345527649,1.4957613301277162,1.347665159702301,0.40545537650585173,0.8963412404060364
30600,1.3097077083587647,1.3757985019683838,1.2442958569526672,0.47876113414764404,0.8903543984889984
30650,1.3056848311424256,1.4215635681152343,1.3114278531074524,0.48243398308753965,0.8954668736457825
30700,1.2479585242271423,1.403570156097412,1.275174548625946,0.42658340096473696,0.889374737739563
30750,1.3045635509490967,1.4010334515571594,1.3375958776474,0.4248834508657455,0.8905544745922088
30800,1.351065490245819,1.4772440719604492,1.373111116886139,0.48193368315696716,0.8876339101791382
30850,1.221744236946106,1.3275496554374695,1.3579545760154723,0.5122330528497696,0.8900783228874206
30900,1.236164894104004,1.3002629113197326,1.2501667284965514,0.4650048941373825,0.8905307757854461
30950,1.2771858954429627,1.36525710105896,1.2208078813552856,0.4443515908718109,0.9022956323623658
31000,1.2226209568977355,1.329815273284912,1.3238449907302856,0.4565920555591583,0.8999188339710236
31050,1.3388967394828797,1.3380962133407592,1.2768118000030517,0.450419203042984,0.8986091983318328
31100,1.2495710706710816,1.4321751809120178,1.3384513688087463,0.4342940509319305,0.9022691762447357
31150,1.2957780313491822,1.3806882739067077,1.2743107104301452,0.44001644909381865,0.9014493727684021
31200,1.289895431995392,1.4581036853790283,1.276489670276642,0.43899184226989746,0.8986565840244293
31250,1.1974461960792542,1.5561673831939697,1.2259169459342956,0.4576807683706284,0.899227364063263
31300,1.4044133496284485,1.4050867891311645,1.1454035758972168,0.4365740513801575,0.9042817795276642
31350,1.3350992012023926,1.4217387795448304,1.2302061653137206,0.4531466066837311,0.9072977769374847
31400,1.2730066967010498,1.4439262557029724,1.2170577430725098,0.4790328311920166,0.8922192418575287
31450,1.3237084937095642,1.3911119532585143,1.2993014335632325,0.42751838207244874,0.8962629234790802
31500,1.3136729431152343,1.4155879616737366,1.2651209139823913,0.399885870218277,0.9027500331401825
31550,1.3444796895980835,1.4073037886619568,1.288300061225891,0.3964440494775772,0.8952182054519653
31600,1.3204732656478881,1.3248606729507446,1.2967163038253784,0.3853703564405441,0.8907855725288392
31650,1.300688931941986,1.4516701889038086,1.3812436580657959,0.3755271017551422,0.8890396964550018
31700,1.3430374312400817,1.3341868424415588,1.3713325381278991,0.42174056231975554,0.8870828878879548
31750,1.2919165229797362,1.241321289539337,1.3035653042793274,0.42644730865955355,0.9025592398643494
31800,1.3984937071800232,1.314926164150238,1.2767781138420105,0.40235121846199035,0.898996069431305
31850,1.2894025611877442,1.247602334022522,1.3407777309417725,0.4402225083112717,0.8940870630741119
31900,1.2507723999023437,1.3211355900764465,1.3345001983642577,0.47123710811138153,0.9004154360294342
31950,1.3666081285476686,1.2078947687149049,1.3584400296211243,0.4215329313278198,0.8965733122825622
32000,1.332442696094513,1.3062994074821472,1.2938764357566834,0.4080293208360672,0.8956854581832886
32050,1.3445318055152893,1.2693722987174987,1.2507562088966369,0.4426704466342926,0.8936599624156952
32100,1.26299742937088,1.3794100069999695,1.2604698729515076,0.39772562205791473,0.8965074646472931
32150,1.3157251143455506,1.3433379435539246,1.311012499332428,0.4176468122005463,0.8909417939186096
32200,1.403249022960663,1.3541728520393372,1.4045577931404114,0.37598602175712587,0.8895052754878998
32250,1.3632139921188355,1.3346896648406983,1.333490948677063,0.3923869401216507,0.8922166311740876
32300,1.2758736038208007,1.3354001903533936,1.325635507106781,0.3958040022850037,0.8900141167640686
32350,1.381069974899292,1.2941486740112305,1.2770684337615967,0.4224030935764313,0.8908551061153411
32400,1.3473229694366455,1.2796502947807311,1.205141351222992,0.44101565778255464,0.8855608749389648
32450,1.3402837824821472,1.3118598556518555,1.1401757788658142,0.4038397264480591,0.8879231178760528
32500,1.38732483625412,1.4768295621871947,1.1610005259513856,0.4232517939805984,0.8787583911418915
32550,1.2857575416564941,1.323640401363373,1.1732879567146302,0.4183093065023422,0.8922803521156311
32600,1.2758321261405945,1.4157923150062561,1.2222579526901245,0.4066524350643158,0.898703590631485
32650,1.2790029644966125,1.42525484085083,1.2629949641227722,0.4150967597961426,0.8939103150367737
32700,1.3695523071289062,1.527941381931305,1.2584756016731262,0.4067238581180572,0.8970951223373413
32750,1.3748709177970886,1.3829789853096008,1.2302930116653443,0.39600089251995085,0.8927532839775085
32800,1.4350941801071166,1.3504599261283874,1.148748027086258,0.38961614310741427,0.8883145880699158
32850,1.3797877931594849,1.3752915740013123,1.217264666557312,0.41079540848731994,0.8860469806194305
32900,1.2793958711624145,1.3907660579681396,1.1721372866630555,0.4386299687623978,0.8842985391616821
32950,1.3863574695587157,1.378784041404724,1.1982043313980102,0.41581539511680604,0.8778730881214142
33000,1.4640477776527405,1.293382501602173,1.1811248064041138,0.3890661942958832,0.8871505320072174
33050,1.475902132987976,1.4161601710319518,1.2881983518600464,0.39677246928215026,0.8905729985237122
33100,1.4659215545654296,1.4396730089187622,1.4365212059020995,0.3848617160320282,0.8932470333576202
33150,1.4725521111488342,1.3698830199241638,1.4330855798721314,0.3859244573116303,0.8894826006889344
33200,1.388816020488739,1.2933916211128236,1.4279888987541198,0.3990560358762741,0.8887645494937897
33250,1.3831776261329651,1.2590575528144836,1.2993035745620727,0.4523053985834122,0.8965667176246643
33300,1.3714146614074707,1.38631023645401,1.3046731901168824,0.44272996723651886,0.8920615017414093
33350,1.3990894651412964,1.4409551095962525,1.2714865875244141,0.44549078404903414,0.8973375141620636
33400,1.502995991706848,1.419257082939148,1.346122806072235,0.4563849610090256,0.8959921765327453
33450,1.4267189931869506,1.3339798069000244,1.365004780292511,0.4642873340845108,0.900475778579712
33500,1.5231825184822083,1.286529610157013,1.3327222847938538,0.48857718586921695,0.8958017349243164
33550,1.5475934648513794,1.270866906642914,1.2443696475028991,0.41492334961891175,0.8926728069782257
33600,1.5198801922798157,1.2890684819221496,1.3051628398895263,0.4131792163848877,0.8972152864933014
33650,1.4275645875930787,1.3966838479042054,1.3758284544944763,0.4690214294195175,0.8946230340003968
33700,1.3644780445098876,1.3205983114242554,1.462943422794342,0.48036151230335233,0.8959463024139405
33750,1.3444536352157592,1.4614048290252686,1.4415761256217956,0.4535482984781265,0.8915818500518798
33800,1.2612920236587524,1.4612803626060487,1.3623561763763428,0.4505346041917801,0.8995026719570159
33850,1.275266191959381,1.4275348114967346,1.497907955646515,0.44497095465660097,0.9042341816425323
33900,1.2732596397399902,1.3985615611076354,1.4754153561592103,0.4153006637096405,0.9067050862312317
33950,1.3036305046081542,1.3096927189826966,1.4106248140335083,0.40914756774902344,0.9094512152671814
34000,1.3609378027915955,1.3706494235992432,1.2534454727172852,0.43599717497825624,0.9084670162200927
34050,1.3593564605712891,1.3319192957878112,1.305077223777771,0.4272324961423874,0.8936469507217407
34100,1.3679778575897217,1.2719270014762878,1.3154048585891724,0.4420913290977478,0.9004296505451203
34150,1.4298118829727173,1.3871761870384216,1.2780541348457337,0.4283362102508545,0.904267030954361
34200,1.272974681854248,1.485662431716919,1.279698965549469,0.4523451840877533,0.8958473730087281
34250,1.2178777837753296,1.314592363834381,1.3455098366737366,0.4208550626039505,0.8886773192882538
34300,1.3650260376930237,1.2774002647399902,1.2888245487213135,0.4466650396585464,0.8953387892246246
34350,1.3059864711761475,1.4927673602104188,1.3874480104446412,0.44151559233665466,0.8970686566829681
34400,1.343290410041809,1.4623343086242675,1.396341371536255,0.44690469980239866,0.8988120412826538
34450,1.286828520298004,1.426545352935791,1.4472176027297974,0.44948040127754213,0.8940532696247101
34500,1.341009271144867,1.4339681696891784,1.2324023604393006,0.4093612343072891,0.8989063036441803
34550,1.296066415309906,1.4353334593772888,1.1466914927959442,0.37429426550865175,0.8916467273235321
34600,1.31003395318985,1.3678666067123413,1.2508143615722656,0.40111575067043304,0.894285011291504
34650,1.394289276599884,1.4557661390304566,1.230822777748108,0.4121656781435013,0.9051754450798035
34700,1.395463571548462,1.4523904180526734,1.2352330899238586,0.3864462745189667,0.8987654340267182
34750,1.4191796445846558,1.4449958729743957,1.1995624995231629,0.3987042009830475,0.8917891454696655
34800,1.3765968894958496,1.3938977575302125,1.2721909594535827,0.4155890065431595,0.8849039876461029
34850,1.2995020842552185,1.4314433455467224,1.3227609920501708,0.4260596752166748,0.8875037002563476
34900,1.350221676826477,1.4325853085517883,1.2922663283348084,0.4031359475851059,0.8927994501590729
34950,1.3828334736824035,1.4182112193107606,1.4245253038406371,0.42349641501903534,0.8939646124839783
35000,1.2753897142410278,1.4024075746536255,1.4154504466056823,0.42244373619556425,0.8910786509513855
35050,1.2964633011817932,1.3937464809417726,1.3667019534111022,0.4309071493148804,0.8872905015945435
35100,1.4105338716506959,1.5316881394386292,1.352683300971985,0.4392357498407364,0.8794227349758148
35150,1.2522091746330262,1.4130073618888854,1.3676314568519592,0.3833380436897278,0.8908256757259368
35200,1.2388896536827088,1.3747950720787048,1.3314166116714476,0.4115241289138794,0.8877444446086884
35250,1.2735637211799622,1.4089066290855408,1.3431980681419373,0.42704625725746154,0.8807830691337586
35300,1.3323253726959228,1.365250928401947,1.3106178855895996,0.4010789942741394,0.8851437091827392
35350,1.3578278064727782,1.2476003670692444,1.4029034543037415,0.39032495498657227,0.8858867251873016
35400,1.3603987145423888,1.2978133010864257,1.2900125670433045,0.4053945714235306,0.893883501291275
35450,1.3020364403724671,1.384438931941986,1.4242375254631043,0.41303665161132813,0.9072851419448853
35500,1.289967453479767,1.3779736971855163,1.2851860928535461,0.45341216027736664,0.9096237969398498
35550,1.2929968285560607,1.446972870826721,1.335067572593689,0.42325369119644163,0.9059960615634918
35600,1.1534103894233703,1.3844118618965149,1.3813154220581054,0.41127151548862456,0.8976076424121857
35650,1.2478873991966248,1.384772901535034,1.5083611869812013,0.41719954371452334,0.8927120161056519
35700,1.3473434615135194,1.3268855214118958,1.444943540096283,0.4224279445409775,0.8996353757381439
35750,1.2181409883499146,1.3223376226425172,1.3908075141906737,0.4264372098445892,0.8923878693580627
35800,1.1877576112747192,1.3630530285835265,1.4052097368240357,0.4068173557519913,0.8998008954524994
35850,1.160612440109253,1.3988096380233765,1.4524802827835084,0.3773593980073929,0.8900509297847747
35900,1.2375911450386048,1.4660737109184265,1.2758961725234985,0.3984567141532898,0.8939164078235626
35950,1.3196714401245118,1.3499270725250243,1.2101198840141296,0.4212798470258713,0.890555568933487
36000,1.3471822261810302,1.3612301015853883,1.295346417427063,0.4025024712085724,0.8817426455020905
36050,1.3388277077674866,1.4763090419769287,1.3272693371772766,0.4023010021448135,0.8925341129302978
36100,1.3149196934700011,1.3694674563407898,1.3297256445884704,0.4040261614322662,0.8971428048610687
36150,1.2648964142799377,1.4191668939590454,1.2970208954811095,0.4568436098098755,0.8874217391014099
36200,1.376644926071167,1.4588173389434815,1.2891760492324829,0.40542426228523254,0.8872184574604034
36250,1.375133318901062,1.4565242886543275,1.364355857372284,0.36761359214782713,0.8961688685417175
36300,1.2879115772247314,1.4339370584487916,1.251341323852539,0.37922145128250123,0.8882978439331055
36350,1.2771202230453491,1.4697006583213805,1.3186128687858583,0.3831040495634079,0.8971149468421936
36400,1.3105058002471923,1.5391835618019103,1.341233081817627,0.39562413036823274,0.8916556394100189
36450,1.3887298226356506,1.4334609866142274,1.4221225690841675,0.4041032385826111,0.8913919150829315
36500,1.3927146291732788,1.503917772769928,1.3446413898468017,0.397867437005043,0.8938670325279235
36550,1.4391200923919678,1.3579009580612182,1.4696761274337768,0.39313876271247866,0.8963956594467163
36600,1.2535767102241515,1.387893726825714,1.3785795497894286,0.4107858657836914,0.8892910122871399
36650,1.267255983352661,1.4240031814575196,1.211355016231537,0.4215299469232559,0.8875388264656067
36700,1.280350112915039,1.3919555616378785,1.2210924577713014,0.3922188800573349,0.9000493979454041
36750,1.3339324760437012,1.4171119928359985,1.2929579734802246,0.39653278470039366,0.9018100619316101
36800,1.3540239071846008,1.3883309054374695,1.2535259246826171,0.4352820986509323,0.9008940196037293
36850,1.3971665811538696,1.4815179681777955,1.195592896938324,0.4137949931621552,0.8976814913749694
36900,1.3903177928924562,1.4926312041282654,1.237279167175293,0.3952028375864029,0.8939730763435364
36950,1.4941304326057434,1.4466400361061096,1.2156474113464355,0.4291030818223953,0.9015979135036468
37000,1.4344810986518859,1.4422422170639038,1.1513025259971619,0.3773808753490448,0.9021319651603699
37050,1.394359860420227,1.57782710313797,1.2656305837631225,0.3750871294736862,0.9058621501922608
37100,1.38767813205719,1.4581269598007203,1.3366016197204589,0.4682825583219528,0.8969017505645752
37150,1.4234777760505677,1.5689979982376099,1.2749993181228638,0.4578662401437759,0.9041007792949677
37200,1.364812614917755,1.5251476192474365,1.3596932768821717,0.44799910426139833,0.8937468898296356
37250,1.3481335139274597,1.394798924922943,1.2837123680114746,0.4534123474359512,0.8984768223762513
37300,1.1878360676765443,1.3623444366455078,1.377135944366455,0.4178202199935913,0.8914366042613984
37350,1.174763367176056,1.4299196314811706,1.4040244317054749,0.417890288233757,0.8862280464172363
37400,1.268534743785858,1.2408228731155395,1.362883412837982,0.4135308611392975,0.8888348078727722
37450,1.2435898971557617,1.3481166028976441,1.3594933009147645,0.39739168763160704,0.8952161526679993
37500,1.1895428276062012,1.4063311672210694,1.312014124393463,0.39090039253234865,0.8976105570793151
37550,1.2331295824050903,1.481935977935791,1.4047671675682067,0.3975385880470276,0.8906938266754151
37600,1.327662193775177,1.4547120642662048,1.396348202228546,0.4279991215467453,0.8954460847377778
37650,1.366941740512848,1.282591450214386,1.415458676815033,0.4027762299776077,0.8938992857933045
37700,1.3255657601356505,1.267647261619568,1.2716052365303039,0.3915643578767776,0.8972818291187287
37750,1.4405677461624145,1.343131582736969,1.3160407042503357,0.38590841114521024,0.8949998092651367
37800,1.4545444178581237,1.3534915471076965,1.332326409816742,0.36012192904949186,0.892541708946228
37850,1.336553421020508,1.2814621114730835,1.2502272963523864,0.3866089975833893,0.8988658320903778
37900,1.3161094093322754,1.2914807081222535,1.198974802494049,0.3380401664972305,0.9035797333717346
37950,1.4090908479690551,1.3445423340797424,1.376974024772644,0.34646295607089994,0.893253070116043
38000,1.438154673576355,1.3966656184196473,1.3809867548942565,0.32841900587081907,0.8944846868515015
38050,1.3703561925888061,1.3718562483787538,1.236502592563629,0.3656024199724197,0.893917076587677
38100,1.3471181964874268,1.4335653901100158,1.3185629177093505,0.39404373049736025,0.8839047193527222
38150,1.4095155644416808,1.3943605995178223,1.3497599864006042,0.3450546610355377,0.8859551548957825
38200,1.4164890336990357,1.3725067496299743,1.2695894289016723,0.35715985000133516,0.881316499710083
38250,1.5222974228858948,1.4453857660293579,1.2726784467697143,0.3548916161060333,0.8851282477378846
38300,1.4004508471488952,1.4553892135620117,1.3274324607849122,0.3672105050086975,0.893243613243103
38350,1.319071958065033,1.4933069229125977,1.3646576738357543,0.41935748159885405,0.900019747018814
38400,1.2225606751441955,1.4693584299087525,1.427401978969574,0.4032925778627396,0.8977082800865174
38450,1.2392398834228515,1.5214877223968506,1.401421115398407,0.38677598476409913,0.9021855556964874
38500,1.3454033303260804,1.5638370966911317,1.3387611770629884,0.4030896633863449,0.8979508066177369
38550,1.3192121863365174,1.5136655688285827,1.3343720245361328,0.3932250869274139,0.8909377372264862
38600,1.2990367913246155,1.5563553476333618,1.329771535396576,0.4223489838838577,0.8989923965930938
38650,1.3859371042251587,1.5512001299858094,1.2606060194969178,0.42219926834106447,0.8904934406280518
38700,1.4825717830657958,1.4449254631996156,1.319512302875519,0.38890858232975006,0.8854662477970123
38750,1.3307468461990357,1.4095507407188415,1.43153835773468,0.39401644706726074,0.8859460687637329
38800,1.4210355067253113,1.4125483965873717,1.4681065797805786,0.4273710519075394,0.8919728744029999
38850,1.3202354431152343,1.4136311531066894,1.3898279166221619,0.447295019030571,0.8976507866382599
38900,1.3806031370162963,1.496778163909912,1.3250693011283874,0.41827806651592253,0.895179158449173
38950,1.3922226595878602,1.4843300199508667,1.229862802028656,0.388802592754364,0.8834174108505249
39000,1.4125777173042298,1.4511898684501647,1.293263247013092,0.43896465718746186,0.8885509943962098
39050,1.4045779705047607,1.4835509634017945,1.305776355266571,0.36682106018066407,0.8945429563522339
39100,1.3824783849716187,1.5411350917816162,1.358036413192749,0.3939703357219696,0.8874830710887909
39150,1.4232422852516173,1.5524726939201354,1.4028208446502686,0.40384835839271543,0.8857245492935181
39200,1.4813258790969848,1.446667869091034,1.285538067817688,0.33982240259647367,0.8871365237236023
39250,1.4345974111557007,1.438271918296814,1.1950307416915893,0.39323144912719726,0.8879357361793518
39300,1.4771888756752014,1.4864131283760071,1.298144783973694,0.3958578389883041,0.8892339372634888
39350,1.488597159385681,1.555107057094574,1.358295772075653,0.39547745525836947,0.8954541480541229
39400,1.5103938269615174,1.4063457131385804,1.3589182686805725,0.40810025095939634,0.8969706952571869
39450,1.4758663368225098,1.4188859057426453,1.3721840929985047,0.3853775280714035,0.8960548090934753
39500,1.4295044183731078,1.5801469421386718,1.4043803906440735,0.39155505537986757,0.8939126121997834
39550,1.3993359446525573,1.5838325834274292,1.3272919058799744,0.38352510690689084,0.9021664977073669
39600,1.3714757061004639,1.6152464103698732,1.2255565476417543,0.44824618816375733,0.9051717698574067
39650,1.3236946725845338,1.6185032200813294,1.256320924758911,0.4371926188468933,0.9083523201942444
39700,1.3558014607429505,1.6428677892684938,1.2906877374649048,0.38720574617385867,0.8990694797039032
39750,1.2842885375022888,1.6541955637931824,1.273852905035019,0.4310450506210327,0.8987718915939331
39800,1.3330027627944947,1.5632898426055908,1.3263769388198852,0.4036284625530243,0.9047786343097687
39850,1.2214087748527527,1.43534592628479,1.3679563188552857,0.4144845300912857,0.9042689645290375
39900,1.2697269678115846,1.5412560749053954,1.3498810672760009,0.40804511070251465,0.9055414795875549
39950,1.3685214161872863,1.5604293417930604,1.2846697473526,0.44735794126987455,0.9002998065948487
40000,1.3388520002365112,1.5539970874786377,1.2281330609321595,0.4237705570459366,0.902264597415924
40050,1.3931139612197876,1.5923705863952637,1.1492479860782623,0.4384154599905014,0.9002974355220794
40100,1.370690531730652,1.5993225264549256,1.2578953433036804,0.4488394355773926,0.8960996031761169
40150,1.376670663356781,1.466719970703125,1.3007718920707703,0.4479815638065338,0.8974397313594819
40200,1.3946406054496765,1.463863959312439,1.2445089173316957,0.4707356959581375,0.9024035084247589
40250,1.3673156261444093,1.5293710899353028,1.2900083875656128,0.4342046445608139,0.8986453759670258
40300,1.4021567630767822,1.4587507367134094,1.279631040096283,0.40311137199401853,0.8976598596572876
40350,1.3870840430259705,1.4839583253860473,1.3527825570106506,0.4238483798503876,0.9010090291500091
40400,1.3678638792037965,1.3767012166976929,1.329241943359375,0.44234237492084505,0.9043258726596832
40450,1.4088628315925598,1.382377300262451,1.3561346173286437,0.4000903117656708,0.8938051652908325
40500,1.379484088420868,1.453161563873291,1.4514617276191712,0.4026163297891617,0.889833369255066
40550,1.4590805912017821,1.4455479407310485,1.4681161379814147,0.4381927788257599,0.8921196210384369
40600,1.4557092356681824,1.3795425868034363,1.260171127319336,0.39865917384624483,0.884337592124939
40650,1.3904046297073365,1.418023066520691,1.3301636981964111,0.41704281032085416,0.8909902369976044
40700,1.3804139685630799,1.3610452961921693,1.407153205871582,0.42754374265670775,0.8947202622890472
40750,1.3316195130348205,1.4156412029266356,1.3835259914398192,0.40796443819999695,0.8910340178012848
40800,1.1911050271987915,1.431334207057953,1.4491650104522704,0.4072482043504715,0.8922092771530151
40850,1.4421093630790711,1.438294732570648,1.3680227971076966,0.4368119168281555,0.8905868566036225
40900,1.4043635058403015,1.428726134300232,1.2711547565460206,0.3898620557785034,0.8970588541030884
40950,1.3950758147239686,1.4478096914291383,1.259321231842041,0.3714582192897797,0.8924307310581208
41000,1.3523456740379334,1.5415853905677794,1.3196345090866088,0.38754599273204804,0.8831553173065185
41050,1.2831975221633911,1.604062180519104,1.3335060596466064,0.37256893396377566,0.8955567169189453
41100,1.1926689672470092,1.5235325741767882,1.288025851249695,0.4042752850055695,0.8942069339752198
41150,1.1682629096508026,1.5257174491882324,1.221351249217987,0.4075763005018234,0.8957990825176239
41200,1.3160022282600403,1.5046980929374696,1.3148255801200868,0.3803615182638168,0.8966950154304505
41250,1.4116182899475098,1.5443829917907714,1.2501666808128358,0.36518260061740876,0.895513151884079
41300,1.3539711666107177,1.5194216251373291,1.3231987929344178,0.3263088929653168,0.8909361839294434
41350,1.3656110644340516,1.4728029704093932,1.2202348923683166,0.36670403778553007,0.8950824201107025
41400,1.4292617988586427,1.4837758445739746,1.255726010799408,0.388717622756958,0.906653904914856
41450,1.2836502242088317,1.4341950464248656,1.2909229445457457,0.3303183591365814,0.8969202482700348
41500,1.2925568675994874,1.4989659261703492,1.286909556388855,0.35318922191858293,0.891869535446167
41550,1.34807514667511,1.4516484308242799,1.2060314154624938,0.3691072088479996,0.8933588337898254
41600,1.3618091559410095,1.5611472630500793,1.194410047531128,0.38296489000320433,0.890847442150116
41650,1.3956797170639037,1.504075183868408,1.2889669227600098,0.36795304000377654,0.8966799652576447
41700,1.3823221135139465,1.379023597240448,1.3271061372756958,0.40441211700439456,0.8984975111484528
41750,1.387510552406311,1.420299174785614,1.3503452277183532,0.398828125,0.8958382201194763
41800,1.3703749752044678,1.5191167187690735,1.2847637915611267,0.4265322399139404,0.8984491252899169
41850,1.409549674987793,1.453856942653656,1.250217125415802,0.3839606386423111,0.8995256316661835
41900,1.4051015853881836,1.3454334688186647,1.3123728585243226,0.3687888842821121,0.8971517539024353
41950,1.364176800251007,1.4325309562683106,1.2531718826293945,0.3918406802415848,0.8960596573352814
42000,1.3175912690162659,1.4550619578361512,1.2817347693443297,0.36067182064056397,0.8962986707687378
42050,1.32877375125885,1.5213862323760987,1.2989027881622315,0.390947744846344,0.8965333306789398
42100,1.371498200893402,1.4156545662879945,1.3688872313499452,0.4194121170043945,0.8968684875965118
42150,1.3764214086532593,1.4238373136520386,1.2969290256500243,0.47253758132457735,0.901651359796524
42200,1.3365716028213501,1.4579896759986877,1.2608968353271484,0.4190866667032242,0.8960516810417175
42250,1.3675759172439574,1.4832470226287842,1.281653561592102,0.4124317967891693,0.8933774828910828
42300,1.2375023889541625,1.541750087738037,1.2088630867004395,0.40072764933109284,0.8925974988937377
42350,1.2438619899749757,1.5139314699172974,1.0771935546398164,0.3903597289323807,0.8976802337169647
42400,1.1750065433979033,1.3655930328369141,1.3293665218353272,0.3872470873594284,0.8965206265449523
42450,1.2180440592765809,1.3860411429405213,1.3578068494796753,0.4152962452173233,0.9003682208061218
42500,1.222552902698517,1.4934549689292909,1.35856689453125,0.4290234905481338,0.9031232583522797
42550,1.3072227835655212,1.6924799752235413,1.311087954044342,0.46363939821720124,0.8986245214939117
42600,1.2390699672698975,1.480701389312744,1.3702449297904968,0.4268828469514847,0.8995054495334626
42650,1.3635064673423767,1.4871299982070922,1.3230248999595642,0.41491129517555236,0.9052268993854523
42700,1.3975942420959473,1.4403263068199157,1.2925680518150329,0.39692936539649964,0.9063796150684357
42750,1.4744336986541748,1.3566461777687073,1.3058265924453736,0.4053549206256866,0.9100809717178344
42800,1.4086336779594422,1.3721834707260132,1.2586057543754579,0.4327661067247391,0.904264053106308
42850,1.5158539366722108,1.2741513895988463,1.2826452612876893,0.39983622550964354,0.9021506178379058
42900,1.5776880693435669,1.3557840061187745,1.3477740573883057,0.39552129805088043,0.901314994096756
42950,1.464735188484192,1.4388138198852538,1.4288684153556823,0.39694796144962313,0.9012176477909088
43000,1.3900066590309144,1.434768466949463,1.3761628437042237,0.37747848153114316,0.892641693353653
43050,1.3870600032806397,1.4939065313339233,1.3265472340583802,0.40862424314022067,0.8963580870628357
43100,1.2754246544837953,1.510520408153534,1.2945475792884826,0.41892457723617554,0.8977241778373718
43150,1.4093175029754639,1.5034605932235718,1.401337525844574,0.3985675573348999,0.9043346822261811
43200,1.4513003635406494,1.4651879215240478,1.2777939581871032,0.40238669514656067,0.8955570363998413
43250,1.4484774661064148,1.451898250579834,1.3691079902648926,0.394250146150589,0.8927721107006072
43300,1.481430847644806,1.4224748420715332,1.3507289266586304,0.31815542280673975,0.8992819142341614
43350,1.5082040405273438,1.419307131767273,1.3930976057052613,0.3411663180589676,0.8973901748657227
43400,1.4444902300834657,1.4510164785385131,1.3674181556701661,0.36590414464473725,0.8886938893795013
43450,1.4375685024261475,1.4677270030975342,1.344013090133667,0.3733678543567657,0.8864767336845398
43500,1.378546702861786,1.606018979549408,1.2731964111328125,0.42099216878414153,0.8901194763183594
43550,1.304521234035492,1.6442599081993103,1.335489983558655,0.42349996268749235,0.8920086443424224
43600,1.2327424955368043,1.5363432669639587,1.3577374243736267,0.43994675159454344,0.8891458582878112
43650,1.2993077564239501,1.6151119256019593,1.4583469700813294,0.3868766403198242,0.8931536698341369
43700,1.2543394207954406,1.6381916904449463,1.4530913782119752,0.38214262306690217,0.9020440459251404
43750,1.3164872169494628,1.6254347109794616,1.3798643636703491,0.3728365409374237,0.8981386148929595
43800,1.3225554180145265,1.5005794310569762,1.4418164253234864,0.4207265853881836,0.892916419506073
43850,1.3681295919418335,1.534262387752533,1.4836909556388855,0.38280793190002443,0.8965427350997924
43900,1.3595968031883239,1.5408841371536255,1.4623586773872375,0.3769568991661072,0.8966828989982605
43950,1.3750049257278443,1.5035751628875733,1.373424870967865,0.38675095081329347,0.9030368709564209
44000,1.3513569474220275,1.5053741216659546,1.4760973811149598,0.4013569086790085,0.8950634741783142
44050,1.3698371171951294,1.506546607017517,1.4526104593276978,0.4042572641372681,0.9032805430889129
44100,1.3528864502906799,1.5303158831596375,1.5032557511329652,0.38631020188331605,0.8907345032691956
44150,1.338151948451996,1.508114697933197,1.5366414260864258,0.37967465579509735,0.8973873162269592
44200,1.404935748577118,1.3856646537780761,1.4269778203964234,0.3690001392364502,0.8982537996768951
44250,1.3824263763427735,1.3618914484977722,1.5640567350387573,0.384938480257988,0.8982997632026672
44300,1.334323239326477,1.4175031352043153,1.5506040740013123,0.3565178555250168,0.9005364096164703
44350,1.442107298374176,1.381136758327484,1.4721463847160339,0.34888725519180297,0.8894245600700379
44400,1.3524982118606568,1.4347490549087525,1.3354781484603881,0.38187118887901306,0.8965291965007782
44450,1.328192982673645,1.3369427251815795,1.3296059489250183,0.4301221740245819,0.8959853005409241
44500,1.4481806874275207,1.475325222015381,1.2891388320922852,0.42156407952308655,0.8995700705051423
44550,1.477930235862732,1.5175110697746277,1.3653814888000488,0.38729073643684386,0.8969495749473572
44600,1.417478733062744,1.4341490292549133,1.3293910098075867,0.3977694809436798,0.8998646664619446
44650,1.4054246711730958,1.4823092532157898,1.424316155910492,0.38667306005954744,0.8964919054508209
44700,1.466032826900482,1.5046693778038025,1.4450779891014098,0.4115036433935165,0.8919548201560974
44750,1.4654086351394653,1.4998775482177735,1.3256116247177123,0.3885653072595596,0.8981694841384887
44800,1.5011631202697755,1.3799088311195373,1.2936401081085205,0.3686960393190384,0.9056799471378326
44850,1.4430154848098755,1.4511191534996033,1.4799449777603149,0.3820734405517578,0.9069666504859925
44900,1.471802306175232,1.3898931574821471,1.506892855167389,0.43801872432231903,0.8972471463680267
44950,1.4322113108634948,1.496234667301178,1.4883313369750977,0.4161099761724472,0.8978716385364532
45000,1.5018284797668457,1.47246994972229,1.395475947856903,0.38407464027404786,0.900600723028183
45050,1.4401813530921936,1.361875078678131,1.4625798463821411,0.4067823964357376,0.9057121253013611
45100,1.332612192630768,1.2882186722755433,1.4320385789871215,0.3746889716386795,0.9109662568569183
45150,1.412593970298767,1.2988005328178405,1.3778568601608276,0.3895252633094788,0.9007492864131927
45200,1.4181141972541809,1.3301063680648804,1.4248589777946472,0.393473419547081,0.8981332206726074
45250,1.4939464616775513,1.3200744795799255,1.4113042044639588,0.41044697880744935,0.8898328602313995
45300,1.497752273082733,1.3493731451034545,1.5055214691162109,0.4042546057701111,0.8894701623916625
45350,1.4509598231315612,1.3506350350379943,1.590758810043335,0.4335300821065903,0.8899176359176636
45400,1.4143006587028504,1.298353772163391,1.3966438603401183,0.42277416825294495,0.8863067281246185
45450,1.424447124004364,1.2938874769210815,1.3545554733276368,0.4213288712501526,0.89405770778656
45500,1.3564197611808777,1.2442123436927794,1.2929886651039124,0.40801315248012543,0.8936743819713593
45550,1.4730347633361816,1.328846380710602,1.4980493092536926,0.38716716587543487,0.8869772458076477
45600,1.3957216906547547,1.318571903705597,1.4310159277915955,0.42141793012619017,0.8904171252250671
45650,1.4098720479011535,1.3813765144348145,1.4710124397277833,0.37340375542640686,0.8887500262260437
45700,1.3674345445632934,1.4067936325073243,1.4230002021789552,0.3857904177904129,0.8934129023551941
45750,1.4309759688377381,1.313200399875641,1.483572313785553,0.38669568836688994,0.8924209570884705
45800,1.4269657015800477,1.4785798835754393,1.530908465385437,0.4227412748336792,0.8894770634174347
45850,1.295431079864502,1.4729228949546813,1.5821092796325684,0.4182490009069443,0.8971766293048858
45900,1.4863262605667114,1.4538897013664245,1.45090487241745,0.4168932694196701,0.8959652781486511
45950,1.458082664012909,1.46326119184494,1.394001498222351,0.4189908528327942,0.8936181008815766
46000,1.5040187788009645,1.506738851070404,1.3544348359107972,0.3724505078792572,0.8964416885375976
46050,1.4785715889930726,1.481539568901062,1.3247610187530519,0.3708928370475769,0.8970021080970764
46100,1.33513503074646,1.327977020740509,1.3604584860801696,0.35263249099254607,0.9020057404041291
46150,1.361872296333313,1.4567004990577699,1.2181783437728881,0.3452556675672531,0.9024372065067291
46200,1.3018000769615172,1.4739636993408203,1.190925612449646,0.3720914787054062,0.9062298893928528
46250,1.404376027584076,1.5437499356269837,1.3564066410064697,0.39882544815540316,0.9067507743835449
46300,1.3636971497535706,1.4245617699623108,1.2254474782943725,0.44561134576797484,0.9031323039531708
46350,1.3357833313941956,1.404283938407898,1.3489227938652038,0.3897753554582596,0.8954510557651519
46400,1.4278602814674377,1.4837200236320496,1.2700790333747864,0.3624844366312027,0.8936642134189605
46450,1.372446506023407,1.4535334944725036,1.3135407185554504,0.4094644230604172,0.8936764597892761
46500,1.3459152126312255,1.421821632385254,1.319854199886322,0.45467196047306063,0.8938553333282471
46550,1.3849261164665223,1.3624495053291321,1.4121240592002868,0.4233940839767456,0.8930104613304138
46600,1.4813019514083863,1.3118815732002258,1.546974892616272,0.4145055389404297,0.8949566805362701
46650,1.422047336101532,1.424940574169159,1.39871431350708,0.4491870754957199,0.8886679196357727
46700,1.3399162912368774,1.4105292654037476,1.334948058128357,0.4195044296979904,0.8900529527664185
46750,1.3462164521217346,1.4663157081604004,1.3793066120147706,0.3935139340162277,0.8892761754989624
46800,1.3341220068931579,1.4423039007186889,1.5276722812652588,0.36049951672554015,0.8978671717643738
46850,1.3206394028663635,1.4304198956489562,1.3911267662048339,0.4173259216547012,0.9016027927398682
46900,1.4145448231697082,1.409947476387024,1.3432266807556152,0.39910350620746615,0.8952769577503205
46950,1.4610457468032836,1.5145154094696045,1.1811314606666565,0.42325946092605593,0.896745492219925
47000,1.4038207387924195,1.3707718706130982,1.2541309714317321,0.3968666899204254,0.8920645177364349
47050,1.3299645471572876,1.3736692452430725,1.3113611221313477,0.4064821845293045,0.8940543389320373
47100,1.1822923409938813,1.329184250831604,1.4224506282806397,0.4103223651647568,0.904402095079422
47150,1.394694414138794,1.3528880429267884,1.3678800678253173,0.4306362473964691,0.8871012270450592
47200,1.284535186290741,1.5120014595985412,1.4198200154304503,0.4194615793228149,0.883195663690567
47250,1.4676513838768006,1.544684042930603,1.5392422747612,0.40262171268463137,0.892027679681778
47300,1.4959216737747192,1.4864739823341369,1.4650432610511779,0.41476339399814605,0.8954035902023315
47350,1.483262906074524,1.3823998045921326,1.4139925980567931,0.42476582467556,0.8998360204696655
47400,1.4539837694168092,1.3089791178703307,1.3110385632514954,0.4352137809991837,0.89479971408844
47450,1.3828873085975646,1.29944993019104,1.368583300113678,0.3738986051082611,0.8938809192180633
47500,1.3572547936439514,1.3313548922538758,1.5256589484214782,0.3550382614135742,0.8843101561069489
47550,1.4565033626556396,1.3092951464653015,1.5191347885131836,0.37420774340629576,0.8864608800411224
47600,1.42255597114563,1.3333397555351256,1.452004849910736,0.38540722131729127,0.8916541016101838
47650,1.3697978997230529,1.4419075441360474,1.4848067045211792,0.3832672095298767,0.8865394866466523
47700,1.4085206866264344,1.3869126296043397,1.5127188682556152,0.4533913028240204,0.8862793385982514
47750,1.3985806155204772,1.3015323376655579,1.4685507822036743,0.4523927843570709,0.8882941508293152
47800,1.4774029111862184,1.2994588685035706,1.4022712922096252,0.43199298560619354,0.8923961341381073
47850,1.4724175810813904,1.2634621334075928,1.414311294555664,0.3958138871192932,0.8925695598125458
47900,1.5888601708412171,1.1966295528411866,1.4540247321128845,0.397609241604805,0.8919468951225281
47950,1.5393120765686035,1.25239488363266,1.4297283744812013,0.41498415887355805,0.8976514077186585
48000,1.4231780695915222,1.3454516220092774,1.3036326694488525,0.40679058015346525,0.8975821125507355
48050,1.3574360489845276,1.491595778465271,1.381196677684784,0.4033050763607025,0.9020260465145111
48100,1.5594043231010437,1.4165223169326782,1.5537942600250245,0.40710885703563693,0.8983830368518829
48150,1.472677731513977,1.4044095396995544,1.5307960081100465,0.4688035702705383,0.9108622634410858
48200,1.4411002969741822,1.4027573871612549,1.440339663028717,0.44041173756122587,0.9051549911499024
48250,1.3366440176963805,1.512569260597229,1.6035311126708984,0.3931424206495285,0.8938927471637725
48300,1.3086024618148804,1.4345769739151002,1.4404395294189454,0.4036601918935776,0.8891503763198852
48350,1.31961327791214,1.5039763736724854,1.4194525074958801,0.4298792898654938,0.8908048462867737
48400,1.329593424797058,1.4245875072479248,1.427869327068329,0.4349246293306351,0.8976217997074127
48450,1.4606460809707642,1.3729414248466492,1.3868985199928283,0.4295145183801651,0.9050481581687927
48500,1.5066313791275023,1.2978618812561036,1.3322660398483277,0.422938791513443,0.9002941811084747
48550,1.4966288590431214,1.3465891480445862,1.4058953332901,0.4144359016418457,0.8939692378044128
48600,1.4398452258110046,1.3243004012107848,1.3747111177444458,0.35087874710559847,0.9033921217918396
48650,1.5097669506072997,1.2999983787536622,1.3574528908729553,0.3906913036108017,0.8990037727355957
48700,1.423681185245514,1.3469968605041505,1.2384781050682068,0.3564693206548691,0.894073224067688
48750,1.5634031701087951,1.4166754961013794,1.2045419490337372,0.39945644199848174,0.8979412651062012
48800,1.4863903045654296,1.3373754024505615,1.3029466319084166,0.370803599357605,0.9010436975955963
48850,1.3927063131332398,1.490870428085327,1.3824938678741454,0.3401626819372177,0.8997253048419952
48900,1.3940523767471313,1.4781480073928832,1.3380927157402038,0.36681107521057127,0.9041649746894836
48950,1.4632425713539123,1.5017144942283631,1.3263198161125183,0.3376279127597809,0.8935095643997193
49000,1.5114694929122925,1.5366219973564148,1.4061528944969177,0.34914756000041963,0.8897335255146026
49050,1.4331515645980835,1.6040923595428467,1.3430874848365784,0.3858359456062317,0.8959878659248353
49100,1.4250148296356202,1.522203233242035,1.3408902668952942,0.4000711876153945,0.8964316976070404
49150,1.5240071487426758,1.4632667398452759,1.3957577753067016,0.3825307273864746,0.8991733717918396
49200,1.485115282535553,1.4698854660987855,1.3515882992744446,0.3574347001314163,0.9059546935558319
49250,1.559089114665985,1.5009788823127748,1.4722249054908751,0.36751229226589205,0.9039929044246674
49300,1.553097653388977,1.3695478224754334,1.4210192799568175,0.38015345752239227,0.8970141625404358
49350,1.5891257333755493,1.4151218056678772,1.4261483073234558,0.38704275608062744,0.8895250689983368
49400,1.5729365062713623,1.449263062477112,1.4949977779388428,0.404562469124794,0.8974347972869873
49450,1.3978520512580872,1.3949420213699342,1.5336534476280212,0.3701595240831375,0.894084929227829
49500,1.294519727230072,1.4306971716880799,1.4343190860748292,0.3324591052532196,0.8934144377708435
49550,1.3250966596603393,1.2998130655288695,1.4359505939483643,0.3514840805530548,0.8944801092147827
49600,1.315441906452179,1.3233688855171204,1.3903395652770996,0.34109104573726656,0.8995521187782287
49650,1.299488706588745,1.3365608191490173,1.4500620913505555,0.36356715381145477,0.9002507650852203
49700,1.2773350715637206,1.3258157825469972,1.4632235074043274,0.3717606294155121,0.9067125201225281
49750,1.2917108058929443,1.4359513163566588,1.4721095752716065,0.38617699801921845,0.9013485372066498
49800,1.3119466137886047,1.365601680278778,1.493387463092804,0.3620757383108139,0.902705373764038
49850,1.3661649012565613,1.2715802526473998,1.5144504928588867,0.4008185052871704,0.9019775617122651
49900,1.3654573273658752,1.3995779466629028,1.3968016815185547,0.37546527504920957,0.8922538566589355
49950,1.445268886089325,1.4131742310523987,1.4892350554466247,0.3903642505407333,0.8937222957611084
50000,1.3752275776863099,1.36984206199646,1.6084860253334046,0.41614294826984405,0.8973043549060822
50050,1.3908029294013977,1.3865510320663452,1.5859504795074464,0.3856563538312912,0.8998142766952515
50100,1.459231345653534,1.3547750282287598,1.5183383107185364,0.40014721333980563,0.9090873372554779
50150,1.524000792503357,1.4273829126358033,1.46393310546875,0.4106306004524231,0.9003392076492309
50200,1.486163763999939,1.4346751713752746,1.4379735708236694,0.38844918966293335,0.8915073597431182
50250,1.4538074040412903,1.5285022091865539,1.4637669324874878,0.380522643327713,0.8898358571529389
50300,1.3657371997833252,1.5189965796470641,1.4215199995040892,0.37199133038520815,0.8918833696842193
50350,1.3318398404121399,1.4074285817146301,1.3051277232170104,0.3379383283853531,0.887822276353836
50400,1.2806028413772583,1.4195968365669251,1.388019790649414,0.3698983597755432,0.8900524759292603
50450,1.3576269817352296,1.4178401947021484,1.3391346549987793,0.3685500240325928,0.8962454378604889
50500,1.3725293016433715,1.4306931710243225,1.391093134880066,0.3613662683963776,0.8904020953178405
50550,1.2887470388412476,1.495683171749115,1.3352964758872985,0.38660685122013094,0.8874402797222137
50600,1.4107787752151488,1.4973552536964416,1.3377320742607117,0.39913645923137664,0.8891209590435029
50650,1.4379140996932984,1.5974509930610656,1.311147735118866,0.3573604512214661,0.891285947561264
50700,1.5906641578674316,1.5268652963638305,1.2542882037162781,0.3321120238304138,0.8879275274276733
50750,1.5347709345817566,1.525401198863983,1.2948415613174438,0.3655032753944397,0.8880257761478424
50800,1.4822589206695556,1.4272396683692932,1.2869409227371216,0.3612880527973175,0.8938468146324158
50850,1.2690829825401306,1.3975686955451965,1.3404957699775695,0.3922059452533722,0.8936780798435211
50900,1.198439998626709,1.480397844314575,1.3547890400886535,0.35023475587368014,0.8897696530818939
50950,1.3448147511482238,1.5795047402381897,1.2697918653488158,0.40948295533657075,0.8944502866268158
51000,1.3900932097434997,1.4702040648460388,1.237445194721222,0.4013595139980316,0.8881051313877105
51050,1.3943746018409728,1.4588081455230713,1.2372761917114259,0.37652066588401795,0.8962727189064026
51100,1.3305944514274597,1.5181764030456544,1.248733127117157,0.3927768677473068,0.896378470659256
51150,1.3900987577438355,1.5026887989044189,1.292763967514038,0.40422524750232697,0.8980672514438629
51200,1.3943720507621764,1.3623490881919862,1.4117332291603089,0.36603727638721467,0.8979772639274597
51250,1.4806236767768859,1.3223264479637147,1.4182237720489501,0.3987200289964676,0.8848433339595795
51300,1.4530225777626038,1.395434284210205,1.4166045212745666,0.37905657351016997,0.8827406668663025
51350,1.3717245554924011,1.4726931214332581,1.3975720238685607,0.3408815610408783,0.8897889435291291
51400,1.393853189945221,1.459312789440155,1.5073700594902038,0.373766610622406,0.8949488544464111
51450,1.4207458877563477,1.3901999497413635,1.4594848132133484,0.4011325740814209,0.8869078934192658
51500,1.3025067925453186,1.4200725984573364,1.4140974283218384,0.40542645037174224,0.8862863075733185
51550,1.3947143244743347,1.3616304969787598,1.3847566485404967,0.4322925466299057,0.8854395747184753
51600,1.3256273484230041,1.463746109008789,1.444329755306244,0.4154176086187363,0.8879216945171357
51650,1.3953928089141845,1.4052190899848938,1.4406562852859497,0.4062936383485794,0.8992379820346832
51700,1.2623548913002014,1.526904549598694,1.474108135700226,0.40658523082733156,0.8993199992179871
51750,1.2518602681159974,1.5869970989227296,1.4374118947982788,0.38444094121456146,0.8968314707279206
51800,1.3579166650772094,1.5803562235832214,1.4637725257873535,0.37459452986717223,0.8892630052566528
51850,1.3295259761810303,1.42241370677948,1.4282584047317506,0.43614624440670013,0.9003281843662262
51900,1.3085011100769044,1.3885640740394591,1.5022566103935242,0.42514608561992645,0.8963472676277161
51950,1.2396462178230285,1.32028977394104,1.3184448671340943,0.39815341114997865,0.8958950436115265
52000,1.3213256788253784,1.3348970198631287,1.3468901324272156,0.38823115527629853,0.8886890482902526
52050,1.3634640192985534,1.404020698070526,1.307630558013916,0.4558210986852646,0.895968713760376
52100,1.3248907017707825,1.3626261925697327,1.199154909849167,0.4016835498809814,0.8899320435523986
52150,1.3996565079689025,1.3641772317886351,1.3154514622688294,0.4208259004354477,0.8901463663578033
52200,1.4481918954849242,1.3521807956695557,1.279095916748047,0.4471261131763458,0.8929017448425293
52250,1.4170795917510985,1.303566644191742,1.223243033885956,0.3916198295354843,0.9027250790596009
52300,1.3122499918937682,1.3286946773529054,1.2491749668121337,0.3957495939731598,0.8944018077850342
52350,1.3581241869926453,1.3578518915176392,1.1904673194885254,0.40095735669136046,0.900967869758606
52400,1.3456030082702637,1.3442308807373047,1.2811565971374512,0.39528295397758484,0.8978790271282197
52450,1.3666081428527832,1.3353858232498168,1.3430455660820007,0.4330791646242142,0.9001294279098511
52500,1.3998647928237915,1.3143850183486938,1.3043327617645264,0.39800628304481506,0.8952637279033661
52550,1.2890985679626465,1.3529278016090394,1.3208236527442931,0.4111166924238205,0.8957561349868775
52600,1.2415544390678406,1.322159287929535,1.3448493313789367,0.3955588531494141,0.8961860609054565
52650,1.3108708739280701,1.4081528639793397,1.2885308623313905,0.40818480610847474,0.9002650570869446
52700,1.2917612671852112,1.4478717470169067,1.3376256918907166,0.39142113566398623,0.8963389813899993
52750,1.2320723748207092,1.432544867992401,1.2646751189231873,0.40270175993442536,0.891747190952301
52800,1.2311790490150452,1.368736641407013,1.2492821931838989,0.393114767074585,0.8980436599254609
52850,1.2407150340080262,1.349241805076599,1.2600980830192565,0.432714661359787,0.898798999786377
52900,1.2531381607055665,1.3917774724960328,1.2255528926849366,0.47309651374816897,0.8995705354213714
52950,1.2420458173751832,1.44607980966568,1.3231285762786866,0.42674664735794066,0.8911321794986725
53000,1.356199288368225,1.4375527954101563,1.3375504326820373,0.36441413760185243,0.9022294628620148
53050,1.4643982982635497,1.3805874228477477,1.2556636905670167,0.3791620987653732,0.9037081170082092
53100,1.4042632007598876,1.4048249530792236,1.227030291557312,0.40460421442985534,0.9036163401603698
53150,1.367316610813141,1.2164309787750245,1.259739282131195,0.41042883932590485,0.8956354749202728
53200,1.372590832710266,1.312676191329956,1.255508131980896,0.3889984828233719,0.8975477528572082
53250,1.4208328652381896,1.3277052450180054,1.2030413842201233,0.3743812930583954,0.8960126900672912
53300,1.335911967754364,1.3480510544776916,1.2550262355804442,0.3592809557914734,0.8970439386367798
53350,1.4139079236984253,1.4226411938667298,1.2686677718162536,0.4088432264328003,0.8954102516174316
53400,1.3975289511680602,1.5016608262062072,1.1760266733169555,0.40101543128490447,0.8962863957881928
53450,1.2991937947273255,1.4455342841148378,1.2494115734100342,0.38077363252639773,0.8948121726512909
53500,1.302730610370636,1.5931477308273316,1.1719290256500243,0.38144288301467894,0.8928741729259491
53550,1.325104901790619,1.5440478539466858,1.2568971967697145,0.38437087416648863,0.8931603419780731
53600,1.3216322612762452,1.4738019728660583,1.192631425857544,0.3795307058095932,0.8932770407199859
53650,1.140942543745041,1.5797595715522765,1.2139413166046142,0.39146032571792605,0.8919786727428436
53700,1.1251678311824798,1.5921906328201294,1.2636395239830016,0.39466678857803345,0.8935790848731995
53750,1.2939759612083435,1.376871554851532,1.2691913652420044,0.404637833237648,0.8892319071292877
53800,1.3595455074310303,1.3885876035690308,1.3239304661750793,0.3341677564382553,0.8865924000740051
53850,1.3752423095703126,1.372151448726654,1.3395184135437013,0.35123045146465304,0.8842570269107819
53900,1.4620447301864623,1.4322627639770509,1.362986991405487,0.33679051041603086,0.8897329139709472
53950,1.5155890798568725,1.3986924147605897,1.3784220623970032,0.3644332295656204,0.8942515194416046
54000,1.5328566217422486,1.518445611000061,1.487417230606079,0.36002734303474426,0.892673647403717
54050,1.3802843713760375,1.4907779145240783,1.4090621089935302,0.3873431259393692,0.8921710360050201
54100,1.4634380841255188,1.5272991967201233,1.4237584066390991,0.40913051724433896,0.8877131223678589
54150,1.4429136061668395,1.5525130176544188,1.3214842104911804,0.39087763369083406,0.8971548819541931
54200,1.4233137893676757,1.385978763103485,1.2332324028015136,0.41062489211559294,0.8961075186729431
54250,1.423926329612732,1.4197642612457275,1.2811154699325562,0.43219457685947416,0.8962449693679809
54300,1.4430043244361876,1.4175611066818237,1.2536065888404846,0.396936959028244,0.8919920921325684
54350,1.4454378199577331,1.2954925036430358,1.3755353999137878,0.362225261926651,0.8921373116970063
54400,1.4184541368484498,1.4087084078788756,1.2879730129241944,0.3954471236467361,0.9008836424350739
54450,1.3984361100196838,1.3496098113059998,1.4626864218711852,0.37578063368797304,0.8982761096954346
54500,1.4181020212173463,1.3792613101005555,1.4428511047363282,0.37081006228923796,0.8967936778068543
54550,1.4484202480316162,1.4800696349143982,1.5732631945610047,0.37130180120468137,0.8956713199615478
54600,1.3902313756942748,1.4394178938865663,1.518992054462433,0.3772878932952881,0.8952353584766388
54650,1.3867093324661255,1.3739603161811829,1.5305890154838562,0.38474226772785186,0.8932490146160126
54700,1.3528685879707336,1.3831528902053833,1.41953919172287,0.39534007728099824,0.8908361113071441
54750,1.3943182444572448,1.4431872367858887,1.396166763305664,0.43669566869735715,0.8823851931095124
54800,1.3402543759346008,1.3807841897010804,1.2647324371337891,0.4200055170059204,0.8868109321594239
54850,1.341113543510437,1.3984341096878052,1.3504393982887268,0.41405638813972473,0.8833940815925598
54900,1.243737337589264,1.311655685901642,1.5145887207984925,0.42225898265838624,0.8842429661750794
54950,1.3578201580047606,1.3563437676429748,1.3411868119239807,0.3952811944484711,0.8854906284809112
55000,1.2748894453048707,1.431124382019043,1.3602189207077027,0.40953108012676237,0.882372316122055
55050,1.3388993096351625,1.4979353833198548,1.3539145040512084,0.37733358502388,0.8900147354602814
55100,1.3264327359199524,1.4956087517738341,1.3592194414138794,0.34414239943027497,0.8867625081539154
55150,1.3907687973976135,1.5239709973335267,1.2333097290992736,0.33320875018835067,0.8918276607990265
55200,1.4193204832077027,1.4811988282203674,1.2971765661239625,0.34183145105838775,0.8961882603168487
55250,1.4156354093551635,1.5060388207435609,1.2801222538948058,0.36799664855003356,0.9012133359909058
55300,1.3402857446670533,1.4305389213562012,1.2686143493652344,0.32410741567611695,0.9092677187919617
55350,1.3797624492645264,1.467609989643097,1.460292329788208,0.3175577288866043,0.8955886077880859
55400,1.4355384492874146,1.466920597553253,1.471655135154724,0.32176794588565827,0.8928969717025756
55450,1.3819369959831238,1.5040952205657958,1.4604942679405213,0.3884328556060791,0.8905873608589172
55500,1.3746787261962892,1.573118588924408,1.4225652718544006,0.38653453648090363,0.9001501393318176
55550,1.3750805163383484,1.4610261034965515,1.3034981894493103,0.366228888630867,0.8938449466228485
55600,1.3021517705917358,1.4247455549240113,1.451305878162384,0.3629084038734436,0.8929402792453766
55650,1.2651790809631347,1.4223891639709472,1.4603153729438783,0.37654641330242156,0.8907411932945252
55700,1.3449159502983092,1.4992212200164794,1.4759924459457396,0.38290746629238126,0.8906597197055817
55750,1.2985983777046204,1.3987303686141968,1.3772371888160706,0.3705809509754181,0.9044721126556396
55800,1.2323897624015807,1.5016510224342345,1.3301304483413696,0.3298640525341034,0.9031774520874023
55850,1.4831991052627564,1.4281617546081542,1.2339717149734497,0.34789515733718873,0.8988591480255127
55900,1.576117787361145,1.4356831073760987,1.2436187720298768,0.38572738349437713,0.8979056751728058
55950,1.4333285260200501,1.3595854234695435,1.2800236630439759,0.4055552172660828,0.8979303276538849
56000,1.6056382608413697,1.373680670261383,1.4359572315216065,0.400154869556427,0.8933327221870422
56050,1.358352611064911,1.3151743137836456,1.458961284160614,0.381818585395813,0.8912619137763977
56100,1.4791603994369507,1.3478566312789917,1.507413465976715,0.3989262533187866,0.8918967580795288
56150,1.5057560229301452,1.5592911291122435,1.4706511163711549,0.4197974890470505,0.8922395920753479
56200,1.420316207408905,1.5335773038864136,1.5466550397872925,0.44258388340473176,0.8873134362697601
56250,1.4895870471000672,1.5881691622734069,1.3698445105552672,0.41199031174182893,0.8857186496257782
56300,1.3361459708213805,1.4147617292404175,1.2677107334136963,0.38758750140666964,0.8836612486839295
56350,1.3891798877716064,1.3948793959617616,1.233091516494751,0.3825159877538681,0.8842807877063751
56400,1.3919341230392457,1.4169247698783876,1.2707299757003785,0.4253916895389557,0.8899200129508972
56450,1.4056187963485718,1.4803499674797058,1.339388084411621,0.3768917107582092,0.8804428458213807
56500,1.4682713627815247,1.3468628597259522,1.2695082986354829,0.38618496477603914,0.8873754572868348
56550,1.5249617886543274,1.34865660905838,1.198247311115265,0.4106408631801605,0.8909352099895478
56600,1.4076898884773255,1.276947546005249,1.251510181427002,0.3833016067743301,0.8980478250980377
56650,1.30052410364151,1.3844033622741698,1.254155876636505,0.3679376518726349,0.8969477891921998
56700,1.41944997549057,1.3362200498580932,1.3735104608535766,0.3849758052825928,0.8925275051593781
56750,1.4783501410484314,1.4874086427688598,1.3743167901039124,0.40234875202178955,0.8858279168605805
56800,1.3812280702590942,1.4038602876663209,1.3886483931541442,0.3958646184206009,0.8875194144248962
56850,1.286553099155426,1.4381324577331542,1.3976403093338012,0.39924128890037536,0.8919956994056701
56900,1.4787722849845886,1.445015230178833,1.4287752628326416,0.3323181509971619,0.9000414299964905
56950,1.4224838590621949,1.3543779420852662,1.3536833500862122,0.33688239216804505,0.8979868841171265
57000,1.4501549458503724,1.4487790560722351,1.4006574726104737,0.3790309798717499,0.8944886755943299
57050,1.3183714079856872,1.5008956742286683,1.4125651216506958,0.4012745988368988,0.8945467627048492
57100,1.3831938290596009,1.5337064313888549,1.424801344871521,0.41210448563098906,0.8999071002006531
57150,1.478776822090149,1.4214528226852416,1.3634810495376586,0.39969741106033324,0.8949769103527069
57200,1.2949762678146362,1.4559097361564637,1.3460547280311586,0.3863683784008026,0.903435150384903
57250,1.2435167884826661,1.6031237769126891,1.3960841774940491,0.42400712430477144,0.9071087324619294
57300,1.3417531442642212,1.4573244833946228,1.3524394559860229,0.3864696335792541,0.902927759885788
57350,1.3455780458450317,1.4434665298461915,1.3113989567756652,0.46408610343933104,0.8899727666378021
57400,1.4163873744010926,1.491882872581482,1.3401542353630065,0.4302682173252106,0.8905779957771301
57450,1.411252748966217,1.3342606234550476,1.3209085392951965,0.41593497931957246,0.8945827794075012
57500,1.3113208937644958,1.2995829963684082,1.3216829705238342,0.40443846821784973,0.8917231929302215
57550,1.2733525776863097,1.2421962594985962,1.4080502009391784,0.41122597694396973,0.8983809304237366
57600,1.3135802936553955,1.2485700869560241,1.5479527044296264,0.4479937613010406,0.8967388534545898
57650,1.3976642441749574,1.2632140946388244,1.4165675497055055,0.40932299733161925,0.8978265976905823
57700,1.562892246246338,1.4530297112464905,1.2900352478027344,0.3358685374259949,0.8943775260448455
57750,1.4312348461151123,1.5792101263999938,1.3697982764244079,0.3933416545391083,0.8913741552829743
57800,1.4696558284759522,1.3548056387901306,1.3692132496833802,0.38774982690811155,0.8883367156982422
57850,1.4843337297439576,1.3264247488975525,1.3887733149528503,0.3451966840028763,0.8926714944839478
57900,1.401173837184906,1.4990889978408815,1.336767406463623,0.3789759719371796,0.8947870826721191
57950,1.367322564125061,1.5609392952919006,1.2528295016288757,0.3852629965543747,0.8892424964904785
58000,1.4723071098327636,1.4518325924873352,1.289096167087555,0.378295059800148,0.8894111168384552
58050,1.3899123358726502,1.419544379711151,1.328414499759674,0.36879676520824434,0.8927014315128327
58100,1.3906332778930663,1.4334228324890137,1.3474540567398072,0.3706378209590912,0.892506936788559
58150,1.3869061040878297,1.4154991388320923,1.4115275931358338,0.3660591953992844,0.8885193192958831
58200,1.495912721157074,1.4962114119529724,1.2575124859809876,0.4146751457452774,0.8913072621822358
58250,1.336842167377472,1.4559952545166015,1.318954963684082,0.38911629140377046,0.8869733965396881
58300,1.367107608318329,1.5111732864379883,1.417944142818451,0.3733358556032181,0.8886737668514252
58350,1.3799758815765382,1.5449383759498596,1.4388330149650574,0.375127540230751,0.8888298690319061
58400,1.3268217492103576,1.476356360912323,1.361993634700775,0.40164394199848175,0.8918799912929535
58450,1.3355525541305542,1.4885210633277892,1.4131474328041076,0.37347153007984163,0.8908040690422058
58500,1.5190176916122438,1.4425448632240296,1.3212783432006836,0.3704693967103958,0.8882171416282654
58550,1.48623220205307,1.4146216320991516,1.2667305254936219,0.38348094940185545,0.8941868317127227
58600,1.4484509348869323,1.2796588087081908,1.185930255651474,0.3443975508213043,0.893905085325241
58650,1.3997040247917176,1.4505204129219056,1.2185270845890046,0.3617667776346207,0.8845282173156739
58700,1.4905977773666381,1.4796861910820007,1.1214899134635925,0.370682058930397,0.8879902708530426
58750,1.4126273488998413,1.4350670957565308,1.261585805416107,0.387400364279747,0.8924714148044586
58800,1.3204877471923828,1.4554029750823974,1.3259026956558229,0.3773679250478745,0.8886484479904175
58850,1.3824931001663208,1.3794538497924804,1.439468948841095,0.34471631586551665,0.8962390995025635
58900,1.4514413166046143,1.3575292801856995,1.4287648224830627,0.3000689515471458,0.9009992587566376
58950,1.4514788103103637,1.3614024996757508,1.2580680871009826,0.33159910917282104,0.8944299781322479
59000,1.3325799131393432,1.3849540424346924,1.269760982990265,0.35480339705944064,0.8862460649013519
59050,1.2154273676872254,1.3753003311157226,1.3065612387657166,0.3709771692752838,0.8883292818069458
59100,1.3445770716667176,1.5300389456748962,1.375708248615265,0.3749890720844269,0.8901412487030029
59150,1.334280517101288,1.4952367663383483,1.4253038883209228,0.40202024042606355,0.8913761913776398
59200,1.360845775604248,1.4884729528427123,1.4110813760757446,0.38309228122234346,0.8962273442745209
59250,1.3421552467346192,1.468498136997223,1.40770281791687,0.36949598908424375,0.8968834853172303
59300,1.436307075023651,1.4239091897010803,1.3739309191703797,0.3565903341770172,0.8811943197250366
59350,1.4081906938552857,1.4427628374099732,1.2743828463554383,0.38153607249259947,0.8853427946567536
59400,1.3242511749267578,1.4646120715141295,1.3133437728881836,0.3798473244905472,0.8918673491477966
59450,1.3190129232406616,1.3968078756332398,1.3001991200447083,0.41675437688827516,0.8962397527694702
59500,1.3888072419166564,1.2159244060516357,1.2873129892349242,0.4138996684551239,0.9026050090789794
59550,1.275729956626892,1.3222294688224792,1.2011935460567473,0.4217979937791824,0.8996400821208954
59600,1.3085960030555726,1.434404766559601,1.2875218510627746,0.42890944957733157,0.9051800012588501
59650,1.3515842938423157,1.3830758213996888,1.274302134513855,0.41151212990283964,0.9006224393844604
59700,1.3573468399047852,1.4104279017448424,1.331236891746521,0.38857941806316376,0.8977242374420166
59750,1.3331318664550782,1.3718891954421997,1.3340957546234131,0.3681685048341751,0.8987333047389984
59800,1.341227288246155,1.3723363065719605,1.504573986530304,0.3754788160324097,0.9029371237754822
59850,1.2399371600151061,1.3263464784622192,1.4632417511940004,0.4078585493564606,0.9017761790752411
59900,1.2353422403335572,1.3463967633247376,1.339754467010498,0.4014755380153656,0.9024951791763306
59950,1.2118379664421082,1.4863913536071778,1.506388955116272,0.39005434155464175,0.8903349888324738
60000,1.2324118423461914,1.5059328985214233,1.4964182496070861,0.38084286749362944,0.8918986403942109
60050,1.2513197779655456,1.4334946703910827,1.3017724466323852,0.342211611866951,0.8909811854362488
60100,1.4395778155326844,1.5685797762870788,1.2705420780181884,0.3459654396772385,0.8973889374732971
60150,1.3778127789497376,1.5644141387939454,1.2503151035308837,0.35156724631786346,0.8949103689193726
60200,1.331300172805786,1.5476663374900819,1.2170827758312226,0.3395383781194687,0.8935516142845153
60250,1.2689235424995422,1.6789098834991456,1.3188398170471192,0.3730748665332794,0.8897544407844543
60300,1.2413552236557006,1.6149235415458678,1.3917798733711242,0.3808785134553909,0.8907503020763398
60350,1.3241954588890075,1.6272721815109252,1.4184258937835694,0.40556148290634153,0.8882129645347595
60400,1.435999834537506,1.5290894794464112,1.4157681941986084,0.40368613719940183,0.9007586884498596
60450,1.399702672958374,1.3959269833564758,1.377271614074707,0.3628792065382004,0.890100646018982
60500,1.3800988101959228,1.450931158065796,1.3243679738044738,0.36574880927801134,0.8890265142917633
60550,1.2848046326637268,1.397053427696228,1.3931975054740906,0.3754225987195969,0.8920963954925537
60600,1.4482930517196655,1.4248402976989747,1.3412539601325988,0.39943973779678343,0.8909360027313232
60650,1.3980326223373414,1.461194953918457,1.4311649513244629,0.39209342539310454,0.8917730784416199
60700,1.4763238286972047,1.5126024866104126,1.3777706265449523,0.3755859065055847,0.8928641879558563
60750,1.5935582661628722,1.5099331998825074,1.312912573814392,0.3856042486429214,0.8949602973461152
60800,1.4007178831100464,1.4211100363731384,1.3511599826812744,0.37730263590812685,0.8881926381587982
60850,1.2587320327758789,1.454531090259552,1.4000849390029908,0.3219850224256515,0.8977344989776611
60900,1.3522550749778748,1.3865675330162048,1.2774264931678772,0.3805500817298889,0.8963559651374817
60950,1.309011571407318,1.3873603248596191,1.328262484073639,0.4050170022249222,0.8865435981750488
61000,1.2972939944267272,1.4228752326965333,1.250671031475067,0.39091391444206236,0.8854529857635498
61050,1.3694263315200805,1.505002372264862,1.3225495266914367,0.38114663779735564,0.902013531923294
61100,1.342174642086029,1.3466514706611634,1.3229003405570985,0.3612734603881836,0.8989326798915863
61150,1.409251959323883,1.4829366970062257,1.3443675065040588,0.4286878299713135,0.8964556860923767
61200,1.440588948726654,1.492128083705902,1.3416380405426025,0.41278805196285245,0.8998911130428314
61250,1.3886276197433471,1.4398055791854858,1.3730579614639282,0.42393218243823333,0.9023560404777526
61300,1.401228561401367,1.4513828921318055,1.2512255835533141,,0.8985284852981568
61350,1.393839271068573,1.5043367552757263,1.2705491471290589,,0.9018172550201417
61400,1.3920493936538696,1.4537101912498473,1.2279683995246886,,0.8971136009693146
61450,1.3574514031410216,1.413796799182892,1.222505385875702,,0.900931077003479
61500,1.31437007188797,1.4346702361106873,1.2856385374069215,,0.8936498522758484
61550,1.4555637907981873,1.5324904537200927,1.262837507724762,,0.8925115156173706
61600,1.2728718614578247,1.4249091744422913,1.1430611538887023,,0.8914291214942932
61650,1.360269160270691,1.3434064507484436,1.2096420288085938,,0.8878878700733185
61700,1.3478089499473571,1.4230566215515137,1.2034936809539796,,0.8835573029518128
61750,1.332919361591339,1.4167862343788147,1.3212101793289184,,0.8963113009929657
61800,1.3820655012130738,1.588570716381073,1.3233767533302307,,0.8899861979484558
61850,1.4366254711151123,1.4028048515319824,1.419514193534851,,0.8889587438106537
61900,1.4210131549835205,1.425177264213562,1.3980770182609559,,0.8873277497291565
61950,1.2663479495048522,1.2185044503211975,1.3957044219970702,,0.8927893149852753
62000,1.2582875514030456,1.1545132935047149,1.4354003882408142,,0.896223042011261
62050,1.305362992286682,1.2268389821052552,1.4457310009002686,,0.8930351734161377
62100,1.33380797624588,1.21677716255188,1.4610383820533752,,0.8845754170417786
62150,1.3841664719581603,1.2668701267242433,1.278384757041931,,0.8908810234069824
62200,1.3989180612564087,1.3528992056846618,1.339366970062256,,0.8987166357040405
62250,1.3970694851875305,1.2931125378608703,1.4336526155471803,,0.8990396404266358
62300,1.5165171861648559,1.2410950541496277,1.3786335682868958,,0.8945268225669861
62350,1.4719075512886048,1.2689447450637816,1.3166051936149596,,0.8971944177150726
62400,1.4898153448104858,1.2102764415740968,1.330184781551361,,0.9005894947052002
62450,1.4666823625564576,1.2183048605918885,1.4937358045578002,,0.8985168588161468
62500,1.3345434761047363,1.2496241688728333,1.5465952062606811,,0.8938658428192139
62550,1.4514901733398438,1.2965862011909486,1.3880709838867187,,0.8925529289245605
62600,1.5660775780677796,1.258042142391205,1.3317011141777038,,0.8954100239276886
62650,1.5374559545516968,1.2322139835357666,1.446476662158966,,0.897415099143982
62700,1.421008017063141,1.1593665838241578,1.3679163289070129,,0.8927302992343903
62750,1.5600078749656676,1.4054644680023194,1.4479247045516968,,0.8887981462478638
62800,1.50291650056839,1.2659194111824035,1.544431948661804,,0.8894309747219086
62850,1.5266795444488526,1.2674847078323364,1.53706768989563,,0.8896262574195862
62900,1.476851189136505,1.2855818819999696,1.4674680852890014,,0.8969823122024536
62950,1.4063168573379516,1.3165599226951599,1.3576098442077638,,0.8886082935333252
63000,1.4038356423377991,1.2465631937980652,1.3548648977279663,,0.8989879322052002
63050,1.377470817565918,1.3307632756233216,1.5357610774040222,,0.8983434987068176
63100,1.3099329352378846,1.3586688780784606,1.4415554094314575,,0.8981624591350555
63150,1.325435221195221,1.3167161893844606,1.4334466814994813,,0.8959584653377533
63200,1.309849796295166,1.2835232543945312,1.4378178119659424,,0.8998241174221039
63250,1.3504894042015076,1.255302996635437,1.3562045288085938,,0.8964263045787811
63300,1.293925085067749,1.3955120682716369,1.4415840435028076,,0.8920622551441193
63350,1.509678111076355,1.4601857089996337,1.3917372465133666,,0.8912634122371673
63400,1.4583899545669556,1.3860462188720704,1.4182064390182496,,0.8942111444473266
63450,1.4494116115570068,1.393533148765564,1.4269672679901122,,0.898300268650055
63500,1.4773489379882812,1.333288881778717,1.393999869823456,,0.892828940153122
63550,1.320422282218933,1.2564778590202332,1.3523585796356201,,0.8939155280590058
63600,1.319668583869934,1.2719875240325929,1.5029682469367982,,0.8982459259033203
63650,1.3818685340881347,1.38129536151886,1.347508945465088,,0.8978741872310638
63700,1.3845478987693787,1.4542842268943788,1.3662900424003601,,0.8965608632564545
63750,1.3703518390655518,1.5065879559516906,1.36912695646286,,0.8954069817066193
63800,1.4032445693016051,1.4067975568771363,1.4298390245437622,,0.8916837072372437
63850,1.2844680333137513,1.4797612142562866,1.3375165104866027,,0.9010514867305756
63900,1.3636189460754395,1.4173297381401062,1.5277739715576173,,0.9007103872299195
63950,1.4545054244995117,1.307521812915802,1.403905680179596,,0.8899653053283691
64000,1.5909677267074585,1.3375208616256713,1.4942118835449218,,0.8947237145900726
64050,1.647806031703949,1.3086439514160155,1.5115633726119995,,0.8973193371295929
64100,1.5829748725891113,1.2988065147399903,1.3708745002746583,,0.8958825421333313
64150,1.3914572739601134,1.3033594465255738,1.2558185958862305,,0.8927270126342773
64200,1.3752393078804017,1.304651837348938,1.3076279067993164,,0.8850781118869782
64250,1.4205903816223144,1.2985812854766845,1.4117032504081726,,0.8847884905338287
64300,1.3161522912979127,1.3984534811973572,1.2599900937080384,,0.8964802420139313
64350,1.3098343062400817,1.2973803329467772,1.1554677844047547,,0.8964526557922363
64400,1.2859621858596801,1.4032864189147949,1.2384723591804505,,0.898438891172409
64450,1.3807022500038146,1.5441129326820373,1.3784774446487427,,0.8865433299541473
64500,1.3637533688545227,1.483643569946289,1.2948637223243713,,0.882625789642334
64550,1.3612979912757874,1.537132601737976,1.2880669903755189,,0.8882468521595002
64600,1.330605297088623,1.4677426385879517,1.2209328234195709,,0.8949500370025635
64650,1.3379387736320496,1.5236508703231813,1.2515500831604003,,0.8925287675857544
64700,1.339094605445862,1.5853207874298096,1.3086786735057832,,0.8922504186630249
64750,1.309467508792877,1.5751025676727295,1.3077835416793824,,0.8938768863677978
64800,1.4565130376815796,1.5507118678092957,1.3381348276138305,,0.8947196650505066
64850,1.499657096862793,1.588927776813507,1.3573378729820251,,0.8880112850666046
64900,1.4066519260406494,1.4622811245918275,1.419013798236847,,0.8876574110984802
64950,1.5101848030090332,1.5490966773033141,1.4453544187545777,,0.8865692019462585
65000,1.4997499561309815,1.4716567540168761,1.3491137409210205,,0.8884935772418976
65050,1.5164210200309753,1.375497784614563,1.2849880528450013,,0.8944352388381958
65100,1.3258605813980102,1.4405312967300414,1.4715458703041078,,0.8936542963981629
65150,1.5113727641105652,1.5035665893554688,1.4833417224884033,,0.8933995735645294
65200,1.5262808990478516,1.380254683494568,1.421196322441101,,0.8912144935131073
65250,1.5127027869224547,1.3782755303382874,1.3832550024986268,,0.8915893816947937
65300,1.5269036602973938,1.4395155930519103,1.52549325466156,,0.8942528450489045
65350,1.5500917530059815,1.4787734508514405,1.5832674074172974,,0.8940609538555145
65400,1.430241549015045,1.368781533241272,1.4011301374435425,,0.8956129729747773
65450,1.436347677707672,1.2803923797607422,1.4804746389389039,,0.8917340457439422
65500,1.3547603869438172,1.300977063179016,1.3675005865097045,,0.8913271176815033
65550,1.3512940788269043,1.3106355810165404,1.3624886822700502,,0.8956891775131226
65600,1.2506024384498595,1.3972835159301757,1.2868160104751587,,0.8995622324943543
65650,1.3367888307571412,1.428284056186676,1.3665480756759643,,0.9020571804046631
65700,1.4440684175491334,1.4154550957679748,1.3249488496780395,,0.8997506368160247
65750,1.3881096029281617,1.4786325573921204,1.4109520721435547,,0.8907913517951965
65800,1.3404751563072204,1.4353314757347106,1.2875318551063537,,0.8917208421230316
65850,1.4472369647026062,1.3760298013687133,1.2917523741722108,,0.8877546322345734
65900,1.4711505031585694,1.3314300775527954,1.3176710534095764,,0.8899961578845977
65950,1.383769133090973,1.3711114192008973,1.3002236580848694,,0.8975493049621582
66000,1.4003704071044922,1.3861006474494935,1.3669455003738404,,0.8937660694122315
66050,1.403342423439026,1.36476505279541,1.242517476081848,,0.8887692213058471
66100,1.3451828002929687,1.4145374250411988,1.3327951526641846,,0.8882003462314606
66150,1.4669316005706787,1.3450877118110656,1.4475962567329406,,0.8932860636711121
66200,1.3788850402832031,1.2720787262916564,1.3871073079109193,,0.8866090905666352
66250,1.344832968711853,1.3229962682724,1.269720139503479,,0.8920803058147431
66300,1.3544582223892212,1.2898597478866578,1.3538023447990417,,0.8925978815555573
66350,1.4013019394874573,1.244877290725708,1.3048550939559938,,0.8893353724479676
66400,1.3456918215751648,1.33727041721344,1.2300532460212708,,0.8858373701572418
66450,1.3181771445274353,1.3203996801376343,1.2736253905296326,,0.8927346706390381
66500,1.3762755298614502,1.3153802418708802,1.0911891281604766,,0.8912805092334747
66550,1.3219010519981385,1.3843207716941834,1.2204387414455413,,0.8862642133235932
66600,1.283949718475342,1.3296615481376648,1.2961782097816468,,0.8960864102840423
66650,1.3969900870323182,1.2652906799316406,1.3762328934669494,,0.8947481772838495
66700,1.4549790239334106,1.2601198935508728,1.3300144052505494,,
66750,1.501192877292633,1.3245191144943238,1.2702564597129822,,
66800,1.3803435945510865,1.4102121543884278,1.4067479324340821,,
66850,1.3761208510398866,1.4005675911903381,1.3995198035240173,,
66900,1.3833111143112182,1.3806417036056517,1.3432431244850158,,
66950,1.3871421575546266,1.2958630919456482,1.3292276453971863,,
67000,1.3137856864929198,1.3272845339775086,1.3629252743721008,,
67050,1.20809632062912,1.3263337230682373,1.3466305494308473,,
67100,1.2519488096237184,1.3297902297973634,1.2701512122154235,,
67150,1.2880157732963562,1.260267722606659,1.2157754170894624,,
67200,1.3384400510787964,1.3629732894897462,1.3642201733589172,,
67250,1.368832094669342,1.4132697319984435,1.29738529920578,,
67300,1.3960474014282227,1.3758716559410096,1.369032513527643,,
67350,1.3231278562545776,1.3713371443748474,,,
67400,1.5180950450897217,1.277039475440979,,,
67450,1.4972887587547303,1.2206056499481202,,,
67500,1.3867204976081848,1.2846048140525819,,,
67550,1.3911138653755188,1.3976024055480958,,,
67600,1.20667964220047,1.3345234632492065,,,
67650,1.2176189041137695,1.3661837697029113,,,
67700,1.254485671520233,1.3403975939750672,,,
67750,1.3978219938278198,1.2336031484603882,,,
67800,1.335152461528778,1.3861050128936767,,,
67850,1.2876126480102539,1.3680016469955445,,,
67900,1.2513955211639405,1.3483910465240478,,,
67950,1.2993366932868957,1.2933080673217774,,,
68000,1.4616285800933837,1.466467752456665,,,
68050,1.4419256401062013,1.4455000758171082,,,
68100,1.5621552658081055,1.4127435874938965,,,
68150,1.6066410851478576,1.2993665528297424,,,
68200,1.6495889830589294,1.3589831233024596,,,
68250,1.4659959030151368,1.346617283821106,,,
68300,1.4524264025688172,1.3375763702392578,,,
68350,1.4668550419807433,1.3115237379074096,,,
68400,1.4977542924880982,1.2980681562423706,,,
68450,1.3997077870368957,1.1705499386787415,,,
68500,1.473919906616211,1.241604163646698,,,
68550,1.369811029434204,1.3175726652145385,,,
68600,1.4778393244743346,1.3295199012756347,,,
68650,1.4210117316246034,1.3605815935134888,,,
68700,1.4962025332450866,1.4495150327682496,,,
68750,1.491053581237793,1.4327647042274476,,,
68800,1.4532165619043202,1.3582165908813477,,,
68850,,1.3771546864509583,,,
68900,,1.3862471961975098,,,
68950,,1.5087210273742675,,,
69000,,1.4374185609817505,,,
69050,,1.4278002071380616,,,
69100,,1.4317277836799622,,,
69150,,1.3478963088989258,,,
69200,,1.3516538691520692,,,
69250,,1.5532186865806579,,,
69300,,1.5474917054176331,,,
69350,,1.492831702232361,,,
69400,,1.5215733528137207,,,
69450,,1.4685045719146728,,,
69500,,1.52196848154068,,,
69550,,1.4548673439025879,,,
69600,,1.4685012197494507,,,
69650,,1.4019906115531922,,,
69700,,1.4516188549995421,,,
69750,,1.3667019271850587,,,
69800,,1.3871791100502013,,,
69850,,1.3744338822364808,,,
69900,,1.4934152746200562,,,
69950,,1.4387453413009643,,,
70000,,1.461121108531952,,,
70050,,1.549296157360077,,,
70100,,1.5677691841125487,,,
70150,,1.4223478937149048,,,
70200,,1.3057680606842041,,,
70250,,1.3306804633140563,,,
70300,,1.5099302291870118,,,
70350,,1.330625991821289,,,
70400,,1.3317198657989502,,,
70450,,1.420229685306549,,,
70500,,1.4616332674026489,,,
70550,,1.4546948623657228,,,
70600,,1.3631144070625305,,,
70650,,1.4558243608474732,,,
70700,,1.5275786328315735,,,
70750,,1.4263901782035828,,,
70800,,1.4150982403755188,,,
70850,,1.35594003200531,,,
70900,,1.4656777215003967,,,
70950,,1.5086456537246704,,,
71000,,1.4801312041282655,,,
71050,,1.4071727037429809,,,
71100,,1.2209273278713226,,,
71150,,1.1856119883060456,,,
71200,,1.3929745507240296,,,
71250,,1.3986566138267518,,,
71300,,1.27420592546463,,,
71350,,1.334881479740143,,,
71400,,1.4470061707496642,,,
71450,,1.3929954195022582,,,
71500,,1.4477496933937073,,,
71550,,1.590102195739746,,,
71600,,1.4405527710914612,,,
71650,,1.3210605096817016,,,
71700,,1.4306792664527892,,,
71750,,1.4338676571846007,,,
71800,,1.4843811106681823,,,
71850,,1.417021713256836,,,
71900,,1.4455487418174744,,,
71950,,1.4402854800224305,,,
72000,,1.4178838181495665,,,
72050,,1.3655612921714784,,,
72100,,1.3047736167907715,,,
72150,,1.3626792097091676,,,
72200,,1.2881910634040832,,,
72250,,1.3767726874351502,,,
72300,,1.3952690505981444,,,
72350,,1.4331155562400817,,,
72400,,1.4327334403991698,,,
72450,,1.354437758922577,,,
72500,,1.4779416584968568,,,
72550,,1.4865003323554993,,,
72600,,1.4870980095863342,,,
72650,,1.4542121052742005,,,
72700,,1.3939714884757997,,,
72750,,1.519768888950348,,,
72800,,1.4705305910110473,,,
72850,,1.435925087928772,,,
72900,,1.5137369465827941,,,
72950,,1.5009693026542663,,,
73000,,1.3734055256843567,,,
73050,,1.3635980153083802,,,
73100,,1.4017059850692748,,,
73150,,1.5034953188896178,,,
73200,,1.4344812965393066,,,
73250,,1.4948926424980165,,,
73300,,1.4034834480285645,,,
73350,,1.32173326253891,,,
73400,,1.3667626929283143,,,
73450,,1.3747301554679872,,,
73500,,1.3524363660812377,,,
73550,,1.3736637902259827,,,
73600,,1.4115227603912353,,,
73650,,1.5330068588256835,,,
73700,,1.4304053044319154,,,
73750,,1.519958336353302,,,
73800,,1.4757972264289856,,,
73850,,1.4399033164978028,,,
73900,,1.443484332561493,,,
73950,,1.4555441093444825,,,
74000,,1.3931031560897826,,,
74050,,1.42073828458786,,,
74100,,1.2997223687171937,,,
74150,,1.334182825088501,,,
74200,,1.239661407470703,,,
74250,,1.3112547588348389,,,
74300,,1.3624608945846557,,,
74350,,1.5234011602401734,,,
74400,,1.5000010538101196,,,
74450,,1.4885469818115233,,,
74500,,1.4209226536750794,,,
74550,,1.446837227344513,,,
74600,,1.4690700316429137,,,
74650,,1.4423572754859924,,,
74700,,1.488507161140442,,,
74750,,1.2604594922065735,,,
74800,,1.314072380065918,,,
74850,,1.3028820395469665,,,
74900,,1.5009926795959472,,,
74950,,1.3844761443138123,,,
75000,,1.2725125932693482,,,
75050,,1.2592090058326721,,,
75100,,1.277261321544647,,,
75150,,1.3321939158439635,,,
75200,,1.2781662681828374,,,


==> figures/gmm_nd/T20_KLmarginal0.csv <==
iter,KL_0_ULA,KL_0_dilation,KL_0_tempering,KL_0_diffusion,KL_0_daz_scale1
0,1.9746684765815734,3.939180769920349,1.3290374064445496,0.970133866071701,0.6120413905382156
50,1.7589690065383912,3.3536905813217164,1.2324343967437743,0.7824762225151062,0.3441829651594162
100,1.8585483264923095,3.127986125946045,1.1709285402297973,0.7688511717319488,0.3284106260538101
150,1.9224724936485291,2.968248281478882,1.206298017501831,0.7166614234447479,0.3133824354410171
200,1.9404801607131958,2.8513368701934816,1.2085330772399903,0.6821953022480011,0.3090626317262649
250,1.9237538743019105,2.756079521179199,1.2097240257263184,0.6620303583145142,0.30705536544322964
300,1.8972248935699463,2.670959720611572,1.2098986554145812,0.6849318361282348,0.30392001450061795
350,1.8661918640136719,2.6009980249404907,1.2279929447174072,0.6544456231594086,0.30073180258274074
400,1.8392999076843262,2.5424932765960695,1.2045555353164672,0.6535301339626313,0.29963102757930754
450,1.8098091316223144,2.485935387611389,1.1931036138534545,0.6495060300827027,0.2975228995084762
500,1.7856495022773742,2.4401733827590943,1.1933526158332826,0.6728399884700775,0.31020553648471827
550,1.7535705757141113,2.392714304924011,1.1741174173355102,0.6179514122009278,0.300884313583374
600,1.7372837996482848,2.3480994081497193,1.204914286136627,0.6198641908168793,0.30498826503753657
650,1.669795536994934,2.3110038805007935,1.23977392911911,0.5859805315732955,0.2998045259714126
700,1.6538746047019959,2.2735691022872926,1.2547310781478882,0.5717978578805923,0.29748677015304564
750,1.6485010814666747,2.235119619369507,1.246868212223053,0.5881823098659515,0.3044839757680893
800,1.6546478533744813,2.20442241191864,1.2712455320358276,0.6207843458652497,0.306562955379486
850,1.6569822001457215,2.1812719774246214,1.2470737767219544,0.618185852766037,0.3007444912195205
900,1.6204512166976928,2.1527891731262208,1.2293597722053529,0.6204485476016999,0.2997237205505371
950,1.6131136512756348,2.127391061782837,1.2735576224327088,0.6358518445491791,0.3024889993667602
1000,1.6249736428260804,2.1049427509307863,1.3485954809188843,0.6303688275814057,0.2940974515676498
1050,1.6578068113327027,2.0782538414001466,1.3637549996376037,0.6676028823852539,0.3031233590841293
1100,1.626646032333374,2.058434777259827,1.336813635826111,0.6462716567516327,0.29392374396324156
1150,1.5846560382843018,2.039847731590271,1.3328835844993592,0.6461154067516327,0.2964332699775695
1200,1.605762083530426,2.020664944648743,1.3419712424278258,0.5700409096479416,0.29589014291763305
1250,1.6169893169403076,2.0016787695884704,1.3703141260147094,0.5806861174106598,0.30043603539466857
1300,1.6495763158798218,1.9790421581268312,1.4124928331375122,0.5702249491214753,0.295788784623146
1350,1.5743131995201112,1.9613452959060669,1.4298757100105286,0.5553949654102326,0.2917745542526245
1400,1.5757523417472838,1.9476222968101502,1.4612978148460387,0.556299010515213,0.298287883400917
1450,1.6006763505935668,1.9360304617881774,1.4773772740364075,0.5588329648971557,0.3004677295684814
1500,1.6535561108589172,1.9256432509422303,1.4117283010482788,0.5749257868528366,0.29694767355918883
1550,1.6090865850448608,1.9127823567390443,1.4363716912269593,0.5536295437812805,0.2952963441610336
1600,1.5978949236869813,1.8938993501663208,1.4084590482711792,0.5397269523143768,0.3018435055017471
1650,1.5973166608810425,1.8850048303604126,1.4381314182281495,0.5439825820922851,0.3143410801887512
1700,1.60928941488266,1.8773323941230773,1.4097357630729674,0.5145406031608581,0.3067426007986068
1750,1.5852533030509948,1.8631902956962585,1.3697595477104187,0.497437145113945,0.30403280258178705
1800,1.626418879032135,1.8561226201057435,1.4535873603820801,0.511783413887024,0.3052250981330871
1850,1.5900737833976746,1.8468205666542052,1.4624291014671327,0.5378021913766861,0.30492048740386957
1900,1.5967506051063538,1.8413820838928223,1.413715193271637,0.5726631510257721,0.3015163546800613
1950,1.5830275893211365,1.8326187324523926,1.4229771518707275,0.5395077705383301,0.3038317400217056
2000,1.5847680020332335,1.8300091433525085,1.4078501176834106,0.5516587871313096,0.30272255599498743
2050,1.653289532661438,1.8183093690872192,1.3867708206176759,0.5881356728076935,0.3040068048238754
2100,1.6540825843811036,1.8052475214004517,1.3970869874954224,0.620155178308487,0.30522124946117396
2150,1.6689991354942322,1.7983495593070984,1.3983099246025086,0.5789089584350586,0.31495851457118984
2200,1.6150866627693177,1.7893364477157592,1.4114751410484314,0.5794715523719788,0.30809768557548517
2250,1.6558432221412658,1.78048602104187,1.4642099952697754,0.5691909927129746,0.3091350507736206
2300,1.6394165587425231,1.7825288128852845,1.4477222323417664,0.5620256584882736,0.30348644256591795
2350,1.6537565398216247,1.7753282165527344,1.437732560634613,0.5383886235952378,0.3110036033391952
2400,1.6533051133155823,1.7694666361808777,1.4849690675735474,0.5288068383932114,0.30587306976318357
2450,1.678957760334015,1.766565957069397,1.494853413105011,0.5252041798830033,0.3024617135524749
2500,1.6457827615737914,1.7581792330741883,1.4959676694869994,0.5607157790660858,0.30050247251987455
2550,1.6241560506820678,1.7595449542999269,1.451034803390503,0.5618113374710083,0.30392406105995173
2600,1.6402059888839722,1.7539418745040893,1.4268512535095215,0.5492655217647553,0.2995293843746185
2650,1.6319819283485413,1.7524056386947633,1.512687659263611,0.5652718460559845,0.29961828052997586
2700,1.6315398526191711,1.756961305141449,1.522010986804962,0.5562573444843292,0.2937742006778717
2750,1.672760407924652,1.7632340669631958,1.477929482460022,0.5747849893569946,0.29499478161334985
2800,1.5861761927604676,1.7425601625442504,1.48948899269104,0.5394782853126526,0.29946063101291653
2850,1.5939497590065002,1.7465668082237245,1.4586222648620606,0.5531310397386551,0.30709295153617855
2900,1.5538710761070251,1.748025119304657,1.4925537490844727,0.5602735340595245,0.3040305334329605
2950,1.6364127540588378,1.7460271000862122,1.4735619568824767,0.5190679341554642,0.29580981850624083
3000,1.620224585533142,1.745357015132904,1.5161760711669923,0.5074382823705673,0.3001463896036148
3050,1.596015751361847,1.7510373973846436,1.4988087821006775,0.49790941178798676,0.3010343939065933
3100,1.6597412943840026,1.7495334839820862,1.5217961406707763,0.49630487859249117,0.3103447377681732
3150,1.6497430443763732,1.747964837551117,1.4620955085754395,0.5176378446817398,0.3047944736480713
3200,1.6431393814086914,1.760382604598999,1.443890769481659,0.5276650255918502,0.30529597520828244
3250,1.6406782507896422,1.7671448993682861,1.4985676217079162,0.5454760587215424,0.30807052373886107
3300,1.6775726056098939,1.7603589344024657,1.4890187096595764,0.5699832653999328,0.30223950207233424
3350,1.696223816871643,1.7569735980033874,1.4835962319374085,0.5771235740184784,0.3037458556890487
3400,1.7756437253952027,1.77353187084198,1.4944963097572326,0.5497153270244598,0.29906866312026975
3450,1.8338431525230408,1.7618819904327392,1.4596191215515137,0.5295146667957306,0.30780898571014403
3500,1.7702799582481383,1.7501607418060303,1.468434317111969,0.4937600463628769,0.30007539987564086
3550,1.775017032623291,1.7678085088729858,1.5189003467559814,0.5122824776172638,0.2960387849807739
3600,1.731060161590576,1.7888210725784301,1.5253871774673462,0.5667094469070435,0.2932346498966217
3650,1.715075762271881,1.8011869049072267,1.527507588863373,0.5448924309015274,0.2955761075019836
3700,1.6853184342384337,1.7925625491142272,1.5411862850189209,0.5079955041408539,0.2985197240114212
3750,1.7471614217758178,1.7956988763809205,1.5570911026000978,0.5397125548124313,0.30569988071918486
3800,1.756556088924408,1.7864139652252198,1.5591873550415039,0.5251055306196213,0.29941611945629115
3850,1.7451136136054992,1.7998695993423461,1.5825732135772705,0.5197091990709305,0.30681174695491786
3900,1.7390611863136292,1.784469599723816,1.5478636598587037,0.5037149602174759,0.3044866639375686
3950,1.7565547037124634,1.8019963669776917,1.5939656257629395,0.517305965423584,0.30022522687911984
4000,1.7235567474365234,1.810468156337738,1.5433011770248413,0.5213920533657074,0.3082694911956787
4050,1.6978080034255982,1.8095471000671386,1.5548810410499572,0.5273256725072861,0.3132943141460418
4100,1.7088957524299622,1.8085126566886902,1.5575373196601867,0.5586477386951446,0.30818124592304225
4150,1.7760002994537354,1.7968659043312072,1.6331618809700013,0.5379290693998336,0.3057674181461334
4200,1.7513432693481445,1.8109436416625977,1.571878912448883,0.5690959411859512,0.31065676569938655
4250,1.808271780014038,1.8169659757614136,1.6165390753746032,0.5321752512454987,0.30949095070362087
4300,1.7917196869850158,1.8191290783882141,1.6767611837387084,0.5443464386463165,0.30606721818447113
4350,1.7463439059257508,1.8316053938865662,1.6492279863357544,0.5059808570146561,0.3084751987457275
4400,1.676165955066681,1.8371603202819824,1.6351973056793212,0.5291127371788025,0.3061565202474594
4450,1.6895406937599182,1.840410785675049,1.6309857535362244,0.5747747188806533,0.30686161816120144
4500,1.6567508387565613,1.8444863486289977,1.6504659581184387,0.5857854503393173,0.3047422415018081
4550,1.71713730096817,1.8410520625114442,1.6379128861427308,0.5642946666479111,0.2985751414299011
4600,1.7201929950714112,1.8428645372390746,1.6081004166603088,0.5462875247001648,0.3052823138236999
4650,1.7442266654968261,1.8620989632606506,1.6044573998451233,0.5727734732627868,0.2994119435548782
4700,1.7744924306869507,1.8663142800331116,1.7059228444099426,0.5476163291931152,0.29307702183723444
4750,1.802940616607666,1.8807144594192504,1.6908971524238587,0.5297412651777268,0.29631159186363215
4800,1.7618489718437196,1.8860421872138977,1.6599884390830995,0.5452231812477112,0.2927668368816375
4850,1.7315611004829408,1.9019765090942382,1.6568339800834655,0.548964336514473,0.2997022008895874
4900,1.7711270260810852,1.8850058555603026,1.5927563786506653,0.5336369282007217,0.2980518460273742
4950,1.7570785188674927,1.8846398186683655,1.5876465225219727,0.510988284945488,0.2973041826486587
5000,1.7573041367530822,1.8963310623168945,1.56575608253479,0.5371423065662384,0.3049221175909042
5050,1.7122913599014282,1.9103276681900025,1.5864387464523315,0.5378983056545258,0.3027860468626022
5100,1.730213894844055,1.906417248249054,1.59609778881073,0.5316783541440964,0.2954826360940933
5150,1.707901542186737,1.9152487373352052,1.6490286469459534,0.5584134542942047,0.2966653162240982
5200,1.7447932982444763,1.9208360624313354,1.6707946062088013,0.5343218994140625,0.2948788887262344
5250,1.7663199138641357,1.924462764263153,1.6869826817512512,0.5036474734544754,0.2905038899183273
5300,1.7279766583442688,1.9251523804664612,1.6693044209480286,0.518039135336876,0.2913883745670318
5350,1.7588931393623353,1.923193895816803,1.6804034471511842,0.520832399725914,0.29420473933219904
5400,1.6979426670074462,1.9196241092681885,1.6484199166297913,0.5373418694734573,0.2927832847833633
5450,1.7242445373535156,1.9270719242095948,1.6742872142791747,0.514270549416542,0.29990416586399077
5500,1.7631993532180785,1.920137448310852,1.64488183259964,0.5043334794044495,0.30958019912242885
5550,1.8350198221206666,1.9077272844314574,1.6261225295066835,0.5015809977054596,0.3100277870893478
5600,1.746654064655304,1.9283469581604005,1.6739760637283325,0.4711856997013092,0.3073383146524429
5650,1.750080370903015,1.9470001316070558,1.6508849930763245,0.505105699300766,0.30906833887100216
5700,1.765146839618683,1.9332089400291443,1.5992654252052307,0.49391645669937134,0.31132099926471707
5750,1.7293084526062013,1.9202058792114258,1.611473262310028,0.5256056022644043,0.30237106084823606
5800,1.8481729531288147,1.9401603293418885,1.6285041666030884,0.5095125442743301,0.30336613833904263
5850,1.8686030054092406,1.9417369508743285,1.6058467531204224,0.4949094605445862,0.3025314992666244
5900,1.785625970363617,1.9495266413688659,1.6126357889175416,0.491391282081604,0.3030038863420486
5950,1.8125924968719482,1.9615263080596923,1.6669318103790283,0.49423560917377474,0.29959697902202603
6000,1.8071993756294251,1.974869477748871,1.622857460975647,0.47826334595680237,0.3007069635391235
6050,1.8238140177726745,1.9582546710968018,1.6810407829284668,0.5346985638141633,0.3012805318832397
6100,1.8019561433792115,1.9780515074729919,1.7221974658966064,0.5312266564369201,0.3040394335985183
6150,1.7800802636146544,1.9783223748207093,1.7265619730949402,0.4959653627872467,0.30153272747993465
6200,1.7270716762542724,1.9828257751464844,1.6605741906166076,0.47847324967384336,0.3037561309337616
6250,1.7623483061790466,1.9579732847213744,1.666228816509247,0.5076765310764313,0.3047053319215774
6300,1.7041853737831116,1.9905816984176636,1.638807294368744,0.49078437983989714,0.3068090814352035
6350,1.733789267539978,1.9470584106445312,1.6490824389457703,0.5215475672483444,0.30630368530750274
6400,1.7791819334030152,1.9703433728218078,1.6577281546592713,0.5367943447828293,0.3001546025276184
6450,1.8196775579452515,1.9544514513015747,1.6761356258392335,0.48191030979156496,0.29713417410850523
6500,1.8082103514671326,1.9702808165550232,1.641020781993866,0.49468674302101134,0.3004595530033111
6550,1.8280511069297791,1.9562361788749696,1.659443085193634,0.5445444738864899,0.2991395205259323
6600,1.7975432205200195,1.9483122849464416,1.6014973497390748,0.4824620270729065,0.302590439915657
6650,1.8119243097305298,1.9421136999130248,1.7111468482017518,0.45703380048274994,0.30573191106319425
6700,1.8281591892242433,1.9696553134918213,1.6863830757141114,0.482443665266037,0.30233463823795315
6750,1.7926881313323975,1.935441904067993,1.6568465924263,0.44643279135227204,0.29933267116546625
6800,1.7103634905815124,1.926667172908783,1.671771137714386,0.479852015376091,0.29889734804630275
6850,1.7283321118354797,1.9323787355422974,1.6098264980316161,0.45890714049339293,0.29376142203807826
6900,1.777105529308319,1.9376120972633362,1.5793837523460388,0.4786322504281998,0.3006372398138046
6950,1.8763924717903138,1.9187575125694274,1.6425581979751587,0.4983382570743561,0.31006533384323115
7000,1.8782374715805055,1.912271339893341,1.5585455989837647,0.5309858548641205,0.2978816503286361
7050,1.8219052577018737,1.9368129539489747,1.596260323524475,0.5077248388528823,0.2978908586502075
7100,1.714417612552643,1.9508651471138,1.641309790611267,0.48791614413261414,0.3016914170980453
7150,1.7504524779319763,1.93251229763031,1.6913372564315796,0.49048798978328706,0.30110961675643916
7200,1.786793088912964,1.8771683955192566,1.6974099254608155,0.49696841776371004,0.30778020977973936
7250,1.7415387272834777,1.8748763346672057,1.7010607504844666,0.4714549285173416,0.30260081052780147
7300,1.7625856947898866,1.8542343544960023,1.7277200603485108,0.5179222017526627,0.3083528214693069
7350,1.725031406879425,1.8667613387107849,1.7245648217201233,0.49527968287467955,0.30944881021976467
7400,1.7776998829841615,1.870699510574341,1.7920924878120423,0.486762678027153,0.309626213312149
7450,1.7985261583328247,1.8657398176193238,1.7688903737068176,0.4769298249483109,0.30756996333599085
7500,1.7427830600738525,1.8824577856063842,1.7627884531021119,0.5034045499563217,0.30371999919414516
7550,1.7693389773368835,1.88712153673172,1.7944719457626344,0.49756256997585296,0.3019554585218429
7600,1.8630192255973816,1.90522616147995,1.8404608368873596,0.4826088923215866,0.30625341117382043
7650,1.8308348298072814,1.9189720201492309,1.7650613951683045,0.46836264431476593,0.3020294034481048
7700,1.8459166312217712,1.8838366341590882,1.7259017491340638,0.5043022412061692,0.2979117131233215
7750,1.859079520702362,1.8290044665336609,1.7202934312820435,0.49929088830947876,0.29873833179473874
7800,1.8750106954574586,1.8278174209594726,1.7384369277954101,0.5274309647083283,0.3045981472730636
7850,1.769607961177826,1.8483198738098146,1.8458292603492736,0.49891203463077544,0.30450253844261166
7900,1.7949141907691955,1.8533753228187562,1.778176007270813,0.47071335196495057,0.31067063212394713
7950,1.7825901985168457,1.8290229988098146,1.785254180431366,0.4870499360561371,0.30345945477485653
8000,1.819674677848816,1.855648000240326,1.7639332222938537,0.5202484500408172,0.2936330425739288
8050,1.7995056009292603,1.8390720391273498,1.680495002269745,0.4955725568532944,0.298035340309143
8100,1.8058796954154968,1.7887561893463135,1.721142840385437,0.49605576872825624,0.29822913229465486
8150,1.825045554637909,1.764277675151825,1.8326436328887938,0.49672501027584076,0.2934462654590606
8200,1.8376576018333435,1.7866746306419372,1.8005127811431885,0.4830589544773102,0.30226065576076505
8250,1.8738305139541627,1.794010636806488,1.7367973470687865,0.4806326574087143,0.30120893359184264
8300,1.8588519239425658,1.791700689792633,1.7554412961006165,0.4961376696825027,0.30109054088592524
8350,1.7990815949440002,1.7884444046020507,1.7090509748458862,0.4872229743003845,0.2991498780250549
8400,1.8461983847618102,1.8055241632461547,1.7416179752349854,0.4836377888917923,0.2988537460565567
8450,1.803389072418213,1.7820418190956115,1.7244008111953735,0.4511336946487427,0.2932318317890167
8500,1.7839253950119018,1.7948698449134826,1.7447536396980285,0.4540433299541473,0.2926659119129181
8550,1.7395062017440797,1.824581844806671,1.8217661428451537,0.4621345043182373,0.29750401139259336
8600,1.7166653776168823,1.829778413772583,1.7900269412994385,0.4986443054676056,0.2941572785377502
8650,1.7476899218559265,1.7912315726280212,1.668696975708008,0.49388945400714873,0.28678484261035914
8700,1.7219608116149903,1.8084060883522033,1.7060823941230774,0.48505970239639284,0.2876824855804443
8750,1.7937676429748535,1.769758517742157,1.749268560409546,0.5072938495874405,0.2938476991653442
8800,1.7830881190299988,1.7538509488105773,1.7286080050468444,0.49408900380134585,0.302472116947174
8850,1.7902175188064575,1.7641254448890686,1.7611537170410156,0.5084669852256775,0.29684610247612
8900,1.8038760805130005,1.7643286514282226,1.848472273349762,0.4889140093326569,0.2988483989238739
8950,1.8322298979759217,1.7426425528526306,1.8627518558502196,0.5146026217937469,0.29810314059257503
9000,1.8269766879081726,1.748775568008423,1.8270163035392761,0.5398257303237916,0.295990275144577
9050,1.810687849521637,1.7566400504112243,1.7453823018074035,0.5147115713357926,0.3005903750658035
9100,1.7722385597229005,1.7685642194747926,1.796279239654541,0.4574861305952072,0.29567168474197386
9150,1.7777750301361084,1.7676622152328492,1.844374315738678,0.4697529995441437,0.29605656623840326
9200,1.7776359605789185,1.7446475625038147,1.8359450531005859,0.4880909878015518,0.30328662037849424
9250,1.8183015203475952,1.720800597667694,1.7431449913978576,0.5047027796506882,0.3011778992414474
9300,1.7842087292671203,1.7417173385620117,1.736421706676483,0.5030578255653382,0.30146692454814905
9350,1.7350734710693358,1.7547124361991882,1.7871771192550658,0.5534819412231445,0.2993905967473983
9400,1.8485347032546997,1.7428448867797852,1.8098679304122924,0.517050855755806,0.2954533678293228
9450,1.8147256660461426,1.7388261222839356,1.7802956509590149,0.4806959754228592,0.2930300450325012
9500,1.7990069913864135,1.7447704005241393,1.7402903151512146,0.4987057477235794,0.2960387903451919
9550,1.8961800003051759,1.7118173217773438,1.746378996372223,0.5084112656116485,0.30118245840072627
9600,1.8059341740608215,1.7093804454803467,1.7527186250686646,0.45872179269790647,0.29832512021064755
9650,1.8268789052963257,1.6646873259544372,1.79022376537323,0.49047118961811065,0.29637560069561003
9700,1.8282656407356261,1.676883521080017,1.8088045024871826,0.5067503541707993,0.2956952399015426
9750,1.822544333934784,1.6981947779655457,1.7886898851394653,0.5242613333463669,0.301968942284584
9800,1.8422441172599793,1.6903946828842162,1.7756826424598693,0.4774033463001251,0.3042367213964462
9850,1.7890024662017823,1.6982121133804322,1.711250319480896,0.47328968346118927,0.3035923087596893
9900,1.7929942035675048,1.7151992845535278,1.7009705662727357,0.45722861647605895,0.29938647568225857
9950,1.8628350806236267,1.7432614874839782,1.6865678572654723,0.45924978613853457,0.3041222947835922
10000,1.7697619009017944,1.7372763895988463,1.738395826816559,0.46874911546707154,0.3074031019210815
10050,1.8010595440864563,1.7150227451324462,1.7790005993843079,0.4449092972278595,0.30893175542354584
10100,1.748163492679596,1.722653148174286,1.7947506284713746,0.46533373653888704,0.31183281540870667
10150,1.7786130356788634,1.7192450547218323,1.870758228302002,0.46554950952529905,0.3069065982103347
10200,1.7692851543426513,1.6853515744209289,1.8391444563865662,0.48422871112823485,0.3065138447284698
10250,1.7628816199302673,1.686361906528473,1.7594079637527467,0.4928083926439285,0.3095237249135971
10300,1.798248097896576,1.6842973661422729,1.7623005104064942,0.49085699319839476,0.3093601495027542
10350,1.793323564529419,1.6533891105651854,1.707582266330719,0.4580888366699219,0.3083646237850189
10400,1.8607122254371644,1.6742341303825379,1.7841470003128053,0.4682456946372986,0.31024841785430907
10450,1.8489166617393493,1.640745460987091,1.8091488599777221,0.45582726538181306,0.3031053483486175
10500,1.8528178453445434,1.6534294152259827,1.7443051624298096,0.49478777170181276,0.30266272366046904
10550,1.870475604534149,1.6686209058761596,1.7402845907211304,0.46384456038475036,0.3072271752357483
10600,1.8110646724700927,1.6862806868553162,1.7212151765823365,0.4729952681064606,0.3036977982521057
10650,1.8464765429496766,1.6979041743278502,1.814801950454712,0.45844750344753266,0.303727650642395
10700,1.8182904458045959,1.6791628456115724,1.8895434975624084,0.4240118855237961,0.3012320816516876
10750,1.8632775497436525,1.657516884803772,1.8611698961257934,0.4587058228254318,0.3000180613994598
10800,1.8152642154693603,1.706536090373993,1.8406833505630493,0.4682206529378891,0.3019716382026672
10850,1.8554124283790587,1.6967460441589355,1.808375096321106,0.510861918926239,0.3085541492700577
10900,1.8697525596618652,1.7071472930908203,1.8643164944648742,0.5294070011377334,0.30021134495735163
10950,1.8098783135414123,1.6655714893341065,1.8945558047294617,0.5145655423402786,0.30845994293689727
11000,1.8609515237808227,1.662622833251953,1.8459938597679137,0.5324843090772629,0.3052052038908004
11050,1.8164141035079957,1.6555040097236633,1.9388438582420349,0.5058317595720291,0.3039890176057815
11100,1.7673844814300537,1.663132417201996,1.9473657774925233,0.5041303169727326,0.30646868169307706
11150,1.787175736427307,1.680605092048645,1.9467389941215516,0.46886576831340787,0.307747266292572
11200,1.8947495365142821,1.6547797846794128,1.9239363622665406,0.48780907690525055,0.3092609506845474
11250,1.8616435718536377,1.6686971688270569,1.8545436692237853,0.4841242080926895,0.3115862107276916
11300,1.8074557614326476,1.6664024353027345,1.850090868473053,0.48980002343654633,0.30526323854923243
11350,1.8347059464454651,1.6502192091941834,1.8079204916954041,0.5315303426980972,0.3002358973026275
11400,1.7724283814430237,1.679797399044037,1.8449463844299316,0.48903746247291563,0.3003652071952819
11450,1.8131798887252808,1.6773138308525086,1.8951816034317017,0.47342574238777163,0.30321093857288356
11500,1.8643547177314759,1.7508269119262696,1.803250150680542,0.462529844045639,0.30484208106994626
11550,1.8339279794692993,1.7406007981300353,1.8431280422210694,0.4663596820831299,0.3057221657037735
11600,1.8088598227500916,1.7251881170272827,1.8912391591072082,0.4918791300058365,0.28880404770374296
11650,1.8496736836433412,1.668017418384552,1.8951212310791015,0.4450213325023651,0.2937259697914123
11700,1.9014286017417907,1.689948468208313,1.883396897315979,0.4657855576276779,0.3041505134105682
11750,1.8320537996292114,1.6608344626426697,1.7529840660095215,0.45289386630058287,0.3019073581695556
11800,1.9706010246276855,1.6560331463813782,1.6946297335624694,0.47633795738220214,0.30651953339576715
11850,1.94136456489563,1.6444390964508058,1.7443968272209167,0.46593595266342164,0.30897442460060115
11900,1.9492627525329589,1.6570859670639038,1.682244369983673,0.4508875530958176,0.30381295979022976
11950,1.9588033175468444,1.6403063654899597,1.714665093421936,0.46367213904857635,0.3083403670787811
12000,1.9219055485725403,1.6915961575508118,1.7789063334465027,0.40509599149227143,0.30789746940135954
12050,1.9196292781829833,1.6682094931602478,1.7958902978897096,0.4172717922925949,0.301998398900032
12100,1.9236934971809387,1.696259183883667,1.810331518650055,0.42095451056957245,0.30404669821262353
12150,1.8624172163009645,1.7209040522575378,1.7490499234199524,0.43222561478614807,0.2983827131986618
12200,1.8491192054748535,1.664626455307007,1.8030861520767212,0.45715621411800383,0.30703747689723965
12250,1.9531528329849244,1.6561591386795045,1.7761867427825928,0.45381356358528135,0.30668949127197265
12300,2.022632086277008,1.6384495425224304,1.7680628728866576,0.4835770559310913,0.3024683320522308
12350,1.9391394782066345,1.660196409225464,1.7044223880767821,0.4622346097230911,0.30322064399719234
12400,1.9863465332984924,1.6178945088386536,1.748491930961609,0.4740261059999466,0.30840306162834163
12450,1.9466510534286499,1.6345296621322631,1.7546634650230408,0.5008123713731766,0.3109466361999511
12500,1.8888100457191468,1.6048920965194702,1.7364681816101075,0.5337399554252624,0.3057241630554199
12550,1.909461419582367,1.6068544864654541,1.6845944094657899,0.49405534446239474,0.3086907690763473
12600,1.896552083492279,1.588497064113617,1.7104841136932374,0.5038253390789031,0.3085860711336135
12650,1.8831577062606812,1.6097396421432495,1.75024507522583,0.4732606428861618,0.3023030024766922
12700,1.9639931178092958,1.6030059909820558,1.738947217464447,0.48502539575099946,0.29297174930572506
12750,1.8845616507530212,1.6181912207603455,1.680866379737854,0.5058092379570007,0.29032864093780514
12800,1.8536408472061157,1.6230660891532898,1.7526518440246581,0.4726240998506546,0.28946690499782557
12850,1.8631275129318237,1.6468765664100646,1.7326474285125733,0.48750226080417636,0.29434608161449427
12900,1.8794063925743103,1.6562969779968262,1.7853527927398682,0.47602249205112457,0.2996919578313827
12950,1.8639810752868653,1.6897945165634156,1.7708727383613587,0.5026256221532822,0.29692566514015195
13000,1.9413892555236816,1.6983937740325927,1.7909698152542115,0.49830937445163725,0.298489151597023
13050,1.922810742855072,1.6946432399749756,1.7593321514129638,0.50301333963871,0.3067690390348434
13100,1.991440670490265,1.6862357139587403,1.762600622177124,0.49311001479625705,0.31176060199737543
13150,1.9461335682868957,1.6878954935073853,1.7773069167137145,0.5389368289709091,0.3052571910619735
13200,1.9130745077133178,1.6926598000526427,1.7590984654426576,0.4852954989671707,0.29926484704017636
13250,1.9332784938812255,1.7406071400642396,1.7408368539810182,0.4651337867975235,0.3022165191173553
13300,1.9340259003639222,1.7193428206443786,1.692019703388214,0.4703793650865555,0.2970294696092605
13350,1.9556673407554626,1.7443858098983764,1.7717020559310912,0.4964781224727631,0.30699735641479486
13400,1.9420465636253357,1.7497212553024293,1.8174383640289307,0.46524421632289886,0.3003646552562713
13450,1.9207266688346862,1.7035538005828856,1.7642626118659974,0.4661541712284088,0.2973714137077331
13500,1.918189754486084,1.7260534191131591,1.7933469200134278,0.45462219417095184,0.3071972376108169
13550,1.9009686398506165,1.676896641254425,1.8451773452758788,0.44174652636051176,0.30091979205608366
13600,1.831446304321289,1.6981517243385316,1.8294528460502624,0.44165168404579164,0.3011556601524353
13650,1.855131404399872,1.6993847870826722,1.8012396883964539,0.45076490461826324,0.2944065165519714
13700,1.8926400780677795,1.7348297715187073,1.7968313050270082,0.4676417249441147,0.29956432223320006
13750,1.8273600339889526,1.6957404589653016,1.8321358823776246,0.46162873566150664,0.30149185955524443
13800,1.8844572687149048,1.7046661901473998,1.8933054423332214,0.4694650220870972,0.3100201505422592
13850,1.8851031970977783,1.7497080636024476,1.8021852588653564,0.4809930568933487,0.3047371935844421
13900,1.9739744210243224,1.7402910995483398,1.7848592710494995,0.455164253115654,0.30514795422554014
13950,1.8389795184135438,1.7198209404945373,1.8136277842521666,0.4262548464536667,0.30636359333992
14000,1.9241057205200196,1.6971582913398742,1.8278683996200562,0.4641702538728714,0.3019427782297134
14050,1.8438399839401245,1.728035213947296,1.8394934582710265,0.44656375885009764,0.3042644780874252
14100,1.8410630631446838,1.6999025011062623,1.8895124745368959,0.47897896766662595,0.30085269331932063
14150,1.7821484994888306,1.6191102528572083,1.8690532898902894,0.48847334027290346,0.2953221189975738
14200,1.855489375591278,1.6373678874969482,1.8261533379554749,0.4786406922340393,0.2976204442977905
14250,1.915788435935974,1.7240730977058412,1.8252097320556642,0.4977949905395508,0.3050014168024063
14300,1.8747885465621947,1.6790036582946777,1.866564106941223,0.499909148812294,0.29915989935398096
14350,1.828827621936798,1.6258669900894165,1.8364858961105346,0.47782647609710693,0.2993687605857849
14400,1.8122253656387328,1.6208752226829528,1.813827531337738,0.4377344524860382,0.3028264915943145
14450,1.9209917402267456,1.636903576850891,1.8193277502059937,0.4849486988782883,0.3017246741056442
14500,1.9395398640632628,1.6327236938476561,1.7633065938949586,0.4874177020788193,0.29887002766132353
14550,1.9137218737602233,1.6505316829681396,1.7887051844596862,0.45431633353233336,0.29805876970291134
14600,1.9199131441116333,1.6519535875320435,1.7846666407585143,0.43433968305587767,0.30528293490409847
14650,1.826553521156311,1.701721043586731,1.767377920150757,0.44522222578525544,0.31162684142589564
14700,1.8004946660995484,1.6739533185958861,1.7961552572250366,0.4642054396867752,0.3048636066913604
14750,1.9014096665382385,1.7107285070419311,1.8152869486808776,0.4125288897752762,0.3028404855728149
14800,1.898527114391327,1.7489543795585631,1.7986040925979614,0.4330462270975113,0.30211130797863
14850,1.9620953249931334,1.7632252764701843,1.8747010707855225,0.4388349735736847,0.30230560839176174
14900,2.0584399342536925,1.734040038585663,1.8887447285652161,0.46493091285228727,0.2994700092077255
14950,2.0306808757781982,1.7603796696662903,1.7784627962112427,0.5048872452974319,0.29781869411468503
15000,1.9131380915641785,1.7480239820480348,1.728119614124298,0.48297701597213744,0.30094017088413233
15050,1.9396837878227233,1.7227916669845582,1.774770860671997,0.46867053866386416,0.30571732461452483
15100,1.9518230509757997,1.749175682067871,1.8488616347312927,0.48468459606170655,0.3007765161991119
15150,1.987252025604248,1.7670248603820802,1.875518798828125,0.5003311067819596,0.305153739452362
15200,1.9072052121162415,1.7583883643150329,1.7900902032852173,0.4676142728328705,0.30298834979534145
15250,1.9077895879745483,1.7407847809791566,1.8652781343460083,0.4871849012374878,0.3109147238731384
15300,1.8536898040771483,1.7912897396087646,1.8655613565444946,0.5137950855493546,0.30640524387359613
15350,1.7480104160308838,1.7563163876533507,1.866163556575775,0.4972719436883926,0.2980944782495498
15400,1.8095589113235473,1.7572428822517394,1.8329089379310608,0.5345685428380966,0.30867359578609466
15450,1.8686138248443604,1.7647685074806214,1.868013002872467,0.49759899914264677,0.30182218551635737
15500,1.9025044822692871,1.7680425715446473,1.8906045627593995,0.49701241016387937,0.30182010293006895
15550,1.818776023387909,1.7861034274101257,1.9320700025558473,0.4508532947301865,0.30594142913818356
15600,1.864660701751709,1.8064505457878113,1.934835846424103,0.4588204073905945,0.3022081851959228
15650,1.9097920227050782,1.7592027688026428,1.9053531002998352,0.48039159417152405,0.3043927955627441
15700,1.8977721810340882,1.726212022304535,1.8807336568832398,0.46870904982089995,0.3014808642864227
15750,1.870123906135559,1.705712776184082,1.8659160327911377,0.47209716141223906,0.30030067324638365
15800,1.9192280292510986,1.7013709020614625,1.7838845825195313,0.4364941465854645,0.30180498898029323
15850,1.990629665851593,1.6702683925628663,1.7299783253669738,0.453755299448967,0.30074852943420405
15900,1.8542499780654906,1.6634828925132752,1.7366429138183594,0.44112596690654754,0.2972848010063171
15950,1.84762629032135,1.6990640544891358,1.8498286247253417,0.43972819805145263,0.30210613548755644
16000,1.910863778591156,1.7324865198135375,1.7681739950180053,0.5064960873126984,0.30907733440399165
16050,1.8699525642395018,1.6487051582336425,1.753354754447937,0.4361662381887436,0.3093417185544967
16100,1.9034108853340148,1.7092083024978637,1.7041751313209534,0.4540253162384033,0.30542386949062345
16150,1.7416116714477539,1.7128835272789003,1.6966545343399049,0.4535598337650299,0.30457173764705653
16200,1.8173630023002625,1.8111449408531188,1.7462173843383788,0.476175976395607,0.3042442941665649
16250,1.895784285068512,1.7825204730033875,1.800309317111969,0.463935067653656,0.30239545285701747
16300,1.7140862655639648,1.7933451414108277,1.7350124526023865,0.4451076203584671,0.301293528676033
16350,1.7010633587837218,1.7444781517982484,1.7555815148353577,0.47579247057437896,0.30164203107357024
16400,1.6584716892242433,1.7573996901512146,1.7488399624824524,0.49435973167419434,0.30332721710205074
16450,1.7643364071846008,1.7588609552383423,1.7708106327056885,0.49217587053775785,0.3029438549280166
16500,1.8911752557754518,1.7060846662521363,1.7626125693321228,0.5016757047176361,0.3075097036361694
16550,1.832211172580719,1.7502483344078064,1.7442320322990417,0.4990244263410568,0.30688789784908294
16600,1.7346099734306335,1.7249437475204468,1.772445957660675,0.4549220550060272,0.30164721786975857
16650,1.7678393125534058,1.7159616756439209,1.8299379849433899,0.45867731392383576,0.2984488636255264
16700,1.7616911554336547,1.6998162603378295,1.8497843956947326,0.5046503168344497,0.30519631326198576
16750,1.841979033946991,1.7000903058052064,1.8351223683357238,0.44890464961528775,0.30560558497905727
16800,1.863061444759369,1.7243136739730835,1.8008135509490968,0.4493846994638443,0.3054029965400695
16850,1.9014599847793578,1.728630452156067,1.85670823097229,0.46183854043483735,0.30582599759101864
16900,2.026034553050995,1.7015994381904602,1.85951575756073,0.44057287871837614,0.30176073670387266
16950,1.9047235298156737,1.6611491680145263,1.9265013170242309,0.4398616695404053,0.30064240574836726
17000,1.870446412563324,1.7209087634086608,1.8691278314590454,0.4978676915168762,0.30144221305847163
17050,1.928840627670288,1.7597882795333861,1.8735679650306702,0.48507236540317533,0.30360856533050534
17100,1.8768470764160157,1.78826331615448,1.8636043787002563,0.44563345313072206,0.29505506396293635
17150,1.8395462226867676,1.839446771144867,1.8124808073043823,0.4097291523218155,0.30136168658733364
17200,1.9193322277069091,1.8213501453399659,1.8214743423461914,0.4533115154504776,0.30997845292091364
17250,1.9204174304008483,1.8359336590766906,1.785111083984375,0.4517644637823105,0.3041674029827118
17300,1.8912320923805237,1.769439308643341,1.8310881710052491,0.4616857582330704,0.3011320555210113
17350,1.8548568272590638,1.7858666276931763,1.8202970004081727,0.4755653291940689,0.3040620744228363
17400,1.8074684643745422,1.8295449948310851,1.9353627419471742,0.45645303845405577,0.30458364248275754
17450,1.8265096235275269,1.7653837156295777,1.9223905324935913,0.47145290195941925,0.3088295948505401
17500,1.8691972136497497,1.7602093696594239,1.7315391206741333,0.4810373878479004,0.298236368894577
17550,1.8247827434539794,1.6813335561752318,1.7600555610656738,0.5143811237812043,0.2958340317010879
17600,1.8547690749168395,1.733415892124176,1.807492790222168,0.46968791604042054,0.298717491030693
17650,1.7579869508743287,1.813984968662262,1.853143754005432,0.48521160662174223,0.29567893147468566
17700,1.8449226379394532,1.7832733964920044,1.8687638449668884,0.4952943855524063,0.2982108300924301
17750,1.8028814196586609,1.7612059116363525,1.8224137282371522,0.4934609878063202,0.30439004123210905
17800,1.809159927368164,1.8032070994377136,1.7696528029441834,0.4342774301767349,0.30477054119110103
17850,1.7886335420608521,1.7844409990310668,1.800293824672699,0.45160946011543274,0.30628674030303954
17900,1.7372625255584717,1.7627453565597535,1.8527486610412598,0.4317038804292679,0.29861687362194056
17950,1.817670052051544,1.7872940945625304,1.9342993593215942,0.47246395111083983,0.2966592925786972
18000,1.8382928204536437,1.8312162780761718,1.9184116578102113,0.4715776312351227,0.29610781550407406
18050,1.8189534163475036,1.7953011751174928,1.845642876625061,0.4558353835344315,0.303118115067482
18100,1.8456331825256347,1.7934846472740174,1.8138663840293885,0.46477617740631105,0.307323842048645
18150,1.8754285192489624,1.8267758393287659,1.8919089794158936,0.46414536237716675,0.3088939064741134
18200,1.846348705291748,1.8066467785835265,1.8818954300880433,0.48241418540477754,0.30927361667156217
18250,1.7672757577896119,1.8414698481559753,1.8373184776306153,0.4679983949661255,0.31017192542552946
18300,1.8178175950050355,1.8218302154541015,1.827259624004364,0.46655421316623685,0.31158327937126157
18350,1.964296281337738,1.7974030876159668,1.825524139404297,0.46264282703399656,0.30385527074337004
18400,1.9377882146835328,1.807556653022766,1.8142478370666504,0.4488136553764343,0.31292319953441616
18450,1.875226399898529,1.7849580264091491,1.9077698183059693,0.44294302225112914,0.3122433668375015
18500,1.8699972987174989,1.79633088350296,1.8113623309135436,0.438502259850502,0.30772390127182003
18550,1.761610176563263,1.7678299474716186,2.008228805065155,0.43830605983734133,0.30478652894496916
18600,1.7952061438560485,1.7968787956237793,1.9172493410110474,0.4823598849773407,0.3026047325134277
18650,1.7329466676712035,1.7094836854934692,1.9190429878234863,0.46724896669387816,0.29527905523777004
18700,1.7769195556640625,1.7133206367492675,1.9440034222602844,0.47491570830345153,0.2966346329450607
18750,1.7478708600997925,1.6718908548355103,1.9245845794677734,0.4220555412769318,0.3050119304656982
18800,1.790883207321167,1.786356918811798,1.8710591506958008,0.44945499300956726,0.30763444423675534
18850,1.7726568841934205,1.8184963798522948,1.9238380002975464,0.4824722480773926,0.3028750836849212
18900,1.7852933859825135,1.7718626928329468,1.9414864206314086,0.48856992065906524,0.30211266458034514
18950,1.7861394429206847,1.7591120028495788,1.9280838108062743,0.48844789624214174,0.30487858593463896
19000,1.7441243886947633,1.7262272357940673,1.9677623105049133,0.5150027394294738,0.3079737877845764
19050,1.8356904363632203,1.7180752992630004,1.923896243572235,0.5017262130975724,0.30085662484169
19100,1.789287097454071,1.7174136090278624,1.8737242412567139,0.5163435810804367,0.30847022533416746
19150,1.9229358267784118,1.6686046719551086,1.8956594586372375,0.5046729028224946,0.3121148014068603
19200,1.8900499534606934,1.6770683741569519,1.878289713859558,0.5267596793174744,0.30521025896072385
19250,1.8806109595298768,1.6886077284812928,1.8000339007377624,0.49799710988998414,0.3008326035737991
19300,1.880702826976776,1.838465049266815,1.7935202741622924,0.4961653208732605,0.30110232234001155
19350,1.9273745274543763,1.8743266224861146,1.772721793651581,0.5080411052703857,0.2952461785078049
19400,1.9574406337738037,1.8563316988945007,1.8337941431999207,0.48845254838466645,0.2983189100027084
19450,1.957570903301239,1.8981646823883056,1.8307256507873535,0.47703860461711883,0.30421567201614375
19500,1.8748086190223694,1.8131224918365478,1.8093574738502503,0.45939568519592283,0.30808514177799223
19550,1.9669179439544677,1.803740108013153,1.8265497660636902,0.4548717564344406,0.3072167748212814
19600,1.952465889453888,1.8609178471565246,1.754815514087677,0.43565993309020995,0.30242601037025446
19650,1.830731909275055,1.8855117964744568,1.7867879152297974,0.449474869966507,0.30725939154624937
19700,1.9583240461349487,1.8816234254837036,1.8328626251220703,0.49791270852088926,0.3066470772027969
19750,1.8561382603645324,1.88812805891037,1.8107802653312683,0.47138137340545655,0.30520601868629454
19800,1.8154331183433532,1.8913927245140076,1.80398371219635,0.4668606930971146,0.31345989823341364
19850,1.8798510646820068,1.8394530534744262,1.7496934366226196,0.4765957176685333,0.30902362108230585
19900,1.9163952279090881,1.8933469653129578,1.8603975343704224,0.47799714148044586,0.30555036127567287
19950,1.855902750492096,1.8176405954360961,1.901888177394867,0.46263912856578826,0.3011139738559723
20000,1.8253853082656861,1.8832963705062866,1.8412905859947204,0.46573968172073366,0.3011638081073761
20050,1.9106619811058045,1.8388418030738831,1.84050954580307,0.48119088053703307,0.3081703519821167
20100,1.8811236929893493,1.7519314289093018,1.8784458208084107,0.42403726994991303,0.3078803694248199
20150,1.8732361173629761,1.758535885810852,1.895073573589325,0.4126967865228653,0.30117709338665005
20200,1.8079513883590699,1.7252719163894654,1.9086502122879028,0.41147578716278077,0.2963545536994934
20250,1.8633797955513,1.72520122051239,1.9125741004943848,0.4060535377264023,0.30278836727142333
20300,1.846609115600586,1.707796573638916,1.7639262914657592,0.45047235012054443,0.30062784552574157
20350,1.8736571764945984,1.7638015413284303,1.829345042705536,0.44271288633346556,0.2967862349748611
20400,1.9159778833389283,1.842734112739563,1.789232885837555,0.4660115855932236,0.29377582192420953
20450,1.8693188118934632,1.8558816885948182,1.8210245728492738,0.5009513062238693,0.29846654713153836
20500,1.827799093723297,1.894690957069397,1.8327882146835328,0.47548996210098265,0.30192158520221707
20550,1.8386804246902466,1.9358884263038636,1.788136239051819,0.479935467839241,0.29791336536407464
20600,1.8882268500328063,1.8589910626411439,1.7971312451362609,0.46478559494018556,0.2942090195417404
20650,1.87174391746521,1.8453360962867738,1.8001433992385865,0.4491724318265915,0.30829369902610776
20700,1.8902177333831787,1.879502465724945,1.8159730887413026,0.4377638584375381,0.305734441280365
20750,1.9419809317588805,1.8664759087562561,1.9304769253730774,0.46341632604599,0.3033353847265243
20800,1.9511930656433105,1.7953399014472962,1.8950177597999573,0.4967536717653275,0.3019180971384048
20850,2.012912240028381,1.827321379184723,1.9025974488258361,0.5066703486442566,0.30248613893985743
20900,1.9353928089141845,1.8240693998336792,1.8576298809051515,0.5070906573534012,0.29958131968975066
20950,1.869906792640686,1.818197193145752,1.9305243372917176,0.4999754041433334,0.30271976649761195
21000,1.9342601418495178,1.801487774848938,1.8819514465332032,0.5086222690343857,0.3001421791315078
21050,1.9478155159950257,1.838217191696167,1.8187589740753174,0.48147644877433776,0.3016845482587814
21100,1.9579857468605042,1.8530753350257874,1.9630277013778688,0.44347491443157194,0.3019557040929794
21150,1.9522038793563843,1.8406887459754944,2.0069182395935057,0.475862021446228,0.30285642504692073
21200,2.0546523761749267,1.8614608192443847,1.9041246318817138,0.49553082525730135,0.2998859083652496
21250,2.01692138671875,1.8720493507385254,1.7713998675346374,0.4713921940326691,0.3009646129608154
21300,1.893872787952423,1.802674217224121,1.7616750335693359,0.4416820216178894,0.3050969123840332
21350,1.9672199416160583,1.8455962562561035,1.7684499049186706,0.4510349529981613,0.30363304078578945
21400,2.0038990569114685,1.9114852046966553,1.8229882717132568,0.46261316001415254,0.30862951576709746
21450,1.893165214061737,1.8802718424797058,1.8601255464553832,0.46204832136631013,0.3148724192380905
21500,1.9148049354553223,1.8579645466804504,1.9515771770477295,0.4574735951423645,0.3052874022722244
21550,1.9335110092163086,1.876798131465912,1.950782871246338,0.46215056836605073,0.30155131101608273
21600,1.9060952496528625,1.8023343515396117,1.9374021244049073,0.4644511717557907,0.3028062772750854
21650,1.9691109657287598,1.7105547499656677,1.8506033158302306,0.4871672379970551,0.3005138474702835
21700,1.9883037614822388,1.810228922367096,1.8388698410987854,0.4556683552265167,0.3047585815191269
21750,1.9525735569000244,1.8081079411506653,1.8483892679214478,0.4585708224773407,0.305136125087738
21800,1.8528266620635987,1.8738167428970336,1.9009103560447693,0.46941478848457335,0.30648862004280086
21850,1.8084628105163574,1.855330982208252,1.7962470483779907,0.48595010697841645,0.31302825689315794
21900,1.8302124094963075,1.8335061621665956,1.8230352306365967,0.4671594202518463,0.3061375957727432
21950,1.9809971451759338,1.8971859455108642,1.8662425541877747,0.47701128244400026,0.3036855030059814
22000,1.9018639016151428,1.939788453578949,1.8481731605529785,0.47380394518375396,0.3113666129112243
22050,1.8658398985862732,1.942111415863037,1.8578623962402343,0.427231530547142,0.309271045923233
22100,1.8851813626289369,1.9029426431655885,1.8447105717658996,0.4220503747463226,0.3100952333211898
22150,1.8769529938697815,1.8424807929992675,1.7965312218666076,0.4474127924442291,0.31014845848083494
22200,1.7852007603645326,1.8545312690734863,1.8768416404724122,0.4316891139745712,0.307324024438858
22250,1.8441896080970763,1.9482302641868592,1.8442607402801514,0.4329106307029724,0.3101675772666931
22300,1.772818260192871,1.900121076107025,1.8596742868423461,0.4417329478263855,0.31327891945838926
22350,1.8648413062095641,1.8847664284706116,1.8635685181617736,0.47131343603134157,0.3067725312709808
22400,1.8037734460830688,1.880157253742218,1.7973074650764465,0.45497716188430787,0.31946614861488337
22450,1.7804893612861634,1.7670168375968933,1.825884747505188,0.45346648097038267,0.31164478540420526
22500,1.841735451221466,1.837396776676178,1.8189150476455689,0.4189377474784851,0.30426711618900293
22550,1.8545729041099548,1.8342664241790771,1.724649441242218,0.46600989520549774,0.3071730577945709
22600,1.8583811855316161,1.9180099034309388,1.7155387282371521,0.4583990812301636,0.30562895178794863
22650,1.8956905245780944,1.849572913646698,1.7931563353538513,0.5045592439174652,0.3097225689888
22700,1.7909011673927306,1.8802997994422912,1.8924145221710205,0.4577365469932556,0.3074497538805008
22750,1.8516539978981017,1.8751760888099671,1.8215481638908386,0.4302701199054718,0.3076403224468231
22800,1.8782557153701782,1.8475080108642579,1.8516399455070496,0.4868974852561951,0.30609593868255613
22850,1.848484025001526,1.9133903455734254,1.8072410130500793,0.44076525628566743,0.30121409177780145
22900,1.8933765935897826,1.9158805346488952,1.8280675148963927,0.4252107661962509,0.301404275894165
22950,1.8618035483360291,1.9037981033325195,1.815908887386322,0.4462101835012436,0.30045325994491573
23000,1.9067858409881593,1.842177209854126,1.7504755020141602,0.4355457067489624,0.2955842524766922
23050,1.9110534524917602,1.899692783355713,1.6971231484413147,0.45794868350028994,0.29708092868328095
23100,1.9347799634933471,1.9336412811279298,1.715245351791382,0.453689187169075,0.3034546035528183
23150,1.8868350195884704,1.9173305058479309,1.6921045660972596,0.45974609673023226,0.31657779574394224
23200,1.7754552483558654,1.8900869727134704,1.753991150856018,0.46664093792438505,0.31104263901710505
23250,1.790327410697937,1.8678077101707458,1.7081301808357239,0.44021987199783325,0.30599783718585966
23300,1.819426829814911,1.878665943145752,1.7526454401016236,0.4280438542366028,0.3119954085350036
23350,1.7896864008903504,1.8611617612838744,1.8203204584121704,0.3945155191421509,0.30961699843406676
23400,1.827230496406555,1.9251215982437133,1.8203505086898804,0.4232623726129532,0.30791412055492395
23450,1.794774034023285,1.9590696024894714,1.8766595435142517,0.42373831510543825,0.30570419073104854
23500,1.7005545449256898,1.9126983428001403,1.862073128223419,0.4063826471567154,0.3051957458257675
23550,1.7397351574897766,1.8746462059020996,1.8194617819786072,0.4265951591730118,0.30742071568965906
23600,1.8556420731544494,1.9505197286605835,1.8402612209320068,0.42449882984161375,0.300937842130661
23650,1.8667610669136048,1.9816660475730896,1.7996651363372802,0.40352380990982056,0.3005366665124893
23700,1.7974399423599243,1.9981137275695802,1.8680673384666442,0.43988644778728486,0.29561722517013544
23750,1.8088408780097962,2.0018865203857423,1.8539091539382935,0.4579164808988571,0.3062871819734573
23800,1.7961389017105103,1.9313473176956177,1.7209840655326842,0.44750306248664856,0.30814154207706446
23850,1.7303162908554077,1.9425385451316834,1.757933919429779,0.42465226352214813,0.30658806443214415
23900,1.7250872135162354,1.9121375489234924,1.7476549315452576,0.4624380671977997,0.30427154362201686
23950,1.8153834700584413,1.9380215001106262,1.747875347137451,0.4340239840745926,0.312060694694519
24000,1.8425156927108766,1.8673719000816345,1.827349965572357,0.42347455739974976,0.30943778872489924
24050,1.7520259237289428,1.9131878185272218,1.7829349279403686,0.45209466516971586,0.30777340114116664
24100,1.9029816699028015,1.8963595962524413,1.7710245752334595,0.4207124847173691,0.3060923236608505
24150,1.9161797618865968,1.9372853779792785,1.7646788477897644,0.46977328360080717,0.3008269071578979
24200,1.8381564474105836,1.9474442172050477,1.7429848217964172,0.4497214871644974,0.3062523090839386
24250,1.8519842958450317,2.0003240060806275,1.7586824584007263,0.43532157003879546,0.30309634864330287
24300,1.8492267918586731,1.990957179069519,1.837888696193695,0.44296915888786315,0.2973681682348251
24350,1.7908474683761597,1.9847943520545959,1.8322424983978272,0.43329144656658175,0.30496535599231717
24400,1.8579282665252685,1.9800640439987183,1.8567377829551697,0.398579318523407,0.30606872558593745
24450,1.9976023411750794,1.8890633273124695,1.9284006404876708,0.4101283669471741,0.30591822564601895
24500,1.944113838672638,1.9498570466041565,1.8629983019828797,0.4145936006307602,0.3078628730773925
24550,1.8824887895584106,1.9733435821533203,1.8891351675987245,0.419465616941452,0.3062683022022247
24600,1.9290586113929749,1.8851353979110719,1.9096080780029296,0.4207224130630493,0.29947825133800504
24650,1.9392701959609986,1.831592047214508,1.8875534129142761,0.43667434096336366,0.30716762006282805
24700,1.8837079668045045,1.8183614206314087,1.9102991223335266,0.43325135111808777,0.3115034586191177
24750,1.8600680756568908,1.8207318949699403,1.8453668999671935,0.38989481687545774,0.3011262941360473
24800,1.933415310382843,1.7692075037956239,1.933124783039093,0.4293516230583191,0.3016177552938461
24850,1.895813159942627,1.829249563217163,1.8782775712013244,0.4264708185195923,0.2973981195688247
24900,2.004729681015015,1.8888966012001038,1.9113479328155518,0.4526249796152115,0.30290692985057827
24950,1.881585876941681,1.8966842007637024,1.9687695622444152,0.4689603912830353,0.30065454304218286
25000,1.7414701986312866,1.781401026248932,1.9054383826255799,0.46596489250659945,0.29743159174919126
25050,1.7329948711395264,1.898424367904663,1.9113367223739623,0.4401014488935471,0.30996998012065885
25100,1.9284818482398987,1.9140672016143798,1.8164299678802491,0.41390268623828885,0.30490377604961394
25150,1.8630882000923157,1.9321657299995423,1.7872358775138855,0.39989001989364625,0.29815917730331415
25200,1.7913144278526305,1.9683767938613892,1.8529295206069947,0.38516816377639773,0.29228859901428217
25250,1.9500295424461365,2.006475827693939,1.8289080476760864,0.42317654013633726,0.2986104816198349
25300,1.8598486113548278,2.0536075901985167,1.8387430429458618,0.4019176632165909,0.29368752717971797
25350,1.9234247422218322,2.002341618537903,1.8559517550468445,0.3953840738534927,0.29325206398963927
25400,1.8971107029914855,1.9877882862091065,1.862116150856018,0.42330732464790344,0.30140437662601466
25450,1.892040560245514,1.9727345609664917,1.8538372898101807,0.40839276909828187,0.3010869920253753
25500,1.921484501361847,1.883276836872101,1.8282535409927367,0.4043730688095093,0.2969831532239914
25550,1.9667603778839111,1.8821153402328492,1.8724641060829164,0.42165500223636626,0.2978259670734405
25600,1.9567329502105713,1.8520108604431151,1.9084507179260255,0.4210076552629471,0.29935586512088774
25650,1.9568863272666932,1.8311895489692689,1.8767002868652343,0.4621071749925613,0.2981297028064727
25700,1.948478207588196,1.8306785440444946,1.760245099067688,0.38409198880195616,0.30527515590190885
25750,1.934420485496521,1.8424488949775695,1.7901489567756652,0.3836065912246704,0.3012864625453949
25800,1.961502158641815,1.806833815574646,1.8709321641921997,0.38844337821006775,0.3046801471710205
25850,1.9724565815925599,1.8645695328712464,1.870457284450531,0.41559018969535827,0.3000031113624572
25900,1.8823199558258057,1.889475862979889,1.8783577990531921,0.43569225013256074,0.2967529910802841
25950,1.8925289225578308,1.9244453668594361,1.844174563884735,0.4476145571470261,0.29616854369640344
26000,1.9470630717277526,1.875998010635376,1.8372303795814515,0.41243903040885926,0.30529692888259885
26050,1.9035741233825683,1.8626282215118408,1.7934236574172973,0.42231967926025393,0.30126642048358915
26100,1.8749563932418822,1.855926926136017,1.8911060190200806,0.3856853747367859,0.3026205217838287
26150,1.8389617276191712,1.8799815344810487,1.8990591716766358,0.4081732773780823,0.30678185403347014
26200,1.8124015617370606,1.8508131790161133,1.9105813670158387,0.4218525320291519,0.30114301085472106
26250,1.8232304430007935,1.8061669874191284,1.9572775220870973,0.3928129035234451,0.3060463964939117
26300,1.842436399459839,1.8060417127609254,1.8300680303573609,0.39585578739643096,0.3065418606996536
26350,1.8048746728897094,1.846956923007965,1.936144003868103,0.4216741591691971,0.3088086730241775
26400,1.8275767302513122,1.9089124941825866,2.0045990467071535,0.40847382962703704,0.3047297209501266
26450,1.7750057649612427,1.907604763507843,2.0735923051834106,0.40622698366641996,0.3080707341432571
26500,1.8063009977340698,1.8567244291305542,2.0465844225883485,0.424279505610466,0.30552869856357573
26550,1.8003329753875732,2.023421938419342,1.9674439096450806,0.39910236179828645,0.3009926849603653
26600,1.736423785686493,1.9161820459365844,1.997329204082489,0.40938786447048187,0.30329668819904326
26650,1.855108880996704,1.8622941946983338,1.8788341188430786,0.39605432510375976,0.3023055654764175
26700,1.8682792210578918,1.8685590481758119,1.8516776490211486,0.43255547285079954,0.303832362294197
26750,1.8790836882591249,1.8536346220970155,1.9993751645088196,0.43262642204761503,0.3032583093643188
26800,1.7933039927482606,1.863839361667633,1.9289452934265137,0.40026447832584383,0.3033081531524658
26850,1.8284877300262452,1.8404237341880798,1.8787545680999755,0.40866308808326723,0.2988769268989563
26900,2.0339050769805906,1.9491131734848022,1.926890616416931,0.4110866403579712,0.30753171563148496
26950,1.9603924560546875,1.913919484615326,1.8823213052749634,0.4363562881946564,0.30741608679294585
27000,1.8747118997573853,1.87767333984375,1.9056463623046875,0.4360698938369751,0.3002189624309539
27050,1.770494225025177,1.9571378231048584,1.8826433825492859,0.46734229266643523,0.3005581313371658
27100,1.8210959029197693,1.8198716759681701,1.902342677116394,0.45592582404613496,0.2986314213275909
27150,1.8264238214492798,1.9314961075782775,1.8787415075302123,0.4418452489376068,0.30617975592613217
27200,1.864590299129486,1.9167248821258545,1.747698187828064,0.41294392704963684,0.2981306087970733
27250,1.9169706296920777,1.8426282238960265,1.717378363609314,0.41528237402439117,0.3034423279762268
27300,1.8519564938545228,1.8957616305351257,1.8434062170982362,0.470815851688385,0.2976457685232162
27350,1.8642920207977296,1.8461322474479676,1.9287965750694276,0.47593078076839446,0.2967666262388229
27400,1.910767014026642,1.9128211283683776,1.8694715213775634,0.4646687561273575,0.303303872346878
27450,1.8591696548461913,1.8519077754020692,1.9068123149871825,0.46119216084480286,0.3040607267618179
27500,1.768854546546936,1.957823898792267,1.7944326496124268,0.41536168456077577,0.30448243200778957
27550,1.8230393028259277,1.9020266246795654,1.718849048614502,0.39975293397903444,0.3027329117059707
27600,1.8492280864715576,1.87784264087677,1.7512515020370483,0.42499516248703,0.30143197834491725
27650,1.7564877104759216,1.9029750156402587,1.8960863375663757,0.4226742786169052,0.30372925519943234
27700,1.6752403140068055,1.996123387813568,1.9857434964179992,0.44867962777614595,0.3092942428588867
27750,1.6941482853889465,1.9934269905090332,2.0054852843284605,0.4658174389600754,0.31119269073009487
27800,1.8080985426902771,1.9495684599876404,2.0196718406677245,0.47858112037181855,0.30351345658302303
27850,1.8185402321815491,2.04055465221405,1.9807886576652527,0.4574126648902893,0.3073818361759185
27900,1.7458387160301208,1.9147222208976746,1.9178453993797302,0.42228192448616025,0.3045970159769058
27950,1.712463583946228,1.8646404504776002,1.9394712948799133,0.3949373006820679,0.3040239262580871
28000,1.6963780856132507,1.944533543586731,1.8610930943489075,0.4015502142906189,0.29896607398986813
28050,1.796705138683319,1.9032236695289613,1.8536844539642334,0.42460969626903533,0.298816602230072
28100,1.797096724510193,1.8121782422065735,1.8654724216461183,0.43730757653713226,0.30390732288360595
28150,1.7898309016227723,1.7776752138137817,1.8378411841392517,0.4400899851322174,0.3054742211103439
28200,1.96785001039505,1.9300363707542418,1.8179503607749938,0.43479722917079927,0.301456332206726
28250,1.9070180773735046,1.923909900188446,1.8769685173034667,0.4217184418439865,0.3048623371124267
28300,1.8666660380363465,1.924769115447998,1.832520649433136,0.44625695288181305,0.2988039100170135
28350,1.7979066371917725,1.9711034607887268,1.8377610039710999,0.4907093149423599,0.2938558173179626
28400,1.7866028118133546,1.893120107650757,1.7604688549041747,0.5217329752445221,0.30071332991123195
28450,1.8276348996162415,1.8681308221817017,1.8044809770584107,0.473700658082962,0.3064994186162948
28500,1.821552972793579,1.8448019528388977,1.7680124187469481,0.46061661064624787,0.31104555189609523
28550,1.8054842972755432,1.8613193798065186,1.9129972767829895,0.4433286988735199,0.31877070069313046
28600,1.9081578135490418,1.883918960094452,1.9120073103904724,0.4377189481258392,0.3023277294635773
28650,2.014798271656036,1.8782707619667054,1.8209476900100707,0.41457308232784273,0.30392312586307524
28700,1.9811375117301941,1.9553127217292785,1.8032822275161744,0.41342786848545077,0.30626736640930174
28750,1.9529064178466797,2.005017592906952,1.7704677987098694,0.4155905848741531,0.3017503362894058
28800,1.8868043661117553,2.006771001815796,1.8156079244613648,0.43053119599819184,0.2941741907596588
28850,1.9372840166091918,1.938160047531128,1.905742735862732,0.40832756757736205,0.29746711730957026
28900,1.885804569721222,1.9366704797744752,1.9109358263015748,0.3976153099536896,0.29837297976016997
28950,1.9347602558135986,1.877182538509369,1.748260769844055,0.434799445271492,0.30374602496623987
29000,1.9288155579566955,1.9546310591697693,1.7272109007835388,0.42530520975589753,0.30031036138534545
29050,1.9535523796081542,2.021013205051422,1.8243540453910827,0.44735568165779116,0.30190475225448604
29100,2.0177674198150637,2.0344828224182128,1.7801345133781432,0.4121281963586807,0.29977687716484064
29150,2.131391587257385,1.9938524770736694,1.843508641719818,0.43113354563713074,0.2959714186191558
29200,2.0451730251312257,1.926913752555847,1.768380491733551,0.4236761200428009,0.3001887130737304
29250,2.01989422082901,1.8980136847496032,1.698961067199707,0.41049787878990174,0.29920721054077143
29300,2.028513584136963,1.9066733407974243,1.6522359871864318,0.4351778084039688,0.30123614907264706
29350,1.9334398484230042,1.9294440746307373,1.6544531726837157,0.4218362367153168,0.3016661512851715
29400,1.993039379119873,1.9308500623703002,1.6474675607681275,0.3900036585330963,0.3000026625394821
29450,2.0000519943237305,1.894603536128998,1.732678415775299,0.39842821538448336,0.3015404051542282
29500,1.9598943042755126,1.8308653879165648,1.8408064818382264,0.4252356207370758,0.2968821662664413
29550,1.9580467772483825,1.9018864297866822,1.829292230606079,0.3936237818002701,0.298711587190628
29600,1.8344772577285766,1.9210548567771912,1.7749542951583863,0.3868017613887787,0.3006807512044906
29650,1.8951431369781495,1.9782919430732726,1.7907857370376588,0.4151070600748062,0.306119133234024
29700,1.9351725912094115,2.0055154085159304,1.870399034023285,0.42083056330680846,0.3021234500408172
29750,1.9197604322433472,2.0084767866134645,1.7985899686813354,0.42937972247600553,0.2999311828613281
29800,2.0951638865470885,2.061509726047516,1.825294156074524,0.40363129317760466,0.3044587153196334
29850,2.0776761770248413,2.0997770500183104,1.8130160808563232,0.41102462947368623,0.3062263286113739
29900,1.9601900482177734,2.122095820903778,1.8508239197731018,0.4072562521696091,0.3033883965015411
29950,1.8325205636024475,2.179835252761841,1.8858000612258912,0.46087215304374696,0.3041160231828689
30000,1.9229836082458496,2.1374200558662415,1.9596555471420287,0.4481534367799759,0.30333535254001615
30050,1.9372122526168822,2.1174333333969115,1.9337810802459716,0.40033392906188964,0.30003924608230587
30100,1.7605265998840331,2.0192891931533814,1.8851751494407654,0.4245007389783859,0.29647120416164396
30150,1.8255358266830444,1.9569595050811768,1.904616129398346,0.4326520365476608,0.3042267215251922
30200,1.940060429573059,2.0514183950424196,1.8036688017845153,0.4580455946922302,0.30274417161941525
30250,2.034796140193939,2.0558804059028626,1.7729370975494385,0.455435254573822,0.3007697123289108
30300,2.0853187108039855,2.0369745659828187,1.819222331047058,0.47023572623729704,0.301391749382019
30350,2.020543692111969,1.946293933391571,1.712895197868347,0.41938736736774446,0.3103168278932571
30400,1.9575834345817567,1.8994852304458618,1.6716724753379821,0.38686068177223204,0.3072472739219665
30450,1.9049437403678895,1.8972867846488952,1.6745570158958436,0.4060324221849442,0.3100789839029312
30500,1.9083289456367494,2.007983458042145,1.6849480080604553,0.39439946055412295,0.3063827711343765
30550,1.958986258506775,2.0480887651443482,1.8197675681114196,0.4125928521156311,0.30678042411804196
30600,1.9372573685646057,2.0743621587753296,1.8276492404937743,0.3921609562635422,0.3069385492801666
30650,1.971558265686035,2.038670494556427,1.777300353050232,0.39102659285068514,0.30853052735328673
30700,1.9977744245529174,1.965730538368225,1.763036651611328,0.4320620518922806,0.307159726023674
30750,1.9316390252113342,1.9780505108833313,1.833695683479309,0.4502145284414291,0.3056434285640716
30800,1.8834643650054932,1.9439841628074646,1.9289323687553406,0.45430545568466185,0.30627073407173155
30850,1.9135819244384766,1.8903631353378296,1.921315197944641,0.45381477534770964,0.31407843887805936
30900,1.9623651957511903,1.9931099486351014,2.0217430806159973,0.4237612187862396,0.30418832600116724
30950,1.9709658050537109,2.0411426973342897,1.9946066594123841,0.4301032787561417,0.30315317332744596
31000,2.000365285873413,2.0111822652816773,2.003016538619995,0.4530972784757614,0.30171883344650263
31050,1.890418634414673,1.9861125230789185,1.9183886933326721,0.43383353650569917,0.30374646246433257
31100,1.9689952540397644,2.0087696075439454,1.8950330567359925,0.4274666655063629,0.29537022709846494
31150,2.038031830787659,1.9734114170074464,1.8890454769134521,0.44655203223228457,0.30168440282344816
31200,1.9940595650672912,1.9307861280441285,1.8523472595214843,0.4182533776760101,0.3043375581502914
31250,1.9345406365394593,1.9196204781532287,1.8233716440200807,0.4507283216714859,0.3085412150621414
31300,1.9131307744979857,1.9112464332580565,1.8168337106704713,0.4186614853143692,0.30389414131641385
31350,1.9846685194969178,1.8399404048919679,1.8240207266807555,0.38744695246219635,0.30860672593116756
31400,1.985571758747101,1.7994201159477234,1.7143489980697633,0.43488800406455996,0.30312030434608456
31450,1.994096417427063,1.8848544049263,1.7372890663146974,0.43379908323287963,0.29873199045658105
31500,1.9617009210586547,1.9927558135986327,1.7458127450942993,0.41044311702251435,0.30359998404979704
31550,1.8875771403312682,1.9424013543128966,1.7264651370048523,0.45349675595760347,0.30031861424446105
31600,1.9789566016197204,1.9935367178916932,1.7102657532691956,0.435563782453537,0.3045021045207977
31650,1.934862732887268,1.9625851964950563,1.8179408073425294,0.4519432628154755,0.3101909011602401
31700,2.004630300998688,1.9802902221679688,1.809823739528656,0.4573893511295319,0.3084679347276687
31750,1.9350969314575195,2.0301152443885804,1.8756789779663086,0.46671514987945556,0.30749394357204435
31800,1.9484966468811036,1.9010505676269531,1.7451349806785583,0.4414234554767609,0.30448265731334684
31850,1.9295805859565736,1.9924870443344116,1.8937090516090394,0.4129357588291168,0.3101678812503814
31900,1.9121329283714295,2.0427600026130674,1.883699858188629,0.431273033618927,0.30943420350551604
31950,1.8544585919380188,1.9808648443222046,1.965439965724945,0.39422218978405,0.3073613619804382
32000,1.8181083035469054,2.061916699409485,1.909108407497406,0.40279214203357694,0.30935453116893763
32050,1.7979537224769593,2.0323871302604677,1.9669687509536744,0.4401586329936981,0.30538738310337066
32100,1.8142592215538025,2.1007880210876464,1.8516405153274536,0.4093176281452179,0.30455901384353634
32150,1.8416929721832276,2.099029178619385,1.8051238083839416,0.3560898238420486,0.3120403790473938
32200,1.8400848340988158,2.0737203669548037,1.9178930592536927,0.37839535176753997,0.30961193621158595
32250,1.834893183708191,2.095944468975067,1.9828070497512817,0.3952283036708832,0.31384870588779445
32300,1.7898744344711304,2.087451617717743,1.9077675771713256,0.3899743551015854,0.30682350695133204
32350,1.8217019820213318,2.0909207534790037,1.8502784991264343,0.3864732044935226,0.31379790425300597
32400,1.7251189899444581,1.9977309274673463,1.8747674942016601,0.3860548597574234,0.31148238122463223
32450,1.805080108642578,2.027321457862854,1.8395116519927979,0.387211879491806,0.3119042187929153
32500,1.7985425519943237,1.9817424082756043,1.7209220767021178,0.4074815148115158,0.30536834359169
32550,1.762964277267456,1.9234475946426393,1.8064195132255554,0.39701702892780305,0.30499833226203915
32600,1.7906650018692016,1.9286806035041808,1.827502772808075,0.4029201006889343,0.2994158053398132
32650,1.7638430404663086,1.9151870822906494,1.896071319580078,0.41715192794799805,0.30619504451751706
32700,1.7487811613082886,1.9641841292381286,1.82135671377182,0.4150333231687546,0.3082940381765365
32750,1.7241227722167969,2.044848403930664,1.7861214447021485,0.4108022433519363,0.31133543014526366
32800,1.805354585647583,2.0216442275047304,1.7762617588043212,0.3798040974140167,0.3123696112632751
32850,1.8559883880615233,2.0331265711784363,1.7841710710525513,0.39721157371997834,0.30665215075016017
32900,1.9302645254135131,2.015197947025299,1.7866558456420898,0.3895499074459076,0.30785890698432916
32950,1.8852057766914367,1.9841873955726623,1.889453091621399,0.4338642483949661,0.3070674264430999
33000,1.8548906874656677,1.9910694861412048,1.8125108623504638,0.37674249470233917,0.3008981615304947
33050,1.775482964515686,1.918200399875641,1.9060403847694396,0.38423989415168763,0.3069347089529037
33100,1.7905008053779603,1.939343650341034,1.78783305644989,0.40001258909702303,0.30445680439472195
33150,1.8871129107475282,1.932906928062439,1.7645478272438049,0.41801554083824155,0.3076174861192703
33200,1.8587837743759155,1.9936944794654847,1.7894189739227295,0.3869568806886673,0.30716662824153895
33250,1.8441890478134155,1.999613025188446,1.8076006579399109,0.4030771017074585,0.30563488543033596
33300,1.8184822058677674,1.9657632827758789,1.9373549938201904,0.3985846835374832,0.3058293515443802
33350,1.884267828464508,1.9336516523361207,1.8609979629516602,0.4220088213682175,0.3042116218805313
33400,1.8417795920372009,1.8729350113868712,1.7403323483467101,0.41567966997623446,0.2952338659763336
33450,1.9717524027824402,1.8308550095558167,1.820557255744934,0.40379582524299623,0.3040819001197815
33500,2.007491936683655,1.87302410364151,1.867006516456604,0.41138801515102386,0.30660170733928677
33550,1.915316195487976,1.8323294711112976,1.8752930402755736,0.4016457849740982,0.3056181222200393
33600,1.8197006607055664,1.881374680995941,1.912841603755951,0.3874423390626907,0.30908490478992456
33650,1.9555710124969483,1.8561942052841187,2.0060318064689637,0.3594737923145294,0.30467067301273343
33700,1.893215274810791,1.875631229877472,1.9104033756256102,0.36996531307697295,0.2987334978580474
33750,1.8538407015800475,1.9300713849067688,1.9252565503120422,0.41321527302265165,0.29619979739189145
33800,1.8962348628044128,2.052812497615814,1.9336693787574768,0.4164695906639099,0.30898439228534696
33850,1.8478120183944702,2.0690366411209107,1.8863012599945068,0.41970696926116946,0.31401936292648314
33900,1.8215107464790343,1.9280745387077332,1.913748743534088,0.3744909071922302,0.3119155484437942
33950,1.8161789083480835,1.8802650141716004,2.045268568992615,0.36071998715400694,0.31452295303344724
34000,2.0798903775215147,1.7670231175422668,1.8816509056091308,0.3695822209119797,0.3110270184278488
34050,2.054517683982849,1.818402316570282,1.81540372133255,0.3900525087118149,0.30858292043209073
34100,2.017403998374939,1.9421296429634094,1.834140567779541,0.40017160594463347,0.30153020620346066
34150,1.9883423018455506,1.9443868541717528,1.8384200978279113,0.39459277093410494,0.3056542748212814
34200,1.9555704092979431,1.90496342420578,1.8400378608703614,0.3835828799009323,0.30481206655502313
34250,1.8068178153038026,1.9157901883125306,1.8391205120086669,0.38851946473121646,0.3044571673870086
34300,1.9476186847686767,1.9193687772750854,1.7244871425628663,0.3699380761384964,0.3032130581140518
34350,2.012487437725067,1.8890492033958435,1.7358974766731263,0.40410335659980773,0.3005458557605743
34400,2.0900176644325255,1.8807108616828918,1.7462493181228638,0.44999625444412233,0.3009281063079834
34450,1.9652201700210572,1.7764081525802613,1.7022015142440796,0.416827078461647,0.3044798463582992
34500,2.0030364084243772,1.8410724544525146,1.8527926516532898,0.38893401741981504,0.30317160606384275
34550,1.8049706673622132,1.829861707687378,1.8424375367164612,0.3862212151288986,0.29782798588275905
34600,1.851950807571411,1.8531736874580382,1.881338882446289,0.42156844794750215,0.30005091130733486
34650,1.7612964177131654,1.8871820712089538,1.8621060633659363,0.4089707541465759,0.3014135694503784
34700,1.741640224456787,1.8951697325706482,1.7821354818344117,0.42613448441028595,0.29780650377273554
34750,1.7629622507095337,1.8870363163948058,1.776890559196472,0.403101943731308,0.3000479823350906
34800,1.7086433720588685,2.009772472381592,1.86864239692688,0.44202161729335787,0.297455478310585
34850,1.686928997039795,1.9538023710250854,1.8123579573631288,0.38139585554599764,0.2977793776988983
34900,1.677311978340149,1.9584930562973022,1.7816189861297607,0.4066428244113922,0.30313985168933866
34950,1.763975191116333,1.9565738177299499,1.9192435216903687,0.3743628966808319,0.30828625857830044
35000,1.720382685661316,1.9739921736717223,1.851236503124237,0.3762820470333099,0.3095882886648178
35050,1.734655728340149,1.933578770160675,1.8150351166725158,0.3907000142335892,0.3090754967927932
35100,1.7140132141113282,1.8979486989974976,1.8821134853363037,0.36785779774189,0.30640752851963043
35150,1.7141799855232238,1.8422779726982117,1.837798969745636,0.43174642741680147,0.3135585886240005
35200,1.6777724051475524,1.9500984382629394,1.7869268536567688,0.4295948481559753,0.3072054481506347
35250,1.7455350279808044,1.9125127983093262,1.8055749654769897,0.42206564962863924,0.30452406525611875
35300,1.8034973549842834,2.0016663336753844,1.9167022514343262,0.3884370785951614,0.2992524850368499
35350,1.9006861066818237,1.988362853527069,1.847630615234375,0.36327872455120086,0.3053823125362396
35400,1.8243758225440978,1.8846417951583863,1.780500328540802,0.4022489780187607,0.3063807642459869
35450,1.6493870139122009,1.773450367450714,1.743079376220703,0.41678335428237917,0.3046275603771209
35500,1.678085310459137,1.8780107927322387,1.8171853971481324,0.42456345319747923,0.2984700351953506
35550,1.7467759037017823,1.901189296245575,1.8725109481811524,0.44060925900936126,0.29690254211425776
35600,1.7365005016326904,1.9964925289154052,1.8542443203926087,0.4540765732526779,0.3070693606138229
35650,1.8010117530822753,1.9844431328773497,1.8305981278419494,0.4244095027446747,0.300632192492485
35700,1.8374787545204163,2.0290549063682555,1.9346529746055603,0.36566398084163665,0.29921965956687924
35750,1.8086262679100036,2.0315585064888,2.040795958042145,0.42875381708145144,0.29404391348361963
35800,1.9013873076438903,1.977214686870575,1.9476520705223084,0.3953912329673767,0.29528133749961855
35850,1.8353679156303406,1.956527452468872,1.8105181384086608,0.378398300409317,0.2979969477653503
35900,1.7384287810325623,1.8889025497436522,1.8033958578109741,0.3955289328098297,0.29698324501514434
35950,1.746427776813507,1.8397664833068847,1.9129785251617433,0.42889154255390166,0.30289594113826745
36000,1.807102711200714,1.94678377866745,1.8069854712486266,0.4147805106639862,0.3001864373683929
36050,1.8406838464736939,2.017234752178192,1.8576029324531556,0.40804629743099213,0.3105134260654449
36100,1.8950633764266969,1.8548691201210021,1.9098365378379822,0.39617803275585173,0.3102989691495895
36150,1.9574182844161987,1.814538471698761,1.8816229867935181,0.39336296617984773,0.3009690779447555
36200,1.8987980103492736,1.8748465442657472,1.7959856986999512,0.3740497249364853,0.303649468421936
36250,1.9171307945251466,1.894490463733673,1.799232647418976,0.37163778007030485,0.30973918139934536
36300,1.9278663897514343,1.9165989208221434,1.816680645942688,0.38312420189380647,0.3112273102998733
36350,1.8639450001716613,1.9892089533805848,1.8722027826309204,0.4125322288274765,0.30885323762893674
36400,1.8496581745147704,1.957027130126953,1.8987247848510742,0.38918432474136355,0.3119493436813354
36450,1.8982548904418945,1.8923238873481751,1.8295320415496825,0.3788959074020386,0.3051179832220077
36500,1.984437687397003,1.7809754586219788,1.9629083943367005,0.365736557841301,0.30325867772102355
36550,2.053733642101288,1.9382248306274414,1.8665292954444885,0.351474375128746,0.3031925821304321
36600,1.9795506024360656,1.992400851249695,1.8844384598731994,0.3745009547472,0.3065842121839523
36650,2.0161738419532775,1.9108978343009948,1.8977101612091065,0.3894389647245407,0.30455814778804774
36700,2.053292520046234,1.9361558079719543,1.894309639930725,0.36310462415218353,0.30193989932537074
36750,1.9004932641983032,1.9391745018959046,1.8979020452499389,0.33657536447048186,0.30838809132575984
36800,1.845364682674408,2.0082812666893006,1.8518223714828492,0.3657018917798996,0.3080661380290985
36850,1.905499906539917,2.0296793365478516,1.7895007276535033,0.3689031970500946,0.2999708718061447
36900,1.8349371528625489,2.0459477210044863,1.8001993584632874,0.3871295553445816,0.3010810178518295
36950,1.8857404255867005,1.9971702527999877,1.8543429493904113,0.4120537549257278,0.29519403219223017
37000,1.9183886218070985,1.949029655456543,1.7544242453575134,0.4103551894426346,0.3007914769649505
37050,1.8824295473098756,1.9520221734046936,1.7152826499938965,0.3908912205696106,0.30868453979492183
37100,1.875396010875702,1.8869724893569946,1.9169919300079346,0.4024024140834808,0.3100877302885055
37150,1.7970199513435363,1.917233169078827,1.9881351804733276,0.37744579911231996,0.3035385531187057
37200,1.8763505005836487,1.9768590211868287,1.9918275547027589,0.3766774469614029,0.30154092550277706
37250,1.832539291381836,1.9849806904792786,2.0002784013748167,0.3901288145780563,0.29538253545761106
37300,1.8576758408546448,2.0198581981658936,1.8884748482704163,0.36967684686183927,0.3031765633821487
37350,1.9341064476966858,1.9393184137344361,1.9298140287399292,0.37724963665008543,0.3071186351776123
37400,1.98480544090271,1.9481174921989441,1.8789609622955323,0.34221299052238463,0.2990949428081512
37450,1.9903715181350707,1.8531730151176453,1.9255575037002564,0.3509798610210419,0.29731015920639037
37500,2.068948891162872,1.9519711828231812,1.9267572474479675,0.3990803664922714,0.2927769476175308
37550,2.0269357132911683,1.955932469367981,1.8927359390258789,0.3653454571962357,0.30069997787475583
37600,1.9212245059013366,1.943887882232666,1.8715206694602966,0.3943944901227951,0.29643854260444635
37650,1.9357991933822631,1.9539252066612243,1.8216119027137756,0.3804622608423233,0.2953368079662323
37700,1.9279690814018249,2.0632643842697145,1.8790065145492554,0.39801525354385375,0.2941365540027618
37750,1.9376129770278931,2.0315661907196043,1.9367176127433776,0.39818822860717773,0.28828344166278835
37800,1.9926340198516845,2.0140085458755492,1.9709379649162293,0.38390798747539523,0.2978171038627624
37850,2.057155408859253,1.9614238214492798,2.063984408378601,0.37843033373355867,0.3012354493141174
37900,2.004723782539368,1.878018114566803,1.9846740412712096,0.3922423231601715,0.2995764279365539
37950,1.9507742786407472,1.7632181525230408,1.9017137837409974,0.3855690944194794,0.3044415873289108
38000,1.9078718638420105,1.8080794429779052,1.880471339225769,0.3745993119478226,0.30370921432971953
38050,1.9267144751548768,1.8913419723510743,1.7798766160011292,0.38449020028114317,0.30703555583953857
38100,2.0623564958572387,1.8529087233543395,1.802690305709839,0.3638594698905945,0.29771081328392024
38150,1.9713195276260376,1.891792778968811,1.7307530784606933,0.3587970703840256,0.30093850076198575
38200,1.9525582957267762,1.8791170382499696,1.8462629652023315,0.3763756400346756,0.30320012331008905
38250,1.9388795351982118,1.8695965790748597,1.851447536945343,0.3935748362541199,0.29758977472782133
38300,2.0035613918304445,1.9270216822624207,1.8983189725875855,0.3792858111858368,0.3008400636911392
38350,1.984749038219452,1.8866374588012695,1.9416310811042785,0.3858802169561386,0.30345311403274533
38400,2.067079846858978,1.854214107990265,1.8619414067268372,0.3478925722837448,0.3036879330873489
38450,2.008672182559967,1.9435074925422668,1.8568425989151,0.3576932203769684,0.30018013000488275
38500,2.0947559905052184,1.8738600277900697,1.7198131823539733,0.361332613825798,0.3078414344787597
38550,2.176010272502899,1.7696959161758423,1.8165473246574402,0.39326010406017303,0.31055127203464505
38600,2.0486334228515624,1.8381794261932374,1.8196553230285644,0.37894670486450194,0.3042604053020477
38650,2.058647804260254,1.8053061008453368,1.82425612449646,0.36620348393917085,0.3036374551057815
38700,2.046936926841736,1.8345713472366334,1.7377246713638306,0.3793066704273224,0.29986719548702234
38750,2.088373441696167,1.9223039841651917,1.7891279888153075,0.38220396876335144,0.30272918164730067
38800,2.174283277988434,1.8913236474990844,1.715197422504425,0.3595020693540573,0.30144126832485196
38850,2.1681885862350465,2.0814319968223574,1.7758029365539552,0.3782541114091873,0.3080540657043457
38900,2.110938572883606,2.003306097984314,1.8180567359924316,0.40408674359321595,0.30771785676479335
38950,2.0112398147583006,1.88078617811203,1.7866622829437255,0.39861568093299865,0.30147540569305414
39000,2.004483995437622,1.8284111762046813,1.7457476162910461,0.3703573304414749,0.30114418268203735
39050,2.010709431171417,1.8492745184898376,1.7918833327293395,0.36030233681201934,0.30072196960449216
39100,1.9176831126213074,1.9818072056770324,1.8417968797683715,0.36335270226001737,0.2975765496492386
39150,1.8834415078163147,1.8932272171974183,1.8224366760253907,0.3587425869703293,0.3026048296689987
39200,1.8600625133514403,2.0592544507980346,1.9268043160438537,0.3514520996809006,0.30141043961048125
39250,1.8650839281082154,2.043314428329468,1.958669900894165,0.3362780213356018,0.30157423496246333
39300,1.7708952379226686,1.9619891691207885,1.8983196115493775,0.3836792039871216,0.30424148797988887
39350,1.89111154794693,1.9751010012626649,1.8377181386947632,0.3751248234510422,0.30077604651451106
39400,1.904218192100525,1.8567185449600219,1.9517715406417846,0.38353540539741515,0.30001447677612303
39450,1.8419527053833007,1.8593470978736877,1.9790372514724732,0.41158794939517973,0.3012088322639465
39500,1.8529915165901185,1.9367185354232788,1.891830611228943,0.3841163975000381,0.3019541591405868
39550,1.8462328815460205,2.0063703083992004,1.8790915679931641,0.3901189005374908,0.29959047794342036
39600,1.892550814151764,1.9794884777069093,1.9360443592071532,0.3881584703922272,0.3044814819097519
39650,1.8709286856651306,1.9516257977485656,1.926200828552246,0.3698532873392105,0.30083400845527647
39700,1.9207246351242064,1.9786227536201477,1.8997525668144226,0.3448570966720581,0.2990959346294403
39750,1.878690264225006,1.852000195980072,1.8455623769760132,0.37096674621105197,0.3001471173763275
39800,1.8808805656433105,1.8957664966583252,1.8570466566085815,0.3528956180810928,0.30985847413539885
39850,1.8488567495346069,1.9481415462493896,1.8202067637443542,0.35458900034427643,0.312665336728096
39900,2.0088300824165346,1.8801061511039734,1.795901336669922,0.3329692983627319,0.3089421820640564
39950,1.9067737674713134,1.9027422547340394,1.8553036952018738,0.3388204377889633,0.3010816997289657
40000,1.9918844389915467,1.931262695789337,1.8412087726593018,0.3419608795642853,0.29674374818801874
40050,1.95618479013443,2.0229382300376892,1.8331448531150818,0.35675506114959715,0.300155913233757
40100,2.0282884216308594,1.9201561331748962,1.756692397594452,0.3619712001085281,0.3054945486783981
40150,1.935297031402588,1.947000732421875,1.7174410510063172,0.37234286189079285,0.3120338374376297
40200,1.8168077182769775,1.8523835039138794,1.9335036659240723,0.3921504545211792,0.3059808814525604
40250,1.89378258228302,1.908041296005249,1.8355688977241515,0.3879564982652664,0.3005447471141815
40300,1.9908469653129577,1.8889719772338867,1.8042465543746948,0.37343124628067015,0.3015758579969406
40350,1.8784689903259277,1.867642447948456,1.6976394295692443,0.3606123042106628,0.3041353356838226
40400,1.8854583811759948,1.8490897297859192,1.6917178702354432,0.36633934557437897,0.30003619194030756
40450,1.8784213995933532,1.8279702711105346,1.7872678661346435,0.38093736648559573,0.30337350010871883
40500,1.9117859649658202,1.8680587267875672,1.7732869648933411,0.3870407629013062,0.30366317868232723
40550,1.8815548825263977,1.8602805852890014,1.7436252593994142,0.3470625627040863,0.3013623356819152
40600,1.9418756031990052,1.9240657114982604,1.7715737104415894,0.37540651381015777,0.3069520533084869
40650,1.87201345205307,1.9814251899719237,1.7581602668762206,0.376440122127533,0.30452131211757655
40700,1.8975395894050597,2.046567966938019,1.8050202536582947,0.3827797442674637,0.3025491642951965
40750,1.9201771783828736,2.0564193749427795,1.7605976366996765,0.3646060025691986,0.3068096303939819
40800,1.8486871123313904,2.1082412242889403,1.8250286746025086,0.3798670744895935,0.30806841313838956
40850,1.8709184670448302,2.040518407821655,1.7294046759605408,0.37779410898685456,0.3032287687063217
40900,1.8976766133308411,2.1249671244621275,1.7426802921295166,0.4057827228307724,0.3073786967992782
40950,1.8649018025398254,2.1152672147750855,1.8159456610679627,0.38926910638809203,0.30387160301208493
41000,1.860790889263153,2.135802974700928,1.8033206677436828,0.37200386583805084,0.3097874820232391
41050,1.7982299470901488,2.0167417430877688,1.722450077533722,0.38671851575374605,0.30372576355934144
41100,1.7877609467506408,1.9379444122314453,1.819526333808899,0.36741513609886167,0.30630215466022487
41150,1.8804875922203064,1.973595576286316,1.7843217158317566,0.3731910443305969,0.3096010208129883
41200,1.9626861095428467,2.008456282615662,1.7561698746681214,0.361040877699852,0.3061346477270126
41250,1.8696975994110108,2.04761572599411,1.770019383430481,0.36796428442001344,0.30064884483814236
41300,1.7886555886268616,2.1512655639648437,1.8664808940887452,0.3600726807117462,0.29920898556709286
41350,1.8404201531410218,2.1400459790229798,1.8771523594856263,0.342062933743,0.2968524324893951
41400,1.8302169609069825,2.071628248691559,1.739510896205902,0.38375787854194643,0.2976773697137832
41450,1.8589011907577515,1.9070448446273804,1.8194143271446228,0.4204117524623871,0.3009946316480636
41500,1.8982533407211304,1.962085213661194,1.7329215240478515,0.38947390019893646,0.30693328499794004
41550,1.8919397234916686,1.9762722039222718,1.7339550232887269,0.3908943313360214,0.3011923867464065
41600,1.8903285336494446,1.8920565700531007,1.7489969229698181,0.36391071319580076,0.2996134859323501
41650,1.8210294008255006,2.0083337473869323,1.7957300233840943,0.3712994360923767,0.30044858574867245
41700,1.9609631204605102,1.9271777987480163,1.7592446112632751,0.3572897434234619,0.3015778750181198
41750,1.9522467565536499,2.04181782245636,1.7986280608177185,0.3545330148935318,0.3049769467115402
41800,1.9371173930168153,2.070109066963196,1.8796158576011657,0.3565178453922272,0.2986837470531463
41850,1.8149586391448975,2.160667130947113,1.9161916995048522,0.3639777821302414,0.30396524906158445
41900,1.9815468502044677,2.078904724121094,1.8309048414230347,0.3387405705451965,0.3038659083843231
41950,1.786664743423462,2.080995144844055,1.8348526740074158,0.345397589802742,0.30685389220714565
42000,1.7491189885139464,2.020837700366974,1.836389317512512,0.359521889090538,0.2988993144035339
42050,1.828285710811615,2.0620202231407165,1.794871563911438,0.37762819170951845,0.2952004712820053
42100,1.9299124383926392,2.0788919520378113,1.8773588848114013,0.35580565094947814,0.30099873542785643
42150,1.8359963130950927,2.1384308433532713,1.8606092929840088,0.38214971125125885,0.30236141264438626
42200,1.7386504983901978,2.1408450603485107,1.8169342041015626,0.3902239966392517,0.3065521073341369
42250,1.7913571500778198,2.0821925473213194,1.7554208874702453,0.3914202809333801,0.30790737390518186
42300,1.866504898071289,2.0845291018486023,1.7834211778640747,0.3612271112203598,0.3082786095142364
42350,1.774105818271637,1.956639060974121,1.7193075799942017,0.38353595972061155,0.3082567691802978
42400,1.7709380102157593,1.9781361770629884,1.8466569113731384,0.3435295248031616,0.30387979328632353
42450,1.7319595956802367,1.928216803073883,1.8642581963539124,0.3441833031177521,0.3030337572097778
42500,1.7519375681877136,1.9625823831558227,1.7110352277755738,0.3446680617332458,0.30568229436874383
42550,1.7608495688438415,1.8894101977348328,1.7385535264015197,0.3536893790960312,0.3061076098680496
42600,1.9070363354682922,1.8298303508758544,1.7757006669044495,0.35585579097270964,0.3028847056627273
42650,1.9048746395111085,1.8709841609001159,1.7944967079162597,0.3837124752998352,0.30693956315517423
42700,1.9082698941230773,1.7857874584198,1.777283251285553,0.36366794526576995,0.3069411295652389
42750,1.8969106841087342,1.8638834977149963,1.6682148003578186,0.4041542989015579,0.30707769811153407
42800,1.8818881297111512,1.8516037106513976,1.7293175959587097,0.388276019692421,0.3012855446338653
42850,1.7754756379127503,1.7009883499145508,1.7753883719444274,0.371437509059906,0.2947408825159073
42900,1.8543521499633788,1.7931253480911256,1.7719819641113281,0.34908563137054444,0.30119833588600153
42950,1.8983243799209595,1.8801881170272827,1.8176860666275025,0.3252707934379578,0.30381730556488035
43000,1.9240692615509034,1.9319616889953612,1.8356630420684814,0.3445775508880615,0.3028327167034149
43050,1.701510853767395,1.9220662450790404,1.8302833104133607,0.3472043365240097,0.3019141215085983
43100,1.809062261581421,1.877532856464386,1.8135128617286682,0.3378231537342071,0.30095050811767576
43150,1.8555826044082642,1.948820514678955,1.903408212661743,0.3187111163139343,0.3013295620679855
43200,1.7839463615417481,2.081193222999573,1.7950305819511414,0.3370064330101013,0.311563783288002
43250,1.8961710047721863,2.1070375275611877,1.7338322401046753,0.35262796938419344,0.31423556625843047
43300,1.9792294716835022,2.104664001464844,1.6763415694236756,0.35981838285923007,0.3066898655891418
43350,1.9589132428169251,2.067064251899719,1.6563326716423035,0.3463773363828659,0.3074308562278747
43400,2.028241949081421,2.0260770964622496,1.718829584121704,0.3492274314165115,0.3012311440706253
43450,1.9986407160758972,2.0047587752342224,1.6977212023735047,0.32446219384670255,0.30050947248935694
43500,1.8895461821556092,2.0086305260658266,1.6311030268669129,0.31961462080478664,0.3074018520116806
43550,1.9369630694389344,1.9792477536201476,1.7345468163490296,0.333677631020546,0.30300072014331814
43600,2.027749464511871,2.0927175426483156,1.852256088256836,0.36846361696720126,0.3022988605499267
43650,1.9779072213172912,2.1060965394973756,1.7572876763343812,0.3616700714826584,0.29984095990657805
43700,1.9917422866821288,2.125635585784912,1.699044017791748,0.3663223606348038,0.29638233542442316
43750,2.0503598618507386,2.0378192615509034,1.6877230191230774,0.3644014573097229,0.3021593558788299
43800,2.0479277205467223,2.0284019184112547,1.7341850090026856,0.3159394162893295,0.2966802895069122
43850,2.079342992305756,2.08783016204834,1.7642047643661498,0.3156530880928039,0.29427729964256283
43900,2.0496077370643615,2.1459153580665586,1.8057679510116578,0.3492892467975616,0.30929681360721584
43950,2.0240634989738466,2.1283401703834532,1.645145833492279,0.35147114872932433,0.3078540378808975
44000,1.8405358052253724,2.078472249507904,1.6903736042976378,0.33138760656118393,0.30782507717609403
44050,1.8978440904617309,2.070614421367645,1.7832733869552613,0.32679094254970553,0.3062838119268417
44100,1.831028072834015,2.015790951251984,1.6977878093719483,0.3288611131906509,0.30233975946903224
44150,1.8092817401885986,1.947467224597931,1.7375769305229187,0.3246919083595276,0.3009271377325058
44200,1.893731882572174,2.0441474175453185,1.816716160774231,0.3374321985244751,0.30113538742065427
44250,1.8898645424842835,1.9956118226051331,1.8506073021888734,0.34654754161834717,0.30600043177604674
44300,1.9098260974884034,1.9646303510665895,1.7118826985359192,0.3662021619081497,0.3034692734479904
44350,1.8933744430541992,1.9052633094787597,1.7433078145980836,0.3650429403781891,0.3017547380924224
44400,1.9221078085899352,1.8670124983787537,1.7439398884773254,0.32755003452301024,0.30323115348815916
44450,1.9384723258018495,1.9783918762207031,1.6267225766181945,0.33595455706119537,0.30693268239498134
44500,2.038538308143616,2.001714723110199,1.7465605306625367,0.34775789320468903,0.30547223508357996
44550,2.0811092972755434,2.0551397371292115,1.7739858293533326,0.3537678748369217,0.3060516375303268
44600,2.0879268193244935,1.9304645252227783,1.7323512768745422,0.39908804595470426,0.311498236656189
44650,2.0587096190452576,1.8902012300491333,1.834853572845459,0.36039570152759554,0.3008259433507919
44700,2.0652593421936034,1.881536943912506,1.7804872441291808,0.3479836058616638,0.3030159521102905
44750,2.05091370344162,1.8607073044776916,1.8792462038993836,0.34210033118724825,0.30285765469074244
44800,2.0398680448532103,1.9162228059768678,1.876997549533844,0.35706491887569425,0.3057372570037841
44850,2.0497597455978394,1.9041377353668212,1.7966333961486816,0.34897363662719727,0.29759224414825436
44900,2.0004915595054626,1.9492714142799377,1.809486780166626,0.38336973667144775,0.3064813035726547
44950,1.895788733959198,1.9230199694633483,1.8959287405014038,0.32468749523162843,0.3107625496387481
45000,1.9539535903930665,1.882874426841736,1.8894642281532288,0.3223153835535049,0.31329117178916926
45050,1.9949028134346007,1.9762663841247559,1.7962982773780822,0.32815019905567167,0.3097044992446899
45100,2.041896367073059,1.964282546043396,1.7928335094451904,0.33116852343082426,0.30360685646533964
45150,2.0720208930969237,1.8690348172187805,1.6754601311683655,0.35124939382076265,0.3004664689302444
45200,1.9555682396888734,1.9172952914237975,1.7470706367492677,0.336399462223053,0.300747120976448
45250,1.8856785154342652,1.9768460941314698,1.8333250999450683,0.35472850501537323,0.29576972842216487
45300,1.9387078070640564,2.0682959723472596,1.8310656023025513,0.3783897042274475,0.29401061594486233
45350,1.955075204372406,2.0370118284225462,1.780661368370056,0.3503068399429321,0.30147922575473785
45400,1.97284476518631,2.0247789001464844,1.7487866520881652,0.36603051364421846,0.3034904551506042
45450,1.9231379342079162,2.0043006324768067,1.7724078917503356,0.3909883654117584,0.3028422898054123
45500,1.8631423473358155,2.0270636582374575,1.7938202667236327,0.38695102632045747,0.30679789841175076
45550,1.9621849155426025,1.9613810086250305,1.8177448296546936,0.35060207843780516,0.31056152701377865
45600,1.9021578764915466,2.1103888058662417,1.8260951590538026,0.37758093237876894,0.30796693503856654
45650,1.9630961775779725,2.117114052772522,1.8681837439537048,0.38818434059619905,0.30617181360721585
45700,1.9085112452507018,2.1377011251449587,1.8182137537002563,0.34918756544589996,0.30632527291774747
45750,1.858514461517334,2.08839674949646,1.7425215578079223,0.3506793564558029,0.306406717300415
45800,1.8075996136665344,2.0765369272232057,1.8264908361434937,0.34848513126373293,0.30427047967910764
45850,1.8072008538246154,2.167226638793945,1.888830952644348,0.36428999722003935,0.3102977383136749
45900,1.725849268436432,2.0721752858161926,1.8199566030502319,0.38171965539455416,0.31024980485439296
45950,1.815614981651306,1.8143309926986695,1.7290473222732543,0.4086113584041595,0.3100938385725021
46000,1.8922617292404176,1.9828984236717224,1.7672064590454102,0.3671148240566254,0.310481811761856
46050,1.9481446027755738,1.944123101234436,1.743381106853485,0.35275777995586394,0.30287551820278164
46100,1.9465390253067016,1.9286964154243469,1.8023851203918457,0.3613394665718079,0.30487809896469115
46150,1.8894207668304444,1.9203079986572265,1.7910818648338318,0.36031072080135346,0.31148032903671263
46200,1.8186757493019103,1.8936780548095704,1.8625914192199706,0.36583548307418823,0.2996785062551498
46250,1.902166883945465,1.904063069820404,1.9491249656677245,0.3726604324579239,0.3059701758623123
46300,1.9700285005569458,1.8359433603286743,1.8423302960395813,0.3677647054195404,0.3099462431669235
46350,1.9219381284713746,1.8512183499336243,1.8557998657226562,0.37716072976589204,0.3065891945362091
46400,1.9011665868759156,1.9131726551055908,1.8732379913330077,0.3458162820339203,0.30111842453479765
46450,1.9496104860305785,2.0475011253356934,1.8838352584838867,0.36707787692546845,0.3032057690620422
46500,1.9762257313728333,2.087827181816101,1.805824897289276,0.3558753097057343,0.3075294005870819
46550,1.9610790967941285,2.0250177597999572,1.8520748782157899,0.3783104068040848,0.3023777085542678
46600,1.899421055316925,2.0196418166160583,2.0156786680221557,0.3198347824811935,0.31120188653469083
46650,1.933794629573822,2.019309322834015,2.0328062677383425,0.35318319022655487,0.3108117914199829
46700,1.9379433345794679,2.0747079849243164,1.8991637063026428,0.35653528094291687,0.30830866932868956
46750,1.844192748069763,2.1432399129867554,1.846689383983612,0.34794909298419946,0.2981194651126861
46800,1.9651508855819702,2.177168526649475,1.7476872086524964,0.37893337905406954,0.3013969677686691
46850,1.83149973154068,2.160429980754852,1.9403360605239868,0.35898136615753173,0.30722411215305323
46900,1.9344978356361389,2.1104711294174194,1.8613969349861146,0.37755602777004243,0.30270173788070676
46950,1.9021507787704468,2.0365747165679933,1.7810639595985414,0.37171576857566835,0.3000287467241287
47000,1.8669990062713624,2.087657470703125,1.7695095252990722,0.33113327145576477,0.29999082326889037
47050,1.8450339436531067,1.978751971721649,1.7891157722473146,0.32669721484184266,0.29978384792804713
47100,1.8960697555541992,1.8823582601547242,1.7708235812187194,0.34420024037361147,0.302285041809082
47150,1.855889422893524,2.0119969248771667,1.7916377210617065,0.3508855623006821,0.30336674034595484
47200,1.7766644144058228,2.005905532836914,1.9164835834503173,0.32395060956478117,0.3010374248027801
47250,1.8649257159233092,2.0179851341247557,1.8663884329795837,0.35600181996822355,0.3040795516967773
47300,1.9335094356536866,2.0356373023986816,1.8927234387397767,0.3562891185283661,0.30561012923717495
47350,1.7901634430885316,1.9982518911361695,1.9327121829986573,0.34956582486629484,0.30986811399459835
47400,1.7234553837776183,1.9462531638145446,1.911152148246765,0.33970321536064146,0.305793644785881
47450,1.8618424773216247,2.051509521007538,1.786002538204193,0.3473479676246643,0.3081018018722534
47500,1.9448605608940124,1.9866100573539733,1.8720337653160095,0.37684698164463043,0.31171624720096586
47550,1.9654750943183898,1.9153444051742554,2.0190607595443724,0.3853793454170227,0.3044313675165176
47600,1.8847360491752625,1.961800491809845,2.045970416069031,0.38046596705913543,0.2984322625398636
47650,1.9621626830101013,1.8765625476837158,2.096710994243622,0.36390435576438906,0.2979792511463165
47700,1.9037625360488892,2.028527173995972,2.0446402430534363,0.35696927905082704,0.30062306642532344
47750,1.8821149110794066,2.0148883509635924,2.058690114021301,0.40598342299461365,0.3045805168151855
47800,1.937710063457489,2.1236795210838317,2.047419259548187,0.3619193935394287,0.29701215445995327
47850,1.9520295524597169,2.054863250255585,2.0441618371009826,0.35621383786201477,0.30255096197128295
47900,1.9668797874450683,2.0195361256599424,1.9743691849708558,0.3610826897621155,0.30541215658187865
47950,2.002245171070099,2.107369775772095,1.678677728176117,0.35117210149765016,0.2991231554746627
48000,2.047794346809387,2.057295808792114,1.752105441093445,0.3646527695655822,0.2991850358247757
48050,2.023920955657959,2.1377340006828307,1.8751229310035706,0.3936182820796967,0.3004959577322006
48100,1.9422265958786011,2.1048857498168947,1.870335533618927,0.4084256881475449,0.29680476903915404
48150,1.9642970275878906,2.06177455663681,1.8763931965827942,0.4127002239227295,0.3028028208017349
48200,1.8296745944023132,2.1442889380455017,1.8163161396980285,0.3812853515148163,0.29895448386669154
48250,1.8291649198532105,2.1612590837478636,1.804536187648773,0.3728751844167709,0.30415741741657254
48300,1.8987802076339722,2.1153169798851015,1.7333965253829957,0.40272041022777555,0.3041617405414581
48350,1.826587257385254,2.2003915023803713,1.7056006503105163,0.3812198626995087,0.3020703947544098
48400,1.8620665407180785,2.1084284663200377,1.754004955291748,0.39958174467086793,0.3022010588645935
48450,1.7913009762763976,2.0806776332855224,1.9269097709655763,0.37504628002643586,0.3047487604618072
48500,1.8786998105049133,2.1010994052886964,1.9571711897850037,0.3411629790067673,0.3066472691297531
48550,2.0101596546173095,2.059632623195648,1.9643929100036621,0.35450644433498385,0.30728172481060023
48600,1.9232291221618651,1.9490876007080078,1.9678544044494628,0.34356784880161284,0.3067612344026565
48650,1.891667778491974,2.0497221612930296,2.1213063859939574,0.33118475675582887,0.30260380446910856
48700,1.8204046416282653,2.0064643836021423,2.0026567244529723,0.3490315008163452,0.3049668371677398
48750,1.8878469681739807,1.9916844248771668,2.0470499777793885,0.3614741003513336,0.30754236876964564
48800,1.8164007329940797,1.9791204881668092,2.1415530371665956,0.36343172311782834,0.3012249910831451
48850,1.7885685634613038,2.005236659049988,2.0008238673210146,0.37908477485179903,0.30022959530353543
48900,1.7956533241271972,1.9140520429611205,1.9775453662872315,0.33639270067214966,0.30841662466526026
48950,1.812429163455963,1.9496949315071106,2.0404870080947877,0.357169674038887,0.3083736568689346
49000,1.8337264084815978,2.0818861293792725,2.053220317363739,0.341785894036293,0.3009102952480316
49050,1.7984198760986327,2.058218421936035,1.9309926676750182,0.34242611348629,0.3038157814741134
49100,1.7953191304206848,1.9773288702964782,2.031527943611145,0.3599791085720062,0.3094777882099151
49150,1.78158873796463,1.9749461221694946,1.8961166214942933,0.38723287999629974,0.3120802789926529
49200,1.8075026226043702,1.8719905090332032,1.8936025786399842,0.3597596037387848,0.3037887918949127
49250,1.7743375897407532,1.8548240733146668,1.8805799174308777,0.3566898488998413,0.3026236861944198
49300,1.8362831258773804,1.797942132949829,1.9768645143508912,0.349772509932518,0.3049414008855819
49350,1.9241499543190002,1.8196965670585632,2.182998414039612,0.3413715314865112,0.3081400281190872
49400,1.8649636363983155,1.8877542853355407,2.0342103910446165,0.34621256291866304,0.3031750327348709
49450,1.9022097516059875,1.8502658939361571,2.0365390515327455,0.32256930947303775,0.2996749782562256
49500,1.903949909210205,1.8501953458786011,2.0031052875518798,0.32714149832725525,0.29939378738403316
49550,1.7818146133422852,1.8862765407562256,2.0409211206436155,0.3383712583780289,0.3027640300989151
49600,1.947292218208313,1.8692721676826478,1.9848694515228271,0.31862069427967066,0.3023261225223541
49650,1.9164925861358642,1.8633359622955323,2.00564670085907,0.34454726219177245,0.302457041144371
49700,1.7958123469352723,1.9718245077133179,2.1042806935310363,0.35586495220661163,0.30693274497985834
49750,1.8165216112136842,1.9084781312942505,2.0777853512763977,0.3223717993497848,0.30987622439861295
49800,1.925793149471283,1.8904906797409058,1.915046570301056,0.3180865120887756,0.30623659074306486
49850,1.953185317516327,1.8714472103118895,1.8177448964118958,0.31617154657840724,0.30986748874187464
49900,2.059877510070801,1.954351270198822,1.7895098638534546,0.34247218787670136,0.3013646763563156
49950,1.9278019380569458,1.960821886062622,1.8409971356391908,0.3142121076583862,0.3013379383087158
50000,1.906399178504944,1.9254686760902404,1.8832866954803467,0.3163639640808105,0.2967247903347015
50050,1.866927523612976,1.8957048511505128,1.835609438419342,0.3581600785255432,0.3089824205636978
50100,1.84591943025589,1.9320231413841247,1.726003770828247,0.3296870619058609,0.30923660695552824
50150,1.974966537952423,1.8991590356826782,1.7606184482574463,0.36185696721076965,0.3069516450166702
50200,1.9977594423294067,1.916426169872284,1.7277730202674866,0.36719016551971434,0.30261666834354395
50250,1.9378169584274292,1.7904112696647645,1.8706669926643371,0.37803403377532957,0.3018394899368286
50300,1.82508465051651,1.8414655280113221,1.924251732826233,0.35074012219905853,0.299758054614067
50350,1.8417726898193358,1.8520792818069458,1.9270457601547242,0.3661845588684082,0.30630344986915586
50400,1.8263999342918396,1.927563693523407,1.9757595133781434,0.40047704339027407,0.2944352120161056
50450,1.7924214839935302,2.057414484024048,1.932880825996399,0.3858443474769592,0.29789708137512205
50500,1.7754501581192017,1.9711647415161133,1.8414400625228882,0.3778747498989105,0.2945106768608093
50550,1.8884210658073426,2.0418185949325562,1.8696047067642212,0.3789574563503265,0.29899432122707365
50600,1.9643575310707093,2.0184531450271606,1.8889474749565125,0.38471206426620486,0.29954167544841764
50650,1.9250281739234925,1.9013372015953065,1.934192831516266,0.3717276269197464,0.3027342081069946
50700,1.89290376663208,1.9724761486053466,1.93854346036911,0.36301814794540405,0.3044452261924744
50750,1.9310107016563416,2.0064705085754393,1.8433829689025878,0.31248808205127715,0.304434757232666
50800,1.9399350190162659,2.0168647527694703,1.8996045923233031,0.35260032951831816,0.30549715995788573
50850,2.001897647380829,2.0725583696365355,1.888541328907013,0.3758986860513687,0.3016478508710861
50900,1.9763494300842286,2.008633704185486,1.826223394870758,0.36682429671287536,0.29837885081768034
50950,1.987067174911499,2.109152443408966,1.9661279368400573,0.35910924673080447,0.2940488761663437
51000,2.0528751611709595,2.1038240337371827,1.8388212156295776,0.3742017376422882,0.2977007633447647
51050,2.0685338616371154,2.0961928224563597,1.8238905930519105,0.37987710297107696,0.3007641208171844
51100,1.9985101485252381,1.9748918914794922,1.9096882820129395,0.39204360485076906,0.29347017765045164
51150,1.925903718471527,2.0484395670890807,1.8393768715858458,0.39319203317165374,0.30005145370960234
51200,1.9298388719558717,2.0635304260253906,1.8519587683677674,0.3695709127187729,0.3043722885847091
51250,1.8970875215530396,2.0730952429771423,1.892572832107544,0.3480019646883011,0.3071926242113113
51300,1.9934587574005127,2.04940447807312,1.7450462341308595,0.35617350578308105,0.3016850537061691
51350,1.96901127576828,2.0373610758781435,1.7397836422920228,0.3499991852045059,0.30300243258476256
51400,1.9433441734313965,2.0800506830215455,1.7260055208206178,0.3529412466287613,0.30518393158912654
51450,1.890098741054535,2.1976148176193235,1.799275815486908,0.3228409093618393,0.3014934611320495
51500,1.9863809108734132,2.260375428199768,1.8734479308128358,0.32277038395404817,0.30343092203140254
51550,1.977449951171875,2.19423969745636,1.9496872425079346,0.3317567068338394,0.2964553117752075
51600,1.8531958508491515,2.1756690406799315,1.8839874815940858,0.3885834240913391,0.3055913084745407
51650,1.8242916202545165,2.1599687480926515,1.9413519239425658,0.3583930265903473,0.3014920544624328
51700,1.8211252093315125,2.00923983335495,1.9859109830856323,0.34967940449714663,0.30431494355201716
51750,1.7927544975280763,2.0966399407386778,1.8760624051094055,0.30892108798027035,0.30228727400302885
51800,1.8733593821525574,2.0596197175979616,1.9688720273971558,0.3149133169651031,0.30613218545913695
51850,1.9953663396835326,2.0601556420326235,2.058164496421814,0.3228305834531784,0.30099835157394406
51900,2.0368651390075683,2.0730787825584414,2.112551519870758,0.33630308210849763,0.29787367939949033
51950,2.0137163376808167,2.006214346885681,2.008541898727417,0.3653568023443222,0.2954027861356735
52000,2.0600689315795897,1.9773017144203187,1.880879168510437,0.33006649851799014,0.2980905890464782
52050,2.0014176630973814,1.97687287569046,1.932260854244232,0.3602820134162903,0.30145811736583705
52100,2.124923086166382,1.9026613450050354,1.8299953627586365,0.367539324760437,0.29899759769439693
52150,2.0609480047225954,1.8532010412216187,1.9085740399360658,0.3473122709989548,0.30613652408123015
52200,2.1208052897453307,1.8855633902549744,1.8813398385047913,0.32837837159633637,0.30516015410423275
52250,2.102702512741089,1.9191111874580384,1.805467836856842,0.36375724017620087,0.3037284719944
52300,2.1233426260948183,1.880205156803131,1.831860659122467,0.37708490550518037,0.3046015495061874
52350,2.0943277406692506,1.9570382165908813,1.8356429791450501,0.38286696672439574,0.30195921361446376
52400,2.0669566822052,1.9994388914108276,1.7954814338684082,0.3783271491527557,0.30222719132900233
52450,1.9611272072792054,1.993179566860199,1.7721970629692079,0.3584021788835525,0.3038583773374557
52500,1.953491587638855,1.914630219936371,1.8990326881408692,0.36596027612686155,0.3067210966348648
52550,1.9924784469604493,1.848730845451355,1.9800786972045898,0.3940305960178375,0.30879137277603147
52600,2.126771845817566,1.9066120958328248,1.8194776225090026,0.37622380316257475,0.3055909323692321
52650,2.2758922147750855,1.9319752645492554,1.6890025329589844,0.3744949942827225,0.30456783175468444
52700,2.0648158597946167,1.8260864901542664,1.8086377263069153,0.3313307762145996,0.3036694234609604
52750,1.9953752303123473,1.8999449658393859,1.9443104577064514,0.33360315263271334,0.3033950793743133
52800,1.9402466082572938,1.9232470345497132,2.0006143474578857,0.3520674192905426,0.3068071484565735
52850,2.014131109714508,1.9292514204978943,2.0025989389419556,0.3356567573547363,0.3032135987281799
52900,2.0555461859703064,1.9399272322654724,1.9006553840637208,0.3475760489702225,0.29982316017150873
52950,2.0076407480239866,1.9178830480575562,1.9324777054786682,0.3129734706878662,0.3054990857839584
53000,1.9700456428527833,1.8507504725456239,1.964067552089691,0.33085189163684847,0.30882377982139586
53050,1.974091773033142,1.8809400939941405,2.0059930872917175,0.3291609215736389,0.3015313464403152
53100,1.953324122428894,1.9292231869697571,1.7801082420349121,0.341606285572052,0.30442617118358606
53150,1.8802833867073059,1.9609460210800171,1.8267997193336487,0.36071942150592806,0.3106848436594009
53200,1.9609358525276184,1.8992503452301026,1.7887826943397522,0.37875987589359283,0.29862650692462916
53250,2.0108367800712585,1.8991766095161438,1.836713662147522,0.3729460299015045,0.30056435525417324
53300,1.916332049369812,1.971670813560486,1.9158770251274109,0.39373185515403747,0.30403993785381317
53350,1.960877206325531,1.8067241621017456,1.802421600818634,0.3714826446771622,0.30340501666069025
53400,1.9993491935729981,1.7773523664474487,1.8534086394309996,0.3905309110879898,0.3016586130857467
53450,2.042661271095276,1.7253592920303344,1.909755585193634,0.35968310952186583,0.3080659049749374
53500,1.878463749885559,1.8844574475288391,1.8339579486846924,0.35718595027923583,0.3044680595397949
53550,1.9475907039642335,1.9098321628570556,1.8376309370994568,0.3714357763528824,0.3116725605726242
53600,1.8945409226417542,1.9141304278373719,1.8297028040885925,0.36656962215900424,0.3026470464468002
53650,2.0555783820152285,1.9498044419288636,1.7858072900772095,0.3499168914098006,0.30205710530281066
53700,2.005906250476837,2.037988691329956,1.6957634496688843,,0.3016747426986694
53750,1.8238408184051513,1.9989944171905518,1.8648109436035156,,0.30988325953483575
53800,1.9286405539512634,1.968387496471405,1.9214555191993714,,0.3024264311790466
53850,1.9344059062004089,1.8839636778831481,2.013518867492676,,0.30228820741176604
53900,1.823128697872162,1.9010190391540527,1.910407428741455,,0.3030017054080963
53950,1.8788614630699159,2.0192624735832214,1.9050653600692748,,0.3059191536903381
54000,1.9181277871131897,1.9196053457260132,1.887280023097992,,0.30893305480480193
54050,1.9496156883239746,1.8997312951087952,1.9198724341392517,,0.31092165052890774
54100,2.0007202672958373,1.871801941394806,1.9162493634223938,,0.30696016430854794
54150,1.907531089782715,1.8954096293449403,1.9598908448219299,,0.3074469631910324
54200,2.0704897379875185,1.92015784740448,1.9243237423896788,,0.30500523805618285
54250,2.044601631164551,1.9873903822898864,1.9534342241287233,,0.3087325549125671
54300,1.9578830814361572,1.8824781441688538,1.9806485247612,,0.31056691944599146
54350,1.9358268094062805,1.8481537461280824,1.929684545993805,,0.3047547042369842
54400,1.982055902481079,1.9102146172523498,1.9808783221244812,,0.30052366137504577
54450,1.8991826272010803,1.9343342900276184,1.9100993919372558,,0.3049707424640655
54500,1.9883774399757386,1.9042698335647583,1.9738249373435974,,0.3044269555807113
54550,1.8169198966026305,1.8866913223266601,1.8344243121147157,,0.30401211977005
54600,1.7876314640045166,1.9125942373275757,1.7427997183799744,,0.30562418818473813
54650,1.8862945914268494,1.935545883178711,1.8865162563323974,,0.306691665649414
54700,1.9414216113090514,2.0048453521728518,1.9166352534294129,,0.3061978536844253
54750,1.8692257142066955,1.9782553148269653,1.8754615807533264,,0.30135728538036344
54800,2.004758982658386,1.9842252397537232,1.8300593948364259,,0.3080855673551559
54850,2.0835860085487368,1.9851182436943053,1.8640167260169982,,0.29771392226219173
54900,1.9401088809967042,1.9997539591789246,1.9785170149803162,,0.3130794072151184
54950,1.9694808363914489,1.967954089641571,2.0338612818717956,,0.31106785416603083
55000,2.13569269657135,1.9372264075279235,1.8866933131217956,,0.3067258566617965
55050,1.9757993721961975,1.9476153063774109,1.9142387104034424,,0.3062929916381836
55100,2.0588464951515197,1.9701543545722962,1.9470517373085021,,0.30707007229328154
55150,2.07959988117218,1.9159380269050599,1.986965584754944,,0.3046049124002456
55200,2.0877102637290954,1.9172077131271363,2.053943192958832,,0.3040108788013458
55250,2.019283356666565,1.8772119545936585,1.9329874849319457,,0.29595484435558317
55300,1.9383950304985047,1.89628582239151,1.8424510431289673,,0.29775603830814357
55350,1.9778921699523926,1.8592245769500733,1.8698912239074708,,0.30194526493549345
55400,1.9695136380195617,1.9038512134552001,1.7857249617576598,,0.2998455953598022
55450,2.1518862009048463,1.87308846950531,1.834306275844574,,0.2939007884263992
55500,2.044066376686096,1.9139318895339965,1.9542868685722352,,0.2920686739683151
55550,1.945925633907318,1.9964742827415467,1.9281452894210815,,0.2996241462230682
55600,1.9344638013839721,2.0264395308494567,1.9049672484397888,,0.3027954214811325
55650,1.7568207383155823,2.021889350414276,1.954670605659485,,0.29914148211479186
55700,1.7238318395614625,1.9223553538322449,1.947387547492981,,0.3009540772438049
55750,1.781489107608795,1.9267404580116272,1.9474591326713562,,0.3022965162992477
55800,1.8100441098213196,1.939986743927002,1.8492478704452515,,0.3015777045488357
55850,1.8485209250450134,1.89396399974823,1.9254718708992005,,0.3033254396915435
55900,1.8601009488105773,1.952643175125122,1.9962239503860473,,0.30457809686660764
55950,1.9476016926765443,1.9491112899780274,1.9641556596755982,,0.30745233237743375
56000,1.8181142807006836,1.9804506254196168,1.9587784552574157,,0.30478072226047515
56050,1.8069332838058472,1.9476729464530944,1.9003198504447938,,0.30157279551029204
56100,1.9103410458564758,1.9339189791679383,1.7843123245239259,,0.296919971704483
56150,2.078297612667084,2.02710435628891,1.8811758852005005,,0.30741510093212127
56200,1.9783017778396605,2.009087529182434,1.896628465652466,,0.30961927711963655
56250,1.999171669483185,1.9720367097854614,1.825942533016205,,0.3034259939193725
56300,1.9325571799278258,1.9502238655090331,1.8555486655235292,,0.31031845867633817
56350,1.9011776804924012,2.062039918899536,1.8310652327537538,,0.3030695378780365
56400,1.9879028248786925,2.0119549083709716,1.887179365158081,,0.3058342945575714
56450,1.9562295174598694,1.8591078567504882,1.898270881175995,,0.30831895172595974
56500,1.8327244353294372,1.9910929441452025,1.8229977989196777,,0.30830193936824796
56550,1.8379568791389465,2.0438240218162536,1.8525522184371948,,0.3027838617563247
56600,1.9822632908821105,2.018756618499756,1.9033777570724488,,0.30405492424964903
56650,1.9407454252243042,1.9495669937133788,1.949637348651886,,0.3067678159475326
56700,1.9879264187812806,1.8797514605522156,1.9368595170974732,,0.30918337583541866
56750,1.9189280295372009,1.900599000453949,1.9439671659469604,,0.3080617094039917
56800,1.8078824710845947,1.9803563714027406,1.9136286520957946,,0.3076002842187881
56850,1.8826177906990051,1.9345206642150878,1.822436168193817,,0.3084716087579727
56900,1.931739902496338,1.8392993140220641,1.7980034708976746,,0.3147227466106414
56950,1.9870331215858459,1.9091106176376342,1.8725960183143615,,0.31624223589897155
57000,1.9103304862976074,1.9488746190071107,1.928362283706665,,0.30367162644863127
57050,1.9725829029083253,1.9824948620796203,1.9474046635627746,,0.3038837575912475
57100,1.994408710002899,1.8541359996795654,2.028942861557007,,0.3064620780944824
57150,1.9659671521186828,1.8673502159118653,2.050040669441223,,0.3099237251281738
57200,1.9502406430244446,1.8641139125823976,2.0521028637886047,,0.3096271592378616
57250,1.9211100387573241,1.9430145812034607,1.9334367299079895,,0.31347104787826535
57300,1.9832066774368287,1.9259838342666626,1.9214849185943603,,0.30982882678508755
57350,2.0026188349723815,1.8245428729057311,2.056669738292694,,0.3098962491750717
57400,2.0230948996543883,1.8254456758499145,2.1200524806976317,,0.31317203938961025
57450,2.1104173135757445,1.812749786376953,2.149335055351257,,0.30938203334808345
57500,2.0128240180015564,1.8108686518669128,2.04326046705246,,0.3050673633813858
57550,1.990354404449463,1.731691026687622,1.8108574891090392,,0.2977213436365127
57600,2.0051620841026305,1.81730810880661,1.6988534259796142,,0.30202458739280696
57650,2.0649417352676394,1.9337574458122253,1.8362996459007264,,0.3061291170120239
57700,1.9743459963798522,1.951098585128784,1.7573553228378296,,0.3029822611808777
57750,1.9566878437995912,1.947737421989441,1.8560890817642213,,0.3081494522094726
57800,1.9240333223342896,1.871605772972107,1.743681070804596,,0.3040013080835342
57850,2.0497502398490908,1.906877450942993,1.5953642630577087,,0.30529293954372405
57900,1.9563513374328614,1.9445345497131348,1.7173908257484436,,0.3025888776779174
57950,1.8385977602005006,1.8846445560455323,1.6022337913513183,,0.30817581892013546
58000,2.0852250480651855,1.9548183107376098,1.607618567943573,,0.3053408724069595
58050,2.1449311184883117,1.9916715288162232,1.7080836248397828,,0.30644214093685146
58100,2.039771065711975,1.9815498208999633,1.7827567863464355,,0.30335748910903926
58150,1.953897385597229,2.0106003952026366,1.8751446795463562,,0.2944341176748275
58200,2.02794953584671,2.0468919110298156,1.8345823717117309,,0.30133683323860166
58250,1.9693251061439514,1.9743924736976624,1.8304147291183472,,0.2987012207508087
58300,1.849641613960266,2.0403600788116454,1.830038194656372,,0.29746452331542966
58350,1.9186144614219665,2.0908459520339964,1.8536269164085388,,0.31244699776172635
58400,1.8923905611038208,2.0588945245742796,1.883044912815094,,0.31126083374023433
58450,1.8835747504234315,1.9989452791213989,1.8035384845733642,,0.30519196331501003
58500,1.8854571747779847,2.039845950603485,1.699101176261902,,0.30317440867424006
58550,1.9684863591194153,2.047772533893585,1.7848731827735902,,0.3053872489929199
58600,1.9176643347740174,2.164790813922882,1.7851848411560058,,0.30671879589557643
58650,1.902419834136963,2.1199669313430785,1.8096090245246887,,0.31188696444034575
58700,1.9317796373367309,2.157794165611267,1.7380070757865906,,0.3035025548934936
58750,1.976954379081726,2.0796486926078797,1.7033081555366516,,0.2989390611648559
58800,2.041012284755707,2.0606414031982423,1.7064079093933104,,0.30303427457809445
58850,2.0199296164512632,2.03391681432724,1.7418637895584106,,0.3039583265781402
58900,1.905501663684845,2.068875644207001,1.7315229606628417,,0.3058403849601745
58950,1.86056453704834,1.9006738805770873,1.9111374521255493,,0.31211379349231716
59000,1.8456474614143372,1.8699858736991883,1.8371824932098388,,0.3103252547979355
59050,1.8130379009246826,1.7932984018325806,1.8230028033256531,,0.3110897016525268
59100,1.726782238483429,1.915909686088562,1.9624927592277528,,0.310199704170227
59150,1.9109894394874574,1.886397304534912,1.7374048590660096,,0.31239018261432644
59200,1.944597930908203,1.892400734424591,1.7503486609458923,,0.3136142265796661
59250,2.022184681892395,1.8457228875160216,1.87665390253067,,0.30953564047813414
59300,1.9895874547958374,1.7900762176513672,1.82676438331604,,0.31011186122894285
59350,1.8771821784973144,1.8658244013786316,1.780865833759308,,0.30015806972980497
59400,1.8702196598052978,1.9227010059356688,1.8002637362480163,,0.30011695027351376
59450,1.8377678513526916,1.9733571481704713,1.7917301201820373,,0.2977308583259582
59500,1.8738365864753723,2.028304715156555,1.8838341808319092,,0.29926642000675197
59550,1.915170259475708,2.011060757637024,1.9154054927825928,,0.30663530290126795
59600,1.9472006940841675,2.1063011646270753,1.905714554786682,,0.31039326667785644
59650,1.9587227153778075,1.9189107728004455,1.8712633395195006,,0.30253677189350126
59700,2.093722822666168,1.9672042679786683,1.7830486011505127,,0.2976136755943298
59750,2.038528046607971,1.9478957867622375,1.8655071926116944,,0.29613020598888395
59800,2.174330422878265,1.921814787387848,1.85983393907547,,0.29847395241260527
59850,2.1765190148353577,1.8375497436523438,1.9095742344856261,,0.30099337339401244
59900,2.143242881298065,1.9916181588172912,1.9148993682861328,,0.3112136214971542
59950,2.062510199546814,2.045284595489502,1.7848055338859559,,0.3034176975488662
60000,2.0520815563201906,1.8507461404800416,1.7984414982795716,,0.3026088535785675
60050,1.8837919425964356,1.8879743838310241,1.6868298840522766,,0.30305982947349547
60100,1.9205377316474914,1.8955068254470826,1.764685251712799,,0.30815269887447355
60150,1.863973925113678,1.8913027191162108,1.7110940837860107,,0.3058668118715286
60200,1.8401620221138,1.9609893369674682,1.7137701678276063,,0.302197835445404
60250,1.9371093440055847,2.087495677471161,1.6633357882499695,,0.3006101262569427
60300,1.8854430532455444,1.9853302907943726,1.793443787097931,,0.29945468902587885
60350,1.9361644196510315,1.8906001830101014,1.782859401702881,,0.2986431747674942
60400,1.917392268180847,1.9673335981369018,1.7442181038856506,,0.30689539551734923
60450,1.8783585286140443,2.016990897655487,1.6813965392112733,,0.30420783340930935
60500,1.8427090191841125,2.10299485206604,1.7335452270507812,,0.30404999434947966
60550,1.9696896529197694,2.0514242959022524,1.7746700382232665,,0.3094491326808929
60600,1.9353931331634522,2.155832929611206,1.7275764393806456,,0.30398902416229245
60650,1.9828910756111144,2.125765266418457,1.7653463196754455,,0.30276312112808224
60700,1.9843944478034974,2.0553394961357117,1.856936252117157,,0.3110010379552841
60750,1.8904216289520264,2.0440447783470153,1.8537098670005798,,0.3030376476049423
60800,1.998212354183197,2.030243406295776,1.7447730374336243,,0.31217859029769895
60850,2.086950900554657,2.0081702423095704,1.8817407560348511,,0.30514122903347013
60900,2.0849054646492005,1.942609360218048,1.9454867219924927,,0.2987513971328735
60950,2.0631718039512634,1.97745507478714,1.8793057084083558,,0.2974704432487487
61000,2.1612969040870667,1.9291845083236694,1.7931259512901305,,0.29850253760814666
61050,2.097278289794922,1.873042757511139,1.7597458815574647,,0.3023544132709503
61100,1.8897656226158142,1.98542254447937,1.676415662765503,,0.304365462064743
61150,1.9344177174568176,2.1077228116989137,1.7567732310295106,,0.3109756004810333
61200,1.9402092576026917,2.2230851554870608,1.8391392517089844,,0.31066476106643676
61250,1.9899032521247864,2.0322169423103333,1.7678301692008973,,0.30531438708305353
61300,2.055697877407074,1.9032600617408753,1.7245654034614564,,0.30662904322147366
61350,1.9302647447586059,2.0479649090766907,1.6672530603408813,,0.30102328836917874
61400,1.9178810501098633,2.1486746501922607,1.7581163334846497,,0.3075682562589645
61450,1.8595895457267761,2.0829705715179445,1.826009829044342,,0.30792641639709467
61500,1.9133267736434936,2.087541358470917,1.9249526357650757,,0.30952621757984156
61550,1.7278926634788514,2.0604533696174623,1.8939010047912597,,0.30613345384597773
61600,1.8509016418457032,2.0269126224517824,1.8844339966773986,,0.3043287175893783
61650,1.944278039932251,2.0826523756980895,1.8568339371681213,,0.29984240055084227
61700,2.0603509402275084,2.149161369800568,1.9279150247573853,,0.30260283172130586
61750,1.9373340392112732,2.2169763803482057,2.0230482053756713,,0.30335968196392055
61800,1.9962930226325988,1.9299162006378174,1.8679326105117797,,0.3075426667928695
61850,2.1155360245704653,1.9961572575569153,1.894002823829651,,0.3111969047784805
61900,2.1008850359916686,2.092055983543396,1.8856828689575196,,0.30579251945018765
61950,1.9917254304885865,2.0582103300094605,1.8719673442840576,,0.30494107902050016
62000,1.8586111664772034,2.114700531959534,1.7982344436645508,,0.30567641556262964
62050,1.8917090320587158,2.1608977007865904,1.9337663865089416,,0.29814032733440393
62100,1.872599720954895,2.1852049255371093,1.881545593738556,,0.30116131186485284
62150,1.8849551367759705,2.1836716103553773,1.7360748434066773,,0.3001317656040191
62200,1.9350006937980653,2.1742932844161986,1.7101522946357728,,0.304648916721344
62250,1.8959653902053832,2.1383458757400513,1.6049868869781494,,0.3082655382156372
62300,2.0315656590461733,2.1635670375823977,1.6536068034172058,,0.3098879218101501
62350,2.0731846690177917,2.2619855070114134,1.741713557243347,,0.3085360789299011
62400,2.001976881027222,2.2477727723121643,1.7600451827049255,,0.30786295056343077
62450,2.0356577491760253,2.2050982666015626,1.8124139142036437,,0.3080260354280472
62500,1.9723972749710084,2.1305674743652343,1.727264277935028,,0.30600493788719174
62550,1.9974304676055907,2.055419487953186,1.739662938117981,,0.3007171785831451
62600,1.9166731500625611,1.9539873480796814,1.7712618947029113,,0.30269126176834105
62650,1.8920416355133056,2.179647698402405,1.8357111048698425,,0.2952407729625702
62700,1.8559378695487976,2.0890567803382876,1.8826144981384276,,0.3010419631004333
62750,1.9351595640182495,2.0859732627868652,1.8863794541358947,,0.30076175332069394
62800,2.049718918800354,2.0310532522201536,1.708154754638672,,0.31049670279026026
62850,2.060846905708313,2.0816210317611694,1.7675930261611938,,0.3063363271951675
62900,1.9350328469276428,2.1785363817214964,1.8934563350677491,,0.30580639779567714
62950,1.9117517018318175,2.250528073310852,1.8426100206375122,,0.3127853626012802
63000,1.8699274611473085,2.177505259513855,1.9963918900489808,,0.3140217906236648
63050,1.9063762831687927,2.198553445339203,1.9519333696365357,,0.3063095378875732
63100,1.8073194193840028,2.243125123977661,1.9413963961601257,,0.3042077302932739
63150,1.8585572504997254,2.176657838821411,1.9508071184158324,,0.3056322234869003
63200,1.94451256275177,2.0454283022880553,1.9648341488838197,,0.30316321730613704
63250,1.8033720421791077,1.889605965614319,2.0090350675582886,,0.2997936713695526
63300,1.8918514776229858,1.9058320903778077,1.9415741181373596,,0.3063386529684066
63350,1.8910809564590454,1.9967703437805175,1.89783207654953,,0.3019960486888885
63400,1.848118577003479,1.9970049476623535,1.856093292236328,,0.30449110627174375
63450,1.7590889167785644,1.9210617804527284,1.8919997477531434,,0.3040191811323166
63500,1.9674618577957153,1.9828079771995544,1.7163711786270142,,0.31081758677959437
63550,1.9709497022628784,1.933414716720581,1.8652434635162354,,0.3015402323007583
63600,1.9647639441490172,1.9785169792175292,1.9679144430160522,,0.3017255300283432
63650,1.9503928852081298,2.0235797905921937,1.877295699119568,,0.29908210277557373
63700,1.992473647594452,2.084800450801849,1.7849285888671875,,0.30479259014129634
63750,1.9939986419677735,2.087509043216705,1.8189627981185914,,0.31316650390624995
63800,1.8471140933036805,1.9481833934783936,1.8673013854026794,,0.3073540592193603
63850,1.8768575406074524,1.8054048752784728,1.8333546829223633,,0.30635715067386626
63900,1.8509483885765077,1.9738585996627807,1.875226171016693,,0.3034891760349273
63950,1.861503393650055,1.9819820713996887,1.801683406829834,,0.311163859963417
64000,1.8949037313461303,2.047560305595398,1.8071690225601196,,0.31087939918041224
64050,1.7213478803634643,2.0228513050079346,1.7013969373703004,,0.31078708708286285
64100,1.764831268787384,1.8538635778427124,1.734983127117157,,0.30608468294143676
64150,1.8483835291862487,1.848384907245636,1.726875262260437,,0.302720153927803
64200,1.8422694897651672,1.8905755186080933,1.628471677303314,,0.30969343364238733
64250,1.7253504490852356,1.9898454356193542,1.69284743309021,,0.31337969362735746
64300,1.826386842727661,2.0865934681892395,1.6977359557151794,,0.3128115117549896
64350,1.798206522464752,2.0156643176078797,1.7218297266960143,,0.3124320179224014
64400,1.8791521954536439,1.9542431926727295,1.8192523646354675,,0.30227872669696804
64450,1.8946090531349182,2.0413818550109863,1.8293909621238709,,0.30156661868095397
64500,1.9064581346511842,2.014507429599762,1.9487999749183655,,0.299040355852672
64550,1.95699387550354,1.9448854970932006,1.9200206065177918,,
64600,1.887583508491516,1.9007684087753296,1.8612487483024598,,
64650,1.9263906621932982,1.8152135968208314,1.7192998433113098,,
64700,1.9332869482040405,1.80883376121521,1.6717322206497192,,
64750,1.794251890182495,1.7270789194107055,1.6148669195175172,,
64800,1.918312680721283,1.9603304696083068,1.6582014060020447,,
64850,1.95125670671463,1.8772524285316468,1.6882048010826112,,
64900,1.9163383865356445,1.967416205406189,1.7954611825942992,,
64950,1.8676273179054261,1.9694399333000183,1.8170535135269166,,
65000,1.8516486620903014,1.9362843871116637,1.904293131828308,,
65050,1.9455021715164185,1.9759749150276185,1.8346763825416565,,
65100,1.9868372344970704,1.9315524411201477,1.8657403016090393,,
65150,1.9057361602783203,1.9203654336929321,1.815202395915985,,
65200,1.8894485664367675,2.0366900825500487,1.7650800442695618,,
65250,1.8713285303115845,2.0380138468742373,1.7596015071868896,,
65300,1.954311957359314,2.0699581027030947,1.815536835193634,,
65350,2.0055599999427796,2.047162058353424,1.78160386800766,,
65400,2.072767174243927,2.000916452407837,1.8257702040672301,,
65450,2.1085547971725465,1.9612405514717102,1.7627832436561583,,
65500,2.155382490158081,2.1006517481803892,1.8092114973068236,,
65550,2.127580153942108,1.9976692628860473,1.8902614855766295,,
65600,2.0791797375679018,2.016498372554779,1.9566626071929931,,
65650,2.063695259094238,1.840467472076416,2.0272214913368227,,
65700,2.0258621335029603,1.897034888267517,1.889409489631653,,
65750,2.0651017141342165,1.9648030304908752,1.908758158683777,,
65800,1.9470986437797546,1.9599525356292724,1.8890191062967827,,
65850,1.8436972570419312,1.9852090525627135,,,
65900,1.9481424641609193,2.043828432559967,,,
65950,1.9749542903900146,2.0123056626319884,,,
66000,1.9815869522094727,2.0618174147605894,,,
66050,2.0129322385787964,2.1151484274864196,,,
66100,1.8502200508117677,2.028521432876587,,,
66150,1.9459003233909606,2.008938329219818,,,
66200,1.8505092215538026,1.98292973279953,,,
66250,1.8895416855812073,1.9668414568901063,,,
66300,1.8971783447265624,1.9396480131149292,,,
66350,1.8286125230789185,2.033154525756836,,,
66400,1.9157699751853943,2.0143532299995424,,,
66450,1.8913854265213013,1.921849660873413,,,
66500,2.0135292410850525,1.9261542296409606,,,
66550,1.9793041491508483,2.039751663208008,,,
66600,1.8941735696792603,2.0149821257591247,,,
66650,1.8823926877975463,1.9792749762535096,,,
66700,1.9226607370376587,1.998233470916748,,,
66750,2.0687971234321596,1.9557853579521178,,,
66800,2.1145082306861878,1.9452253627777099,,,
66850,1.9106352353096008,1.9543153142929077,,,
66900,1.9611889624595642,1.9207041835784913,,,
66950,1.89774808883667,1.8102625703811646,,,
67000,2.0535576939582825,1.929197223186493,,,
67050,2.1650947022438047,1.966043472290039,,,
67100,2.1164150547981264,2.057409920692444,,,
67150,1.9442524266242982,2.049330997467041,,,
67200,1.9127481889724731,2.004763185977936,,,
67250,1.9422534322738647,2.025122220516205,,,
67300,1.8363092637062073,1.932923023700714,,,
67350,1.9163132643699645,1.980108506679535,,,
67400,2.053011600971222,1.9747153973579408,,,
67450,2.06255765914917,2.045471580028534,,,
67500,2.0941513085365298,1.980220913887024,,,
67550,2.0607529282569885,1.967132477760315,,,
67600,1.9804662156105042,1.965382845401764,,,
67650,1.9378494668006896,2.0940650486946106,,,
67700,2.0784855318069457,1.987608823776245,,,
67750,2.0593484163284304,2.0788162207603453,,,
67800,1.9600571203231811,1.9836756324768066,,,
67850,1.9363281059265136,2.011064836978912,,,
67900,1.7072984194755554,2.1676489114761353,,,
67950,1.7063233137130738,2.175587272644043,,,
68000,1.8373662185668946,2.0699153661727907,,,
68050,1.9683019018173218,2.1001568818092347,,,
68100,1.9612581467628478,2.0926576328277586,,,
68150,1.868635528087616,2.104195780754089,,,
68200,1.9999367165565491,2.14678195476532,,,
68250,2.018702895641327,2.0898142218589784,,,
68300,1.9213658475875854,2.025824067592621,,,
68350,1.9995580101013184,1.9918074131011962,,,
68400,2.036502468585968,1.9636277222633363,,,
68450,2.133951051235199,1.9005802416801452,,,
68500,2.033821666240692,2.005079700946808,,,
68550,1.9376985573768615,2.033426096439362,,,
68600,1.8290669751167297,1.8996471118927003,,,
68650,1.8329907059669495,1.8788766837120057,,,
68700,1.7932039451599122,2.0016746592521666,,,
68750,1.860215208530426,2.017808902263641,,,
68800,1.992833938354101,1.9001523876190185,,,
68850,,1.9369494462013244,,,
68900,,1.9035038018226624,,,
68950,,1.8626973628997803,,,
69000,,1.9874325847625733,,,
69050,,2.132783772945404,,,
69100,,2.055907049179077,,,
69150,,2.1043701553344727,,,
69200,,1.94367422580719,,,
69250,,1.9966904592514039,,,
69300,,2.077023830413818,,,
69350,,2.05436793088913,,,
69400,,2.0548338770866392,,,
69450,,2.0259742450714113,,,
69500,,2.0048017597198484,,,
69550,,1.9946739339828492,,,
69600,,2.045162703990936,,,
69650,,1.9822163128852843,,,
69700,,1.8399666738510132,,,
69750,,1.9177335834503173,,,
69800,,1.97399893283844,,,
69850,,1.9834879374504089,,,
69900,,2.038228678703308,,,
69950,,1.9044453191757202,,,
70000,,2.132690463066101,,,
70050,,2.182474985122681,,,
70100,,2.2601473188400267,,,
70150,,2.1164554452896116,,,
70200,,1.9712459015846253,,,
70250,,1.9806298995018006,,,
70300,,1.9121527147293091,,,
70350,,1.9124272871017456,,,
70400,,2.020851585865021,,,
70450,,2.033485517501831,,,
70500,,2.0276746201515197,,,
70550,,1.93084885597229,,,
70600,,1.9171763515472413,,,
70650,,2.023631389141083,,,
70700,,2.0461522197723387,,,
70750,,2.0830434131622315,,,
70800,,1.9395702266693116,,,
70850,,2.0464908981323244,,,
70900,,2.07426463842392,,,
70950,,2.1114694547653197,,,
71000,,2.032253246307373,,,
71050,,1.895964801311493,,,
71100,,1.8968892765045167,,,
71150,,1.9859847235679626,,,
71200,,1.9123663234710693,,,
71250,,1.8930865025520325,,,
71300,,2.0003933835029604,,,
71350,,2.080988337993622,,,
71400,,1.9940484547615052,,,
71450,,1.9832766819000245,,,
71500,,1.8116874670982361,,,
71550,,1.8893165707588195,,,
71600,,1.9767632746696473,,,
71650,,2.0344103240966795,,,
71700,,1.9317682218551635,,,
71750,,1.8662753510475159,,,
71800,,1.937496919631958,,,
71850,,2.0174749946594237,,,
71900,,2.3142895793914793,,,
71950,,2.1054363369941713,,,
72000,,2.0558917832374575,,,
72050,,1.9004688048362732,,,
72100,,1.902798228263855,,,
72150,,1.9873603653907777,,,
72200,,1.951350405216217,,,
72250,,2.033755166530609,,,
72300,,2.0427784442901613,,,
72350,,2.0082620978355408,,,
72400,,2.009469361305237,,,
72450,,1.9429337501525878,,,
72500,,1.9018607640266418,,,
72550,,1.9968434977531433,,,
72600,,2.062969446182251,,,
72650,,2.0884701776504517,,,
72700,,2.0443093967437744,,,
72750,,2.1560312485694886,,,
72800,,2.1114273929595946,,,
72850,,2.075165424346924,,,
72900,,2.02215190410614,,,
72950,,2.000488657951355,,,
73000,,2.0967933201789855,,,
73050,,2.026129059791565,,,
73100,,1.9714606761932374,,,
73150,,1.9503133273124695,,,
73200,,1.824116942882538,,,
73250,,1.8292614817619324,,,
73300,,1.8619946146011352,,,
73350,,1.9363260817527772,,,
73400,,1.9595931220054625,,,
73450,,1.8986224246025085,,,
73500,,1.892719247341156,,,
73550,,2.014614622592926,,,
73600,,2.0276507449150087,,,
73650,,1.9201331114768982,,,
73700,,2.0343662095069885,,,
73750,,1.9665837454795838,,,
73800,,1.9627198147773743,,,
73850,,1.9492298483848571,,,
73900,,1.9599703693389892,,,
73950,,2.0522058272361754,,,
74000,,2.117845618724823,,,
74050,,2.1941340446472166,,,
74100,,2.0780879354476927,,,
74150,,2.088280642032623,,,
74200,,1.9174849390983582,,,
74250,,1.8684188151359558,,,
74300,,1.7648352766036988,,,
74350,,1.8777260422706603,,,
74400,,1.9045243978500366,,,
74450,,2.0136371493339538,,,
74500,,1.9254980778694153,,,
74550,,1.7890360951423645,,,
74600,,1.8395932936668395,,,
74650,,1.8881520199775697,,,
74700,,1.9380138230323791,,,
74750,,1.807297477722168,,,
74800,,1.8835851860046386,,,
74850,,1.8869078588485717,,,
74900,,1.7794112038612366,,,
74950,,2.057542586326599,,,
75000,,2.1354585528373717,,,
75050,,2.060704433917999,,,
75100,,1.9612031936645509,,,
75150,,1.893203728199005,,,
75200,,1.8720149827003478,,,
75250,,1.877844171524048,,,
75300,,1.9853112769126893,,,
75350,,1.9980940008163453,,,
75400,,2.025181620121002,,,
75450,,1.9820470786094666,,,
75500,,2.085566837787628,,,
75550,,2.090518686771393,,,
75600,,2.103176851272583,,,
75650,,2.2270836901664732,,,
75700,,2.0757045984268188,,,
75750,,1.9613276886940003,,,
75800,,1.8835314512252808,,,
75850,,1.968266899585724,,,
75900,,1.9750347566604614,,,
75950,,1.9964512991905212,,,
76000,,2.0179682683944704,,,
76050,,1.9384677839279174,,,
76100,,1.9654692101478577,,,
76150,,1.8130355834960938,,,
76200,,1.796801586151123,,,
76250,,2.028417363166809,,,
76300,,2.1124098896980286,,,
76350,,2.025329821109772,,,
76400,,1.958393611907959,,,
76450,,1.967829599380493,,,
76500,,1.9658855295181275,,,
76550,,1.9003589034080506,,,
76600,,1.9991309428215027,,,
76650,,2.0457879662513734,,,
76700,,1.9838951349258422,,,
76750,,1.9675856494903565,,,
76800,,1.9265308213233947,,,
76850,,1.8776903295516967,,,
76900,,1.933193130493164,,,
76950,,1.9449348139762879,,,
77000,,1.988233332633972,,,
77050,,2.0186897587776182,,,
77100,,2.0655689024925232,,,
77150,,1.8699671387672425,,,
77200,,1.959609546661377,,,
77250,,1.9046520280838013,,,
77300,,1.8975581812858582,,,
77350,,2.0149185109138488,,,
77400,,1.9377351427078247,,,
77450,,1.9660740351676942,,,
77500,,2.061986813545227,,,
77550,,2.012848596572876,,,
77600,,2.088461775779724,,,
77650,,2.0946343779563903,,,
77700,,2.1891521286964415,,,
77750,,1.9733278679847717,,,
77800,,1.898127646446228,,,
77850,,1.9000731086730958,,,
77900,,1.8483836007118226,,,
77950,,1.7051816844940186,,,
78000,,1.6974479174613952,,,
78050,,1.749297947883606,,,
78100,,1.8114711833000183,,,
78150,,1.8555147051811218,,,
78200,,1.8875390839576722,,,
78250,,1.9495068764686585,,,
78300,,1.9500339794158936,,,
78350,,1.909621307849884,,,
78400,,1.868975636959076,,,
78450,,2.0001837539672853,,,
78500,,1.9627546668052673,,,
78550,,2.0314694905281065,,,
78600,,2.1257202935218813,,,
78650,,2.0878250098228452,,,
78700,,2.109430260658264,,,
78750,,2.075288546085358,,,
78800,,2.070917127132416,,,
78850,,1.9578286623954773,,,
78900,,1.9988800883293152,,,
78950,,2.138411183357239,,,
79000,,1.971256160736084,,,
79050,,1.9542808890342713,,,
79100,,1.984581506252289,,,
79150,,2.045023572444916,,,
79200,,2.014723792076111,,,
79250,,1.9785834527015687,,,
79300,,2.043698301315308,,,
79350,,2.0556033444404602,,,
79400,,2.1212204122543334,,,
79450,,1.9758247685432435,,,
79500,,1.8801964545249938,,,
79550,,1.9187545418739318,,,
79600,,2.0076057505607605,,,
79650,,2.0858112812042235,,,
79700,,1.9013426899909973,,,
79750,,1.7725185775756835,,,
79800,,1.8094984316825866,,,
79850,,1.9301488041877746,,,
79900,,2.104477620124817,,,
79950,,2.1076748061180113,,,
80000,,1.9723404097557067,,,
80050,,1.9299544644355775,,,
80100,,1.9311433982849122,,,
80150,,1.9130167603492736,,,
80200,,1.9935293650627137,,,
80250,,1.9519790935516357,,,
80300,,1.9131367135047912,,,
80350,,2.0164039611816404,,,
80400,,1.9998445534706115,,,
80450,,2.0078481316566466,,,
80500,,2.1051245641708376,,,
80550,,1.9266073966026307,,,
80600,,1.9847274589538575,,,
80650,,1.8952793192863464,,,
80700,,1.8984718251228332,,,
80750,,1.9084961915016174,,,
80800,,1.900734670162201,,,
80850,,1.8014009809494018,,,
80900,,1.890623722076416,,,
80950,,1.867896144390106,,,
81000,,1.9726386523246766,,,
81050,,1.9005475592613221,,,
81100,,1.9062037801742553,,,
81150,,1.8746750664710998,,,
81200,,1.9363289213180541,,,
81250,,1.9199755120277404,,,
81300,,1.8956921792030335,,,
81350,,1.8500706768035888,,,
81400,,1.8386890149116517,,,
81450,,1.8215447998046874,,,
81500,,1.88059326171875,,,
81550,,2.0435566902160645,,,


==> figures/gmm_nd/T20_KLmarginal1.csv <==
iter,KL_1_ULA,KL_1_dilation,KL_1_tempering,KL_1_diffusion,KL_1_daz_scale1
0,3.6163349628448485,3.753360848426819,3.2453631019592284,2.17462021112442,1.3570664286613465
50,4.3481048965454105,3.1784575939178468,3.141113910675049,1.513139078617096,0.8960980379581451
100,4.146964406967163,2.944877572059631,3.142156047821045,1.2888797473907472,0.8980546641349793
150,3.9802324628829955,2.7991592597961428,3.177729678153992,1.2613813638687135,0.908190975189209
200,3.7439234256744385,2.6985520267486574,3.1390946912765503,1.2081698632240296,0.920596182346344
250,3.594389500617981,2.629258518218994,3.1061145639419556,1.18694669008255,0.9012497067451477
300,3.352827935218811,2.596171941757202,3.012067952156067,1.1531633615493775,0.9232338559627533
350,3.2848676204681397,2.5721535539627074,3.030543360710144,1.1299630618095398,0.9226848113536835
400,3.248967056274414,2.557632493972778,3.032908010482788,1.0740137720108032,0.9162826311588287
450,3.256463198661804,2.5829691982269285,3.038238067626953,1.1001093590259552,0.9262075674533844
500,3.144610114097595,2.5990716934204103,3.0789060401916504,1.1024819254875182,0.9152773177623749
550,3.0873870849609375,2.626156334877014,3.0215928840637205,1.019959057569504,0.9145246028900147
600,3.030377354621887,2.6571865367889402,2.988697500228882,1.0750714457035064,0.9233311605453491
650,2.9922204065322875,2.6952807903289795,2.96245087146759,1.0666456806659699,0.9099775695800781
700,2.8812464475631714,2.711937789916992,2.908589391708374,1.0667351436614991,0.9207635581493377
750,2.936398229598999,2.7518220138549805,2.961511797904968,1.064336713552475,0.931878286600113
800,2.878021030426025,2.7742979097366334,2.9781813716888426,1.0186250293254853,0.9275172007083893
850,2.90674174785614,2.8467140436172484,2.9904783391952514,1.0051416563987732,0.9219092857837677
900,2.8777832269668577,2.8511056470870972,3.0715255784988402,0.9864747166633606,0.9262237763404846
950,2.7946774911880494,2.939684872627258,3.0294733905792235,0.9963243806362152,0.9410698175430298
1000,2.8796306800842286,2.9644523906707763,2.9813652420043946,0.9838801014423371,0.9196836793422699
1050,2.9091485643386843,3.0072978210449217,2.9930092239379884,1.0238195335865021,0.9347282648086548
1100,2.8908783626556396,3.0894316101074217,3.110332555770874,0.9964354825019837,0.9313684535026551
1150,2.868515658378601,3.147969989776611,3.0793345403671264,0.996893048286438,0.9191689717769623
1200,2.8337246227264403,3.220553503036499,3.046218991279602,0.9454513490200043,0.9354238629341125
1250,2.909251961708069,3.281719198226929,3.1014744329452513,1.0060903024673462,0.9280999851226807
1300,2.78579466342926,3.32348614692688,3.0291257905960083,0.9589917933940888,0.9248643171787262
1350,2.7829197359085085,3.3837648487091063,2.9765115451812743,0.9390885829925537,0.9178145837783813
1400,2.8245504570007323,3.4134094095230103,2.9401447200775146,0.8989838206768036,0.9204268324375152
1450,2.745445852279663,3.430429892539978,2.9911478424072264,0.9606869196891785,0.9320664501190186
1500,2.8372823572158814,3.5146811485290526,2.9855092048645018,1.0311047518253327,0.9322845888137817
1550,2.8164457988739016,3.565500593185425,3.129661855697632,0.9753560745716094,0.9355928683280945
1600,2.8636877489089967,3.6070764684677123,3.122231488227844,0.9796443033218384,0.9356360733509064
1650,2.833391523361206,3.6946205711364746,3.224271783828735,0.9302708685398102,0.945357311964035
1700,2.855885934829712,3.722582311630249,3.1526574087142945,0.9300735294818878,0.9437831211090087
1750,2.816208300590515,3.7477829313278197,3.217487940788269,0.9465104794502258,0.9358525216579437
1800,2.852257294654846,3.7964118671417237,3.215809803009033,0.9701999759674073,0.9292057657241821
1850,2.905214524269104,3.8484268808364868,3.1682670545578,0.8995833051204681,0.931967476606369
1900,2.897690467834473,3.9127144908905027,3.153087339401245,0.8914280760288239,0.9538893246650696
1950,2.915317301750183,3.936010785102844,3.1090885972976685,0.8983918356895447,0.9404047763347626
2000,2.9695249652862548,3.9832667398452757,3.1550231742858887,0.9771168768405915,0.9214211809635162
2050,2.925619893074036,3.9929015970230104,3.0860830211639403,0.9393812453746796,0.9344661939144134
2100,2.916507115364075,3.997349157333374,3.1013096141815186,0.8838694894313812,0.9333052003383636
2150,2.9294557857513426,4.018783860206604,3.0700551223754884,0.8963222622871398,0.9219802463054657
2200,2.9588221073150636,4.060689454078674,3.1500945234298707,0.8739275193214416,0.9206574201583863
2250,2.8310649967193604,4.083481659889221,3.0897583389282226,0.9175889360904693,0.9261550557613373
2300,2.847253370285034,4.106705980300903,3.0888185930252074,0.8678209602832794,0.9310031175613404
2350,2.7991133069992067,4.142799892425537,3.0739776039123536,0.899555242061615,0.9284072208404541
2400,2.848696904182434,4.181637878417969,3.0632229042053223,0.9159134054183959,0.9357688307762146
2450,2.83075900554657,4.17882773399353,3.0135700416564943,0.8511059260368348,0.9312867069244385
2500,2.8848115158081056,4.215676317214966,2.901998910903931,0.8722834527492523,0.9378997337818146
2550,3.011465711593628,4.196308288574219,3.0155104207992554,0.9182422542572022,0.9398867607116699
2600,2.9680876684188844,4.1929195117950435,2.9742726039886476,0.8977049803733825,0.9410414326190949
2650,3.007459111213684,4.220111055374145,3.013310441970825,0.9036677932739258,0.9318584561347961
2700,2.9981622457504273,4.229417972564697,2.9600788450241087,0.8816009318828583,0.9495620787143707
2750,3.0379850816726686,4.260952882766723,2.9797969102859496,0.8838349795341491,0.9520082759857178
2800,2.995254149436951,4.2672977542877195,3.0174175930023193,0.878772943019867,0.9414012861251831
2850,3.0862860774993894,4.332343063354492,3.0242165231704714,0.8927170038223267,0.9401576149463654
2900,3.0001246976852416,4.333645706176758,3.0307077503204347,0.9253057193756103,0.9485359251499176
2950,2.9110801315307615,4.319728355407715,3.0928789472579954,0.9290284085273742,0.9506565284729004
3000,3.0432572174072265,4.3304401397705075,3.209368748664856,0.9340040719509125,0.9477231359481811
3050,3.0941049337387083,4.364691143035889,3.146854963302612,0.9357305335998535,0.9500944256782532
3100,3.068293209075928,4.3561921882629395,3.111807975769043,0.9751886224746704,0.9438075149059295
3150,3.005232186317444,4.324430503845215,3.0704570388793946,0.8917150187492371,0.9347721290588379
3200,2.9204077434539797,4.318639488220215,3.006659812927246,0.8202459478378296,0.9268078446388245
3250,2.9322306299209595,4.292177200317383,3.023301753997803,0.8698506474494934,0.9231926941871643
3300,2.8932287979125975,4.34022798538208,2.9848693799972534,0.8643752121925354,0.92901939868927
3350,2.9090586376190184,4.306910562515259,2.9383811140060425,0.9015075016021729,0.9307762885093689
3400,2.946889667510986,4.360508165359497,2.9532351207733156,0.950550993680954,0.9330567109584809
3450,2.8191438484191895,4.385922040939331,2.906967115402222,0.935739494562149,0.9273332858085632
3500,2.9031773090362547,4.421704940795898,2.9305507802963255,0.9264506566524505,0.9358310377597809
3550,2.878218355178833,4.4469161796569825,3.014002628326416,0.9169689559936524,0.9197702240943909
3600,3.0161295127868653,4.437345848083496,3.0718515157699584,0.901113303899765,0.9319368040561676
3650,3.11346604347229,4.422193908691407,3.160227127075195,0.9110934686660767,0.9430681657791138
3700,3.021143226623535,4.4451138782501225,3.1515421152114866,0.9224749827384948,0.9455070555210113
3750,3.038009247779846,4.3935213375091555,2.973844971656799,0.8887517559528351,0.9510379612445832
3800,3.072716403007507,4.367681579589844,3.030266695022583,0.8330685603618622,0.9431114709377288
3850,3.0448259782791136,4.384898900985718,3.0585251235961914,0.8034650194644928,0.9329929709434509
3900,3.1326410293579103,4.348436098098755,3.052807478904724,0.8778472161293029,0.9433738100528717
3950,3.0778565406799316,4.382007455825805,3.0226722288131715,0.8569323766231537,0.9381680846214294
4000,3.086372232437134,4.358678588867187,3.020678458213806,0.8946263217926025,0.9400648403167725
4050,3.008658413887024,4.36813081741333,3.0543324899673463,0.8808193504810333,0.9570485055446625
4100,3.1324996280670168,4.371845254898071,3.0667895030975343,0.855377072095871,0.9545047748088836
4150,3.1557979822158813,4.37571424484253,2.9658405351638795,0.8596652269363403,0.9399926996231079
4200,3.032013611793518,4.4014481258392335,2.956159620285034,0.8176397860050202,0.9466438531875611
4250,3.0576131772994994,4.369776630401612,2.971348161697388,0.8351210200786591,0.9489330399036408
4300,3.039433465003967,4.358485240936279,3.103208427429199,0.9090884613990784,0.93683389544487
4350,3.065944333076477,4.362452173233033,3.1028935432434084,0.9216040873527527,0.9315052652359008
4400,3.0588891553878783,4.315179796218872,3.0913411521911622,0.9065698873996735,0.9291447114944458
4450,2.932088885307312,4.30582709312439,3.144184193611145,0.8614538300037384,0.9274142551422119
4500,2.882310085296631,4.326929035186768,3.1819443464279176,0.8917476546764374,0.9367777621746063
4550,2.904571599960327,4.274419860839844,3.1359971380233764,0.9072337758541107,0.945973914861679
4600,3.0263334941864013,4.266201715469361,3.0874604988098144,0.880279678106308,0.9250661599636077
4650,2.924836378097534,4.2835913753509525,3.0926400995254517,0.8635225081443787,0.9244572138786316
4700,2.88896454334259,4.308966197967529,3.1581253099441526,0.8418874156475067,0.935532978773117
4750,2.878817248344421,4.279131822586059,3.1668214416503906,0.8058346331119537,0.9356863880157471
4800,2.912125029563904,4.287482748031616,3.0928076982498167,0.8683131194114685,0.9313907480239868
4850,2.8636841917037965,4.309499740600586,3.0039182472229005,0.8582806158065795,0.9317683625221252
4900,2.77244384765625,4.283146743774414,2.9839732837677,0.8071306014060974,0.9199983334541321
4950,2.784487509727478,4.255584106445313,2.9649709701538085,0.8368036329746247,0.9275808572769165
5000,2.9865689086914062,4.214458332061768,2.906164402961731,0.8144431519508362,0.9299860215187072
5050,3.0757295942306517,4.161061267852784,2.983669877052307,0.8280854105949402,0.9259191918373108
5100,3.10545250415802,4.168478469848633,3.0503188371658325,0.865802320241928,0.9348958420753479
5150,3.0235132503509523,4.185455665588379,3.0678916501998903,0.866135596036911,0.9327391362190247
5200,2.9071567726135252,4.227281818389892,3.0419509983062745,0.8761044478416443,0.9340243554115295
5250,2.8469765901565554,4.2016040706634525,3.0277978563308716,0.8811047613620758,0.9337184703350068
5300,2.9873685789108277,4.238718395233154,2.9720124435424804,0.8556649029254914,0.9402485811710357
5350,2.9401209497451783,4.232757692337036,2.9613774061203,0.8707571530342102,0.9294780147075653
5400,2.9706463861465453,4.229250507354736,3.025806803703308,0.8764501965045929,0.9498450207710266
5450,2.8896315813064577,4.154595680236817,3.0576142072677612,0.826442608833313,0.9501332449913025
5500,3.000958409309387,4.122883167266846,3.0019632291793825,0.8220323526859283,0.9483254790306092
5550,3.0142825841903687,4.126254062652588,3.096549005508423,0.8557669806480408,0.9513879609107971
5600,3.0150111389160155,4.165389366149903,3.0730741024017334,0.8326251292228699,0.9519662046432495
5650,2.9743826007843017,4.161569137573242,2.960844397544861,0.8193276607990265,0.9411514866352081
5700,3.1357343006134033,4.140491218566894,3.009271116256714,0.8154837834835053,0.9561806225776672
5750,3.1603605794906615,4.1132918548583985,3.0869262647628783,0.8197820758819581,0.9578313791751861
5800,3.1377588272094727,4.065080914497376,3.1884917068481444,0.8232054662704468,0.9547505331039429
5850,3.123254508972168,4.044472098350525,3.1173968172073363,0.9194116616249084,0.9454399943351746
5900,2.9925880908966063,4.00509328365326,3.162476439476013,0.8755224299430847,0.9455087912082673
5950,2.9892875480651857,3.9769317388534544,2.908906059265137,0.8276359534263611,0.9449420583248138
6000,2.990359525680542,4.040831322669983,2.9943975448608398,0.8199840879440308,0.9384281134605408
6050,3.03577054977417,4.092138004302979,2.9975221157073975,0.8249187517166138,0.9300857818126679
6100,3.1068002462387083,4.107827863693237,2.999194836616516,0.890703935623169,0.9241621351242065
6150,3.0044898271560667,4.114880828857422,2.985168695449829,0.8733245015144349,0.9263008034229279
6200,3.0429677724838258,4.091097831726074,3.0467406272888184,0.9220862793922424,0.9329168307781219
6250,3.0113665580749513,3.9899486446380616,3.079498915672302,0.9567487978935242,0.9388353931903839
6300,2.911156482696533,3.9694792461395263,3.072647519111633,0.9282099032402038,0.9320003616809845
6350,2.711796312332153,3.9675221967697145,3.0434758949279783,0.8692542588710785,0.9400305700302124
6400,2.761969838142395,3.920064001083374,3.1236297035217286,0.905215368270874,0.9438081967830658
6450,2.8768179655075072,3.8210212421417236,3.0942331743240357,0.8758515393733979,0.9473814535140991
6500,3.013046283721924,3.85340913772583,3.195192642211914,0.8544273161888123,0.9546096253395081
6550,2.8203246498107912,3.8296688842773436,3.0514239931106566,0.7982660579681397,0.9542814290523529
6600,2.9373780488967896,3.7643622159957886,2.974197072982788,0.8158877098560333,0.9512105917930603
6650,3.0493486452102663,3.8059919977188112,3.081561269760132,0.8320259380340577,0.958193017244339
6700,3.0834357929229737,3.839984712600708,3.0610307693481444,0.7989878571033477,0.9523518133163452
6750,3.1196331453323363,3.7749019145965574,3.142126121520996,0.7707217192649841,0.9419646477699279
6800,3.0575069522857667,3.792261724472046,3.2169433212280274,0.7588430511951446,0.9493105781078338
6850,3.0357335567474366,3.7958978319168093,3.226462664604187,0.7981041300296784,0.9599662733078003
6900,3.1082775688171385,3.70833233833313,3.200540165901184,0.7783602392673492,0.9642330074310302
6950,3.1027229595184327,3.618196086883545,3.0009281539916994,0.7941231071949005,0.9526735520362855
7000,3.087591123580933,3.579059977531433,3.1408344459533692,0.7928553986549377,0.9633806300163269
7050,3.0593459224700927,3.607394595146179,3.1070016288757323,0.786049394607544,0.9573724806308747
7100,3.1214162731170654,3.607531814575195,3.1039224338531493,0.7243960011005401,0.9567880976200104
7150,3.013196806907654,3.6145105600357055,3.161705322265625,0.7503767824172973,0.94389404296875
7200,3.110285086631775,3.574450659751892,3.069336428642273,0.7599407720565796,0.9425567662715912
7250,3.0901069593429566,3.54926908493042,2.988904666900635,0.7713793683052063,0.9499023258686066
7300,3.1229153442382813,3.5681842231750487,3.0847831773757934,0.7778945124149322,0.9496668314933777
7350,3.1983043909072877,3.6112746238708495,3.1539842653274537,0.7836651980876923,0.9462903583049774
7400,3.222676634788513,3.5661923551559447,3.194080157279968,0.7462519037723542,0.9437219905853271
7450,3.1959261894226074,3.512950129508972,3.095056343078613,0.7790887820720672,0.9402860939502716
7500,3.0733434200286864,3.490824680328369,3.060939545631409,0.7521755743026733,0.9437090182304382
7550,3.1402960729599,3.5191302919387817,3.089696526527405,0.7448978805541993,0.9545085346698761
7600,3.115477328300476,3.498234815597534,3.137151598930359,0.7386807560920715,0.9632204520702362
7650,3.1212574100494384,3.4602491903305053,3.0675950622558594,0.7705119717121124,0.9489940893650055
7700,2.868700408935547,3.436118426322937,3.0261610746383667,0.7927889490127563,0.9585528457164765
7750,2.9848933696746824,3.4574476146697997,2.957869691848755,0.8163045251369476,0.9452585029602051
7800,3.0169162797927855,3.5039802503585817,3.037193999290466,0.7924878966808319,0.9378271639347077
7850,3.1397665548324585,3.490877547264099,3.0062096977233885,0.7583184993267059,0.9333566689491272
7900,3.000944972038269,3.461040062904358,2.889945788383484,0.8380461263656617,0.935539026260376
7950,2.919860873222351,3.3718214225769043,2.9848753070831298,0.8053798830509186,0.9444515800476074
8000,3.0730038928985595,3.317575912475586,2.979460668563843,0.7808219397068024,0.9467826962471009
8050,3.0703774976730345,3.3178244066238403,2.894068741798401,0.8497627234458923,0.9423032379150391
8100,3.0916884422302244,3.243407521247864,3.01738721370697,0.7458038759231568,0.9476658713817596
8150,3.1900330543518067,3.2230114555358886,3.1200296688079834,0.7197528100013733,0.9486095786094666
8200,3.140558805465698,3.2528167009353637,3.0363111877441407,0.7535085237026214,0.956558781862259
8250,3.227612314224243,3.2357798337936403,3.04798255443573,0.7237457573413849,0.9548912167549133
8300,3.139955554008484,3.2092334413528443,3.0480536937713625,0.7156772375106811,0.9544507360458374
8350,3.0812924814224245,3.1717823553085327,3.0423238563537596,0.7434037005901337,0.960388935804367
8400,3.125985860824585,3.1538084840774534,3.0342654752731324,0.702288578748703,0.957619252204895
8450,3.0158433294296265,3.2159054279327393,3.0145105075836183,0.7315791451931,0.9536101722717285
8500,2.934389567375183,3.2055965995788576,3.0721027183532716,0.7223516821861267,0.9562867712974549
8550,3.019684224128723,3.1465590715408327,3.0389178466796873,0.7308707630634308,0.9512084174156189
8600,3.009400820732117,3.142953453063965,3.2203112506866454,0.7194819521903991,0.9542398965358734
8650,2.961814856529236,3.159976325035095,3.1545017433166502,0.7527070462703704,0.9624760866165161
8700,3.0555970764160154,3.191586980819702,3.071527223587036,0.7405905103683472,0.9543784749507904
8750,3.064703941345215,3.1657556104660034,3.040720157623291,0.7451627767086029,0.9537147319316864
8800,2.980767331123352,3.212319350242615,3.089499497413635,0.7364519333839417,0.9592595100402832
8850,2.921501107215881,3.1334031677246093,3.1112691068649294,0.7458057904243469,0.9508199298381805
8900,3.0050047636032104,3.159421234130859,3.148966951370239,0.7312840270996094,0.9474339818954468
8950,3.095319561958313,3.0749481678009034,3.018875727653503,0.7220214176177978,0.9527451276779175
9000,3.0439990282058718,3.032542543411255,2.9919689464569093,0.769445493221283,0.9523852682113647
9050,3.147472467422485,3.003161783218384,3.0656071853637696,0.7829495453834534,0.9539551115036011
9100,3.0545194482803346,2.9370940828323366,3.133189153671265,0.8084073448181153,0.9540842163562775
9150,2.9136080074310304,2.8452536821365357,3.1139137029647825,0.8304773271083832,0.957785758972168
9200,2.983816075325012,2.893170027732849,3.123524613380432,0.826795585155487,0.9578346264362335
9250,2.9115122890472414,2.9568310451507567,3.0730611848831177,0.7614987373352051,0.9646267020702362
9300,2.8480530691146853,2.975914559364319,3.1531900215148925,0.8052290654182435,0.9659345304965973
9350,2.985920009613037,3.0282225370407105,3.176505651473999,0.7977350652217865,0.9637413561344147
9400,2.980858550071716,3.0022710037231444,3.0960947179794314,0.8440810227394104,0.9658331632614136
9450,3.0542882108688354,3.0360914134979247,3.0770778465270996,0.7687959206104279,0.9651062822341919
9500,3.075252289772034,3.0077919006347655,2.976233787536621,0.7611217534542084,0.9570268881320954
9550,3.1857668066024782,3.075293436050415,2.9395986938476564,0.7420143818855286,0.9523373198509216
9600,3.247907614707947,3.0080937433242796,2.8509523820877076,0.740865021944046,0.9555352330207825
9650,3.1147273063659666,2.977587194442749,2.978867735862732,0.8093286621570587,0.9599771237373352
9700,3.050934691429138,2.9087520027160645,3.034252018928528,0.7602097296714783,0.9533710646629333
9750,3.076406297683716,2.8273636150360106,3.016077299118042,0.7088958644866943,0.9575239431858062
9800,3.050024161338806,2.795766010284424,3.138695087432861,0.7198173856735229,0.9575826740264892
9850,3.042083535194397,2.7489350700378417,3.0768563842773435,0.6859227502346039,0.9548245251178742
9900,3.1724718046188354,2.767250518798828,3.093507785797119,0.7481445419788361,0.9530732262134552
9950,3.280282530784607,2.821657347679138,3.270397367477417,0.7070581972599029,0.9567019975185395
10000,3.1571973896026613,2.777994327545166,3.120637979507446,0.7076019871234894,0.9613809931278229
10050,3.0289649820327758,2.7417356157302857,3.1519329071044924,0.7293298268318176,0.9585702931880951
10100,2.9951880836486815,2.7295691394805908,3.1694783926010133,0.7948933160305023,0.9467279314994812
10150,3.03700053691864,2.7846060514450075,3.1517767667770387,0.7904210257530212,0.9417061460018158
10200,3.1074665355682374,2.856660399436951,3.124900851249695,0.7790408980846405,0.952769296169281
10250,2.994361548423767,2.9552510881423952,3.134238624572754,0.7820764660835267,0.9589316678047181
10300,2.9029422664642333,2.964088363647461,3.139990558624268,0.7367576062679291,0.9602538251876831
10350,2.9158075428009034,2.90409836769104,3.0847074365615845,0.7686985421180725,0.9483201229572296
10400,2.8759515476226807,2.900114936828613,3.0285400485992433,0.7530173134803771,0.9477513754367828
10450,2.9644850492477417,2.822016100883484,2.9472668743133545,0.7094152712821961,0.9571971333026886
10500,3.0834935235977174,2.8178580141067506,3.0466963815689088,0.7708816266059876,0.9571760213375091
10550,3.005374593734741,2.8834215927124025,2.997532744407654,0.8262382960319519,0.9597964406013488
10600,2.9308167266845704,2.8847990083694457,3.070234847068787,0.7833174693584443,0.9586841630935669
10650,3.074209632873535,2.8474863958358765,3.038924856185913,0.7959163773059845,0.9534743678569794
10700,3.0222082710266114,2.8151662397384642,2.963226628303528,0.7696732950210571,0.9635726737976075
10750,3.1057776021957397,2.819941816329956,2.9082040643692015,0.7743981385231018,0.9559255445003509
10800,3.176080207824707,2.8570944690704345,2.9540667009353636,0.7863675093650818,0.9579251229763031
10850,3.09486207485199,2.862393889427185,3.0221523094177245,0.7923523020744324,0.9637799656391144
10900,2.9553266763687134,2.9298868417739867,3.0251409435272216,0.793823344707489,0.9643600273132324
10950,2.8870134019851683,2.9079291677474974,3.0213214635848997,0.7900263321399689,0.9521630036830903
11000,2.942641053199768,2.8350006675720216,2.9016630172729494,0.7408740818500519,0.9547999441623688
11050,2.9744359254837036,2.888324055671692,3.1107563877105715,0.7337398135662079,0.9643604469299316
11100,2.9363423919677736,2.9822895860672,3.1908265352249146,0.7843195283412934,0.9613063073158264
11150,3.1384810829162597,2.9450597667694094,2.9325845766067506,0.723565046787262,0.9591341245174408
11200,3.0971464586257933,3.0106194400787354,3.068538422584534,0.7340266668796539,0.9499406695365906
11250,3.162878255844116,3.0541643571853636,3.1623911333084105,0.7338384735584259,0.9556594133377075
11300,3.1179389572143554,3.001249837875366,3.017370066642761,0.7446005737781525,0.9591814017295838
11350,3.132476463317871,2.9701955938339233,3.0299078369140626,0.7291372036933899,0.9613506400585174
11400,3.0796483373641967,2.995122857093811,3.132219338417053,0.7819218766689301,0.9650022089481354
11450,3.0400744247436524,3.0243376111984253,3.1576412296295167,0.7483443892002106,0.9557931804656983
11500,3.0631087732315065,3.0397060441970827,3.2001037120819094,0.7467125177383422,0.9595133662223816
11550,3.040803623199463,3.028061695098877,3.191204047203064,0.7394839584827423,0.9641168403625489
11600,2.970547037124634,2.998557810783386,3.0132454776763917,0.7317761087417602,0.9564593863487244
11650,2.9282623958587646,2.884236249923706,2.956346182823181,0.7023001503944397,0.9547718012332916
11700,3.0394116592407228,2.8655430555343626,3.113802604675293,0.6858281540870667,0.9539256823062897
11750,3.068839735984802,2.928734664916992,3.079227075576782,0.7200781285762787,0.9616509521007538
11800,2.8634233570098875,2.9381028747558595,3.0083275270462035,0.7430329120159149,0.9620442819595337
11850,2.8368269538879396,2.993267126083374,3.0734857368469237,0.7733111751079559,0.9723643958568573
11900,2.856363615989685,2.992101106643677,3.030105376243591,0.7539376926422119,0.9640820848941803
11950,2.9862042617797853,3.0276062154769896,3.0538299083709717,0.7256748640537262,0.9557504141330719
12000,3.0230279779434204,2.9399747800827027,3.0214002561569213,0.7443284571170807,0.9703339493274689
12050,3.007944869995117,2.884296975135803,2.9315216970443725,0.7218137693405151,0.9664238321781159
12100,3.155144739151001,2.88705011844635,2.885307078361511,0.7290079140663147,0.9649431240558625
12150,3.1070817375183104,2.8898823738098143,2.9287785482406616,0.7034478616714478,0.9699916434288025
12200,3.1027989053726195,2.8683759641647337,2.943440384864807,0.6914877617359161,0.962134416103363
12250,3.0948023128509523,2.8759569120407105,2.9785018873214724,0.6936546289920806,0.9569009959697723
12300,3.0409635496139527,2.9504587411880494,3.0245487880706787,0.6933405005931854,0.9599315118789673
12350,3.0473378610610964,2.91095103263855,2.9416620683670045,0.6493820250034332,0.9526665759086609
12400,3.1980605602264403,2.936205840110779,2.986563925743103,0.6711192059516907,0.962020388841629
12450,3.159718780517578,2.9459140205383303,3.053241000175476,0.6761558306217194,0.9559303069114685
12500,3.1290637636184693,2.9331527948379517,3.224080080986023,0.7086821460723877,0.9619484782218933
12550,3.19099244594574,2.8028118419647217,3.286287989616394,0.7511465966701507,0.9674852895736694
12600,3.1642201948165893,2.840956616401672,3.2297589206695556,0.7319984233379364,0.9719381749629974
12650,3.143302597999573,2.924854006767273,3.1644069814682005,0.674974056482315,0.9602659273147583
12700,3.193983931541443,2.9398379278182984,3.1644177198410035,0.7720396816730499,0.960413510799408
12750,3.1283233690261842,2.9616427659988402,3.1484896469116213,0.823000123500824,0.9558993673324585
12800,3.0285065364837647,2.8832658910751343,3.0432478857040404,0.7437322652339935,0.9584192430973053
12850,3.076149625778198,2.941097583770752,3.1124785995483397,0.7072168576717377,0.9697404825687408
12900,3.2283930444717406,2.9457790660858154,3.0989472913742064,0.6687816083431244,0.9707097268104553
12950,3.2175184869766236,2.9292444944381715,3.0311748123168947,0.7157955133914947,0.9571548855304718
13000,3.1587629413604734,2.9490249252319334,3.042713623046875,0.7920302355289459,0.9528110384941101
13050,3.242381801605225,2.9838490962982176,3.095616006851196,0.7100875413417816,0.9625400328636169
13100,3.3556980752944945,2.931209011077881,3.161223349571228,0.7286797392368317,0.9618995165824891
13150,3.301271276473999,2.9518069887161253,3.282784562110901,0.6615416824817657,0.9573104465007782
13200,3.270888338088989,2.888659315109253,3.1874135017395018,0.7142857480049133,0.9659572100639343
13250,3.096169285774231,2.941881413459778,3.189792766571045,0.7391212904453277,0.9665530776977539
13300,2.987039318084717,2.9977548217773435,3.067054657936096,0.7647380745410919,0.9593758404254913
13350,3.1363624954223632,3.1062610912323,3.0625882530212403,0.7749507868289948,0.9605483782291412
13400,3.1017159366607667,3.091976490020752,2.9135519456863403,0.7424935054779053,0.9572246372699738
13450,3.0276045989990235,2.972543625831604,2.887547159194946,0.7342440140247345,0.9611509990692139
13500,3.0977339935302735,2.9449334859848024,2.913376421928406,0.7365662050247193,0.9616741299629211
13550,3.0906100177764895,3.041137681007385,2.9194460821151735,0.7650007736682892,0.9642357397079467
13600,2.918585362434387,3.038565406799316,2.9622823286056517,0.7335089337825775,0.9618865847587585
13650,2.9964942598342894,3.0969195699691774,3.0697561407089236,0.707853251695633,0.9630008494853973
13700,3.083837375640869,3.04303334236145,3.1075943183898924,0.7091779506206513,0.971709805727005
13750,3.148619074821472,3.044014868736267,3.1846513462066652,0.7066018521785736,0.9663728058338166
13800,3.2330657958984377,2.952274374961853,3.1754150676727293,0.6895649814605713,0.9670342242717743
13850,3.1475172901153563,2.945384531021118,3.151110067367554,0.6924424886703491,0.9610206723213196
13900,3.102984013557434,2.8673673343658446,2.922148947715759,0.6963401007652282,0.963338315486908
13950,3.0413122844696043,2.851229181289673,2.8491817474365235,0.6247355961799621,0.9703219866752625
14000,3.0300599908828736,2.9901431703567507,2.985900111198425,0.6401102936267853,0.9660738551616669
14050,3.0261170625686646,3.0347734975814817,2.9608161783218385,0.7289087200164794,0.9681015658378601
14100,2.9772170114517214,3.041694302558899,2.982568039894104,0.6955457150936126,0.9637993240356445
14150,3.0204646396636963,2.965828037261963,3.0346903705596926,0.6855569994449615,0.9698312079906464
14200,3.150287222862244,2.9798247909545896,3.002654781341553,0.7169321548938751,0.9661068725585937
14250,3.223548731803894,2.978302297592163,2.923575134277344,0.7281776940822602,0.9700334477424621
14300,2.9193111276626587,2.88890691280365,2.8594063997268675,0.7182041621208191,0.9669128239154816
14350,2.891141653060913,2.8915114307403567,2.960161414146423,0.735735046863556,0.9791170024871826
14400,2.748169469833374,2.8782510948181153,2.9458509874343872,0.6978939497470855,0.9728045904636383
14450,2.724378476142883,2.903490138053894,3.0712042808532716,0.6492375755310058,0.9564074921607971
14500,2.82132559299469,2.9464220571517945,3.110959014892578,0.6383861470222473,0.9656721997261047
14550,3.0451041221618653,3.031886839866638,2.9844700145721434,0.6440638637542725,0.9616281902790069
14600,3.0097159910202027,2.984329438209534,3.1750936269760133,0.7479366040229798,0.9695048999786376
14650,2.8455624961853028,2.967821717262268,3.2489466428756715,0.7398752224445343,0.9747261822223663
14700,2.965406050682068,3.0749266481399538,3.2481271696090697,0.7585643637180328,0.962652963399887
14750,2.9707336378097535,3.1451091241836546,3.2565737533569337,0.676306232213974,0.9631724488735199
14800,3.040756597518921,3.2171143960952757,3.2314979648590088,0.6336315190792083,0.9666974675655365
14850,3.1184050750732424,3.1988422203063966,3.098555464744568,0.6760757243633271,0.9559804964065551
14900,3.0512456369400023,3.205535821914673,3.0694717502593996,0.7074010574817657,0.965703934431076
14950,3.1244772386550905,3.1279667091369627,3.189884691238403,0.738162351846695,0.9642558300495148
15000,3.1322993850708007,3.0128109455108643,3.1144098091125487,0.7229214334487915,0.9613632261753082
15050,3.1172325468063353,3.017763071060181,3.0209680700302126,0.6871870565414429,0.9604254496097565
15100,3.0401741647720337,3.149890170097351,3.1631760692596433,0.6884863805770874,0.9596278667449951
15150,3.0696367692947386,3.1736760091781617,3.0522721719741823,0.7761632192134857,0.962734032869339
15200,3.0362174272537232,3.1722869205474855,3.0804511308670044,0.7374458396434784,0.9634462678432465
15250,3.0256960439682006,3.1508348846435545,3.164282374382019,0.7182734084129333,0.9598223495483399
15300,3.0183223485946655,3.059662070274353,3.0842641258239745,0.7126607859134674,0.9626960968971252
15350,3.051797127723694,3.1479106664657595,3.020545439720154,0.7302297627925873,0.9690434801578521
15400,3.1004065036773683,3.080202898979187,3.1511343002319334,0.786196984052658,0.9756028699874878
15450,2.916815323829651,3.006551971435547,3.059805669784546,0.7745870864391327,0.9794802558422089
15500,2.959061827659607,3.086135063171387,3.0697817993164063,0.7344122052192688,0.9722753012180329
15550,3.1423832750320435,3.02542097568512,3.0945935249328613,0.725934293270111,0.9729941272735596
15600,3.154199967384338,2.9362288188934325,3.20632586479187,0.736431131362915,0.9635912442207336
15650,3.2632198095321656,3.019222979545593,3.3417019271850585,0.7434255242347717,0.9625400447845459
15700,3.128274149894714,2.9106646251678465,3.225367922782898,0.7126231753826141,0.96499480843544
15750,3.2365696096420287,2.9286416006088256,3.195574388504028,0.6830487895011902,0.963685736656189
15800,3.2804234981536866,2.895661211013794,3.183884401321411,0.6885026264190673,0.9727202844619751
15850,3.094421696662903,2.889656114578247,3.115759000778198,0.675646036863327,0.9741621553897858
15900,3.1218611288070677,2.911496472358704,3.0078761625289916,0.6839536547660827,0.961975610256195
15950,3.1871747016906737,3.050503215789795,3.017407565116882,0.6135417783260345,0.9654289758205414
16000,3.170265440940857,2.9597842121124267,3.097463541030884,0.6422151041030884,0.9667877292633057
16050,3.112997922897339,2.851196355819702,3.068182501792908,0.6418432199954986,0.9678520309925079
16100,3.156244993209839,2.876446175575256,3.0964675521850586,0.623952180147171,0.970824031829834
16150,3.1820428133010865,2.8280379819869994,2.9049154329299927,0.6676541590690612,0.9668068289756775
16200,3.0758096313476564,3.0098835611343384,2.9281824922561643,0.6858990824222565,0.968402749300003
16250,3.033691701889038,2.9607617235183716,3.026265850067139,0.6839404153823853,0.9688082468509674
16300,3.2437516164779665,2.85205810546875,3.1445103454589844,0.6768116056919098,0.9659069645404815
16350,3.1932405853271484,2.7677168369293215,3.31023512840271,0.6340627861022949,0.9659495854377746
16400,3.1409714651107787,2.796984176635742,3.2889692115783693,0.6724797022342682,0.960556629896164
16450,3.1104376220703127,2.8361006021499633,3.1437786531448366,0.6170317351818084,0.970777839422226
16500,3.2012894105911256,2.8312247371673585,3.118531823158264,0.6494764399528503,0.9769818294048309
16550,3.2023532819747924,2.811205897331238,3.285381441116333,0.6176852595806122,0.9737401175498962
16600,3.217316884994507,2.885909233093262,3.2695737314224242,0.6847820377349854,0.9608584749698639
16650,3.1782092571258547,2.9655404090881348,3.2035525369644167,0.7237987172603607,0.9677069127559662
16700,3.0940722942352297,3.0098507165908814,3.046906280517578,0.7410686111450195,0.9562724828720093
16750,3.1694094800949095,3.046007890701294,2.9972415494918825,0.7332635855674744,0.9663102757930756
16800,3.212630982398987,3.0155775356292724,3.038694968223572,0.7407561218738556,0.9642102468013763
16850,3.1753703451156614,2.93909547328949,3.0985046100616453,0.671376166343689,0.9644180226325989
16900,3.174550747871399,2.9444456195831297,3.166478056907654,0.6543825149536133,0.9770405554771423
16950,3.1811260747909547,3.0037230920791624,3.1463815116882325,0.627771348953247,0.9644482791423797
17000,3.2569117832183836,2.96368709564209,3.0061265230178833,0.7407978844642639,0.9684187865257263
17050,3.300940680503845,2.957448697090149,2.88451961517334,0.7191922128200531,0.9666961765289307
17100,3.290838484764099,2.8755327320098876,2.853855004310608,0.7193644201755524,0.9709002184867859
17150,3.3744021463394165,2.981081624031067,2.9341768550872804,0.7251011765003205,0.9694619405269623
17200,3.2805405044555664,2.901974663734436,3.028203854560852,0.7591891098022461,0.9647498023509979
17250,3.136497836112976,2.923530249595642,3.191577572822571,0.7816552186012268,0.9739818680286407
17300,3.072876033782959,2.9170649528503416,3.072555994987488,0.7159167540073395,0.9773059666156769
17350,3.096233434677124,3.0619043779373167,3.02141294002533,0.7004772973060608,0.9688155806064606
17400,2.987154335975647,2.9489558124542237,2.868019938468933,0.7199363505840302,0.9655930030345917
17450,3.014193644523621,3.014032621383667,2.7597909116744996,0.6733328020572662,0.9642608404159546
17500,3.098203921318054,2.9671492099761965,2.909747109413147,0.669343296289444,0.9714617717266083
17550,3.084481840133667,2.8683356189727784,2.949473114013672,0.6765176665782928,0.9763722252845765
17600,3.0322650480270386,2.9684501695632934,2.9223522472381593,0.7017649435997009,0.9707090747356415
17650,3.097225184440613,3.039243245124817,2.9209653759002685,0.6598987996578216,0.9699658203125
17700,2.964520583152771,2.9445956563949585,2.9513960218429567,0.6225095880031586,0.9802476465702057
17750,3.046815986633301,2.8631724166870116,3.005821661949158,0.6696589422225953,0.971648347377777
17800,3.0202123022079466,2.9242648839950562,3.1700954484939574,0.6408454144001007,0.9606294870376587
17850,3.1109460735321046,3.02649480342865,3.220965414047241,0.6507615160942077,0.970748895406723
17900,3.1960487365722656,2.992844891548157,3.032580213546753,0.6547813606262207,0.9660436379909515
17950,3.262764573097229,3.056232533454895,3.1705468702316284,0.6695850098133087,0.9706554687023163
18000,3.1777226400375365,3.057035608291626,3.214144062995911,0.6670393776893616,0.9673592901229858
18050,3.197952709197998,3.1243868827819825,3.1115758419036865,0.7230642557144165,0.9679143846035003
18100,3.1420296096801756,3.0156299352645872,3.1789117002487184,0.7100177717208862,0.9615325129032135
18150,3.089855923652649,2.962760715484619,3.28010226726532,0.6710376071929932,0.9659982693195343
18200,3.2048869228363035,2.990992045402527,3.305616374015808,0.6900399529933929,0.9717063391208649
18250,3.2943671464920046,2.9691582489013673,3.1667888975143432,0.6709793388843537,0.9644604074954987
18300,3.1682918882369995,3.0512283658981323,3.1478896856307985,0.6816673398017883,0.967582905292511
18350,3.2205208492279054,2.9108936166763306,3.1916987991333006,0.6633724069595337,0.9711610746383667
18400,3.209234104156494,2.8685590648651123,3.163980565071106,0.6261856424808502,0.9733594977855682
18450,3.168586473464966,2.901725745201111,3.134876856803894,0.6987137043476105,0.9706078898906708
18500,3.1274202156066893,3.0951580810546875,2.9711099958419798,0.6737979686260224,0.9629483830928802
18550,2.9715398502349855,3.0443901443481445,3.1460485887527465,0.6815453755855561,0.9710447478294373
18600,3.19339271068573,3.135763545036316,3.048999695777893,0.6857743406295777,0.9678874552249909
18650,3.071527624130249,2.9841550254821776,3.127679104804993,0.6456940829753876,0.9661164534091949
18700,3.1156472253799437,3.080745849609375,3.2347263526916503,0.6165140283107757,0.9670004749298096
18750,3.127086887359619,3.235792155265808,3.181361255645752,0.5964945948123932,0.9690724527835846
18800,3.128459849357605,3.340561480522156,3.132705612182617,0.6535352158546448,0.9767291593551636
18850,3.0031483507156373,3.297240490913391,3.086026120185852,0.6743112850189209,0.9704117441177368
18900,3.011746759414673,3.039638276100159,3.1622893238067626,0.6502424716949463,0.9666854965686799
18950,3.001996188163757,3.050770626068115,3.090308198928833,0.6180378818511962,0.9759403824806213
19000,2.9864559316635133,3.0588208198547364,3.1478687429428103,0.6629248797893524,0.9693225526809692
19050,3.0076548767089846,3.1467331504821776,3.195996141433716,0.6356793868541718,0.9689047729969025
19100,3.132866454124451,3.101371111869812,3.107377405166626,0.6364028596878052,0.9658968961238861
19150,2.973917636871338,3.10188738822937,3.199842486381531,0.6560747158527375,0.9648002409934997
19200,2.993762092590332,3.0391667032241823,3.174945297241211,0.6425861692428589,0.9628702104091644
19250,2.933711442947388,3.0172171926498415,3.1239188289642335,0.6759927010536194,0.9629320681095124
19300,3.1017662286758423,3.122182750701904,3.1647292804718017,0.6890187621116638,0.9715290248394013
19350,2.999164204597473,3.1656253147125244,3.0673417901992797,0.7300163745880127,0.9709157860279083
19400,3.0365134334564208,3.2539483737945556,3.0556401443481445,0.7374525725841522,0.9739549911022186
19450,3.1201325464248657,3.1637198877334596,3.0878136348724365,0.7286748576164246,0.9812127125263214
19500,3.2004231309890745,3.10944571018219,3.1309245920181272,0.7351302456855774,0.963342205286026
19550,3.1103608083724974,3.2006675720214846,3.1310631608963013,0.7111889600753785,0.9725008797645569
19600,2.977248148918152,3.2111076879501343,3.186803197860718,0.7115304493904113,0.9655246460437774
19650,3.043741421699524,3.3090943813323976,3.11474723815918,0.6647185182571411,0.9647887980937958
19700,3.1926133155822756,3.244313178062439,3.161516618728638,0.7255076396465302,0.9686574685573578
19750,3.122372937202454,3.082733221054077,3.287963228225708,0.7069858539104462,0.9673331022262573
19800,2.962238049507141,3.220048551559448,3.1042974472045897,0.677879068851471,0.9701957261562347
19850,2.9861011838912965,3.0656335973739623,3.1043028831481934,0.6964397561550141,0.9722307622432709
19900,2.998115382194519,3.070021414756775,3.038024082183838,0.724963731765747,0.9745774209499359
19950,2.9729038286209106,2.9613245487213136,3.1877846622467043,0.749668401479721,0.9744121861457825
20000,2.9786869525909423,2.917337865829468,3.208517565727234,0.7792324924468994,0.9684602200984955
20050,2.8947155332565306,2.913047151565552,3.1403669929504394,0.7507053446769715,0.9725029492378234
20100,2.7886440896987916,2.9242600345611574,3.1651204299926756,0.7943127977848053,0.9706952095031738
20150,2.901168494224548,3.008296570777893,3.2080784130096434,0.7475501298904419,0.9692202806472778
20200,3.012869882583618,3.07626266002655,3.182142205238342,0.7435646915435791,0.9682167243957519
20250,2.99600145816803,3.1255889892578126,3.1143158054351807,0.6728134596347809,0.969869830608368
20300,2.902276086807251,3.1391020393371583,3.1242473888397218,0.6783775460720062,0.9738750207424164
20350,2.902819538116455,3.16183753490448,3.129264168739319,0.6385842418670654,0.9711115670204162
20400,2.9312333726882933,3.263676152229309,3.1334125089645384,0.6595610320568085,0.9702824103832245
20450,2.9924610567092897,3.2733546113967895,3.0575051164627074,0.6946559286117554,0.9804996955394745
20500,3.0406568098068236,3.191898250579834,2.9900724411010744,0.6398684406280517,0.9723045992851257
20550,2.952184615135193,3.0455050897598266,2.9854515743255616,0.6302334535121917,0.9676397478580475
20600,2.9695629262924195,3.115164499282837,3.0460901165008547,0.7186855924129486,0.9741370403766632
20650,3.0716368436813353,3.1224301481246948,3.0188916444778444,0.713738523721695,0.9709456253051758
20700,3.0262060737609864,3.1267868185043337,2.9843950366973875,0.6643885803222657,0.9720371913909912
20750,3.030692663192749,3.156581163406372,3.0920858669281004,0.6593480479717254,0.9696535193920135
20800,2.9626386260986326,3.141292943954468,3.0761749076843263,0.6368657326698304,0.9726388311386108
20850,2.970251636505127,3.2690531110763548,3.155820384025574,0.6012133193016053,0.9700487768650055
20900,2.8831177282333376,3.1031782722473142,3.231689286231995,0.6015020251274109,0.979924635887146
20950,2.8830829668045044,3.071727638244629,3.4134067344665526,0.601789972782135,0.9733476901054382
21000,3.0319901514053345,3.093848352432251,3.3496796083450318,0.6162716615200042,0.9704792094230652
21050,2.9515577936172486,3.0741013574600218,3.212689037322998,0.6349371302127839,0.9657555544376373
21100,2.9304295921325685,3.1337999439239503,3.164581379890442,0.6405840730667114,0.9639226078987122
21150,3.13167893409729,3.113990960121155,3.2897758722305297,0.641279284954071,0.971222630739212
21200,3.032234578132629,2.99850980758667,2.883309998512268,0.6153985965251922,0.9713402879238129
21250,3.1155140924453737,3.021132845878601,2.9840192937850953,0.5785878562927246,0.9748983097076416
21300,3.024408721923828,3.12692412853241,3.05463725566864,0.5956383776664734,0.9760447657108307
21350,2.836120438575745,3.095483994483948,3.0742409229278564,0.631618881225586,0.9811089837551117
21400,2.788891563415527,3.098746213912964,2.973828682899475,0.6100501704216004,0.9749260866641998
21450,2.8070684051513672,3.107192850112915,2.970578989982605,0.6359897387027741,0.9679126965999604
21500,2.844792990684509,3.1537139940261842,2.904727272987366,0.6332092821598053,0.9625409281253815
21550,2.939778823852539,3.055444359779358,3.05281268119812,0.6204282581806183,0.9706493878364563
21600,3.046161079406738,3.165415391921997,3.006465458869934,0.6225227439403533,0.9693604052066803
21650,2.951949801445007,3.1321436834335326,3.053797640800476,0.5996151781082153,0.9735175681114197
21700,2.9657928276062013,3.1455302000045777,2.892015380859375,0.569828040599823,0.973080689907074
21750,2.9746997928619385,3.216269602775574,2.9984698343276976,0.585662966966629,0.9783256995677948
21800,3.0895666790008547,3.092127842903137,3.075264163017273,0.5809862005710602,0.9802198767662048
21850,3.089483742713928,3.1089999580383303,3.072948942184448,0.6551977121829986,0.9722332692146302
21900,3.0100620079040525,3.1398182582855223,3.094226794242859,0.6394186353683472,0.9756877708435059
21950,3.0506641483306884,3.223104462623596,2.9792238426208497,0.6767191052436828,0.9633427882194519
22000,3.2988685369491577,3.1244750308990477,2.9731795263290404,0.6695348083972931,0.9696706593036651
22050,3.200826563835144,3.185256767272949,3.010086407661438,0.6864317047595978,0.9691239523887635
22100,3.211003737449646,3.054991250038147,3.2281113624572755,0.6777470564842224,0.9726616096496582
22150,3.226968183517456,3.1013514614105224,3.1554897165298463,0.6646974503993988,0.9712361466884613
22200,3.234638252258301,3.0962312602996827,3.0755157899856567,0.6667426419258118,0.968593829870224
22250,3.2025565910339355,3.1513853645324708,3.107684407234192,0.7256259417533875,0.9727486860752106
22300,3.2461546564102175,3.0447158670425414,3.1562772941589357,0.653958797454834,0.9661684644222259
22350,3.3105722141265868,3.086627526283264,3.2175808429718016,0.595853465795517,0.9725784707069397
22400,3.1014058637619017,3.0052835178375243,3.1369883012771607,0.6588020896911622,0.9721865618228912
22450,3.1474078273773194,3.123207302093506,3.20545663356781,0.6062828552722931,0.9794371664524079
22500,3.055845136642456,3.1431639194488525,3.0948448610305785,0.6794995093345642,0.9811877369880676
22550,3.157557725906372,3.09933340549469,2.9996174716949464,0.6869770228862763,0.9711245810985565
22600,3.1931012058258057,3.2110348892211915,2.9988129425048826,0.6425765013694763,0.9719888460636139
22650,3.054252614974976,3.09023775100708,2.9813924121856687,0.5877017343044281,0.9717209327220917
22700,3.1255821418762206,3.0588682651519776,3.2092981719970703,0.5824663299322128,0.9635981583595276
22750,3.188936071395874,3.1495038414001466,3.321058988571167,0.6572246360778808,0.967118536233902
22800,3.1307157945632933,3.1162697172164915,3.19525999546051,0.6547990298271179,0.9789319741725921
22850,2.992345972061157,3.1613298749923704,3.230833902359009,0.5925819528102875,0.9711128425598144
22900,2.92019522190094,3.2607915592193604,3.137150321006775,0.5658492594957352,0.964317432641983
22950,2.8693145990371702,3.253931131362915,2.9621272039413453,0.6139496719837189,0.9644055366516113
23000,3.111799478530884,3.306941328048706,3.1230815076828002,0.6296462178230285,0.9719865202903748
23050,3.0416107320785524,3.1496330642700197,3.1396349668502808,0.6373382437229157,0.9662812197208405
23100,3.088531141281128,3.1480140256881715,2.9802486515045166,0.6333463430404663,0.9683869624137879
23150,3.0072679901123047,3.237266445159912,3.096862382888794,0.6298252332210541,0.9739491963386535
23200,3.082572546005249,3.2783809185028074,3.152507572174072,0.6789765083789825,0.9676299273967743
23250,2.9454990339279177,3.23677752494812,2.958730630874634,0.6663810312747955,0.9663451254367829
23300,2.914086112976074,3.1574887943267824,3.015793299674988,0.6905413341522216,0.9671935200691223
23350,2.976494312286377,3.187200608253479,2.957431125640869,0.6481633532047272,0.968628853559494
23400,3.338167929649353,3.190698642730713,2.982764344215393,0.5649695897102356,0.9838759016990661
23450,3.325153956413269,3.1838561964035033,3.084732313156128,0.5912063044309616,0.9709252107143402
23500,3.1081912517547607,3.311218204498291,3.0218673944473267,0.6190133273601532,0.9795194339752197
23550,2.911088237762451,3.2580817270278932,2.9746767187118532,0.641487135887146,0.9728501808643341
23600,3.149229588508606,3.2479210329055785,3.032400336265564,0.6432823419570923,0.9790767276287079
23650,3.134365587234497,3.174538154602051,3.037873854637146,0.6429944777488709,0.9681157088279724
23700,3.1641244220733644,3.1681699419021605,3.117318878173828,0.5795548760890961,0.9683560299873352
23750,3.16694429397583,3.2090758800506594,3.22345956325531,0.6422936487197876,0.9697107410430909
23800,3.1492050313949584,3.1476196241378784,3.0639330530166626,0.6945422458648681,0.969588633775711
23850,3.2175551509857176,3.132691950798035,3.1464904165267944,0.674876412153244,0.967454948425293
23900,3.049975061416626,3.1162799406051636,3.2913469457626343,0.576913001537323,0.9787358105182647
23950,3.236008701324463,3.1302189302444456,3.20027813911438,0.5969250476360322,0.9731480658054352
24000,3.2869541311264037,3.1654754400253298,3.1570934295654296,0.5856240046024322,0.9759021139144898
24050,3.213311638832092,3.193495035171509,3.1137982177734376,0.5925307404994965,0.9743608212471009
24100,3.2611762714385986,3.234201445579529,3.1232470703125,0.5889842122793197,0.9628785955905914
24150,3.1992784261703493,3.244569191932678,3.1427742767333986,0.6117017507553101,0.9664169609546661
24200,3.107443985939026,3.332076001167297,3.224763078689575,0.6443101632595062,0.9671577548980713
24250,3.167882924079895,3.376119751930237,3.2640606355667114,0.6508126997947693,0.965714567899704
24300,3.200831470489502,3.317698149681091,3.286127390861511,0.6410962414741516,0.966933571100235
24350,3.2869200706481934,3.172852840423584,3.016529107093811,0.612686812877655,0.9740033841133118
24400,3.139457564353943,3.099574499130249,3.078710789680481,0.595123918056488,0.9779798817634583
24450,3.1780706787109376,3.267273564338684,3.0711749315261843,0.604041359424591,0.9734944999217987
24500,3.0701418018341062,3.2102881622314454,3.2635399389266966,0.59139996945858,0.971415776014328
24550,3.1152131223678587,3.1772807836532593,3.177534885406494,0.6398718667030334,0.9718409347534179
24600,3.1119015073776244,3.2508241033554075,3.053588571548462,0.6749956846237183,0.9675546753406524
24650,3.3090674257278443,3.2666946268081665,2.910496678352356,0.690034077167511,0.972962703704834
24700,3.275640902519226,3.0763527584075927,3.1007926940917967,0.6683513379096985,0.9706045770645142
24750,3.200651240348816,3.066570954322815,3.1677921772003175,0.5526981115341186,0.9725650906562805
24800,3.1849450778961184,3.1692865467071534,3.205850763320923,0.5483236956596375,0.9743980741500855
24850,3.269996347427368,3.238074293136597,3.113774285316467,0.5501851624250412,0.966725492477417
24900,3.0643658018112183,3.332810788154602,3.0081902360916137,0.5828032219409942,0.9715249121189118
24950,3.1106310081481934,3.2640550470352174,3.0027549409866334,0.578743064403534,0.9679951322078705
25000,3.147806153297424,3.1154115295410154,2.990213704109192,0.5926572477817535,0.9704743206501008
25050,3.0463067960739134,3.035760688781738,3.004681043624878,0.5699691569805145,0.9718218541145325
25100,3.040503749847412,3.1478107833862303,3.159566946029663,0.5842381179332733,0.9652539241313934
25150,3.2804910707473756,3.18322793006897,3.0945478439331056,0.5808871603012085,0.9674784684181214
25200,3.2585907316207887,3.1106034231185915,3.2065775394439697,0.6568101131916046,0.9797040677070618
25250,3.2237049531936646,3.0406932926177976,3.0433702754974363,0.6363312995433807,0.9718467736244202
25300,3.2348769330978393,2.930471796989441,2.766523766517639,0.6590737450122833,0.971883088350296
25350,3.2094398975372314,2.936798639297485,2.764447374343872,0.6172841691970825,0.9698746168613434
25400,3.4245065355300905,3.0087017583847047,2.952227029800415,0.5921871566772461,0.9672878456115722
25450,3.284862060546875,2.9659035062789916,3.005550489425659,0.6351355218887329,0.9700330376625061
25500,3.316248445510864,3.1133358478546143,2.9918384981155395,0.6228298377990723,0.9640853953361511
25550,3.033667974472046,3.0101161289215086,2.8984022188186644,0.567704489827156,0.9657049715518952
25600,2.915410180091858,3.05429892539978,2.9434145307540893,0.5776448583602906,0.9697537803649903
25650,2.9266802215576173,3.0864426851272584,2.8979627084732056,0.5724467194080353,0.9704940867424011
25700,2.996633458137512,3.111537709236145,2.9371786546707153,0.540656800866127,0.9782115113735199
25750,3.024809308052063,3.1753684186935427,2.8913092279434203,0.5731339502334595,0.9681056272983551
25800,2.9327588081359863,3.15784544467926,3.1444370985031127,0.5569694185256958,0.9710749351978302
25850,2.901949610710144,3.1107479190826415,3.096127080917358,0.5404227697849273,0.9696915864944458
25900,3.020656509399414,3.0276204252243044,3.340566387176514,0.5796595907211304,0.9800671899318695
25950,2.9690776300430297,3.093998737335205,3.2659348678588866,0.5855966818332672,0.9673170006275177
26000,3.058443169593811,2.9652614212036132,3.206389265060425,0.587175806760788,0.9749634552001953
26050,3.0647528171539307,3.004248561859131,3.290122365951538,0.612949230670929,0.9717426729202271
26100,3.0135161304473876,3.2127809619903562,3.2330039310455323,0.6020724749565125,0.9684000778198242
26150,3.009343066215515,3.0970009422302245,3.346157879829407,0.5861289763450622,0.9670993971824646
26200,3.039366068840027,3.1632608127593995,3.1054933309555053,0.6384360623359681,0.9726153361797333
26250,3.1380258703231814,3.1289752101898194,3.229528193473816,0.6595654904842376,0.9851739406585693
26300,3.132818260192871,3.0868675565719603,3.3065866136550905,0.6020133912563324,0.9768844020366668
26350,3.11198760509491,3.044432635307312,3.1875985527038573,0.5822645533084869,0.9662291157245636
26400,3.177984776496887,3.183745198249817,3.194523801803589,0.6133332622051239,0.9698555898666382
26450,3.0233399868011475,3.0921750974655153,3.188268723487854,0.6063655257225037,0.9709442412853241
26500,3.0402832984924317,3.0799218606948853,3.122156219482422,0.6116186547279358,0.9676130819320679
26550,3.011534471511841,3.098745551109314,3.187858748435974,0.5740403461456299,0.967833297252655
26600,2.8665466260910035,3.22289984703064,3.0647069787979127,0.5790730714797974,0.9709635674953461
26650,2.9448377180099485,3.258394408226013,3.019375891685486,0.6170719242095948,0.9640689647197723
26700,3.039402275085449,3.1604577016830446,3.0699554920196532,0.6155310368537903,0.9661087453365326
26750,3.06103777885437,3.2575552701950072,3.002827272415161,0.6506586349010468,0.9657842254638672
26800,2.9269991302490235,3.1845391607284546,3.091143488883972,0.7034394896030426,0.9672643256187439
26850,2.933961744308472,3.2430979347229005,2.9379596805572508,0.6535211253166199,0.969586797952652
26900,2.9472486066818235,3.291948709487915,3.0364002227783202,0.6507571375370026,0.9682474195957184
26950,3.0779457187652586,3.4433955764770507,3.2554749250411987,0.6750753712654114,0.9806857168674469
27000,3.045561785697937,3.3363641357421874,3.1696818494796752,0.6275784146785736,0.9781347835063934
27050,3.1693573570251465,3.156780090332031,3.3040999746322632,0.6178550207614899,0.9758658123016357
27100,3.1822169160842897,3.1896027326583862,3.342467803955078,0.6489645254611969,0.9729931950569153
27150,3.371574573516846,3.2178367042541502,3.3254599714279176,0.6929301738739013,0.971189341545105
27200,3.3022273683547976,3.0266297483444213,3.125446848869324,0.6587510597705841,0.9601373183727264
27250,3.3044644737243654,3.06167977809906,3.233697533607483,0.6647583210468292,0.9767235732078552
27300,3.14381724357605,3.12270779132843,3.1107633399963377,0.6683209156990051,0.9667320013046264
27350,3.255111870765686,3.0880444717407225,3.1365431261062624,0.6136603879928589,0.9738872849941254
27400,3.167696838378906,3.2591459941864014,3.1496356964111327,0.6202555119991302,0.976374636888504
27450,3.1936991834640502,3.2669131326675416,3.158169264793396,0.6779684197902679,0.9782156324386597
27500,3.1981500959396363,3.221923680305481,3.04911687374115,0.6607979893684387,0.9715451025962829
27550,3.2033901739120485,3.0495754528045653,2.9460108280181885,0.6685166811943054,0.9681650102138519
27600,3.057332649230957,3.222795691490173,2.9672629690170287,0.646789619922638,0.9675034093856811
27650,3.120949287414551,3.2266350030899047,2.8548492622375488,0.6031085169315338,0.968656394481659
27700,3.107572660446167,3.301238565444946,3.0269583892822265,0.6080094242095947,0.9853770422935486
27750,3.280435576438904,3.3595011711120604,3.0275260639190673,0.6461256611347198,0.9701336336135864
27800,3.161056890487671,3.3593948078155518,2.844954266548157,0.6376209795475006,0.9756899285316467
27850,3.258407459259033,3.3742096710205076,2.907341494560242,0.6680229246616364,0.9747070109844208
27900,2.982216625213623,3.221680717468262,3.0231119537353517,0.6349803149700165,0.9807597386837006
27950,2.9196098613739014,3.2692374181747437,3.051520676612854,0.6318165600299835,0.9734506595134735
28000,2.8714566373825074,3.1634305047988893,3.134172477722168,0.6392126786708832,0.9783576345443725
28050,2.9408083820343016,3.207997426986694,3.1606073904037477,0.5866308462619781,0.97212437748909
28100,2.981803297996521,3.2602064752578737,2.9219801950454714,0.6186307346820832,0.9758478832244873
28150,2.899696469306946,3.393153553009033,2.9192339754104615,0.589804368019104,0.9677152764797211
28200,2.9582751035690307,3.4078453159332276,3.0271872806549074,0.5915785086154938,0.9737833762168884
28250,2.995063724517822,3.3340779638290403,3.08565776348114,0.6224091720581054,0.974374874830246
28300,3.0568299007415773,3.4295054388046267,2.89367112159729,0.6189958262443542,0.9729899251461029
28350,3.027208504676819,3.4025458526611327,2.867001338005066,0.554138650894165,0.967590229511261
28400,2.984001569747925,3.2846833944320677,2.8793863964080813,0.6069582879543305,0.9594730973243714
28450,2.9665564489364624,3.3466079092025756,2.923043246269226,0.6180028784275055,0.963854638338089
28500,3.079259123802185,3.3664747953414915,3.0437293100357055,0.6029552841186523,0.9711901748180389
28550,3.2747219610214233,3.3955269384384157,2.9576240253448485,0.6041451907157898,0.9717964410781861
28600,3.318653211593628,3.2653740739822386,2.8357502889633177,0.5811118024587631,0.9703812849521637
28650,3.191051235198975,3.3760863971710204,2.8665437412261965,0.6189903461933136,0.974097980260849
28700,3.062345600128174,3.3194765186309816,2.888467311859131,0.6458638429641723,0.9642140364646912
28750,2.9273241853713987,3.134981322288513,2.9875187063217163,0.644449874162674,0.9682175397872925
28800,3.089175052642822,3.2233439111709594,3.1550781440734865,0.623874408006668,0.976162760257721
28850,3.0442376041412356,3.204823679924011,3.2565434741973878,0.6189068901538849,0.9630867457389831
28900,2.9690172338485716,3.334203062057495,3.283855128288269,0.6716937160491944,0.9683766388893127
28950,2.9321818065643313,3.2352930879592896,3.0851526641845703,0.5794167125225067,0.9694390332698822
29000,3.228216905593872,3.247856092453003,2.930245294570923,0.5845728284120559,0.9711996269226074
29050,3.144278717041016,3.333701767921448,3.0450314807891847,0.5830951625108719,0.9632913839817047
29100,3.165570464134216,3.415865211486816,3.061974058151245,0.6222044289112091,0.9588760960102082
29150,3.096110796928406,3.322090301513672,2.964871482849121,0.6054732763767242,0.9714802920818328
29200,3.12469895362854,3.288079047203064,2.831915216445923,0.5930462276935577,0.9643570268154145
29250,3.126210694313049,3.4446157598495484,2.7481240177154542,0.6189187276363373,0.9668745267391204
29300,3.123854465484619,3.1273217535018922,2.8492878913879394,0.6729887735843658,0.972606225013733
29350,3.025075945854187,3.2711541652679443,2.9801321029663086,0.668730890750885,0.9730785739421844
29400,3.0757699680328368,3.1616449213027953,2.8516357231140135,0.6893316125869751,0.968934063911438
29450,3.0617712450027468,3.0246685981750487,2.8770452785491942,0.6676326060295105,0.9734253120422364
29500,3.200872778892517,3.060512704849243,2.952446837425232,0.6690141153335571,0.9715134680271149
29550,3.2569740343093874,3.0580282545089723,3.01161810874939,0.5743570727109909,0.9731625282764435
29600,3.2939149713516236,3.0206556272506715,2.9724705696105955,0.5663908660411835,0.9777773463726044
29650,3.2265828227996827,3.031855683326721,3.0517899417877197,0.6003276467323303,0.9729274213314056
29700,3.143750901222229,3.14848753452301,2.8610470151901244,0.6558134472370147,0.9794103336334229
29750,3.101942234039307,3.259778962135315,2.85052969455719,0.6550768971443176,0.9815162980556488
29800,3.042859001159668,3.2616855335235595,2.954907941818237,0.6009238755702973,0.9821337151527405
29850,2.906949534416199,3.372890477180481,3.0900302362442016,0.559885995388031,0.9835171031951905
29900,3.111519274711609,3.3088038110733033,2.852243342399597,0.6324712240695953,0.974499671459198
29950,3.01955174446106,3.2948024034500123,2.97191725730896,0.6669546818733215,0.9691405951976776
30000,3.235877161026001,3.392602882385254,2.967784776687622,0.612408516407013,0.9753046524524689
30050,3.086550779342651,3.422123532295227,2.9601929235458373,0.5738143157958985,0.977465741634369
30100,3.1915430784225465,3.4308501052856446,2.951646132469177,0.5785762697458268,0.9716091322898864
30150,3.455119261741638,3.1744505405426025,3.0602404403686525,0.6262419176101685,0.9680607748031617
30200,3.252618360519409,3.2881426858901976,3.071477465629578,0.5945540010929108,0.9807091808319092
30250,3.1212483406066895,3.082128462791443,3.0315244960784913,0.5950362074375153,0.9714881730079651
30300,3.2412088394165037,3.0583383798599244,3.0181462144851685,0.6239690995216369,0.975389176607132
30350,3.315217161178589,3.228475742340088,3.0551433086395265,0.587561115026474,0.96949462890625
30400,3.293501033782959,3.1102084159851073,3.1403796243667603,0.5959747040271759,0.963125
30450,3.157478675842285,3.1011582660675048,3.142819104194641,0.5902611720561981,0.9692091321945191
30500,3.2628105545043944,3.1843862295150758,3.0358957624435425,0.5815592855215073,0.9689979469776153
30550,3.110775270462036,3.2766226625442503,2.935879602432251,0.6055031657218933,0.9648961925506592
30600,3.030202236175537,3.201454758644104,2.9397301292419433,0.6127228951454162,0.9727199387550354
30650,3.1684611225128174,3.163224139213562,2.7797988557815554,0.5761176538467407,0.9624375557899475
30700,2.95030207157135,3.1116554880142213,2.9776554918289184,0.5813764894008636,0.9720924472808838
30750,3.0481453132629395,3.164713020324707,3.1181780672073365,0.5779082632064819,0.9681297934055328
30800,3.0491608238220214,3.2161486530303955,3.0027268505096436,0.5935115349292756,0.9688844430446625
30850,3.0123853874206543,3.2771772003173827,2.93447190284729,0.5947043657302856,0.9652664995193482
30900,2.904787893295288,3.3784504985809325,3.1241135215759277,0.6221556878089904,0.9695118141174316
30950,2.9630198097229004,3.0662286996841432,3.2298717069625855,0.6316777908802033,0.9697584342956543
31000,2.9335212087631226,2.9226199865341185,2.983928680419922,0.5954835498332978,0.9760818183422089
31050,2.953809061050415,2.9304518938064574,2.867329158782959,0.6263227927684784,0.9701948690414429
31100,3.04771080493927,3.0910493993759154,2.7156107330322268,0.6493515431880951,0.9720742964744568
31150,3.0389666175842285,3.086286702156067,2.8439994764328005,0.6291150629520417,0.9749187636375427
31200,2.8771447420120237,3.0810444736480713,2.9412158012390135,0.6564866507053375,0.9747082257270813
31250,3.0352021932601927,3.1266732454299926,2.908291792869568,0.6454353988170624,0.9657271957397461
31300,3.20649423122406,3.2452987241744995,3.0669320583343507,0.612738698720932,0.9650638175010681
31350,3.1416749286651613,3.2462307453155517,2.8956486797332763,0.639508501291275,0.9794829320907593
31400,3.0615617656707763,3.0854075527191163,2.8356339883804322,0.6406374943256378,0.9744682741165162
31450,3.1757225704193117,3.340260696411133,2.949065327644348,0.6208107674121857,0.9714022529125214
31500,2.935220603942871,3.372147560119629,3.019603796005249,0.6507706999778747,0.9672220242023468
31550,2.9835006046295165,3.1213011884689332,2.947916798591614,0.7016816449165344,0.972617621421814
31600,3.0973197984695435,3.136286153793335,2.9481998825073243,0.67476118683815,0.9693869328498841
31650,2.952717671394348,3.189593343734741,2.851051082611084,0.6549003303050995,0.9781797862052918
31700,3.161576814651489,3.2800184631347657,2.824185152053833,0.6762641417980194,0.9711405432224274
31750,3.310181751251221,3.0695297813415525,2.782678065299988,0.6735202848911286,0.9728111243247985
31800,3.3250827503204348,2.9846121644973755,2.884911050796509,0.6506026470661164,0.9696860051155091
31850,3.482586188316345,3.14651780128479,2.882735137939453,0.6080559277534485,0.9685697996616364
31900,3.538600606918335,3.0848818826675415,2.832037191390991,0.6250879204273224,0.9709650421142578
31950,3.6244419622421264,3.27915641784668,2.8643698787689207,0.6479524433612823,0.9813984656333923
32000,3.365537066459656,3.182611165046692,2.7274733877182005,0.6254103267192841,0.9714845597743988
32050,3.142453875541687,3.2844270277023315,2.994785313606262,0.5642255342006683,0.9695118713378906
32100,3.1640138673782348,3.1251222896575928,3.067519602775574,0.5358868539333344,0.9742161810398102
32150,3.059728589057922,3.1332277250289917,3.0724743366241456,0.5350020158290864,0.9715531647205353
32200,3.4324989032745363,3.245145959854126,3.1699372005462645,0.6019253075122833,0.9735792243480682
32250,3.3192040491104127,3.2818275785446165,3.022700057029724,0.6068506681919098,0.9744066989421845
32300,3.0418027448654175,3.1557005214691163,3.1118911361694335,0.5607032370567322,0.9768542170524597
32350,2.874179401397705,3.122948184013367,2.9329111337661744,0.6188262701034546,0.9731868624687194
32400,2.8502517795562743,3.157045669555664,2.9930278062820435,0.6306576085090637,0.969698007106781
32450,2.975857820510864,3.0101114082336426,3.0091777420043946,0.6281508731842042,0.9654689431190491
32500,2.8436105489730834,2.9889795875549314,3.134539022445679,0.6326835107803345,0.9659218788146973
32550,2.781559929847717,3.0234024858474733,3.1223619842529295,0.6213842523097992,0.9717104661464692
32600,2.916607084274292,3.1650243902206423,3.2403518104553224,0.5869661438465118,0.973764671087265
32650,2.981974792480469,3.1158097267150877,3.291164994239807,0.6130977010726929,0.9791501033306121
32700,3.2787233114242555,3.144590220451355,3.3715975761413572,0.5952927434444427,0.9758246278762818
32750,2.9994927501678466,3.1156940555572508,3.1578689050674438,0.6290500223636627,0.9722705495357513
32800,2.8774481439590454,3.2183511638641358,3.00640962600708,0.5644431781768798,0.9828900980949402
32850,2.859571008682251,3.2043610048294067,3.0305101680755615,0.6062852621078492,0.9688683688640595
32900,2.944210033416748,2.935334897041321,3.150894908905029,0.6633258998394013,0.9778691184520721
32950,3.0253268575668333,2.978252873420715,3.205747799873352,0.6401012086868286,0.9733029568195343
33000,3.093474040031433,3.1938493347167967,2.9883466577529907,0.6195870923995972,0.9706632113456726
33050,3.250343894958496,3.1941382980346678,3.015320911407471,0.6090828728675842,0.9730888855457306
33100,3.2244591760635375,3.189467554092407,2.9536220026016236,0.5991396832466126,0.9670367193222046
33150,2.9585343408584595,3.385719313621521,2.9728176546096803,0.5648973828554154,0.9739445400238037
33200,2.9945701265335085,3.4251694583892824,2.9885510301589964,0.614955974817276,0.9663279950618744
33250,2.9844181632995603,3.5387549066543578,2.964549016952515,0.6461755788326263,0.9718409132957458
33300,3.1646515130996704,3.308341579437256,2.965895690917969,0.6170043444633484,0.9768150103092194
33350,3.2385213422775267,3.2253612327575683,3.0997008323669433,0.6109897041320801,0.9788536882400513
33400,3.272439422607422,3.3303569555282593,2.970283522605896,0.6252710044384002,0.968076205253601
33450,3.32782262802124,3.376847734451294,2.9671926593780515,0.6265590536594391,0.970215059518814
33500,3.152408785820007,3.2297160625457764,2.931280312538147,0.5901040852069854,0.9760543358325958
33550,3.169699926376343,2.9822315263748167,3.2827622652053834,0.6007127368450165,0.9765823662281037
33600,3.227403154373169,3.1216719055175783,3.1227085256576537,0.5763356828689575,0.9655429005622864
33650,3.108274664878845,3.1958167362213135,3.0198686742782592,0.6064865934848785,0.9683471989631652
33700,2.9399125814437865,3.148397331237793,3.0682226705551146,0.5756261944770813,0.9687901365756989
33750,2.9212679719924926,3.0717982482910156,3.018574194908142,0.5622460824251175,0.970325483083725
33800,2.97979510307312,2.963885955810547,3.075089888572693,0.5752975785732269,0.9708620405197144
33850,2.9409417486190796,3.0752317619323732,2.9618832731246947,0.55508973300457,0.9738144969940186
33900,3.0492492055892946,3.1621415853500365,2.9812053489685058,0.5420143866539001,0.9711348819732666
33950,3.1775971364974978,3.1685129165649415,3.2660998344421386,0.5498673564195633,0.968283109664917
34000,3.2154843950271608,3.109681830406189,3.188348078727722,0.5676666295528412,0.9628821074962616
34050,3.2283145713806154,3.0144242429733277,2.9558102226257326,0.5830459868907929,0.9830761289596558
34100,3.240623779296875,3.0784420347213746,2.920200757980347,0.6042847943305969,0.9722832465171813
34150,3.22284677028656,3.117283272743225,2.91531005859375,0.6126662421226502,0.9806556904315948
34200,3.3475834560394286,3.1053577995300294,2.897288579940796,0.58508096575737,0.9709875655174255
34250,3.1212459564208985,3.251947617530823,3.2327004623413087,0.5622694659233093,0.9697826325893402
34300,2.975975904464722,3.3228128433227537,3.0718344020843507,0.6164805018901824,0.9685369157791137
34350,2.9381332874298094,3.192173342704773,2.9617010402679442,0.5953169059753418,0.9715529346466064
34400,3.1605811500549317,3.372659306526184,2.9479740476608276,0.5637638771533966,0.9739439046382904
34450,3.215190176963806,3.4775230789184572,3.0940135097503663,0.5665639740228653,0.9732967662811279
34500,3.24009391784668,3.533078293800354,3.2085805559158325,0.6084122824668884,0.9746450495719909
34550,3.3756405305862427,3.4465684700012207,3.261954913139343,0.5675761699676514,0.9638316810131073
34600,3.222005372047424,3.6054637956619264,3.053551959991455,0.5601619976758957,0.9700420594215393
34650,3.2940066623687745,3.4575177526473997,3.000672125816345,0.598944034576416,0.965772088766098
34700,3.2414511489868163,3.26651526927948,2.8051211261749267,0.5709889459609986,0.9675738298892975
34750,3.084574818611145,3.3113813829421996,2.9087531042098997,0.6049192839860916,0.9715843820571899
34800,3.244425406455994,3.293190808296204,2.9793681144714355,0.6097420144081116,0.9623425590991974
34850,3.1601634645462036,3.152839684486389,3.162605094909668,0.6323726093769073,0.9641927218437195
34900,3.150367398262024,3.186367464065552,3.1332007026672364,0.6326509952545166,0.9698158359527588
34950,3.158545346260071,3.278567605018616,3.091967530250549,0.5940963077545166,0.9810464000701904
35000,3.2029609727859496,3.3160479831695557,3.073359069824219,0.6348090219497681,0.9740271615982056
35050,3.1185110330581667,3.4799165439605715,3.0342379140853883,0.6083857834339141,0.9766920256614685
35100,3.2157101917266844,3.3746736526489256,3.1675652980804445,0.6528248846530914,0.9808330249786377
35150,3.2425131750106813,3.2996254110336305,3.0770962333679197,0.5853275692462921,0.9750583899021149
35200,3.1143190622329713,3.3554090738296507,3.022059988975525,0.5641131722927093,0.972011148929596
35250,3.057629952430725,3.29118887424469,2.9022341537475587,0.5661640238761901,0.9822423303127289
35300,3.056236119270325,3.2754317903518677,3.094788761138916,0.5952608931064606,0.9775231790542602
35350,2.9684717988967897,3.2483053684234617,3.0004075813293456,0.6050361979007721,0.9767030143737793
35400,2.87073793888092,3.2637983083724977,3.0665337228775025,0.6241911399364471,0.9699217772483826
35450,2.747250266075134,3.306134972572327,3.151283450126648,0.6304170989990234,0.9704624807834625
35500,2.8630822324752807,3.474655113220215,3.1307729864120484,0.6263039839267731,0.9683654880523682
35550,2.8698971939086912,3.4558918285369873,3.0913459396362306,0.6461767494678498,0.967521390914917
35600,3.0245728206634523,3.314644470214844,3.102722644805908,0.6319955134391785,0.9769415068626404
35650,2.952475552558899,3.3333307313919067,2.9652866888046265,0.6198301506042481,0.9840883922576904
35700,2.9678385257720947,3.4101365327835085,3.1259529638290404,0.5860905420780181,0.9722403705120086
35750,2.825477566719055,3.517819185256958,3.1589497327804565,0.6121564471721649,0.9607426285743713
35800,3.0144697761535646,3.5124157094955444,3.0732857465744017,0.6305757343769074,0.970022337436676
35850,3.1399092626571656,3.1337729406356813,2.926367344856262,0.5903789162635803,0.9691904330253601
35900,3.1326094818115235,3.399717984199524,2.944112868309021,0.6133607447147369,0.9690586698055267
35950,3.0966169738769533,3.293952612876892,2.799186782836914,0.5914566516876221,0.9713390004634858
36000,3.0786185312271117,3.389268608093262,2.9991938257217408,0.5796176242828369,0.9744934582710266
36050,3.014811840057373,3.2205610418319703,2.7696762561798094,0.6437069344520568,0.9766686868667602
36100,3.063440260887146,3.2194729804992677,2.9217059135437013,0.5985330462455749,0.966046154499054
36150,3.041851296424866,3.4637867403030396,2.9055780792236328,0.5732164406776428,0.9779238760471344
36200,2.8708995962142945,3.656388883590698,2.815507273674011,0.5969871938228607,0.9746855926513672
36250,2.831089472770691,3.586282911300659,2.8503148221969603,0.5911378562450409,0.9670104086399078
36300,2.8666207456588744,3.3902068090438844,2.780667948722839,0.5912148833274842,0.9663494181632996
36350,2.9515699481964113,3.236213011741638,2.7311385822296144,0.5260049128532409,0.9777243185043335
36400,3.288191637992859,3.1485117626190187,2.9045455026626588,0.5513906848430633,0.9682139647006989
36450,3.258044219017029,3.003199815750122,2.7752071380615235,0.6058902215957641,0.9712784492969513
36500,2.9848339891433717,3.0029937648773193,2.9298663997650145,0.6230814611911774,0.9687034463882447
36550,2.938558988571167,3.117597942352295,2.831535668373108,0.567470053434372,0.9682350254058838
36600,2.9398859167099,3.098241629600525,2.9433910846710205,0.6231453621387482,0.9785964345932007
36650,3.063375487327576,3.118036289215088,2.83089075088501,0.6063054001331329,0.9682752478122711
36700,3.10227801322937,3.021907186508179,2.8592389822006226,0.5809499192237854,0.9596434533596039
36750,3.063188009262085,3.215662970542908,2.8836046504974364,0.5773787522315978,0.9692550075054168
36800,3.162228012084961,3.248885440826416,2.7961356401443482,0.5756712585687638,0.9769121599197388
36850,3.062455496788025,3.2476656436920166,2.9001818704605102,0.560833356976509,0.9764399015903473
36900,2.802379927635193,3.1508535718917847,2.900405650138855,0.5960033333301544,0.9815100598335266
36950,2.994716625213623,3.0456800937652586,2.9230134010314943,0.6443138420581818,0.973375757932663
37000,2.93641517162323,3.1737775945663453,3.042257695198059,0.6670523631572723,0.9769862139225006
37050,2.968377938270569,3.124617991447449,3.028527421951294,0.6412531340122223,0.9855290150642395
37100,3.0865120315551757,2.9998799753189087,3.1592236661911013,0.5981795930862427,0.9719790530204773
37150,2.9394914436340334,3.0790738677978515,3.168476963043213,0.5595847791433335,0.9722580444812775
37200,3.128802375793457,3.130423917770386,3.142791676521301,0.5185536867380143,0.9716499412059784
37250,3.0905323600769044,3.1852408123016356,3.177028121948242,0.6146585071086883,0.9767407751083375
37300,3.079952669143677,3.205602536201477,3.3853168535232543,0.625923455953598,0.9739371407032013
37350,3.1022997283935547,3.2611928272247312,3.202607536315918,0.5627273219823837,0.9697740519046784
37400,3.198956732749939,3.309470705986023,2.9957674598693846,0.5537753349542618,0.9760680198669434
37450,3.336111316680908,3.286161766052246,3.101844458580017,0.570968154668808,0.9755167007446289
37500,3.1412718391418455,3.1655268335342406,3.257153186798096,0.5574575257301331,0.9794803249835968
37550,3.1641795778274537,3.2216098308563232,3.1787382316589357,0.5965122544765472,0.9794554567337036
37600,3.21229941368103,3.215227084159851,3.029355673789978,0.555752375125885,0.9728285634517669
37650,3.044466648101807,3.1125483322143555,3.230443515777588,0.5477523136138917,0.9759085071086884
37700,3.19678852558136,3.238998575210571,3.0702133178710938,0.5244179737567901,0.9737516069412231
37750,3.4158756732940674,3.3436476135253907,3.0195348262786865,0.5119766074419022,0.9720309448242187
37800,3.1746943283081053,3.290616431236267,2.8240853118896485,0.5238480818271637,0.969833242893219
37850,3.4285333442687986,3.2236202144622803,2.898825798034668,0.5395161390304566,0.9770954751968384
37900,3.2529057598114015,3.11715829372406,3.0931605434417726,0.5353742831945419,0.9843537878990173
37950,3.2152241325378417,3.1946646642684935,3.2658345031738283,0.4915353590250015,0.9708431267738342
38000,3.104299693107605,3.229301805496216,3.201895899772644,0.4863163638114929,0.9682518875598908
38050,3.1769284772872926,3.1307402801513673,3.168743443489075,0.5590135002136231,0.9619294786453247
38100,3.3625652265548704,3.250706424713135,3.3754869937896728,0.5195610678195953,0.9650763761997223
38150,3.2776228618621825,3.1702335023880006,3.3862490606307984,0.5471848213672638,0.9691642558574677
38200,3.323759503364563,3.069197206497192,3.1820484733581544,0.5441237789392471,0.9698721122741699
38250,3.20984739780426,3.0069452571868895,3.07361976146698,0.5355054169893265,0.9745091009140014
38300,3.248847932815552,3.249935646057129,2.982794623374939,0.5144988435506821,0.9647710883617401
38350,3.2152204847335817,3.2624441623687743,2.9580063438415527,0.5884588992595673,0.9657752728462219
38400,3.22249813079834,3.2505153942108156,2.9590617704391478,0.5665488147735596,0.964600510597229
38450,3.1863505458831787,3.269328465461731,2.9416152000427247,0.5395785021781921,0.9735932564735412
38500,3.259929070472717,3.182250189781189,2.9080245876312256,0.5676398634910583,0.9812606120109558
38550,3.112505831718445,2.9800769567489622,3.0119052600860594,0.5519817954301834,0.984591429233551
38600,3.055532069206238,2.8695411014556886,2.976076798439026,0.5482815945148468,0.9767647325992584
38650,2.9466770601272585,3.023688998222351,2.981899209022522,0.5363091045618057,0.982212393283844
38700,3.016918363571167,3.200323266983032,2.9573825788497925,0.5617899703979492,0.9798237645626068
38750,3.132231869697571,3.10986367225647,2.8710566997528075,0.5990893948078155,0.9695358455181122
38800,3.0386916303634646,3.1017845678329468,2.962682762145996,0.5853940987586975,0.9663652396202087
38850,3.072789125442505,3.0858472967147828,2.89256959438324,0.5864329802989959,0.9750548195838928
38900,2.986897392272949,2.9864887475967405,2.9549570798873903,0.560309596657753,0.9775945889949799
38950,2.9872761821746825,2.9384178256988527,2.892738251686096,0.5738529765605926,0.9714206993579865
39000,2.948959708213806,3.009808564186096,3.032561502456665,0.5916115427017212,0.9661558496952057
39050,3.1540461492538454,3.209189839363098,3.1501152753829955,0.647978949546814,0.9635029816627503
39100,3.122503972053528,3.14898491859436,2.93517858505249,0.5741993319988251,0.9690128135681152
39150,2.777317099571228,3.139270095825195,2.907819919586182,0.5657004129886627,0.9734830534458161
39200,2.8354892110824585,3.077525658607483,2.9760496854782104,0.5488514888286591,0.9653160881996155
39250,2.9334881830215456,3.103324809074402,3.0080739974975588,0.5975656127929687,0.9693288254737854
39300,2.9306304931640623,3.098407573699951,3.0517493963241575,0.6197697830200195,0.9717119443416595
39350,3.0417858171463013,3.1673288583755492,2.9856743144989015,0.5656347060203553,0.9785556519031524
39400,3.100148415565491,3.1455073404312133,2.849959259033203,0.6257441937923431,0.9843422973155975
39450,2.89986412525177,3.1429614448547363,2.674612035751343,0.5974367046356202,0.980015732049942
39500,3.1645878314971925,3.218568415641785,2.91139497756958,0.5920281541347504,0.9769350850582122
39550,3.083645534515381,3.3495404434204104,3.1145946311950685,0.6084225881099701,0.9639540922641754
39600,2.839462580680847,3.1633535385131837,3.108920841217041,0.6067857432365418,0.9714598250389099
39650,2.741279330253601,3.4090437698364258,3.0468848848342898,0.6255509757995605,0.9778898060321808
39700,2.791614809036255,3.439672737121582,2.85525755405426,0.6447070848941803,0.9743752539157867
39750,2.9375090837478637,3.2028199768066408,3.2314028406143187,0.6333684408664704,0.973886296749115
39800,2.816573557853699,3.0963342571258545,3.0489888858795164,0.6814960789680481,0.9718589806556701
39850,2.782997269630432,3.091422438621521,3.167714834213257,0.6652974271774292,0.9724276494979859
39900,2.7153252172470093,2.9563495349884032,2.9950408935546875,0.6695783066749573,0.975386928319931
39950,2.8131558895111084,3.0242539548873903,2.9548907804489137,0.6175693821907043,0.9660808205604553
40000,2.953576240539551,3.25053288936615,2.872633943557739,0.599355331659317,0.9737569999694824
40050,2.896481628417969,3.1645074796676638,2.88485267162323,0.6250430381298065,0.9777642893791199
40100,2.982420687675476,3.1624391412734987,2.8703465461730957,0.6146479451656341,0.9736112260818481
40150,2.9842040443420412,3.231044635772705,3.02382737159729,0.5388341701030731,0.9809669268131256
40200,3.0700587224960327,3.230290584564209,2.7999192237854005,0.5334154623746872,0.9754298186302185
40250,3.050195240974426,3.129161353111267,2.892543568611145,0.5379372864961625,0.978396223783493
40300,3.0463347244262695,2.798309941291809,2.904141411781311,0.5294158679246902,0.967319529056549
40350,3.2278338479995727,2.9314683723449706,2.954750952720642,0.5754195547103882,0.973649628162384
40400,3.1705836868286132,2.9853059673309326,3.1056418418884277,0.582383593916893,0.9705581474304199
40450,3.3569995164871216,3.0553629398345947,3.092094368934631,0.5739546662569046,0.9643591833114624
40500,3.2319675731658934,3.1167193698883056,2.9871869039535524,0.5732891714572906,0.9763560104370117
40550,2.9551045083999634,3.1769627141952514,2.987202229499817,0.5207349520921707,0.9728285598754883
40600,2.8031041049957275,3.4077217245101927,2.8834927797317507,0.5239491260051727,0.9639966595172882
40650,2.762977375984192,3.386027889251709,2.931728653907776,0.5711479300260544,0.9662774050235748
40700,3.0620890998840333,3.449775938987732,2.8169451904296876,0.585038639307022,0.9735175931453705
40750,2.94839457988739,3.213896703720093,2.760871024131775,0.5942457818984985,0.9739102125167847
40800,2.899026346206665,3.137620601654053,2.997477731704712,0.5936830985546112,0.9726314842700958
40850,3.0206475162506106,3.1584787702560426,2.7232078886032105,0.576700531244278,0.9731408870220184
40900,2.981560616493225,3.2113174200057983,2.7505990362167356,0.5855315566062927,0.9809727668762207
40950,3.06359010219574,2.976975440979004,2.9554106187820435,0.5983069288730621,0.9745832324028015
41000,3.0957127952575685,3.1159513568878174,2.9765373563766477,0.6010647010803223,0.97442258477211
41050,3.1358798503875733,3.282840886116028,2.938943610191345,0.62772141456604,0.9667451906204224
41100,3.0773955535888673,3.2293697214126587,3.004632525444031,0.5809600067138672,0.9694306790828705
41150,2.7912755393981934,3.281785545349121,3.0684946393966674,0.520748541355133,0.9709149360656738
41200,2.9217961835861206,2.99287437915802,2.909032006263733,0.5810693365335464,0.9770984983444214
41250,2.9445241355895995,3.049842553138733,2.752541570663452,0.5981972110271454,0.968102923631668
41300,2.940972533226013,3.2782468605041504,2.708477735519409,0.6021534967422485,0.9663242626190186
41350,2.930483355522156,3.326247878074646,3.0084521484375,0.5873407417535782,0.9773224008083343
41400,3.0034057092666626,3.2646568632125854,2.9387305545806885,0.5324359184503555,0.9768628668785095
41450,2.968127703666687,3.333021602630615,2.9209862089157106,0.5049415802955628,0.9640721487998962
41500,3.0039757442474366,3.255939259529114,2.8405050325393675,0.5374468851089478,0.9654753315448761
41550,3.045175576210022,3.3470278549194337,2.9830812549591066,0.536817364692688,0.973353441953659
41600,2.83479962348938,3.2862580394744874,3.1114905643463135,0.5249864238500596,0.9819420170783997
41650,2.9532084226608277,3.3454564237594604,2.8990803241729735,0.5555171704292298,0.9660289442539215
41700,2.9012154579162597,3.2418077039718627,2.860760979652405,0.5363723516464234,0.9721102392673493
41750,2.9080738544464113,3.212163519859314,2.9098311948776243,0.5751325953006744,0.9710441660881043
41800,2.948697638511658,3.037720069885254,3.121716871261597,0.512768606543541,0.9781578135490417
41850,2.9680917406082155,3.009841675758362,2.918867473602295,0.546350650191307,0.9805573141574859
41900,3.0693293523788454,2.9630653953552244,2.842460522651672,0.5801214873790741,0.9681198537349701
41950,3.0605503845214845,2.996458263397217,2.8737846326828005,0.5667397129535675,0.9690512204170227
42000,3.0356429195404053,3.1596315908432007,2.730528254508972,0.5570312750339508,0.9712745773792267
42050,3.2158574295043945,3.4501565885543823,2.7591216564178467,0.5215387350320816,0.9735610210895538
42100,3.244710364341736,3.1910204172134398,2.77764612197876,0.5211497223377228,0.9707588005065918
42150,3.070688610076904,3.136591787338257,2.945842170715332,0.5490113061666488,0.9739931118488312
42200,3.020974202156067,3.176084961891174,2.906204800605774,0.5706313896179199,0.9673906540870667
42250,2.971989850997925,3.1374959993362426,3.0888761377334593,0.6192781710624695,0.9766176402568817
42300,3.0761516857147218,3.1197422218322752,3.1072717237472536,0.6101201164722443,0.9717457556724548
42350,3.122958559989929,3.084728856086731,3.074927706718445,0.5635647600889206,0.9769388318061829
42400,3.0963855743408204,3.3270520544052125,3.2456762075424193,0.6131843674182892,0.9737953162193298
42450,2.9620514059066774,3.1787522315979,3.071847448348999,0.5822689843177795,0.97497545003891
42500,2.9426092290878296,3.2636083602905273,3.088728585243225,0.59844411611557,0.9683329999446869
42550,3.039941530227661,3.30309561252594,3.0982481908798216,0.61902299284935,0.9659363198280334
42600,3.1320048189163208,3.17111403465271,3.267064862251282,0.6707887184619904,0.9635746610164643
42650,3.3029067945480346,3.2071485710144043,3.2675057888031005,0.627132021188736,0.9712842309474945
42700,3.2162096643447877,3.4950873708724974,3.3669866609573362,0.6086613738536835,0.9615887784957886
42750,3.12531373500824,3.4014023780822753,3.237493371963501,0.6092842876911163,0.9654773592948913
42800,3.1435321044921873,3.5070996189117434,3.221693778038025,0.5757252943515777,0.9754106950759888
42850,2.868447709083557,3.3983535623550414,3.179033331871033,0.5643425250053405,0.9761316561698914
42900,2.685013198852539,3.4064804983139036,3.090156087875366,0.5743294322490692,0.981753443479538
42950,2.791104302406311,3.3699915742874147,3.0609128856658936,0.5644538801908493,0.9783074736595154
43000,2.7891140365600586,3.1333384799957273,3.2196653127670287,0.6068156206607819,0.9726596748828888
43050,2.8469932317733764,3.189951252937317,3.181602807044983,0.5814985293149948,0.970499016046524
43100,2.9545329284667967,3.120317521095276,3.1148581743240356,0.5663573801517486,0.9741281592845916
43150,3.1100292015075683,2.8826969480514526,3.1728069400787353,0.5560177272558212,0.9701760458946228
43200,3.1688559913635252,3.016520047187805,2.907037672996521,0.5643316113948822,0.9733029961585998
43250,3.043241271972656,2.945694007873535,2.912326536178589,0.5103226065635681,0.9697057473659515
43300,2.789745330810547,3.0148513555526733,2.8857868099212647,0.5552177321910858,0.9746262037754059
43350,2.950744700431824,2.949249811172485,2.96836612701416,0.5581836116313934,0.977258311510086
43400,3.1518516731262207,3.1315219163894654,2.908442192077637,0.5894988870620728,0.9730660629272461
43450,3.0848387145996092,3.349568796157837,2.600030155181885,0.5654009199142456,0.9723037362098694
43500,3.003190140724182,3.285884304046631,2.8070661497116087,0.5710581755638122,0.9783554553985596
43550,2.9579700756073,3.2464684581756593,3.0455698442459105,0.599186110496521,0.9845895838737487
43600,2.80046338558197,3.121542634963989,2.9869620513916018,0.581542786359787,0.9795388674736023
43650,2.9251157522201536,3.169523501396179,2.877967133522034,0.5932694518566132,0.959953670501709
43700,3.059254231452942,3.277951216697693,2.910410542488098,0.6390167820453644,0.964990245103836
43750,2.9777818536758422,3.013069820404053,2.651199879646301,0.5813986229896545,0.9674932014942169
43800,2.88589476108551,3.225996561050415,2.630804500579834,0.5650009483098983,0.9687383115291596
43850,2.994231929779053,3.180063180923462,2.7937856483459473,0.5031170523166657,0.9664333367347717
43900,3.0016593503952027,2.9427841234207155,2.9621931219100954,0.539413816332817,0.9708590519428253
43950,2.8893050479888918,2.970587816238403,2.969674687385559,0.5330523097515106,0.9665194141864777
44000,2.898621983528137,2.9115595245361328,3.0328601217269897,0.5492819160223007,0.9810045659542084
44050,2.8866712713241576,3.014838304519653,2.991266131401062,0.5441450494527816,0.9771908164024353
44100,2.949581437110901,2.9235681390762327,3.127135934829712,0.47102431118488314,0.9753858149051666
44150,3.004413909912109,3.0616350078582766,3.0404085397720335,0.43787359476089477,0.9705461823940277
44200,3.1294508171081543,2.952830080986023,3.134326949119568,0.49156405925750735,0.9702094507217407
44250,3.0501573944091795,2.976001124382019,3.1429635763168333,0.5368291860818863,0.9757172083854675
44300,2.9213061141967773,3.161316351890564,3.0732063579559328,0.5750055634975433,0.9647237968444824
44350,2.8270715951919554,3.2402285146713257,2.9910241556167603,0.5716866993904114,0.9682724857330323
44400,2.998287477493286,3.255674748420715,2.748229703903198,0.6039096164703369,0.9771637141704559
44450,3.0774121856689454,3.1820765638351443,2.865816049575806,0.520743898153305,0.9761589133739471
44500,3.1533811855316163,3.1287694072723387,2.988910713195801,0.5195035392045975,0.9734140431880951
44550,3.1401013994216918,3.146083059310913,2.9838499641418457,0.5483486461639404,0.9684148323535919
44600,3.28565628528595,3.2162510919570924,2.847018394470215,0.5592068600654602,0.9716100263595581
44650,3.0748467350006106,3.3427536725997924,2.83593692779541,0.5088752043247223,0.9777951312065124
44700,2.9260144090652465,3.3491390228271483,2.7780374097824097,0.5550614678859711,0.9680295038223267
44750,2.791114320755005,3.2727934598922728,2.8084710025787354,0.5362132722139359,0.9770134854316711
44800,2.846109013557434,3.063905086517334,2.932321796417236,0.5076216268539429,0.9688672149181365
44850,3.0140072965621947,3.1479455423355103,3.069705023765564,0.5154650157690048,0.9626307439804077
44900,3.026858353614807,3.1291797256469724,3.3019886875152586,0.5719896388053894,0.9632286727428436
44950,3.11210515499115,3.2252087450027465,3.159203915596008,0.5570305013656616,0.9676238667964935
45000,3.0220355701446535,3.492451868057251,3.1373343658447266,0.5220707046985626,0.9650601947307587
45050,2.9184419965744017,3.2334381437301634,3.132140760421753,0.5200648206472397,0.9710560548305511
45100,2.9943937397003175,3.3682719373703005,3.2562203550338746,0.5399159198999405,0.9768342709541321
45150,3.0082052087783815,3.274290838241577,3.196064534187317,0.5655411386489868,0.9759666395187377
45200,2.843995842933655,3.299132127761841,3.123911190032959,0.5167593997716904,0.9644011998176575
45250,2.92730504989624,3.277585573196411,3.1412466621398925,0.4817696160078049,0.960556309223175
45300,3.0934628677368163,3.033399519920349,2.8943457412719726,0.5356782549619674,0.9628105664253235
45350,3.1742673110961914,3.002104148864746,2.9433112859725954,0.5666017961502076,0.9663795387744903
45400,2.9654092836380004,2.96635995388031,2.9408023452758787,0.5794623410701751,0.9733086097240448
45450,2.8484488916397095,3.0464010000228883,3.204950714111328,0.5445111030340195,0.973797640800476
45500,3.180912346839905,3.2179816818237303,2.983624720573425,0.5794939690828323,0.9654693233966828
45550,3.154145112037659,3.300962152481079,3.1976503992080687,0.5795447480678558,0.9793481731414795
45600,3.0935394525527955,3.128331961631775,3.151201677322388,0.5853335309028626,0.9684583604335785
45650,3.0969656467437745,3.1690068435668945,2.9798181772232057,0.6146529376506805,0.9600054681301117
45700,2.9488814544677733,3.2065315008163453,3.066953864097595,0.5844787728786468,0.9722607612609864
45750,3.1420866537094114,3.3614877367019655,3.080193567276001,0.6004105830192565,0.9719808721542358
45800,3.0368578147888186,3.5414288997650147,3.047572946548462,0.5521917349100113,0.9665106880664825
45850,2.9023303890228274,3.2923706197738647,2.765496678352356,0.6171144580841065,0.9704247164726257
45900,2.9673009014129637,3.1088937759399413,2.8312643241882323,0.5979248011112213,0.9746498775482177
45950,3.0732419967651365,2.949865393638611,2.9304756689071656,0.5691716152429581,0.9790886080265045
46000,3.0836476945877074,2.925000433921814,3.0531290054321287,0.5280422651767731,0.9717672431468963
46050,3.0885193300247193,2.893240365982056,2.856309862136841,0.5570212256908417,0.9767671287059784
46100,3.321992764472961,3.106868257522583,2.97380606174469,0.5691390365362168,0.9795122933387757
46150,3.2185598373413087,3.233918695449829,3.0029732370376587,0.560769082903862,0.9625580811500549
46200,3.1059493827819824,3.149924454689026,2.857772035598755,0.5112604588270188,0.9621083521842957
46250,2.972165198326111,3.110464949607849,2.9752272748947144,0.5073384547233581,0.9661258268356323
46300,2.913279857635498,3.1754814767837525,3.0695395851135254,0.5354040902853012,0.9673515152931214
46350,3.0042916774749755,3.253947548866272,3.091519346237183,0.5444617521762848,0.9819966650009155
46400,2.9031393718719483,3.2706364250183104,3.0000398206710814,0.5118429410457611,0.9755535781383514
46450,2.9430309247970583,3.2186718225479125,3.323652458190918,0.5634297955036164,0.9724612045288086
46500,2.6764307832717895,3.3461350297927854,3.1255267238616944,0.5245288264751434,0.9703847873210907
46550,2.8751193380355833,3.1630576419830323,2.9314917135238647,0.5117544203996658,0.976307464838028
46600,3.0167396879196167,3.2036410999298095,2.999217038154602,0.5405445873737336,0.9761595571041107
46650,3.227858328819275,3.175480074882507,3.1259761905670165,0.5139834809303284,0.9764598548412323
46700,3.2471751260757444,3.2092372512817384,2.9656882381439207,0.49998255252838136,0.9688672864437103
46750,3.0755941104888915,3.214556474685669,2.9257295083999635,0.5475119769573211,0.9636935472488404
46800,3.221914892196655,3.294044699668884,2.912994728088379,0.5612990689277649,0.9690796256065368
46850,3.072258858680725,3.529507565498352,2.7925065326690675,0.5489226645231247,0.9726130104064942
46900,3.2766611099243166,3.498764982223511,2.763507590293884,0.5123438251018524,0.9780505919456481
46950,3.380939230918884,3.3098308134078978,2.7557131671905517,0.5136779969930649,0.9741460609436036
47000,3.2151471996307373,3.0958019638061525,2.759444875717163,0.538873610496521,0.9671166479587555
47050,3.3526718330383303,3.1909940099716185,2.9167591381072997,0.5262460529804229,0.9658346056938172
47100,3.324787998199463,3.1206471633911135,3.0966104459762573,0.5641611874103546,0.9665653312206268
47150,3.1102263498306275,3.0692937326431275,3.0614705896377563,0.5750021028518677,0.9675028884410858
47200,3.0978089141845704,3.120250267982483,2.8499047136306763,0.5527988409996033,0.97361820936203
47250,3.0443306016921996,3.3357102394104006,2.8066881608963015,0.5411405235528945,0.9759235322475434
47300,3.1739390182495115,3.2505765914916993,2.9464470243453977,0.5520052814483642,0.9681078362464904
47350,3.116925263404846,3.0522685861587524,3.114527506828308,0.5643827903270722,0.972339254617691
47400,2.773856143951416,3.060013771057129,3.1842988109588624,0.5482316982746124,0.9711375677585602
47450,2.9525168418884276,3.0045120096206666,2.9112871408462526,0.5994212448596954,0.9761947619915009
47500,3.0458925914764405,3.0222064685821532,2.889519844055176,0.5818173158168792,0.9741823959350586
47550,3.044594283103943,3.2523218536376954,2.857347674369812,0.5756195342540741,0.9654781270027161
47600,3.045164875984192,3.1498636198043823,2.879576497077942,0.560124020576477,0.9683866488933563
47650,3.0000187253952024,3.2718326473236083,2.897512855529785,0.5060482037067413,0.970237352848053
47700,2.9555689191818235,3.21513680934906,2.906214075088501,0.5080602222681045,0.9729615724086762
47750,3.0752528381347655,3.3049354267120363,3.107965726852417,0.45896810710430147,0.9733387684822082
47800,3.255870370864868,3.221901550292969,3.06546950340271,0.4847274833917618,0.9711158347129821
47850,3.031205725669861,3.287116303443909,2.966499481201172,0.5543724137544632,0.9739204216003418
47900,3.0709961318969725,3.237838764190674,2.945714330673218,0.5074199992418289,0.968092589378357
47950,3.207537794113159,3.282387490272522,2.8001076698303224,0.5023263961076736,0.9733799970149994
48000,3.1138731384277345,3.1972687339782713,2.9080290460586546,0.5556031304597855,0.9697855710983276
48050,3.0851873636245726,3.1260805416107176,2.8057835054397584,0.5603181397914887,0.9692704665660858
48100,2.9746289968490602,3.3349613618850706,2.7502619409561158,0.5332647651433945,0.9698375856876373
48150,2.7438324880599976,3.4293153381347654,2.7863147401809694,0.5591748857498169,0.9726449704170227
48200,3.083676481246948,3.1127335119247435,2.8832934999465945,0.5710896408557892,0.969880336523056
48250,3.1149364376068114,3.1047717094421388,3.0624335336685182,0.554148091673851,0.9714899718761444
48300,3.033477807044983,3.3097238397598265,2.974884009361267,0.5740496599674225,0.972148767709732
48350,2.9660805654525757,3.394810609817505,2.8627497148513794,0.5710252767801285,0.9737175297737122
48400,2.8192768621444704,3.222260928153992,2.883683705329895,0.5892789316177368,0.9760246860980988
48450,2.9165212297439576,3.0898597240448,2.8653385257720947,0.5544454485177994,0.9657366716861725
48500,3.036559724807739,2.982132387161255,3.039459581375122,0.5628942179679871,0.9645763516426087
48550,2.9088764667510985,2.86904109954834,3.0466289281845094,0.5830196964740754,0.979603397846222
48600,2.975263171195984,2.943418974876404,2.8998749685287475,0.5940281438827515,0.9662814164161682
48650,3.0328243732452393,2.9850668001174925,2.9885981035232545,0.5899052715301514,0.9692322468757629
48700,3.2306337356567383,3.0505710220336915,2.9068925905227663,0.6368563771247864,0.9729519307613372
48750,3.183234190940857,3.24255747795105,2.9216529655456545,0.5819703936576843,0.9699711894989014
48800,3.092084164619446,3.340332040786743,2.838475298881531,0.57016104221344,0.9702285385131836
48850,3.1688751459121702,3.685304675102234,2.738580288887024,0.6010772097110748,0.9650898933410644
48900,3.068240261077881,3.689383020401001,2.7955562543869017,0.6249518251419067,0.9675365233421326
48950,3.136329665184021,3.5288919591903687,2.818293499946594,0.6017026948928833,0.9613425588607788
49000,3.2113728141784668,3.3358221673965454,2.786034288406372,0.560793269276619,0.9624972951412201
49050,3.249883761405945,3.273908748626709,2.803489155769348,0.5266146421432495,0.9726784861087799
49100,3.1624728298187255,3.1365064907073976,2.9113435411453246,0.5618255603313446,0.9690153276920319
49150,3.1248067235946655,3.272926573753357,2.9020757246017457,0.5916595959663391,0.9751664125919342
49200,2.9334507989883423,3.224392743110657,2.9596980810165405,0.5881389081478119,0.9813938987255096
49250,3.0510243654251097,3.2496193647384644,2.860945281982422,0.5956814610958099,0.9813566970825195
49300,3.0820810317993166,3.3257846641540527,2.942514600753784,0.6055385398864747,0.9747562193870545
49350,3.1729188203811645,3.355280752182007,2.91369833946228,0.5982377314567566,0.9691177833080292
49400,3.0611319541931152,3.0825514936447145,3.091943163871765,0.5973925650119781,0.9686264169216156
49450,3.260942888259888,3.0655816125869753,3.0066929483413696,0.5578053510189056,0.973292955160141
49500,3.167312250137329,3.103499689102173,3.1231101846694944,0.6424855184555054,0.9803881680965424
49550,3.208257818222046,3.1197585248947144,3.117340235710144,0.6226415717601776,0.9818578922748565
49600,3.243773031234741,3.1785240983963012,3.058809356689453,0.6052001237869262,0.97191335439682
49650,3.1270210313797,3.306153554916382,3.031923923492432,0.5522175753116607,0.9695486533641815
49700,2.991165809631348,3.3651055526733398,3.1123681640625,0.5250585788488388,0.9735381853580475
49750,2.897878260612488,3.3764836025238036,2.769300589561462,0.5209621685743332,0.9726642334461212
49800,3.0185555362701417,3.242566146850586,2.6716697454452514,0.5356664943695069,0.9670703029632568
49850,3.1434373331069945,3.3384637689590453,2.910841341018677,0.528848050236702,0.9754993855953217
49900,3.1498459672927854,3.483380746841431,2.964250168800354,0.5390872025489807,0.9716785299777985
49950,2.9640611743927003,3.552490668296814,3.0726112270355226,0.5274766939878464,0.973063930273056
50000,2.9114057302474974,3.3677636337280275,3.1157271003723146,0.5399981743097305,0.97635147690773
50050,2.9873484897613527,3.3571461486816405,2.932440090179443,0.5410309702157974,0.9704681241512298
50100,3.0008619976043702,3.2265387630462645,3.023984727859497,0.5571219784021377,0.9641566574573517
50150,3.058788466453552,3.1917640209197997,3.224423704147339,0.5852184700965881,0.9732059967517853
50200,3.024124321937561,3.1092840051651,3.1235435342788698,0.5389814925193787,0.9811954951286316
50250,3.0476341390609742,3.318951563835144,3.302147159576416,0.5151088285446167,0.9766781568527222
50300,3.0789392948150636,3.185833258628845,3.1354495000839235,0.49627166986465454,0.9722864890098571
50350,3.1572984218597413,3.1313257217407227,3.0107278871536254,0.5207707417011261,0.9721138513088227
50400,3.0559862947463987,2.979140305519104,2.9743945503234865,0.4848652696609497,0.9709753847122192
50450,2.9711047124862673,3.0882880592346194,3.1172469425201417,0.5076287931203842,0.9669206440448761
50500,2.838463182449341,3.152243900299072,3.048744225502014,0.5306094950437545,0.9734172666072846
50550,2.8292246198654176,3.174263038635254,2.9707290649414064,0.5321184700727463,0.9660438179969788
50600,3.040964598655701,3.089357404708862,2.975386414527893,0.5475815486907959,0.970606095790863
50650,3.052607545852661,3.1615855503082275,3.208795495033264,0.4962265282869339,0.9731078565120697
50700,3.0772244215011595,3.1505311155319213,3.1177255296707154,0.5199718314409256,0.9612711763381958
50750,2.970918016433716,3.2810734605789182,3.0901298236846926,0.5347600650787353,0.9630948781967164
50800,3.029025058746338,3.190627942085266,2.9187085485458373,0.5588804167509079,0.9771108448505401
50850,2.8864562368392943,3.1518398571014403,2.9082324504852295,0.5276169335842132,0.9731598317623138
50900,2.9377672052383423,3.122265257835388,2.960597858428955,0.531301451921463,0.9617856764793395
50950,3.061347255706787,3.319607286453247,2.992227668762207,0.5373640179634094,0.9754070162773132
51000,2.976208987236023,3.285499234199524,3.08491259098053,0.523791354894638,0.9797610664367675
51050,3.029919924736023,3.5245104217529297,3.0832745313644407,0.5371460121870041,0.9800141990184784
51100,2.9398058652877808,3.3304284763336183,3.061338028907776,0.5270156741142273,0.9765363585948944
51150,2.8424832439422607,3.2855112552642822,3.022398657798767,0.5459646809101105,0.9724572312831878
51200,2.8590730142593386,3.0504141330718992,3.15145631313324,0.5305738711357116,0.9738372099399567
51250,2.9166085577011107,3.1288543128967286,3.2020061731338503,0.5468418484926224,0.9817866837978363
51300,2.8545346593856813,3.1396630573272706,3.1543463850021363,0.5365821194648742,0.976388111114502
51350,3.080607714653015,3.1051188039779665,3.179597187042236,0.5947545969486236,0.9737725186347962
51400,3.2580252933502196,3.2072519969940188,3.258307709693909,0.557390878200531,0.9759907925128937
51450,3.1188951539993286,3.1520825004577637,3.523412184715271,0.541272537112236,0.9789246571063995
51500,3.1350368595123292,3.416868748664856,3.4077592086791992,0.5406016874313354,0.9762004113197327
51550,3.0382150077819823,3.331840214729309,3.1352356004714967,0.538454537987709,0.9719554460048676
51600,2.8907768869400026,3.3788969230651857,3.0785008335113524,0.5325784069299698,0.9782065165042877
51650,2.820684385299683,3.526962242126465,3.080806784629822,0.5706226062774659,0.9662060487270355
51700,2.886717519760132,3.3124574041366577,3.0093763303756713,0.5718375778198242,0.966594398021698
51750,2.9001046657562255,3.155910220146179,2.856201548576355,0.5838819205760956,0.9700937008857727
51800,3.0462200260162353,3.358557634353638,2.859796757698059,0.5380419957637786,0.9733727562427521
51850,2.9991266393661498,3.284756360054016,2.8549030208587647,0.5436150532960892,0.9674110937118531
51900,3.1617357444763186,3.279573893547058,2.8168424701690675,0.548482101559639,0.9778585517406464
51950,3.1449962854385376,3.1733173751831054,2.7895725107192995,0.5557685881853104,0.9676804661750793
52000,3.1827628231048584,3.056787147521973,2.9052198266983034,0.5479114127159118,0.9678325176239013
52050,3.2157217168807986,3.188616228103638,2.9152229118347166,0.5514490008354187,0.9789304876327515
52100,3.2437243938446043,3.1661866426467897,2.9350864934921264,0.5089706629514694,0.9715091466903687
52150,3.2608345413208006,3.1801507377624514,2.8714381790161134,0.5378572833538056,0.9681239688396454
52200,3.190594820976257,2.8768555450439455,3.0645538330078126,0.4854623943567276,0.972832647562027
52250,3.1723266792297364,3.1662274265289305,2.864200224876404,0.5147989827394486,0.9718977153301239
52300,3.07101761341095,3.2893974447250365,2.8580996131896974,0.5293359053134918,0.9708156788349152
52350,2.9541821241378785,3.1869048404693605,2.9331919860839846,0.5125704717636108,0.9752190124988556
52400,2.8653583335876465,3.1627897930145266,2.8412555265426636,0.5151220554113388,0.9766267228126526
52450,2.9162980556488036,3.328911395072937,2.887947006225586,0.5260481250286102,0.9702277886867523
52500,3.021938943862915,3.329768033027649,2.941096534729004,0.5547456705570221,0.9665213882923126
52550,3.200884222984314,3.4140222597122194,2.946253790855408,0.5824075716733933,0.9766231846809387
52600,3.2356005716323852,3.5646516370773313,3.056977620124817,0.5653454458713532,0.9771733176708222
52650,3.308845820426941,3.5654474115371704,3.0582539796829225,0.5907331693172455,0.9668786215782166
52700,3.2531287145614622,3.3591014099121095,2.910369839668274,0.5504105883836746,0.9645334362983704
52750,2.943023371696472,3.184415078163147,2.9843100833892824,0.5197278618812561,0.9692656433582306
52800,2.994781188964844,3.2440425109863282,2.912453908920288,0.5355743080377579,0.9739563345909119
52850,3.0348044729232786,3.345385317802429,2.8752645158767702,0.5512060701847077,0.9643861079216003
52900,3.1555588150024416,3.4434280586242676,3.0912378072738647,0.5216490799188613,0.9594899451732636
52950,3.1854942274093627,3.422541642189026,3.023141131401062,0.49716178953647616,0.9655303978919982
53000,3.0326301717758177,3.383688530921936,2.8711321687698366,0.47944581747055054,0.975219304561615
53050,3.1982232904434205,3.3546090269088746,2.95406081199646,0.5211102938652039,0.9744038820266724
53100,3.124731602668762,3.284915633201599,2.8489995622634887,0.49249415695667265,0.9724889636039734
53150,3.2145219230651856,3.2886417865753175,2.7834921979904177,0.5454272419214249,0.9723320627212524
53200,3.0427297019958495,3.217043957710266,2.80085618019104,0.5003100782632828,0.9677192652225495
53250,3.080618577003479,3.256332426071167,2.959232144355774,0.5466281980276108,0.9753371179103851
53300,3.1227057361602784,3.218046340942383,2.981335301399231,0.5328473407030105,0.976108957529068
53350,3.076146264076233,3.2439519023895262,3.021186337471008,0.49517126858234406,0.970946456193924
53400,3.1688293695449827,3.0826508235931396,3.0075607967376707,0.46447981119155884,0.9807771134376526
53450,3.168989715576172,3.1261998558044435,2.8264331817626953,0.5092956918478012,0.9770047461986542
53500,3.212989993095398,3.187880988121033,2.911298894882202,0.4947384351491928,0.9756889462471008
53550,2.961956305503845,3.2365386486053467,3.0344490575790406,0.5104524213075637,0.9796428942680359
53600,3.1850003242492675,3.421904344558716,3.054700469970703,0.5206030333042144,0.977423574924469
53650,3.317914810180664,3.078157300949097,3.2998842668533324,0.5306861446453974,0.9734304630756379
53700,3.2837977695465086,2.9158724784851073,3.2008041667938234,,0.97534459233284
53750,3.3259484004974365,3.2161809253692626,3.042098731994629,,0.9710007441043854
53800,3.404284291267395,3.146663336753845,3.1453352785110473,,0.9718545413017273
53850,3.39423171043396,3.218609023094177,3.165151901245117,,0.9746357214450836
53900,3.2949206924438474,3.2559832382202147,3.046717782020569,,0.9711775386333465
53950,3.513508620262146,3.2264736127853393,3.133075866699219,,0.9702435946464538
54000,3.56592173576355,2.9499726629257204,2.9801409244537354,,0.9700068473815918
54050,3.3508254432678224,3.1369783067703247,3.041431407928467,,0.9735391795635223
54100,3.362937469482422,3.0352430152893066,3.1197824001312258,,0.9792481112480164
54150,3.5088197135925294,3.024083790779114,3.187110676765442,,0.974028571844101
54200,3.2376400327682493,2.8999282550811767,3.2416090965270996,,0.9714194178581238
54250,3.2927224016189576,3.055595760345459,3.289975309371948,,0.9703131842613221
54300,3.3719742918014526,3.1538177585601805,3.081084966659546,,0.9716472852230073
54350,3.2615055418014527,3.297780981063843,3.0280886840820314,,0.9741067886352539
54400,3.166858654022217,3.245008659362793,3.033767218589783,,0.9778560876846314
54450,3.069319276809692,3.199479413032532,3.1205877304077148,,0.9687437760829926
54500,3.0368254518508913,3.2481998443603515,2.945762777328491,,0.9826836562156678
54550,2.887434844970703,3.161363334655762,3.0728049230575563,,0.9713613533973694
54600,3.040851106643677,3.1502339935302732,3.063499002456665,,0.9741643440723419
54650,3.1392689085006715,3.0330092906951904,3.0823561668396,,0.9736675500869751
54700,3.1854830884933474,3.0305735588073732,2.8971866083145144,,0.9734182143211365
54750,3.2250412034988405,3.027380208969116,3.0449869728088377,,0.9771388471126556
54800,2.988144383430481,3.250737261772156,2.9608834981918335,,0.9694976437091828
54850,3.1204189109802245,3.2783454704284667,2.984382109642029,,0.9706742918491363
54900,3.0763224077224733,3.331980576515198,2.907953224182129,,0.9629694902896881
54950,3.104201145172119,3.292018828392029,2.9699294328689576,,0.9635128128528595
55000,3.2391411209106447,3.2802713298797608,3.0690426778793336,,0.9764674293994904
55050,3.1924784994125366,3.292866978645325,3.2570570802688597,,0.9641259026527405
55100,3.2630149698257447,3.357754030227661,3.1322215223312377,,0.9716716396808625
55150,3.399572448730469,3.3330489587783814,2.969199981689453,,0.9735844779014587
55200,3.2269608879089358,3.2433441877365112,3.107787055969238,,0.9695791792869568
55250,3.333684606552124,3.2705837154388426,3.127808508872986,,0.9758229696750641
55300,3.352954874038696,3.203214769363403,3.156965804100037,,0.974224430322647
55350,3.282512068748474,3.1859703826904298,2.992783856391907,,0.9717412972450257
55400,3.251410403251648,3.1424124383926393,3.0097624588012697,,0.9744116187095642
55450,3.1992300033569334,3.313891258239746,3.0072906684875487,,0.9799931728839875
55500,2.963943362236023,3.0539290428161623,2.9067012453079224,,0.9688596832752228
55550,3.038548331260681,3.1055074644088747,2.9350059270858764,,0.9753104281425476
55600,2.8722511243820192,3.0839989948272706,2.9650536346435548,,0.9707371163368225
55650,3.0623385095596314,3.330040612220764,2.731570658683777,,0.9774219024181366
55700,2.965718550682068,3.25678174495697,2.845126452445984,,0.9727613532543182
55750,3.044409875869751,3.196413631439209,2.8916520977020266,,0.9770460677146912
55800,3.1300548410415647,3.3623385334014895,2.9959542751312256,,0.9708044195175171
55850,3.031954369544983,3.4805239820480347,3.0029912757873536,,0.9667625451087951
55900,3.1065584659576415,3.191647057533264,2.856748719215393,,0.9748069739341736
55950,2.9605553913116456,3.1505914545059204,2.6916735649108885,,0.9786812770366669
56000,2.8262765073776244,3.2262698554992677,2.8114087867736814,,0.9671822118759156
56050,2.8047373247146608,3.2157555198669434,2.946811151504517,,0.9736825096607208
56100,2.8325158309936525,3.1062095069885256,2.867947039604187,,0.9734171950817108
56150,2.690803470611572,3.2943068647384646,2.9027742290496827,,0.9591363954544068
56200,2.971821303367615,3.4172945117950437,2.9186349391937254,,0.9665868926048279
56250,2.9332025814056397,3.254757056236267,3.0486418485641478,,0.973676130771637
56300,3.027497911453247,3.2377066564559938,3.2564478874206544,,0.9690627777576446
56350,2.993715286254883,3.2074275827407837,3.2360653924942016,,0.9706454968452454
56400,3.158411183357239,3.33254328250885,3.155040078163147,,0.9728744804859162
56450,3.2208794164657593,3.2514837408065795,3.236604084968567,,0.9761477518081665
56500,3.0650850915908814,3.320948934555054,3.286210527420044,,0.9768983268737793
56550,2.904586911201477,3.2929128122329714,2.97169050693512,,0.9823055458068848
56600,2.8573686695098877,3.2924201107025146,2.966686840057373,,0.982413524389267
56650,2.9323969507217407,3.248235945701599,2.959907431602478,,0.9703739941120147
56700,3.091978988647461,3.3558921813964844,3.1220593452453613,,0.9821587610244751
56750,3.2214346027374265,3.342535238265991,3.0349328994750975,,0.9703991556167603
56800,3.195841784477234,3.2787543392181395,2.9054100370407103,,0.9694000375270844
56850,3.118994607925415,3.2821407890319825,2.812329411506653,,0.9798913180828095
56900,3.1304500007629397,3.0195990562438966,2.858634877204895,,0.9736417436599731
56950,3.1087992572784424,3.0843013381958007,3.0072824430465697,,0.9666687500476837
57000,3.0960346841812134,3.07915687084198,3.080478539466858,,0.9668835127353668
57050,3.3041803789138795,3.152621154785156,2.9565600395202636,,0.9707649993896484
57100,3.008000340461731,3.1755110311508177,3.057518901824951,,0.977588654756546
57150,3.257595601081848,3.142598786354065,2.9847794342041016,,0.972644968032837
57200,3.166921772956848,3.17440288066864,3.0579745960235596,,0.9773197436332702
57250,3.1519517850875856,3.3348588705062867,2.9666986227035523,,0.9689732885360718
57300,3.2778946018218993,3.1959817218780517,3.012465009689331,,0.9778221702575683
57350,3.2139076137542726,3.1394379043579104,3.070546479225159,,0.9725630915164948
57400,3.3741591691970827,3.1326964235305788,3.1222537565231323,,0.9704337346553803
57450,3.2057956409454347,3.3312914609909057,2.951287670135498,,0.9641767764091491
57500,3.135411067008972,3.0737480688095093,2.9983271026611327,,0.9661649990081788
57550,3.1268708181381224,3.038552665710449,3.100296082496643,,0.96784801363945
57600,3.244060616493225,2.873548288345337,2.9972579002380373,,0.9694301748275757
57650,3.3845067596435547,3.055773000717163,3.1299604845046995,,0.9772507929801941
57700,3.2048417568206786,3.2147954988479612,3.213979959487915,,0.9688650512695313
57750,3.0987408638000487,3.2974802970886232,3.164357647895813,,0.9727510821819305
57800,3.0638221597671507,3.2051513671875,3.1035295152664184,,0.966377260684967
57850,2.90384229183197,3.1043968296051023,3.0748923683166502,,0.9695950889587402
57900,3.1518467473983764,3.094440178871155,3.115286979675293,,0.9785963547229767
57950,3.299241180419922,3.3611883020401,2.943999128341675,,0.9765023827552796
58000,3.154917860031128,3.293422751426697,3.0380084133148193,,0.9685898971557617
58050,2.9752981662750244,3.438731746673584,3.026916308403015,,0.9681417286396027
58100,3.1359350299835205,3.4275685119628907,3.306954236030579,,0.973568149805069
58150,3.224171690940857,3.394050793647766,3.1689229440689086,,0.975142195224762
58200,3.235726041793823,3.3321556997299195,3.1166737556457518,,0.974947669506073
58250,3.2865469360351565,3.1765738105773926,3.207885627746582,,0.9742766463756561
58300,3.1925037908554077,3.2481960678100585,3.1094558572769166,,0.9659075999259948
58350,3.3466397762298583,3.2375210762023925,3.150179662704468,,0.971953684091568
58400,3.0892651748657225,3.2882099246978758,3.1137071418762208,,0.9726418387889862
58450,3.138903579711914,3.0827576780319212,3.124503660202026,,0.97106569647789
58500,3.121302299499512,2.9029788637161253,3.025761580467224,,0.9719075965881347
58550,3.083357558250427,2.9881279993057253,3.0674655866622924,,0.9719717395305634
58600,3.4232179641723635,2.9006645584106447,3.00543851852417,,0.9643179321289063
58650,3.323694224357605,3.0675306606292723,3.2116392755508425,,0.9690366518497467
58700,3.350777144432068,3.246520094871521,3.2016161727905272,,0.9677667474746704
58750,3.056271529197693,3.3940849351882934,3.1860506963729858,,0.9686120843887329
58800,2.9226935386657713,3.178701868057251,3.2407265186309813,,0.9711731326580048
58850,3.082832498550415,3.134000372886658,3.258896117210388,,0.9825956177711487
58900,3.1251825666427613,2.9363513803482055,3.210186800956726,,0.9766305470466614
58950,3.3029842233657836,2.9768429613113403,3.315800175666809,,0.9871171343326569
59000,3.245438838005066,3.365048198699951,3.2596679162979125,,0.979206598997116
59050,3.1954128980636596,3.3918921327590943,3.3927282428741456,,0.9725439822673798
59100,3.146407375335693,3.2407716703414917,3.303574547767639,,0.9676814746856689
59150,3.1975429821014405,3.2033705711364746,3.2262515449523925,,0.9721767675876617
59200,3.127681450843811,3.3307239484786986,3.249245057106018,,0.9678585135936737
59250,3.208064651489258,3.352880344390869,3.353001832962036,,0.9750593221187591
59300,3.174872579574585,3.3622246026992797,3.4288510274887085,,0.9707482433319092
59350,3.0991700649261475,3.497868127822876,3.2970727062225342,,0.9833906662464141
59400,3.1149280834198,3.4869645643234253,3.1033293342590333,,0.9768524551391602
59450,3.1348378038406373,3.384902491569519,2.988104214668274,,0.9714525961875915
59500,2.920862092971802,3.4372089290618897,2.9982425022125243,,0.9726315999031067
59550,3.1058161211013795,3.528161339759827,3.0840875244140626,,0.9681284749507904
59600,3.0643274974823,3.4037725257873537,3.198707551956177,,0.9613891005516052
59650,3.138062663078308,3.372716436386108,3.016694040298462,,0.966742228269577
59700,2.941657238006592,3.5000949573516844,2.923715133666992,,0.9748192548751831
59750,3.067962441444397,3.5098375368118284,2.9529324674606325,,0.9774678540229798
59800,3.22624445438385,3.5050569438934325,3.0205982065200807,,0.9760665333271027
59850,3.191907033920288,3.431326975822449,3.011451258659363,,0.9680612754821777
59900,2.8988264417648315,3.2370445013046263,2.963045496940613,,0.9700400829315186
59950,2.9911693382263183,3.190461349487305,2.9804937982559205,,0.9733517587184906
60000,2.9671590995788573,3.3116815423965456,3.0003597497940064,,0.9647591519355774
60050,3.0166372728347777,3.2771425342559812,2.9885508728027346,,0.9797722148895264
60100,3.186191592216492,3.312568440437317,2.8531883192062377,,0.9669735109806061
60150,3.2414039945602418,3.191360158920288,3.037227625846863,,0.9682425737380982
60200,2.995088291168213,3.1552157163619996,2.9738325691223144,,0.9756748425960541
60250,2.9860582685470582,3.457884135246277,3.056738085746765,,0.9698923242092132
60300,2.964679045677185,3.2334409284591676,3.1917835903167724,,0.9716027045249939
60350,2.9050955152511597,3.1422658443450926,3.4040080404281614,,0.9691698575019836
60400,2.83100350856781,3.25686586856842,3.0458895206451415,,0.9724449300765992
60450,3.1205008697509764,3.076125936508179,3.0248095703125,,0.9738582611083985
60500,3.3209057807922364,3.170543713569641,3.0604714918136597,,0.9691992616653442
60550,3.244950032234192,3.144019069671631,3.008851900100708,,0.9673297047615051
60600,2.96308030128479,3.2025887775421142,2.867207407951355,,0.972452552318573
60650,3.241564598083496,3.221815323829651,2.789030423164368,,0.9819797849655152
60700,3.1594574213027955,3.16709912776947,2.9690285968780517,,0.971614592075348
60750,3.151747694015503,3.1519111585617066,3.0307292795181273,,0.9734301555156708
60800,3.190485324859619,3.0969043970108032,3.0990341472625733,,0.9683943247795105
60850,3.185299482345581,3.1202800130844115,3.081940689086914,,0.9752002286911011
60900,3.091909785270691,3.1271900844573977,2.967016887664795,,0.9782337200641632
60950,3.2977081823348997,3.0695497846603392,3.132595224380493,,0.974842232465744
61000,3.2586653518676756,3.150887680053711,3.122481098175049,,0.9712207579612732
61050,3.2158265256881715,3.128931875228882,2.9639593601226806,,0.9760407948493958
61100,2.9672971105575563,3.2914043998718263,2.7631247520446776,,0.9767083835601806
61150,3.0636114168167112,3.1391265535354616,2.954658422470093,,0.9761982607841492
61200,3.276668667793274,3.1780319881439207,2.9157799768447874,,0.9769112884998321
61250,3.176639657020569,3.3969711303710937,2.8140049743652344,,0.9681626951694489
61300,3.043532943725586,3.4985746002197264,2.8521192836761475,,0.9587724423408508
61350,3.1206508541107176,3.5698403024673464,2.7878283882141113,,0.9598693561553955
61400,3.0670144510269166,3.529487061500549,2.924005389213562,,0.9729951429367065
61450,2.882299370765686,3.3861302947998047,3.02892192363739,,0.9709366798400879
61500,2.9459667921066286,3.2779197835922242,3.164146647453308,,0.9700039231777191
61550,2.8757171201705933,3.2420200443267824,3.2749830055236817,,0.9647700357437133
61600,2.951354112625122,3.1024804735183715,3.1663351583480837,,0.9752614724636078
61650,3.158141074180603,3.157993755340576,2.9170445728302004,,0.963599580526352
61700,3.024780230522156,2.997477021217346,3.1072479343414305,,0.965395621061325
61750,3.004839081764221,2.959040298461914,3.10014769077301,,0.963872264623642
61800,2.8650108003616332,3.0264003896713256,3.192771430015564,,0.967033498287201
61850,2.9393856573104857,3.1175028800964357,3.0643825340270996,,0.9630562925338745
61900,3.1114734411239624,3.0739765214920043,3.0151290702819824,,0.9683776736259461
61950,3.232517948150635,3.0352337312698365,3.08756591796875,,0.9688959014415741
62000,3.0526830625534056,3.277466654777527,3.0627121114730835,,0.9710092210769653
62050,2.9426732540130613,3.4167770671844484,3.1980953502655027,,0.9666765022277832
62100,3.0217245388031007,3.566698980331421,3.196347041130066,,0.9671834599971771
62150,2.928293714523315,3.4210648250579836,3.3312399435043334,,0.9661731946468354
62200,3.134998822212219,3.461810393333435,3.4280631351470947,,0.9649279546737671
62250,3.1887479209899903,3.388230381011963,3.507720446586609,,0.9716967391967773
62300,3.0463332414627073,3.394906244277954,3.4175188302993775,,0.9682580268383026
62350,3.1896341037750244,3.0704282760620116,3.431993727684021,,0.977373857498169
62400,3.2362155151367187,3.0639078855514525,3.093325114250183,,0.97065842628479
62450,3.0270638990402223,3.2738034248352053,2.8902925634384156,,0.9746925413608551
62500,2.9557126808166503,3.472539448738098,3.105352368354797,,0.9807700538635253
62550,3.0986398029327393,3.3634902811050416,3.1453264999389647,,0.9806149053573608
62600,3.0798862028121947,3.3472406911849975,3.205482268333435,,0.9724334657192231
62650,2.8629535627365112,3.331957097053528,2.9812361717224123,,0.9686404192447662
62700,2.92100510597229,3.174704122543335,3.0053838062286378,,0.9669699692726135
62750,2.9906027841567995,3.408292751312256,2.8928632164001464,,0.9760258364677429
62800,3.0462707233428956,3.450522289276123,2.864297852516174,,0.9710082769393921
62850,3.1062197351455687,3.189326801300049,2.9588905572891235,,0.9711032664775848
62900,2.8345833730697634,3.1918139553070066,2.889371476173401,,0.973445999622345
62950,3.1585467004776,3.1303309059143065,2.982999029159546,,0.9771976816654205
63000,3.0309209775924684,3.3524696922302244,2.963279809951782,,0.9768856728076935
63050,3.0371001148223877,3.218363561630249,3.065313024520874,,0.968684915304184
63100,3.0973838901519777,3.1381842994689944,3.193475089073181,,0.9673284363746643
63150,3.00341383934021,3.290724582672119,3.1587849378585817,,0.9729297626018524
63200,3.0196998214721678,3.34354736328125,3.1073234558105467,,0.97812539935112
63250,3.1873365783691407,3.4605261993408205,3.01365936756134,,0.9670147156715393
63300,3.262771558761597,3.262195515632629,3.149418206214905,,0.9640217876434326
63350,3.232460741996765,3.0930759477615357,3.0721864795684812,,0.9740245723724366
63400,3.1979087448120116,3.0384897899627688,2.890075855255127,,0.9686159980297089
63450,3.354616723060608,3.0401574087142946,2.886960768699646,,0.9674838578701019
63500,3.5301886081695555,3.299989857673645,3.0485789299011232,,0.9686059856414795
63550,3.347692122459412,3.31067976474762,3.227535939216614,,0.9692398047447205
63600,3.5331276941299437,3.214826898574829,3.192044768333435,,0.9727927827835083
63650,3.35537211894989,3.176273899078369,2.987544689178467,,0.9715434610843658
63700,3.148548059463501,3.2020290899276733,2.7384910488128664,,0.9623065710067749
63750,3.1844072341918945,3.207088146209717,2.7215622949600218,,0.9659081470966339
63800,3.1254931640625,3.4100094413757325,2.7043235301971436,,0.9760412943363189
63850,3.0917641258239748,3.2992269563674927,2.681543755531311,,0.9704614996910095
63900,3.252813067436218,3.353538417816162,2.8933546638488767,,0.9702535903453827
63950,3.2966208124160765,3.3000674629211426,3.042367434501648,,0.9745788598060607
64000,3.4386500692367554,3.498256735801697,3.0335774660110473,,0.9663035845756531
64050,3.2445284271240236,3.4899465608596802,2.9710828971862795,,0.9693594563007355
64100,3.1198506212234496,3.522910165786743,3.00830078125,,0.9679917287826538
64150,2.977880039215088,3.6097556018829344,2.9146757411956785,,0.9742421734333039
64200,3.0441039419174194,3.7304452657699585,2.839361996650696,,0.97152263879776
64250,2.9605186557769776,3.4838645172119143,3.0180284643173216,,0.9737009310722351
64300,2.9371439313888548,3.1125916242599487,3.042076659202576,,0.9699551355838776
64350,2.8872472047805786,3.089200096130371,2.9228128957748414,,0.9691523587703705
64400,2.9974545001983643,2.8429607820510863,2.9510901975631714,,0.9632540440559387
64450,3.0704348945617674,3.0288341808319093,2.9762577199935913,,0.9738984489440918
64500,3.082586145401001,3.335841007232666,3.0853770208358764,,0.973638368504388
64550,3.170592775344849,3.1487337255477907,3.053135385513306,,
64600,3.2543946504592896,3.26999960899353,3.251628866195679,,
64650,3.341421685218811,3.3854367923736572,3.0394618463516236,,
64700,3.2386765766143797,3.213782968521118,3.0127827310562134,,
64750,2.9830569887161253,3.2180352306365965,3.0658684301376344,,
64800,3.0131408739089967,3.1464499378204347,3.064680800437927,,
64850,3.269627237319946,3.1321206378936766,3.266748170852661,,
64900,3.344012665748596,3.185715684890747,3.137779517173767,,
64950,3.295550475120544,3.288117275238037,3.0044919204711915,,
65000,3.3703459787368772,3.539373445510864,3.087530517578125,,
65050,3.1934368658065795,3.261360468864441,3.135706720352173,,
65100,3.1572479438781738,3.4344769811630247,3.1138625812530516,,
65150,3.0044905710220338,3.364269232749939,2.9800187587738036,,
65200,3.2500469732284545,3.392864980697632,2.973171715736389,,
65250,3.1951603794097903,3.320077404975891,3.2322411346435547,,
65300,3.280018925666809,3.460683832168579,3.0832388591766358,,
65350,2.97842164516449,3.28283145904541,3.095007839202881,,
65400,3.211660871505737,3.4014356660842897,3.1067928171157835,,
65450,3.0702516889572142,3.3698336553573607,2.9658517026901245,,
65500,3.046940579414368,3.2672613954544065,3.0730239963531494,,
65550,2.9850996351242065,3.2776925992965698,2.975687575340271,,
65600,3.024454426765442,3.2193131494522094,2.794212613105774,,
65650,3.03065158367157,3.2881922245025637,2.76946711063385,,
65700,3.1495506715774537,3.393624448776245,2.9450566387176513,,
65750,3.3819230222702026,3.42296893119812,2.9667351722717283,,
65800,3.301454839706421,3.373353204727173,3.1991019604053905,,
65850,3.327528705596924,3.57252760887146,,,
65900,3.1617002153396605,3.382590665817261,,,
65950,3.1953981208801268,3.423061852455139,,,
66000,3.0652101707458494,3.319042277336121,,,
66050,3.029098858833313,3.4368937110900877,,,
66100,3.2541157150268556,3.290560441017151,,,
66150,3.1550060176849364,3.1925664138793945,,,
66200,3.140994644165039,3.129197835922241,,,
66250,2.95840669631958,3.2042520904541014,,,
66300,2.848059597015381,3.1618622827529905,,,
66350,3.2128718662261964,3.257819209098816,,,
66400,3.0935906267166136,3.3591594743728637,,,
66450,3.070675950050354,3.3687590599060058,,,
66500,3.05941104888916,3.1982609033584595,,,
66550,2.9536750650405885,3.2761525297164917,,,
66600,3.0162232303619385,3.3104262256622317,,,
66650,3.0953279733657837,3.2605720472335817,,,
66700,3.156617441177368,3.2464233112335203,,,
66750,3.0160015058517455,3.548971710205078,,,
66800,3.0641246938705446,3.6208533525466917,,,
66850,3.1554246950149536,3.5527294158935545,,,
66900,3.084521088600159,3.5622384214401244,,,
66950,3.1358862924575805,3.2209558391571047,,,
67000,3.0098830890655517,3.1359237813949585,,,
67050,3.296529407501221,3.2039916944503783,,,
67100,3.3335776996612547,3.322886939048767,,,
67150,3.03040406703949,3.3631092882156373,,,
67200,3.0897342109680177,3.2636017560958863,,,
67250,2.907618856430054,3.2790218877792356,,,
67300,2.8766841173171995,3.0919932889938355,,,
67350,3.0728980684280396,3.2648955011367797,,,
67400,3.0877458095550536,3.1512715196609498,,,
67450,2.971688108444214,3.197694444656372,,,
67500,3.224409079551697,3.1582100200653076,,,
67550,3.0307536554336547,3.11569860458374,,,
67600,3.096395869255066,3.1124415493011472,,,
67650,3.2287541389465333,3.098406963348389,,,
67700,3.3124151754379274,3.1197396898269654,,,
67750,3.424246211051941,3.150810875892639,,,
67800,3.2392455530166626,3.217630763053894,,,
67850,3.1066953992843627,3.288229808807373,,,
67900,3.192559251785278,3.460468821525574,,,
67950,3.4246559953689575,3.343099536895752,,,
68000,3.3240459251403807,3.4997146558761596,,,
68050,3.3430155897140503,3.610222897529602,,,
68100,3.3138135147094725,3.3783059167861937,,,
68150,3.183169951438904,3.1202035188674926,,,
68200,3.250524196624756,3.1316794300079347,,,
68250,3.2290070343017576,3.125590009689331,,,
68300,3.1308350944519043,3.1112989664077757,,,
68350,3.139577040672302,3.143765439987183,,,
68400,3.154306197166443,3.1609911489486695,,,
68450,3.2284698724746703,3.0758435583114623,,,
68500,3.218962240219116,3.4396687030792235,,,
68550,3.024468092918396,3.350078887939453,,,
68600,3.012537875175476,3.433515591621399,,,
68650,3.4005668783187866,3.482662043571472,,,
68700,3.5961306142807006,3.49105818271637,,,
68750,3.369796829223633,3.435447597503662,,,
68800,3.271928389867147,3.4787471294403076,,,
68850,,3.4137698888778685,,,
68900,,3.269629464149475,,,
68950,,3.4293639945983885,,,
69000,,3.443382797241211,,,
69050,,3.2296883344650267,,,
69100,,3.1750314474105834,,,
69150,,3.371582908630371,,,
69200,,3.151497440338135,,,
69250,,3.3380724143981935,,,
69300,,3.21486882686615,,,
69350,,3.31536527633667,,,
69400,,3.514573545455933,,,
69450,,3.5564309692382814,,,
69500,,3.373930821418762,,,
69550,,3.355496783256531,,,
69600,,3.3888283491134645,,,
69650,,3.269016981124878,,,
69700,,3.2772619581222533,,,
69750,,3.4562398910522463,,,
69800,,3.4098454189300536,,,
69850,,3.15403573513031,,,
69900,,3.527515664100647,,,
69950,,3.577965216636658,,,
70000,,3.5058956289291383,,,
70050,,3.487640070915222,,,
70100,,3.5222091627120973,,,
70150,,3.4417805528640746,,,
70200,,3.383345003128052,,,
70250,,3.165234661102295,,,
70300,,3.354721283912659,,,
70350,,3.3287861347198486,,,
70400,,3.4738894176483153,,,
70450,,3.490557746887207,,,
70500,,3.454862289428711,,,
70550,,3.2631542682647705,,,
70600,,3.4369827365875243,,,
70650,,3.2606963872909547,,,
70700,,3.4124118518829345,,,
70750,,3.358028292655945,,,
70800,,3.5219297075271605,,,
70850,,3.156526584625244,,,
70900,,3.3062824773788453,,,
70950,,3.400630464553833,,,
71000,,3.3846689891815185,,,
71050,,3.470665845870972,,,
71100,,3.525443081855774,,,
71150,,3.5328516721725465,,,
71200,,3.2424153661727906,,,
71250,,3.202450866699219,,,
71300,,3.40162079334259,,,
71350,,3.3931385135650634,,,
71400,,3.4334227657318115,,,
71450,,3.3431216526031493,,,
71500,,3.1513208246231077,,,
71550,,2.99083468914032,,,
71600,,3.185655221939087,,,
71650,,3.3448109340667727,,,
71700,,3.270030312538147,,,
71750,,3.2752418375015258,,,
71800,,3.1808645725250244,,,
71850,,3.214117655754089,,,
71900,,3.2559660863876343,,,
71950,,3.245321741104126,,,
72000,,3.2127084302902222,,,
72050,,3.1362343883514403,,,
72100,,3.1226820373535156,,,
72150,,3.0908841943740843,,,
72200,,2.931251802444458,,,
72250,,2.931721930503845,,,
72300,,3.120117621421814,,,
72350,,3.0516566371917726,,,
72400,,3.1867913246154784,,,
72450,,3.3154506731033324,,,
72500,,3.152261061668396,,,
72550,,3.2547776985168455,,,
72600,,3.205611643791199,,,
72650,,3.1939602947235106,,,
72700,,3.108767895698547,,,
72750,,3.262457709312439,,,
72800,,3.4579281854629516,,,
72850,,3.446856966018677,,,
72900,,3.2424732208251954,,,
72950,,3.15198570728302,,,
73000,,3.3104119443893434,,,
73050,,3.4146120023727415,,,
73100,,3.415751452445984,,,
73150,,3.3300150871276855,,,
73200,,3.4003569221496583,,,
73250,,3.5495479011535647,,,
73300,,3.466181392669678,,,
73350,,3.404415102005005,,,
73400,,3.3267710256576537,,,
73450,,3.2066297578811644,,,
73500,,3.097828974723816,,,
73550,,3.317675437927246,,,
73600,,3.123234205245972,,,
73650,,3.1594302082061767,,,
73700,,3.211684856414795,,,
73750,,3.2587021875381468,,,
73800,,3.1250410366058348,,,
73850,,3.381833720207214,,,
73900,,3.341650004386902,,,
73950,,3.35874623298645,,,
74000,,3.6673276805877686,,,
74050,,3.5759451389312744,,,
74100,,3.334315929412842,,,
74150,,3.2755891036987306,,,
74200,,3.262200322151184,,,
74250,,3.047845764160156,,,
74300,,3.351646161079407,,,
74350,,3.2615266847610473,,,
74400,,3.6065218305587767,,,
74450,,3.4820695114135742,,,
74500,,3.382724003791809,,,
74550,,3.1618699979782106,,,
74600,,2.867827787399292,,,
74650,,3.085857605934143,,,
74700,,3.1853079652786254,,,
74750,,3.1122600555419924,,,
74800,,3.1824347496032717,,,
74850,,3.2634159898757935,,,
74900,,2.986547312736511,,,
74950,,3.061233401298523,,,
75000,,3.1482714796066285,,,
75050,,2.997000198364258,,,
75100,,3.0882648468017577,,,
75150,,3.309623050689697,,,
75200,,3.2628551959991454,,,
75250,,3.367603454589844,,,
75300,,3.283821563720703,,,
75350,,3.469932126998901,,,
75400,,3.644036684036255,,,
75450,,3.2785171556472776,,,
75500,,3.264617290496826,,,
75550,,3.3319120264053343,,,
75600,,3.4017457723617555,,,
75650,,3.321822581291199,,,
75700,,3.4078375768661497,,,
75750,,3.418915901184082,,,
75800,,3.37682559967041,,,
75850,,3.498817801475525,,,
75900,,3.5410001564025877,,,
75950,,3.4204274368286134,,,
76000,,3.564804239273071,,,
76050,,3.3525031709671023,,,
76100,,3.2854490184783938,,,
76150,,3.082684760093689,,,
76200,,3.0309135484695435,,,
76250,,3.0243267011642456,,,
76300,,3.042102003097534,,,
76350,,3.2078678464889525,,,
76400,,3.214558968544006,,,
76450,,3.087567548751831,,,
76500,,3.3835986757278445,,,
76550,,3.1983766031265257,,,
76600,,3.4928051137924196,,,
76650,,3.5271748161315917,,,
76700,,3.2044724559783937,,,
76750,,3.196465725898743,,,
76800,,3.2732808637619017,,,
76850,,3.3773262166976927,,,
76900,,3.221268138885498,,,
76950,,3.110714888572693,,,
77000,,3.407365460395813,,,
77050,,3.1876147842407225,,,
77100,,3.137479453086853,,,
77150,,3.301594605445862,,,
77200,,3.4030283069610596,,,
77250,,3.493409266471863,,,
77300,,3.274969735145569,,,
77350,,3.3462579011917115,,,
77400,,3.166252279281616,,,
77450,,3.0804693937301635,,,
77500,,3.244149742126465,,,
77550,,3.3914321947097776,,,
77600,,3.0903895807266237,,,
77650,,3.140551233291626,,,
77700,,3.350903706550598,,,
77750,,3.1998804569244386,,,
77800,,3.1167113304138185,,,
77850,,3.1567835903167722,,,
77900,,3.100075616836548,,,
77950,,3.1979376792907717,,,
78000,,3.068223419189453,,,
78050,,2.789285435676575,,,
78100,,2.9716653871536254,,,
78150,,3.244454598426819,,,
78200,,3.4871087074279785,,,
78250,,3.3106727504730227,,,
78300,,3.203653950691223,,,
78350,,3.250043091773987,,,
78400,,3.3962682580947874,,,
78450,,3.348684558868408,,,
78500,,3.299365925788879,,,
78550,,3.400278162956238,,,
78600,,3.2516673898696897,,,
78650,,3.1285832262039186,,,
78700,,3.2468672609329223,,,
78750,,3.412883439064026,,,
78800,,3.432625765800476,,,
78850,,3.5328842544555665,,,
78900,,3.368868503570557,,,
78950,,3.4792046308517457,,,
79000,,3.4909712409973146,,,
79050,,3.2620414876937867,,,
79100,,3.3109085750579834,,,
79150,,3.5079361152648927,,,
79200,,3.358024387359619,,,
79250,,3.298569178581238,,,
79300,,3.608610262870789,,,
79350,,3.4722311305999756,,,
79400,,3.4067291593551636,,,
79450,,3.321254324913025,,,
79500,,3.323650393486023,,,
79550,,3.3430216932296752,,,
79600,,3.201931400299072,,,
79650,,3.273215217590332,,,
79700,,3.2826638221740723,,,
79750,,3.1980411052703857,,,
79800,,3.263417863845825,,,
79850,,3.213612289428711,,,
79900,,3.2447773790359498,,,
79950,,3.3788733148574828,,,
80000,,3.1724315309524536,,,
80050,,3.3909651041030884,,,
80100,,3.1640163469314575,,,
80150,,3.1853406476974486,,,
80200,,3.308795714378357,,,
80250,,3.315968017578125,,,
80300,,3.0734728240966795,,,
80350,,3.0414308071136475,,,
80400,,3.1345712614059447,,,
80450,,2.968494453430176,,,
80500,,3.0798434257507323,,,
80550,,3.1207778215408326,,,
80600,,3.0860865688323975,,,
80650,,3.098666868209839,,,
80700,,3.0746159410476683,,,
80750,,3.079134855270386,,,
80800,,3.016770796775818,,,
80850,,3.0781681299209596,,,
80900,,3.27420175075531,,,
80950,,3.245665068626404,,,
81000,,3.169237356185913,,,
81050,,3.2728425741195677,,,
81100,,3.363345966339111,,,
81150,,3.2543509721755983,,,
81200,,3.2473617219924926,,,
81250,,3.0892537117004393,,,
81300,,3.1689764928817747,,,
81350,,3.28433602809906,,,
81400,,3.0980481719970703,,,
81450,,2.7524104070663453,,,
81500,,3.0267632818222046,,,
81550,,3.247768299920218,,,


==> figures/gmm_nd/T20_KLmarginal2.csv <==
iter,KL_2_ULA,KL_2_dilation,KL_2_tempering,KL_2_diffusion,KL_2_daz_scale1
0,7.484963760375977,7.563445615768432,1.6253269815444946,0.8733064937591553,0.6849356800317764
50,5.48955132484436,8.054109554290772,1.3987412190437316,0.7056366634368897,0.47852580845355985
100,4.539720287322998,8.290071601867675,1.3442399430274963,0.6595943927764892,0.4311358505487442
150,3.8889346361160277,8.489759883880616,1.2721050906181335,0.6027609634399415,0.41504452407360076
200,3.4593653869628906,8.644278450012207,1.1797021651268005,0.6111394906044006,0.40463268041610717
250,3.183822584152222,8.73098596572876,1.1932107186317444,0.6176260149478913,0.39444464206695556
300,2.8737247610092163,8.845940265655518,1.2263907432556151,0.598916187286377,0.39884632885456084
350,2.7133942365646364,8.83920721054077,1.1657513737678529,0.5647677034139633,0.40477352142333983
400,2.595319404602051,8.818178081512452,1.183019242286682,0.6026965820789337,0.3860776770114899
450,2.4680088138580323,8.736842231750488,1.1624824953079225,0.6070063865184784,0.3835746085643768
500,2.3260190153121947,8.716992244720458,1.2333764958381652,0.6119408214092255,0.39608398377895354
550,2.2304762172698975,8.773316745758057,1.2235430216789245,0.5642452365159989,0.3989054274559021
600,2.056828210353851,8.755911960601807,1.2027177572250367,0.571795079112053,0.3848948836326599
650,1.9957215642929078,8.627102661132813,1.226961624622345,0.5580731850862503,0.3816279804706573
700,1.9340297079086304,8.570158443450929,1.2212209963798524,0.5657955425977707,0.36798105597496034
750,1.8269598007202148,8.520653686523438,1.2416524219512939,0.547089637517929,0.36300043046474456
800,1.8006619238853454,8.472862758636474,1.2436227107048035,0.5861602890491485,0.3751549047231674
850,1.7567174816131592,8.48639814376831,1.2336819410324096,0.5283551031351089,0.3712573409080505
900,1.7499575042724609,8.3975319480896,1.2755544567108155,0.5427198398113251,0.34255411505699157
950,1.6488157439231872,8.305699710845948,1.2856557178497314,0.5653775960206986,0.3362565726041794
1000,1.5960969805717469,8.272099113464355,1.248353247642517,0.5543696486949921,0.3329659950733185
1050,1.5235122704505921,8.216131076812744,1.276862096786499,0.5411365979909897,0.36533625423908234
1100,1.6358432245254517,8.182160167694091,1.2964354372024536,0.5958077794313431,0.3549867993593216
1150,1.5210610938072204,8.11338924407959,1.2576237678527833,0.5198529028892517,0.3523243999481201
1200,1.4914922213554382,8.118139190673828,1.2285511422157287,0.5044737637043,0.34776137173175814
1250,1.4786889147758484,8.066234455108642,1.2590045285224916,0.5329309022426605,0.3544981122016907
1300,1.5100636458396912,7.997628469467163,1.2586800003051757,0.5253277796506882,0.3654831004142761
1350,1.5840613150596619,7.951188745498658,1.327939956188202,0.523144879937172,0.34894113123416903
1400,1.5956798386573792,7.896427354812622,1.275402901172638,0.5378051996231079,0.35174870014190673
1450,1.4936931729316711,7.837049293518066,1.2726460528373718,0.5320213931798935,0.3518640726804733
1500,1.4597080039978028,7.7563414478302,1.2336375379562379,0.5557171040773392,0.3497766423225403
1550,1.4556292581558228,7.685371799468994,1.225346829891205,0.5434610670804978,0.35335693836212156
1600,1.4883026099205017,7.608392448425293,1.2883508229255676,0.5124217635393142,0.3488313698768616
1650,1.4470880293846131,7.49149531364441,1.333114185333252,0.5295509594678879,0.3486559051275253
1700,1.4947156023979187,7.438235359191895,1.296832218170166,0.5092194348573684,0.3567177850008011
1750,1.526627972126007,7.4543775463104245,1.335006160736084,0.4791165590286255,0.35555460274219514
1800,1.5502425575256347,7.333641624450683,1.374557821750641,0.4830113369226456,0.3484037524461746
1850,1.487764093875885,7.351969776153564,1.4069885182380677,0.48621121764183045,0.34354237735271453
1900,1.5243988633155823,7.25704421043396,1.423427526950836,0.5143956804275512,0.33929022669792175
1950,1.4872403717041016,7.185041809082032,1.4016157722473144,0.5296150332689286,0.35504190146923065
2000,1.4690412092208862,7.184882411956787,1.408005542755127,0.5158407324552536,0.3725645464658737
2050,1.4855141568183898,7.195152759552002,1.4038518595695495,0.5079842710494995,0.3688687741756439
2100,1.5111243224143982,7.159772996902466,1.3848932147026063,0.5019525170326233,0.35854692935943605
2150,1.488677170276642,7.068038787841797,1.4363318276405335,0.5014224672317504,0.3657899045944214
2200,1.4550793719291688,7.073076238632202,1.410025634765625,0.487282252907753,0.3803831738233566
2250,1.4491401743888854,7.02757490158081,1.4021268129348754,0.4956141304969788,0.3707595598697662
2300,1.4672398662567139,6.944153213500977,1.3703709149360657,0.4863604897260666,0.3762843304872513
2350,1.4636430954933166,6.907658996582032,1.3575022554397582,0.470244904756546,0.36675193548202517
2400,1.4348571944236754,6.810002431869507,1.3770915079116821,0.46678652465343473,0.3840280765295029
2450,1.4624046111106872,6.705192785263062,1.4282605481147765,0.43793576836586,0.3782781273126602
2500,1.4119559168815612,6.693333358764648,1.4008377003669739,0.47222804605960844,0.3567445355653763
2550,1.4320615077018737,6.609571475982666,1.38119704246521,0.4992322081327438,0.3633505201339722
2600,1.4474037981033325,6.505097045898437,1.3787207889556885,0.5092761486768722,0.36819339454174044
2650,1.515676395893097,6.521751394271851,1.4263830018043517,0.49081643044948575,0.359889075756073
2700,1.5329995846748352,6.474513635635376,1.4196174931526184,0.47884774684906006,0.352316575050354
2750,1.516993420124054,6.3541497802734375,1.4058410263061523,0.4735823482275009,0.3418257617950439
2800,1.445158426761627,6.291293878555297,1.3649531292915345,0.4870572453737259,0.35437084078788755
2850,1.3546726727485656,6.31388105392456,1.3810400223731996,0.4885198622941971,0.3469501954317093
2900,1.423793339729309,6.3150467205047605,1.412791657447815,0.5162858504056931,0.34716818571090696
2950,1.4720918202400208,6.189656658172607,1.4248166966438294,0.5177498811483383,0.3488792514801025
3000,1.5321705436706543,6.077255964279175,1.4057876396179199,0.5318679881095886,0.3563966780900955
3050,1.5014085721969606,5.973546867370605,1.5007987308502198,0.5045722764730454,0.35434128940105436
3100,1.496902208328247,5.992501497268677,1.4738885045051575,0.4833420246839523,0.3494324553012848
3150,1.563722207546234,5.971587657928467,1.5258126115798951,0.4940925496816635,0.36318288087844847
3200,1.578019163608551,5.928240375518799,1.4450818586349488,0.4979163992404938,0.373580174446106
3250,1.6114436650276185,5.858989677429199,1.4823900842666626,0.48812945365905763,0.3728457474708557
3300,1.588651213645935,5.807940378189087,1.534043869972229,0.46733680069446565,0.3696464443206787
3350,1.6201649141311645,5.809244136810303,1.5559566354751586,0.44563630580902097,0.35525555491447447
3400,1.5914825558662415,5.781241512298584,1.5114756941795349,0.45833261251449586,0.3569739830493927
3450,1.5798989415168763,5.754377326965332,1.468112540245056,0.4702752870321274,0.367842857837677
3500,1.696160433292389,5.611321334838867,1.495948224067688,0.46342483162879944,0.3477267020940781
3550,1.7583038091659546,5.578097743988037,1.4601321697235108,0.48191415905952456,0.34281411588191985
3600,1.7245638132095338,5.514072341918945,1.5021306371688843,0.49061046600341796,0.3493737816810608
3650,1.66321320772171,5.486866235733032,1.539426953792572,0.4933885335922241,0.33818133771419523
3700,1.6762301754951476,5.513161334991455,1.5404745745658874,0.45778369784355166,0.33816427409648897
3750,1.645875675678253,5.440945644378662,1.5327144861221313,0.45711053669452667,0.3464752131700516
3800,1.6115558600425721,5.387034902572632,1.4434936046600342,0.4742483615875244,0.3559321242570877
3850,1.6412152981758117,5.319538307189942,1.4905388569831848,0.4878032195568085,0.3484560799598694
3900,1.5917368578910827,5.335916223526001,1.5050019192695618,0.46846514999866484,0.3379275244474411
3950,1.5991868567466736,5.231771802902221,1.5484301042556763,0.5468780219554901,0.3461602956056595
4000,1.5999713492393495,5.262037324905395,1.5342050790786743,0.5180282038450241,0.3533946406841278
4050,1.617533233165741,5.177655115127563,1.5531250977516173,0.5070091670751572,0.34243758499622345
4100,1.649476408958435,5.164548044204712,1.5524107027053833,0.516819623708725,0.34448322653770447
4150,1.632976450920105,5.197101516723633,1.5374169993400573,0.5245584720373153,0.340651770234108
4200,1.7145243740081788,5.238572025299073,1.538522343635559,0.4880686384439468,0.3381673377752304
4250,1.5949380445480346,5.230205869674682,1.5228374671936036,0.4832372611761093,0.3443257534503937
4300,1.6258410120010376,5.119914417266846,1.4820471000671387,0.5064711463451386,0.3460572111606598
4350,1.7168069100379943,5.0096703720092775,1.4822218108177185,0.49241254150867464,0.33271631360054016
4400,1.7224286270141602,4.882589502334595,1.5183220934867858,0.4723697900772095,0.3327736735343933
4450,1.6926965832710266,4.8127178192138675,1.490027687549591,0.4909068500995636,0.3220280683040619
4500,1.659179241657257,4.76889365196228,1.4783038687705994,0.48803492248058317,0.3308663356304169
4550,1.6715350508689881,4.719161653518677,1.4851406383514405,0.4747762584686279,0.343744341135025
4600,1.6654620003700256,4.720991897583008,1.5387583208084106,0.4423699426651001,0.34055962681770324
4650,1.6262393450737,4.684751777648926,1.5990772724151612,0.49920044183731077,0.341717329621315
4700,1.5363295030593873,4.679759311676025,1.5899742126464844,0.49016621470451355,0.3460719347000122
4750,1.6296687650680541,4.650078935623169,1.5467752480506898,0.4659335952997208,0.3434643965959549
4800,1.539143464565277,4.600853357315064,1.5312104272842406,0.5176397114992142,0.3481679129600525
4850,1.5848047351837158,4.591733865737915,1.538230571746826,0.48501389563083647,0.3402767926454544
4900,1.5368572330474854,4.585011510848999,1.545537259578705,0.5177777910232544,0.3453270673751831
4950,1.482642307281494,4.5007844734191895,1.5310114192962647,0.499859533905983,0.34452381134033205
5000,1.540672767162323,4.427007303237915,1.4989554071426392,0.5033787435293198,0.33989346623420713
5050,1.6331400752067566,4.382246570587158,1.5515436697006226,0.503054006099701,0.345079066157341
5100,1.6201623129844664,4.442744655609131,1.647752652168274,0.5040036231279373,0.346630557179451
5150,1.619346511363983,4.410944156646728,1.6783468437194824,0.4866260153055191,0.3587841886281967
5200,1.6830848383903503,4.333927688598632,1.625893406867981,0.42976388096809387,0.3464300137758255
5250,1.6413774490356445,4.313366289138794,1.6249986338615416,0.48091535687446596,0.33964046835899353
5300,1.6405032396316528,4.2215282917022705,1.6771937417984009,0.46058010160923,0.35297460079193116
5350,1.6279230570793153,4.149325771331787,1.673818051815033,0.4714740818738937,0.3354339945316315
5400,1.6199472284317016,4.108373193740845,1.6088537740707398,0.49824104249477386,0.32958492934703826
5450,1.5913729023933412,4.090556659698486,1.6423291397094726,0.49677787244319915,0.3351815485954285
5500,1.5446786165237427,4.154461336135864,1.674401319026947,0.4468632161617279,0.3291886180639267
5550,1.548406147956848,4.053158068656922,1.637945921421051,0.47048914909362793,0.3329544234275818
5600,1.5996133971214295,4.048507180213928,1.6971765351295471,0.49103794276714324,0.3388593965768814
5650,1.5598729252815247,3.9200225925445555,1.6157480525970458,0.5075777167081833,0.3342050760984421
5700,1.4183850717544555,3.9321218633651736,1.593180079460144,0.5252858453989029,0.3542458665370941
5750,1.4221075987815857,3.837843828201294,1.5573523378372192,0.496263342499733,0.3455045020580292
5800,1.51500155210495,3.761150178909302,1.6556197953224183,0.48959836423397063,0.33882253885269165
5850,1.537314977645874,3.6634920120239256,1.7003395199775695,0.4501138871908188,0.34605698466300966
5900,1.5707967281341553,3.6817840576171874,1.6266687250137328,0.4936850714683533,0.35698992550373077
5950,1.5645909523963928,3.66686927318573,1.6298989677429199,0.4529965490102768,0.3486328303813934
6000,1.5217461133003234,3.5668104982376097,1.6281780076026917,0.4465817594528198,0.33769085466861726
6050,1.4951239848136901,3.5489666938781737,1.6279850840568542,0.41703967392444613,0.3376637238264084
6100,1.4884914970397949,3.492987198829651,1.59450679063797,0.4201223886013031,0.3484214806556702
6150,1.5600906443595886,3.4191600942611693,1.5980470871925354,0.43513809084892274,0.3587801229953766
6200,1.5027172827720643,3.329155650138855,1.6018749141693116,0.4211295121908188,0.3530431765317917
6250,1.5991123580932618,3.343083233833313,1.60300696849823,0.4261352586746216,0.3535917258262634
6300,1.5645612621307372,3.347653512954712,1.5436591792106629,0.4313227778673172,0.36064868748188017
6350,1.5308500027656555,3.297155861854553,1.6187684726715088,0.42639676451683045,0.35977699398994445
6400,1.6206071710586547,3.321332106590271,1.635109658241272,0.4409055107831955,0.34987754821777345
6450,1.6326016545295716,3.303442416191101,1.680552475452423,0.44504493474960327,0.360870178937912
6500,1.6185305070877076,3.3451789951324464,1.6402564358711242,0.4527262336015701,0.35418194234371186
6550,1.6358984518051147,3.293497953414917,1.6455908226966858,0.43603247761726377,0.36427599549293516
6600,1.5259264564514161,3.1939465522766115,1.6573670840263366,0.4710355812311173,0.36993497431278227
6650,1.6320924496650695,3.1693168115615844,1.6576651978492736,0.45080159068107606,0.35387140870094297
6700,1.6851368355751037,3.120503993034363,1.7037070846557618,0.47515742778778075,0.3420936119556427
6750,1.6619607520103454,3.102090015411377,1.683133580684662,0.4833426368236542,0.34657526910305025
6800,1.6820840740203857,3.0684492111206056,1.5845783472061157,0.530883071422577,0.3539034330844879
6850,1.6599653697013854,3.1370852327346803,1.6159776663780212,0.5145173341035842,0.35174618899822235
6900,1.6709343314170837,3.071731448173523,1.6226313495635987,0.459273607134819,0.3599294078350067
6950,1.633159999847412,3.0553586292266846,1.6241072845458984,0.4322881662845612,0.36612806022167205
7000,1.594264087677002,3.0771917963027953,1.6903434538841247,0.4448536890745163,0.36099984228610993
7050,1.6717297220230103,2.9821637868881226,1.6015601134300232,0.49595638155937194,0.3613549381494522
7100,1.684357693195343,2.9495377063751222,1.6291592812538147,0.5101395881175995,0.34965191304683685
7150,1.6657607412338258,2.908077836036682,1.5997157502174377,0.49564307153224946,0.34602480709552763
7200,1.6990348172187806,2.8924722385406496,1.6585854291915894,0.5026533895730972,0.34434685587882996
7250,1.7843807244300842,2.9684735536575317,1.6063108777999877,0.4775945174694061,0.3431778120994568
7300,1.749429202079773,2.995031228065491,1.6556857633590698,0.4518605726957321,0.34842415392398834
7350,1.6821401500701905,2.861961908340454,1.6559194946289062,0.4609427046775818,0.3475526821613312
7400,1.740482041835785,2.87571683883667,1.6367210006713868,0.4563280141353607,0.3458292454481125
7450,1.6622250127792357,2.8758350801467896,1.7208291625976562,0.4347852504253387,0.35004301071166993
7500,1.683978967666626,2.7800781393051146,1.6797258925437928,0.45561071097850797,0.34682913720607755
7550,1.565120530128479,2.7165442848205568,1.7421198630332946,0.4449337422847748,0.34944299936294554
7600,1.5396192145347596,2.6832867670059204,1.6833099007606507,0.45808166921138765,0.35929925918579103
7650,1.5816564512252809,2.741635785102844,1.6177326107025147,0.47769374907016754,0.36388548851013186
7700,1.4985943937301636,2.7385372638702394,1.6431291604042053,0.4503978669643402,0.3644888001680374
7750,1.5877518963813781,2.609277439117432,1.6604675030708314,0.4468087995052338,0.3545845502614975
7800,1.6691050457954406,2.6010823249816895,1.665101079940796,0.46789433002471925,0.35266255259513857
7850,1.636931335926056,2.5600757789611817,1.6851942181587218,0.46610740780830384,0.34648443579673766
7900,1.506581072807312,2.56068190574646,1.671246075630188,0.4469749182462692,0.3368741101026535
7950,1.537413308620453,2.5796124792099,1.6607807517051696,0.4658751529455185,0.35204020082950593
8000,1.576233286857605,2.55377836227417,1.609327609539032,0.48743453979492185,0.3504335194826126
8050,1.5693327713012695,2.53486515045166,1.6644298553466796,0.43572755277156827,0.3460550230741501
8100,1.7021725606918334,2.490280394554138,1.6367008113861083,0.3997475177049637,0.34409277379512787
8150,1.6460641717910767,2.5006841897964476,1.602098934650421,0.4370570808649063,0.351493222117424
8200,1.6026501989364623,2.483232283592224,1.5854996705055238,0.43422708809375765,0.35288030445575713
8250,1.5386450266838074,2.421017217636108,1.647082815170288,0.43616819322109224,0.34325744330883023
8300,1.5993883538246154,2.3820335340499876,1.6469337463378906,0.4014469891786575,0.3465641808509827
8350,1.584583113193512,2.3245768785476684,1.6271480917930603,0.4372928309440613,0.3547213530540466
8400,1.639892041683197,2.3538460445404055,1.5417009997367859,0.4187581872940063,0.3449854600429535
8450,1.6702077746391297,2.4059509086608886,1.590830578804016,0.4127344739437103,0.3451638811826706
8500,1.7399433207511903,2.2687412548065184,1.6083064126968383,0.41741722226142886,0.35640881061553953
8550,1.6990617799758911,2.224696927070618,1.6144277167320251,0.43339944422245025,0.37013284385204315
8600,1.5955120539665222,2.2190527391433714,1.567610788345337,0.4262759149074554,0.3540828275680542
8650,1.653463134765625,2.1869919109344482,1.7126260638236999,0.4369234836101532,0.34903191447258
8700,1.6779500246047974,2.0742646622657777,1.7899691605567931,0.4385861241817474,0.35547917187213895
8750,1.716628429889679,2.090037169456482,1.7783520460128783,0.4597995227575302,0.34951049625873565
8800,1.656649148464203,2.069351122379303,1.8489961647987365,0.4538580387830734,0.3564119601249695
8850,1.7453858637809754,2.015343382358551,1.8280029559135438,0.4796319609880447,0.361751024723053
8900,1.7477227306365968,2.006211326122284,1.6839676594734192,0.4621702754497528,0.34628279983997345
8950,1.6796445322036744,1.9330965852737427,1.7284067034721375,0.4499944305419922,0.3467560541629791
9000,1.6601929545402527,1.9870844030380248,1.7173597478866578,0.4553332406282425,0.3490913850069046
9050,1.6627475452423095,1.996636610031128,1.7823703050613404,0.4666736954450607,0.34147466719150543
9100,1.6231374192237853,1.9972451090812684,1.7182557368278504,0.4477120637893677,0.3403244024515152
9150,1.7799382042884826,2.0357963633537293,1.7270958805084229,0.45647057592868806,0.3372812724113464
9200,1.7255023169517516,1.9814783143997192,1.7671163177490234,0.4601253741979599,0.3251218116283417
9250,1.7374542474746704,1.9440055418014526,1.7344795346260071,0.4530276137590408,0.3319785785675049
9300,1.6592069673538208,1.8603589677810668,1.6909493327140808,0.46423023879528047,0.3387077933549881
9350,1.680697305202484,1.8449101448059082,1.614305124282837,0.46116712510585783,0.3343040972948074
9400,1.649761471748352,1.8340756869316102,1.680467267036438,0.44624715864658354,0.3488710033893585
9450,1.640836672782898,1.8441671752929687,1.7060264372825622,0.4388920205831528,0.33184761643409727
9500,1.5513670969009399,1.8377294659614563,1.6219412970542908,0.41215446710586545,0.3409403610229492
9550,1.6088255310058595,1.854478554725647,1.6300934600830077,0.4368925321102142,0.3428147494792938
9600,1.5984082555770873,1.8263633418083192,1.7498840737342833,0.4666645193099976,0.35127896070480347
9650,1.5708421802520751,1.7515638160705567,1.6952505493164063,0.4512288558483124,0.33877823054790496
9700,1.5845448994636535,1.7221269822120666,1.6622255325317383,0.44255762875080107,0.34210859179496766
9750,1.567859230041504,1.6978248476982116,1.7710896992683411,0.44030342638492587,0.34741940677165983
9800,1.542955162525177,1.7758225750923158,1.7716469264030457,0.45605977177619933,0.34815329790115357
9850,1.6272248315811157,1.7768591809272767,1.6858377575874328,0.4734352171421051,0.3384353965520859
9900,1.555862181186676,1.7766998052597045,1.6879937982559203,0.47637580811977387,0.3297558891773224
9950,1.6112924456596374,1.8086597394943238,1.6724586510658264,0.4593754494190216,0.332987899184227
10000,1.6416257214546204,1.791725881099701,1.7114764666557312,0.4156611043214798,0.32775180876255033
10050,1.5913188743591309,1.8021693682670594,1.7310918259620667,0.43139478504657747,0.32676361203193666
10100,1.6858939385414125,1.7718335509300231,1.6924125003814696,0.42880575597286225,0.3286246806383133
10150,1.5540480589866639,1.8840687203407287,1.5998771953582764,0.4321945637464523,0.3351813942193985
10200,1.5674348449707032,1.7990705823898316,1.5552705597877503,0.45065854966640473,0.336800292134285
10250,1.5861634230613708,1.6931169366836547,1.5936151027679444,0.4353495365381241,0.34823161363601685
10300,1.6305082535743713,1.7310524344444276,1.5794204115867614,0.4172357666492462,0.35286325216293335
10350,1.683867907524109,1.6122996020317077,1.7035464286804198,0.4089233464002609,0.3516730034351349
10400,1.635873475074768,1.566573600769043,1.7582077050209046,0.403654078245163,0.35819329380989073
10450,1.665574290752411,1.6396427035331727,1.7651186275482178,0.4192829692363739,0.3456391990184784
10500,1.7284261250495911,1.6036576914787293,1.748578884601593,0.4325552135705948,0.34216631174087525
10550,1.7489571380615234,1.6211683344841004,1.6804490327835082,0.44086754143238066,0.3465536725521088
10600,1.757277808189392,1.6283586311340332,1.6611224603652954,0.4504724580049515,0.34371994972229003
10650,1.672130868434906,1.7106093120574952,1.6833411526679993,0.4124410879611969,0.34073957443237307
10700,1.6702522349357605,1.6530838584899903,1.7552156496047973,0.4507870876789093,0.350561785697937
10750,1.5995062232017516,1.750465521812439,1.7120715069770813,0.42388453423976896,0.3626660043001175
10800,1.5970310139656068,1.7112606072425842,1.6569325923919678,0.3765809494256973,0.35328840792179106
10850,1.6569895029067994,1.652860975265503,1.6529229021072387,0.41407841324806216,0.34891675531864164
10900,1.7310343742370606,1.6385862302780152,1.7072460055351257,0.44752439379692077,0.34956044018268584
10950,1.6772347164154053,1.6443335604667664,1.7049795174598694,0.4383533555269241,0.34598245322704313
11000,1.686900668144226,1.6263296604156494,1.709828462600708,0.4151691651344299,0.34237378716468814
11050,1.6618466901779174,1.6215590691566468,1.6194912028312682,0.43672005712985995,0.3544776540994644
11100,1.677818353176117,1.6718606519699097,1.6647430157661438,0.43688577353954317,0.35137234449386595
11150,1.7146003365516662,1.671149001121521,1.714097101688385,0.42333675026893614,0.35881693065166476
11200,1.7164370274543763,1.6310377216339111,1.7003130316734314,0.41741934716701506,0.3518690228462219
11250,1.6500838828086852,1.6651014876365662,1.6910459399223328,0.44041398644447327,0.3390634459257126
11300,1.643194580078125,1.6524959707260132,1.7729522013664245,0.46531582236289976,0.32801484405994413
11350,1.6165080952644348,1.5926851534843445,1.6546341156959534,0.43422129631042483,0.34047788977622984
11400,1.6309771013259888,1.6032167530059815,1.5999830913543702,0.47167165219783785,0.34396084487438194
11450,1.5252708840370177,1.617203733921051,1.6499922394752502,0.43270202100276944,0.33484534502029417
11500,1.6350937151908875,1.6003505659103394,1.711897509098053,0.42893884241580965,0.32237368404865263
11550,1.6694431614875793,1.5827245831489563,1.6926677322387695,0.4747024965286255,0.3197494697570801
11600,1.731362636089325,1.5480386304855347,1.7499561214447021,0.44186694860458375,0.3280730527639389
11650,1.7484931588172912,1.544498963356018,1.7203972697257996,0.44277130663394926,0.3384299921989441
11700,1.8104172086715697,1.4871766924858094,1.7505547642707824,0.4794816833734512,0.33496583461761475
11750,1.8365606570243835,1.547059826850891,1.6973977279663086,0.47449236512184145,0.33394911110401154
11800,1.8274903964996339,1.559007806777954,1.6489527535438537,0.44959611296653745,0.34466313540935517
11850,1.8809014296531676,1.5994246864318848,1.6345734071731568,0.44123978793621066,0.3440487790107727
11900,1.8512641024589538,1.6111536145210266,1.7098599505424499,0.4553952479362488,0.3575579684972763
11950,1.8591882586479187,1.6252535724639892,1.6975895977020263,0.4686023104190826,0.35666850447654724
12000,1.8124865436553954,1.5839669036865234,1.6544395446777345,0.4541917699575424,0.34775225520133973
12050,1.6812333750724793,1.559116940498352,1.6152353024482726,0.4779410427808762,0.34691221654415133
12100,1.6464457654953002,1.5905051159858703,1.6774680352210998,0.48687908411026,0.3497492980957031
12150,1.6991042947769166,1.5584361100196837,1.7012011885643006,0.4751953363418579,0.34640750229358674
12200,1.731191680431366,1.5595313358306884,1.7405710530281067,0.47471929430961607,0.3464721494913101
12250,1.7367141819000245,1.4804330039024354,1.7529469990730286,0.4520948648452759,0.34118222117424013
12300,1.7312267017364502,1.5698261046409607,1.6631102442741394,0.4662145388126373,0.3459591370820999
12350,1.6731345272064209,1.5662865233421326,1.6463220810890198,0.4527859938144684,0.34410685420036313
12400,1.689671597480774,1.4927625775337219,1.6944950222969055,0.4241806507110596,0.3613868808746338
12450,1.6964347624778748,1.5359713315963746,1.6909989619255066,0.457796431183815,0.35585771143436434
12500,1.785976891517639,1.449074330329895,1.7248549437522889,0.3870139580965042,0.3487753266096115
12550,1.870028018951416,1.5348875975608827,1.7479700422286988,0.4170708668231964,0.35538272142410277
12600,1.9145184421539307,1.5585361552238464,1.6852345561981201,0.44727255940437316,0.34584069430828096
12650,1.890629587173462,1.5588224530220032,1.7349771761894226,0.44112965047359465,0.34533814430236814
12700,1.753577973842621,1.525768415927887,1.6355214643478393,0.411955903172493,0.3385016864538193
12750,1.7579518103599547,1.4160149145126342,1.6663147759437562,0.45020302176475524,0.33691285252571107
12800,1.7971479797363281,1.4725671601295471,1.7485243082046509,0.4738862591981888,0.3450422698259354
12850,1.759218294620514,1.5596066212654114,1.7951437211036683,0.4486474347114563,0.33855959117412565
12900,1.738986885547638,1.501184537410736,1.6970303535461426,0.42743483901023865,0.35148402929306033
12950,1.796287157535553,1.4709340643882751,1.7497592544555665,0.40406794905662535,0.35236074328422545
13000,1.8237826657295226,1.5349481296539307,1.7054855108261109,0.4265749043226242,0.3511579692363739
13050,1.7382854652404784,1.4418101716041565,1.7385816383361816,0.4016253674030304,0.3427556145191193
13100,1.8090798735618592,1.5303431868553161,1.767971215248108,0.4154187524318695,0.35046608150005343
13150,1.8534877586364746,1.5252435326576232,1.80112886428833,0.4509794020652771,0.35941639423370364
13200,1.8617237257957457,1.5312603330612182,1.7217633461952209,0.4260768258571625,0.3520494920015335
13250,1.8132702970504762,1.501990122795105,1.7591237711906433,0.4242210519313812,0.34556454718112944
13300,1.7673912143707275,1.4546327900886535,1.6968591380119324,0.4470131033658981,0.33939416229724884
13350,1.7930217933654786,1.5350590181350707,1.7415810561180114,0.4794756662845612,0.3476663839817047
13400,1.8907818508148193,1.6125239992141724,1.7891025590896605,0.454762002825737,0.35211127519607544
13450,1.7647327828407287,1.6196915125846862,1.715155918598175,0.4711154562234878,0.3472605884075165
13500,1.7908105230331421,1.5510609221458436,1.7275479650497436,0.4428695929050446,0.34553451001644137
13550,1.7242812156677245,1.5184927821159362,1.7806612515449525,0.42364894449710844,0.34283913016319273
13600,1.6546572399139405,1.5288366293907165,1.6618296003341675,0.43021912753582003,0.34321771264076234
13650,1.7879408240318297,1.4758743000030519,1.659859404563904,0.47107031583786013,0.33757765173912047
13700,1.7742584729194641,1.4889547514915467,1.7353641557693482,0.4618868339061737,0.3381982719898224
13750,1.658917407989502,1.4819829988479614,1.709988980293274,0.4578667443990707,0.34111259639263153
13800,1.6585032081604003,1.524078347682953,1.7102140426635741,0.4331236958503723,0.34324146807193756
13850,1.7295653009414673,1.542703104019165,1.610740623474121,0.41988817512989046,0.34485684156417845
13900,1.7581957602500915,1.5769278359413148,1.759655900001526,0.4277848237752914,0.3487852692604065
13950,1.749495677947998,1.576758804321289,1.7590900731086732,0.3933926910161972,0.3520429652929306
14000,1.703604109287262,1.5523685693740845,1.765314109325409,0.3971666747331619,0.35664902091026307
14050,1.7016302013397218,1.5045850253105164,1.8163592195510865,0.4223234289884567,0.3630794382095337
14100,1.672120885848999,1.5460282039642335,1.820068862438202,0.39645335495471956,0.3518419313430786
14150,1.7401407694816589,1.5566852116584777,1.8117237854003907,0.41780472457408907,0.34504485070705415
14200,1.8008572602272033,1.5118172144889832,1.883386616706848,0.44132118940353393,0.3429956066608429
14250,1.7901793718338013,1.5621727633476257,1.7866996598243714,0.45230781614780424,0.3444024074077606
14300,1.6964349460601806,1.537450520992279,1.7983375573158265,0.41869978547096254,0.3412521779537201
14350,1.7043572402000426,1.5079542660713197,1.7423768663406372,0.4288023728132248,0.34260773301124575
14400,1.6491637277603148,1.5506472992897034,1.640385355949402,0.41238066673278806,0.3457671320438385
14450,1.7784499144554138,1.5950965452194215,1.5918802165985106,0.4475541949272156,0.3580880844593048
14500,1.769149558544159,1.5700628352165222,1.6050063681602478,0.4290604442358017,0.35640482187271116
14550,1.6892786192893983,1.509602313041687,1.6538099813461304,0.4111980164051056,0.3489746487140655
14600,1.8014299392700195,1.5063487792015076,1.6310269355773925,0.43166256725788116,0.34617251276969907
14650,1.839925501346588,1.5092420887947082,1.6869171166419983,0.4278754609823227,0.33281070351600645
14700,1.8098051404953004,1.5038768100738524,1.7735839462280274,0.44254944026470183,0.3285303246974945
14750,1.7192796158790589,1.5464154767990113,1.741988604068756,0.4185881632566452,0.3154103106260299
14800,1.7972975516319274,1.500042326450348,1.8426103591918945,0.3975281828641892,0.30893636465072627
14850,1.8218847966194154,1.5401638102531434,1.8050290989875792,0.3813641923666,0.3199367350339889
14900,1.7794824457168579,1.523701114654541,1.6848680019378661,0.3788291305303574,0.32046440422534944
14950,1.7812129616737367,1.5859808921813965,1.6929442000389099,0.4218782496452331,0.3244332695007324
15000,1.773516914844513,1.5711947298049926,1.7139397025108338,0.4012866604328156,0.3355326688289642
15050,1.7363211941719054,1.5837126231193543,1.7141836071014405,0.4164184433221817,0.33898953258991243
15100,1.6962280368804932,1.522844340801239,1.6667078018188477,0.4136360913515091,0.33818549871444703
15150,1.7364994645118714,1.4994836258888244,1.7158985066413879,0.4403399068117142,0.34243460595607755
15200,1.7087027978897096,1.5452193880081178,1.7035015988349915,0.4340743148326874,0.34605595290660857
15250,1.7242021417617799,1.5426298213005065,1.6854536962509155,0.44234913170337675,0.3389566719532013
15300,1.7359185075759889,1.5976173758506775,1.7761279988288878,0.478487411737442,0.3452398943901062
15350,1.8350768756866456,1.5602374529838563,1.8388818001747131,0.44924930810928343,0.33788581550121305
15400,1.8759163284301759,1.566769196987152,1.772806842327118,0.4542286986112595,0.3381734400987625
15450,1.9674011015892028,1.6379895257949828,1.8626795673370362,0.4640258073806763,0.32905308067798617
15500,1.8811963152885438,1.6595208764076232,1.9547007989883423,0.40357829213142393,0.33731174826622007
15550,1.8548483920097352,1.610042691230774,1.973721785545349,0.4228231692314148,0.34367383301258086
15600,1.9427793550491332,1.571178252696991,1.9881974697113036,0.4384460526704788,0.33622742295265196
15650,1.8515209460258484,1.565860822200775,1.9593495917320252,0.42209543108940123,0.3459132951498032
15700,1.8274395036697388,1.5937214851379395,1.8772707033157348,0.4286756706237793,0.34096116602420806
15750,1.8612717247009278,1.554390835762024,1.9064568018913268,0.44160524725914,0.33048403918743136
15800,1.8767959260940552,1.5337682223320008,1.901259880065918,0.45486393570899963,0.3425985503196716
15850,1.9547051572799683,1.5292606997489928,1.829844717979431,0.41539289116859435,0.33893382728099825
15900,1.9161309432983398,1.5340298843383788,1.887208161354065,0.3965339374542236,0.3580523836612701
15950,1.7905631160736084,1.5336738109588623,1.8524980974197387,0.4208389729261398,0.35511733412742613
16000,1.8350822162628173,1.6060428166389464,1.9577070474624634,0.45824441194534304,0.3497733825445175
16050,1.829331910610199,1.614971227645874,1.9207501077651978,0.46820767879486086,0.3364075112342835
16100,1.7960197687149049,1.5477435493469238,1.7597778582572936,0.4337040144205093,0.32083196699619293
16150,1.7729761910438537,1.5894805526733398,1.7525997710227967,0.4555705851316452,0.3288468885421753
16200,1.8793685269355773,1.6089485740661622,1.6981119108200073,0.43687489807605745,0.3282705169916153
16250,1.9043965649604797,1.6357302927970887,1.733497030735016,0.4288682019710541,0.3359821230173111
16300,1.853251187801361,1.533898561000824,1.8263363885879516,0.40677063643932343,0.34628369092941286
16350,1.8900296187400818,1.552437493801117,1.801934609413147,0.41248110771179197,0.34546496987342834
16400,1.8406789636611938,1.5304738521575927,1.7117453169822694,0.4264084368944168,0.32936282277107237
16450,1.6972727727890016,1.6484694933891297,1.688381106853485,0.4167719632387161,0.3292053109407425
16500,1.6998624992370606,1.7340100145339965,1.6595347905158997,0.39793350517749787,0.32987569749355317
16550,1.6458223509788512,1.7321330714225769,1.6668414568901062,0.4044584912061691,0.32074844241142275
16600,1.6865448260307312,1.675166563987732,1.7235429549217225,0.39264962494373323,0.332946200966835
16650,1.6154672122001648,1.6441303896903992,1.612700068950653,0.4224944072961807,0.32645401775836946
16700,1.668331379890442,1.6785568952560426,1.7339888072013856,0.4134528356790543,0.33199278473854066
16750,1.6853078031539916,1.5600203943252564,1.819331133365631,0.38496910393238065,0.34044854164123534
16800,1.7010287737846375,1.566552724838257,1.8176313066482543,0.40146041452884673,0.34390819907188414
16850,1.8038479280471802,1.6121533274650575,1.8813131761550903,0.40767517924308777,0.3503124302625656
16900,1.7218236303329468,1.6020942068099975,1.8130282759666443,0.42223068833351135,0.35144213259220125
16950,1.6765844297409058,1.6485725021362305,1.8171480202674866,0.3977284973859787,0.35722779989242553
17000,1.7775513410568238,1.6085800862312316,1.7712499403953552,0.40798944115638736,0.34952307045459746
17050,1.718599383831024,1.5433870816230775,1.7737717843055725,0.38030802011489867,0.3537581956386566
17100,1.793359763622284,1.6007014632225036,1.767843120098114,0.43470797061920163,0.35739095509052277
17150,1.7787622952461242,1.6022175431251526,1.7441743278503419,0.41548632383346557,0.34465686202049256
17200,1.825585207939148,1.5692769503593444,1.7631551027297974,0.3734572607278824,0.3324624288082123
17250,1.8807358717918397,1.663248701095581,1.7302483129501343,0.3693491405248642,0.330553942322731
17300,1.8157935976982116,1.636348042488098,1.7517419648170471,0.39787176668643953,0.34318551123142244
17350,1.8392333149909974,1.625972650051117,1.830905225276947,0.4041010200977325,0.3569673359394073
17400,1.8219756269454956,1.601208508014679,1.8761205101013183,0.41586812973022463,0.35057874381542203
17450,1.8913004565238953,1.7076278233528137,1.8428930759429931,0.4069028455018997,0.34333872377872465
17500,1.8811570978164673,1.6788848185539245,1.9153426885604858,0.3751062762737274,0.3372130799293518
17550,1.8529196691513061,1.5672010493278503,1.9005662941932677,0.4308554595708847,0.3258377802371979
17600,1.8130967450141906,1.5912419176101684,1.790969088077545,0.4557445079088211,0.3356543493270874
17650,1.8227550983428955,1.712562725543976,1.7907504725456238,0.4256094306707382,0.3318681627511978
17700,1.8591577792167664,1.6182150769233703,1.8303261613845825,0.43779278934001925,0.34180957555770874
17750,1.8470182728767395,1.5486666321754456,1.797092604637146,0.40007873833179475,0.34435381352901456
17800,1.7674541902542114,1.7015105128288268,1.8294095516204834,0.39180663228034973,0.3477865892648697
17850,1.8253142857551574,1.7336230635643006,1.8485099077224731,0.4385073411464691,0.3505326962471008
17900,1.8272913312911987,1.680003206729889,1.9351878118515016,0.4106969577074051,0.3495911121368408
17950,1.7781404662132263,1.743242120742798,1.828412024974823,0.42998875260353087,0.34917217671871187
18000,1.8043590927124022,1.6896826815605164,1.8851874375343323,0.4335557049512863,0.34731548428535464
18050,1.747098035812378,1.6747012829780579,1.8136432623863221,0.401831248998642,0.3337296772003174
18100,1.6957583713531494,1.65759845495224,1.837363636493683,0.40749590218067167,0.3390240061283112
18150,1.776734094619751,1.6948528242111207,1.8328541684150697,0.42774005472660065,0.34041877806186677
18200,1.832040672302246,1.7342756867408753,1.7721620106697082,0.408975345492363,0.3343746346235275
18250,1.7620237040519715,1.737626292705536,1.7532847023010254,0.4178866672515869,0.3395718669891357
18300,1.7746963238716125,1.6842471623420716,1.8381964254379273,0.4253667086362839,0.3365137839317322
18350,1.7482241249084474,1.5619354057312012,1.8341499948501587,0.40753016591072083,0.34041778683662416
18400,1.748555943965912,1.5959559798240661,1.850449764728546,0.42693506479263305,0.340964013338089
18450,1.747041232585907,1.6222644233703614,1.7948388767242431,0.4354146617650986,0.33974461257457733
18500,1.6788262724876404,1.6108420729637145,1.90486825466156,0.41731354892253875,0.3364398407936096
18550,1.6921470403671264,1.620649778842926,1.8725750160217285,0.4156321710348129,0.33152963817119596
18600,1.6735114359855652,1.712700936794281,1.903531243801117,0.4116349375247955,0.32974105656147
18650,1.7079487180709838,1.715221700668335,1.843771414756775,0.393125701546669,0.33244990348815917
18700,1.7977342987060547,1.6779531049728393,1.7964190316200257,0.38015977025032044,0.32971671521663665
18750,1.763365659713745,1.6609123635292053,1.7112016367912293,0.38058644473552705,0.33788157045841216
18800,1.7558510565757752,1.682528123855591,1.7146522736549377,0.422737181186676,0.3460633707046509
18850,1.7936376881599427,1.71288325548172,1.8411475253105163,0.42583546936511996,0.34133044362068177
18900,1.686681387424469,1.6410285782814027,1.8595058846473693,0.44516829669475555,0.36044788241386416
18950,1.6664886355400086,1.6485074710845948,1.8102781534194947,0.429556542634964,0.35986712157726286
19000,1.6678087615966797,1.6651646304130554,1.8220545196533202,0.4284539085626602,0.3483699405193329
19050,1.7702787256240844,1.6840203309059143,1.7585680627822875,0.41302736222743985,0.3488647949695587
19100,1.8450705766677857,1.6817199349403382,1.7044126033782958,0.4263639461994171,0.3629898196458817
19150,1.8157191634178163,1.6181616759300232,1.7012852597236634,0.4143779253959656,0.3480496609210968
19200,1.7695076012611388,1.6221074962615967,1.8138947343826295,0.458809409737587,0.33361116230487825
19250,1.6853760194778442,1.5577228021621705,1.7715355634689331,0.40268925547599793,0.32797448337078094
19300,1.66359867811203,1.6367949414253236,1.783218297958374,0.42641945064067843,0.3475844472646713
19350,1.688849639892578,1.6136361813545228,1.830783941745758,0.4128062707185745,0.3426255351305008
19400,1.7670456647872925,1.5599167108535767,1.780888900756836,0.3932417982816696,0.3483421140909195
19450,1.8056495571136475,1.6482191562652588,1.8417396926879883,0.4269522088766098,0.3399802380800247
19500,1.7245686173439025,1.6720274877548218,1.8638267517089844,0.3892148172855377,0.33788675427436826
19550,1.753468165397644,1.72370285987854,1.7898658323287964,0.4107805651426315,0.32916842997074125
19600,1.6960301542282104,1.677000229358673,1.7635236954689026,0.41109931290149687,0.33160244166851044
19650,1.8194136476516725,1.651304395198822,1.8871453547477721,0.4186635285615921,0.3447884964942932
19700,1.9349393105506898,1.6703541564941407,1.8737701320648192,0.40426551342010497,0.3300412106513977
19750,1.8492851448059082,1.6828510880470275,1.8068197607994079,0.38937750160694123,0.3426347202062607
19800,1.9181548285484313,1.7104315280914306,1.8733252024650573,0.38826869189739227,0.3402688932418823
19850,1.823038854598999,1.6459362506866455,1.8330736112594606,0.40895527064800263,0.33711012840271
19900,1.8135723710060119,1.6604312539100647,1.7879463267326354,0.38446199893951416,0.3383275830745697
19950,2.0291845321655275,1.6379401659965516,1.8289721488952637,0.38972643673419954,0.3354854041337967
20000,1.909532368183136,1.6723613667488098,1.798975443840027,0.3696895343065262,0.33381507456302645
20050,1.907249128818512,1.7052188110351563,1.8831097674369812,0.39148041903972625,0.3395647358894348
20100,1.9414581179618835,1.6258505535125733,1.8808968114852904,0.41522252798080445,0.33638257324695586
20150,1.7986780381202698,1.6428237986564636,1.872145142555237,0.42681952476501467,0.33995636940002444
20200,1.813912377357483,1.6302981066703797,1.8153847908973695,0.4229384052753449,0.33176034152507783
20250,1.7447645831108094,1.589381673336029,1.8088842844963073,0.4086653506755829,0.3354304796457291
20300,1.9244944620132447,1.6005931305885315,1.6956923294067383,0.40335125505924224,0.3459987431764603
20350,1.7896690082550049,1.501525683403015,1.801404857635498,0.4146684449911118,0.34251376867294314
20400,1.779823956489563,1.509757616519928,1.8436058926582337,0.4128239440917969,0.3378954249620438
20450,1.8334381771087647,1.6172254252433778,1.8220978927612306,0.423950537443161,0.34773555099964143
20500,1.8316457867622375,1.5886558818817138,1.7351829862594605,0.4190902465581894,0.3359277790784836
20550,1.8496781730651854,1.5549441385269165,1.737838671207428,0.41238743901252745,0.34366004407405853
20600,1.8504777646064758,1.6961218118667603,1.7000994491577148,0.3816868495941162,0.3419155091047287
20650,1.778907332420349,1.6527380180358886,1.7234058284759521,0.4115944975614548,0.3404491537809372
20700,1.6806775975227355,1.5750029039382936,1.7434670066833495,0.4054181492328644,0.34275578558444975
20750,1.6744092082977295,1.6223848247528077,1.7961394047737123,0.4006260746717453,0.34184030175209046
20800,1.6992421436309815,1.6982483792304992,1.7629516053199767,0.3747753304243088,0.33227713882923127
20850,1.8238796734809875,1.7529526519775391,1.752979221343994,0.41135015845298767,0.33666244745254514
20900,1.8769728636741638,1.7907987856864929,1.6942460012435914,0.39319906175136565,0.3388494175672531
20950,1.805147955417633,1.7577006649971008,1.7447973990440369,0.42030217826366423,0.3419336050748825
21000,1.8074517250061035,1.7096480321884155,1.7679491138458252,0.4468723911046982,0.32977208197116853
21050,1.8991662955284119,1.7599304366111754,1.7745309090614318,0.43932450354099273,0.35323604762554167
21100,1.913305525779724,1.7850329184532165,1.7556674647331239,0.4367645573616028,0.3502368199825287
21150,1.8800816965103149,1.7719677567481995,1.7272412014007568,0.46777446269989015,0.3463870078325272
21200,1.820253653526306,1.6909914684295655,1.7652537393569947,0.4527830505371094,0.3468571001291275
21250,1.739003713130951,1.7576081347465515,1.742110652923584,0.41871769964694977,0.3602542412281036
21300,1.7113026261329651,1.68288916349411,1.74824542760849,0.39670746862888334,0.353320055603981
21350,1.7300695443153382,1.7579787874221802,1.7318149304389954,0.3988734632730484,0.3362617653608322
21400,1.7610358834266662,1.7697926712036134,1.7611088418960572,0.3940601694583893,0.35190340399742126
21450,1.7518828344345092,1.737925214767456,1.8349928116798402,0.3769341617822647,0.3477883625030518
21500,1.6578802371025085,1.7245806074142456,1.8601629948616027,0.379936181306839,0.34431655049324034
21550,1.692312150001526,1.6551462197303772,1.7566672492027282,0.37327083230018615,0.33099607050418856
21600,1.6958609580993653,1.6722142314910888,1.723846457004547,0.378135005235672,0.3294563239812851
21650,1.6797707200050354,1.656111900806427,1.7890283226966859,0.38058329641819,0.3259485638141632
21700,1.7777151203155517,1.7746404695510865,1.740585687160492,0.3896254563331604,0.3321097469329834
21750,1.8678394865989685,1.7293356132507325,1.8088964748382568,0.3755633270740509,0.3328812062740326
21800,1.7806452059745788,1.7008504843711854,1.746634442806244,0.4089518827199936,0.3266181361675262
21850,1.7227585816383362,1.6638850283622741,1.7536659669876098,0.3907542598247528,0.3232221907377243
21900,1.6935361552238464,1.6890674591064454,1.7905095672607423,0.4461656093597412,0.3306929248571396
21950,1.7679376316070556,1.7207738065719604,1.7330734372138976,0.4094546699523926,0.33569961428642275
22000,1.724446301460266,1.7622609972953795,1.652225115299225,0.39732064962387087,0.3366942065954208
22050,1.8654507327079772,1.8135873532295228,1.7190811133384705,0.3677232664823532,0.3381035929918289
22100,1.7424985837936402,1.8680209803581238,1.7975395607948303,0.35677253782749174,0.344300901889801
22150,1.7286773490905762,1.9318619513511657,1.908874924182892,0.3723308289051056,0.3464717960357666
22200,1.7761747169494628,1.8419482493400574,1.9217570066452025,0.39851670563220976,0.346965594291687
22250,1.670261549949646,1.81979798078537,1.958330261707306,0.42939300298690797,0.3549633103609085
22300,1.7738197660446167,1.7808536529541015,1.8266444396972656,0.4052595657110214,0.3589199364185333
22350,1.6644011759757995,1.7326917791366576,1.8431392526626587,0.384773690700531,0.3356585204601288
22400,1.6544194841384887,1.7761875534057616,1.9454119038581847,0.3910711312294006,0.34724571108818053
22450,1.7613448429107665,1.727663881778717,1.9523740959167482,0.3987956577539444,0.3637707406282425
22500,1.7579634618759155,1.7787331438064575,1.8664713597297669,0.4547689074277878,0.36609872817993167
22550,1.7459751057624817,1.81023015499115,1.9000123953819275,0.4041207802295685,0.34022541999816897
22600,1.7075133991241456,1.896797513961792,1.8463132691383362,0.4190182685852051,0.3517892414331436
22650,1.6668548226356505,1.8953077054023744,1.8864428687095642,0.4226010078191757,0.35617016196250917
22700,1.8210189485549926,1.8718925523757934,1.8838304853439332,0.39064221978187563,0.3658802092075348
22750,1.8469894313812256,1.7869406151771545,1.8515528130531311,0.37891011774539946,0.3422443002462387
22800,1.804441225528717,1.759933638572693,1.7789780759811402,0.39488594710826874,0.3423291736841202
22850,1.9107266020774842,1.7743384265899658,1.9467651176452636,0.43918214321136473,0.3389106249809265
22900,1.8182532858848572,1.7504413723945618,1.8746939826011657,0.40480327188968657,0.3390017718076706
22950,1.8320943713188171,1.7901962733268737,1.8965161013603211,0.4178384691476822,0.3451869374513626
23000,1.849531910419464,1.7887442016601562,1.9607611322402954,0.41330298125743864,0.3564663290977478
23050,1.7972642922401427,1.7091972947120666,1.9093961334228515,0.3991782653331757,0.3474277383089065
23100,1.7399615502357484,1.690451385974884,1.7739147901535035,0.4080434608459473,0.35425976395606995
23150,1.7844468021392823,1.775970892906189,1.85407705783844,0.40960220515727996,0.34645294487476347
23200,1.8394481754302978,1.728803346157074,1.9212368965148925,0.4174934387207031,0.3322023892402649
23250,1.8631069016456605,1.8084477114677429,1.9727749228477478,0.40732401371002197,0.32446016252040866
23300,1.7689187288284303,1.8022308373451232,2.022908375263214,0.4296439927816391,0.32897971749305727
23350,1.909805841445923,1.7883386135101318,1.9496802258491517,0.4453623068332672,0.3374435353279114
23400,1.8655866622924804,1.9479886603355407,1.7493907308578491,0.43032128930091856,0.34229503870010375
23450,1.8622759914398193,1.9579716897010804,1.8248830604553223,0.40712121546268465,0.34167764961719516
23500,1.8481779766082764,1.9657557010650635,1.8040774488449096,0.4208888477087021,0.3368914157152176
23550,1.767054545879364,1.784509150981903,1.8347709488868713,0.4032761317491531,0.3485686361789703
23600,1.7916552376747132,1.7923252582550049,1.7588150787353516,0.4288901102542877,0.3390470290184021
23650,1.7292101669311524,1.7427082109451293,1.732320201396942,0.40881098210811617,0.34647585272789
23700,1.8196940541267395,1.7880323266983031,1.7935998678207397,0.3692062598466873,0.33785552203655245
23750,1.955529510974884,1.808532907962799,1.8830809926986694,0.3580511409044266,0.3461842095851898
23800,1.8547921752929688,1.7316399478912354,1.8034956455230713,0.38195977210998533,0.3443503701686859
23850,2.0339930343627928,1.7247521686553955,1.722439341545105,0.37830578625202177,0.3248255485296249
23900,2.0119540333747863,1.7904604244232178,1.744438235759735,0.3699748653173447,0.33079272270202636
23950,1.8710521101951598,1.8202817845344543,1.8052504968643188,0.40357387900352476,0.3190595525503158
24000,1.8259511280059815,1.869578104019165,1.7960762786865234,0.3863059741258621,0.32600602746009827
24050,1.8263014340400696,1.7929284930229188,1.7276846170425415,0.38848743081092835,0.3137315320968628
24100,1.818423671722412,1.7016151809692384,1.7419697761535644,0.3851144218444824,0.32889795541763306
24150,1.7537498021125792,1.7756653261184692,1.89194429397583,0.3972051435709,0.3433685952425003
24200,1.7903641867637634,1.8394291830062866,1.9080106329917907,0.3877415680885315,0.3365862882137299
24250,1.7352117109298706,1.7490947484970092,1.791039490699768,0.3625283229351044,0.34771164536476135
24300,1.6844303846359252,1.7053914165496826,1.7596739888191224,0.3426570105552673,0.3490835249423981
24350,1.7232301139831543,1.7767860460281373,1.7803437948226928,0.34209982097148894,0.3484173732995987
24400,1.8300639963150025,1.839874963760376,1.8793713569641113,0.3815923362970352,0.342576819062233
24450,1.8164753198623658,1.8408429145812988,1.8095924210548402,0.38557594895362857,0.3369852805137634
24500,1.7323766946792603,1.7619017744064331,1.821881697177887,0.36769453704357147,0.34759569346904756
24550,1.6452983021736145,1.809851176738739,1.7288378953933716,0.39095019102096557,0.33709077417850497
24600,1.7238647317886353,1.7647382736206054,1.8641303420066833,0.3610388398170471,0.3280270302295685
24650,1.7242985272407532,1.828573124408722,1.816159040927887,0.3926268070936203,0.3290280330181122
24700,1.6986016416549683,1.8441954040527344,1.8094246816635131,0.4402852976322174,0.3442508989572525
24750,1.7463436675071717,1.7944914770126343,1.8940209412574769,0.45346948862075803,0.35539923429489134
24800,1.669054250717163,1.8405282926559448,1.9596843385696412,0.41635913133621216,0.36414066910743714
24850,1.6614412593841552,1.8532676315307617,1.9170669984817506,0.40970742285251616,0.35024125158786773
24900,1.6655066084861756,1.8477528238296508,1.913209285736084,0.39890731632709503,0.35093236148357393
24950,1.7658756828308106,1.8020397853851318,1.8968224120140076,0.3990971386432648,0.3580125141143799
25000,1.7240109276771545,1.8143865704536437,1.802534213066101,0.45035637617111207,0.3567708855867386
25050,1.6636067843437194,1.8198434329032898,1.8078504920005798,0.4578721994161606,0.34335959613323214
25100,1.785634045600891,1.8422964787483216,1.8440684819221496,0.4371515339612961,0.3298503243923187
25150,1.7383718228340148,1.8711580109596253,1.7844356393814087,0.438713800907135,0.3299277901649475
25200,1.7157557344436645,2.0462722897529604,1.8568723678588868,0.4000418585538864,0.3321258842945099
25250,1.6654896926879883,1.913781177997589,1.9554636478424072,0.39758863389492033,0.3320801293849945
25300,1.645686411857605,1.8229583811759948,1.8936732172966004,0.3766380888223648,0.33578689515590665
25350,1.7525482153892518,1.874505672454834,1.883873929977417,0.4071901899576187,0.33471853375434873
25400,1.633504433631897,1.9199304842948914,1.7988081741333009,0.41520877003669737,0.33259053945541384
25450,1.5433846497535706,1.8328741884231567,1.9322060775756835,0.42218585789203644,0.3293896406888962
25500,1.5801530170440674,1.8048679304122925,1.921843843460083,0.4060677349567413,0.3337688952684402
25550,1.5311566257476807,1.7982219767570495,1.9083492040634156,0.3797835010290146,0.3324307137727737
25600,1.700397412776947,1.9490653777122497,1.8599506616592407,0.4022226583957672,0.3370328801870346
25650,1.6063554310798644,1.8572122550010681,1.887045693397522,0.3834411436319351,0.3396531879901886
25700,1.628953697681427,1.793862042427063,1.867702980041504,0.3908439773321152,0.34098851442337036
25750,1.6401042604446412,1.846486940383911,1.8906199836730957,0.37628318548202516,0.330647109746933
25800,1.690703797340393,1.798152117729187,1.8156054210662842,0.3535950952768326,0.33340646147727965
25850,1.7144282412528993,1.7900352931022645,1.8479604458808898,0.3415082746744156,0.3377102416753769
25900,1.6983695530891418,1.8090883469581605,1.8190701174736024,0.36247744381427766,0.34434083580970765
25950,1.7503824472427367,1.7637470436096192,1.7630604958534242,0.4003795844316482,0.3503460425138474
26000,1.836238932609558,1.7706088638305664,1.7773454117774963,0.37113195538520816,0.3402515572309494
26050,1.722074556350708,1.7795849537849426,1.804434585571289,0.3965614116191864,0.34578991651535035
26100,1.784595513343811,1.7327949595451355,1.7928581595420838,0.3800321686267853,0.3515527212619782
26150,1.7995229601860045,1.7934123921394347,1.7731422257423402,0.3806543242931366,0.34167095184326174
26200,1.8371145796775818,1.9391666650772095,1.7546023416519165,0.35399533689022067,0.3107548940181732
26250,1.812784628868103,1.9081390333175658,1.663624005317688,0.38223367869853975,0.3101494085788727
26300,1.8189324402809144,1.987843589782715,1.809391417503357,0.39773998618125916,0.31088273465633387
26350,1.764918920993805,1.8974397444725037,1.7653074717521668,0.39949925303459166,0.31734783113002774
26400,1.677131278514862,1.8012536787986755,1.7857796454429626,0.3887693798542023,0.31832663953304285
26450,1.7231920170783996,1.7962396430969239,1.864949631690979,0.401902916431427,0.3292902362346649
26500,1.727577223777771,1.9250486588478088,1.8770116996765136,0.36844565987586975,0.34081549644470216
26550,1.735781373977661,1.8879326915740966,1.7497716879844665,0.3702869033813477,0.3308558392524719
26600,1.7444791603088379,1.9134468150138855,1.7198848748207092,0.3588240283727646,0.3454214960336685
26650,1.7701073813438415,1.9238684391975402,1.7861037373542785,0.38235607266426086,0.3426929050683975
26700,1.7289314651489258,1.9322213101387025,1.757559096813202,0.3727947378158569,0.331214148402214
26750,1.7262624645233153,1.9725800204277038,1.7304504990577698,0.35127513110637665,0.33394439697265627
26800,1.7404322862625121,1.965407874584198,1.7670812702178955,0.3848938047885895,0.34167868077754976
26850,1.7406890678405762,1.9026639580726623,1.7413009428977966,0.39878792583942413,0.3360106748342514
26900,1.8380564999580384,1.8670159959793091,1.6760463452339172,0.38343748688697815,0.3292070370912552
26950,1.8475379943847656,1.832407455444336,1.7132802724838256,0.39268516600131986,0.3346424955129623
27000,1.859642539024353,1.9390708255767821,1.6693215894699096,0.3780789762735367,0.33678323924541476
27050,1.7694271755218507,1.9104247498512268,1.7102230548858643,0.37290194153785705,0.3450532567501068
27100,1.843657841682434,1.7742999386787415,1.6939067101478578,0.36496398627758025,0.34436859786510465
27150,1.823545000553131,1.8515932607650756,1.6751494908332825,0.35343612253665924,0.34314489245414737
27200,1.7639659595489503,1.7352662777900696,1.6866600322723388,0.37676128804683684,0.36124439656734464
27250,1.774685456752777,1.783036608695984,1.691427140235901,0.4106441330909729,0.35845692217350006
27300,1.8442660808563232,1.7142823338508606,1.7295492196083069,0.4417838257551193,0.3458457291126251
27350,1.787579789161682,1.7834868574142455,1.8534196352958678,0.40259757220745085,0.3409980934858322
27400,1.7414981245994567,1.8563266730308532,1.7494904041290282,0.4024027568101883,0.3339393025636673
27450,1.7947074127197267,1.753072063922882,1.7535557556152344,0.4205765396356583,0.3459470170736313
27500,1.7451363396644592,1.7319373846054078,1.7896726179122924,0.42517814218997957,0.35374838709831236
27550,1.7554962015151978,1.6986443185806275,1.8015777206420898,0.39320692777633665,0.3480906701087952
27600,1.7141385531425477,1.7284331274032594,1.7651910281181336,0.38708476901054384,0.3486098963022232
27650,1.7890204095840454,1.7156893801689148,1.7749754142761232,0.39707516551017763,0.3547554409503937
27700,1.895692276954651,1.75873343706131,1.8449209260940551,0.3877640688419342,0.35522767424583435
27750,1.8557740592956542,1.9058616590499877,1.7982795858383178,0.4160472637414932,0.3379712986946106
27800,1.7876869630813599,1.89177499294281,1.797391700744629,0.3845070242881775,0.3341482996940613
27850,1.7536818671226502,1.8737581634521485,1.835282802581787,0.35940580546855927,0.3345010155439377
27900,1.830970368385315,1.782666621208191,1.883276629447937,0.36241439163684847,0.3400684368610382
27950,1.8190495204925536,1.858128674030304,1.798738260269165,0.3666426157951355,0.33207310140132906
28000,1.7145629334449768,1.8279582452774048,1.7473173880577086,0.36440178513526916,0.33730856120586394
28050,1.6119075536727905,1.889643371105194,1.7974246835708618,0.33427232563495635,0.33538556754589083
28100,1.6123066234588623,1.902786431312561,1.7643656730651855,0.36279811680316926,0.33348330199718473
28150,1.636575424671173,1.8730358099937439,1.9633125114440917,0.3669586354494095,0.33999216377735136
28200,1.660029230117798,1.880026526451111,1.9202427887916564,0.3675978147983551,0.3298005139827728
28250,1.6316735529899598,1.891878890991211,1.9503891277313232,0.3731138241291046,0.3401499372720718
28300,1.614465606212616,1.9018824887275696,1.9202687072753906,0.36504053592681884,0.33826470851898194
28350,1.5838740587234497,1.8512735295295715,1.9019602537155151,0.3586138701438904,0.33359178066253664
28400,1.7755571150779723,1.8295387196540833,1.91778014421463,0.3511232417821884,0.3510772693157196
28450,1.6287569141387939,1.8314232850074768,1.839382450580597,0.39766921043396,0.34375433206558226
28500,1.7995737981796265,1.8833719682693482,1.9506425309181212,0.4109578537940979,0.34037887752056123
28550,1.8384361577033996,1.8496231293678285,1.9294759941101074,0.3977081674337387,0.3346408498287201
28600,1.8143209052085876,1.9014816355705262,2.0108605074882506,0.41235760271549227,0.34329856276512144
28650,1.7200151920318603,1.8049088549613952,2.0170305371284485,0.42470992743968966,0.35105947732925413
28700,1.832305099964142,1.8041966938972473,1.962372419834137,0.4071359211206436,0.3539459025859833
28750,1.7871348357200623,1.9354868507385254,1.9782740807533263,0.3724083548784256,0.35064891338348386
28800,1.816443145275116,1.8884860062599182,1.8817403769493104,0.4248555600643158,0.3493494117259979
28850,1.7404676342010499,1.9866975402832032,1.9413828682899474,0.4392655485868454,0.35725667715072634
28900,1.7915922021865844,2.060945653915405,1.8493743133544922,0.399575337767601,0.3534394347667694
28950,1.828226716518402,1.8968067383766174,1.9984862089157105,0.42268176972866056,0.3404978400468826
29000,1.8298514103889465,1.831849579811096,2.0208332395553588,0.4155901837348938,0.3449453669786453
29050,1.7680983090400695,1.8418278336524962,1.970705704689026,0.40261332750320433,0.34938751995563505
29100,1.7774810814857482,1.7932484197616576,1.869302706718445,0.38838961720466614,0.34175256490707395
29150,1.76819965839386,1.8839514660835266,1.8369945573806763,0.37394548296928404,0.34479951560497285
29200,1.7008020687103271,1.8393811082839966,1.8784957909584046,0.36757161319255827,0.3399930536746979
29250,1.7471677207946776,1.7912365841865538,1.9296605277061463,0.380360569357872,0.3427768272161484
29300,1.87085369348526,1.7019976377487183,1.992794659137726,0.3757321786880493,0.34629170775413515
29350,1.7788104248046874,1.6884885549545288,1.9072723293304443,0.3554077285528183,0.3461655861139297
29400,1.7727509450912475,1.7353652906417847,1.8291463589668273,0.34979399144649503,0.3307212722301483
29450,1.7936322617530822,1.7797061920166015,1.75991801738739,0.3803826779127121,0.3351730501651764
29500,1.8879290676116944,1.7557705974578857,1.827175385951996,0.3586744731664658,0.34757642149925233
29550,1.869109115600586,1.7852387309074402,1.7728686451911926,0.3365512013435364,0.34428429186344145
29600,1.834443407058716,1.7701550316810608,1.8190460777282715,0.34254062235355376,0.3351083135604858
29650,1.9583522701263427,1.8580960464477538,1.7367342329025268,0.3474606961011887,0.3444290626049042
29700,1.9717984199523926,1.9422133684158325,1.7231927585601807,0.3647958648204803,0.34851001143455507
29750,1.8949120426177979,1.9292318177223207,1.7816960167884828,0.3843115144968033,0.34063376367092135
29800,1.9045909237861633,1.9144474005699157,1.6622320127487182,0.35915772259235385,0.3427784353494644
29850,1.8757690596580505,1.810312213897705,1.7038613009452819,0.369366717338562,0.33426890790462493
29900,1.821846854686737,1.7976770162582398,1.680800178050995,0.37312362730503085,0.34034910559654236
29950,1.7385115265846252,1.7812951731681823,1.8043977069854735,0.3877624946832657,0.33972314178943636
30000,1.7740812587738037,1.8415475654602051,1.7899463176727295,0.3991658771038055,0.33890678763389587
30050,1.8420407748222352,1.8090880608558655,1.6186645913124085,0.4152100253105164,0.34445858299732207
30100,1.8323765873908997,1.785262224674225,1.8041738891601562,0.3903380089998245,0.3520466983318329
30150,1.81315527677536,1.7464210200309753,1.773039891719818,0.40184569358825684,0.34908493876457214
30200,1.7660817790031433,1.7926604533195496,1.7601769518852235,0.4225253689289093,0.33181139528751374
30250,1.7412188029289246,1.718733584880829,1.896438205242157,0.41031551897525786,0.33076781272888184
30300,1.7971904158592225,1.8538202238082886,1.756731014251709,0.43484382033348085,0.3347346782684326
30350,1.8455885410308839,1.8010203433036804,1.798767068386078,0.4031462299823761,0.3273482418060303
30400,1.8187954378128053,1.8123472499847413,1.7632902550697327,0.3843641495704651,0.3528605127334595
30450,1.8955503511428833,1.860693905353546,1.7964168429374694,0.3778277975320816,0.3481933784484863
30500,1.8532565808296204,1.9070731568336488,1.8192159390449525,0.39527821600437163,0.34074474453926085
30550,1.826251676082611,1.89918936252594,1.7626737833023072,0.4107407408952713,0.3299945318698883
30600,1.8523851251602172,1.9611886024475098,1.6830615854263307,0.38526824235916135,0.33021649420261384
30650,1.8190453767776489,1.955870313644409,1.7819427824020386,0.3992826133966446,0.32179027020931245
30700,1.85201114654541,1.9279107236862183,1.7245500373840332,0.41708107590675353,0.3249345982074738
30750,1.925336744785309,1.837448046207428,1.7138754940032959,0.3985067200660706,0.3260507136583328
30800,1.8762138819694518,1.8260265374183655,1.7198780012130737,0.4082021236419678,0.3291510146856308
30850,1.873290066719055,1.8424725127220154,1.7497394251823426,0.41090411245822905,0.3507195508480072
30900,1.890989933013916,1.8338692164421082,1.685376570224762,0.4108340579271317,0.355775802731514
30950,1.8852984142303466,1.8852151894569398,1.6727611351013183,0.37457465529441836,0.3474590224027634
31000,1.9504299449920655,1.8303945088386535,1.8234543180465699,0.3932704520225525,0.35144426763057707
31050,1.9300892972946166,1.7891193556785583,1.8352857208251954,0.37652946531772613,0.3520861566066742
31100,1.8463998746871948,1.8995677351951599,1.7809324979782104,0.36660671055316923,0.3415971088409424
31150,1.8010367512702943,1.7580822062492372,1.916809093952179,0.37724766254425046,0.32921742141246796
31200,1.7489788103103638,1.7942824792861938,1.8697137546539306,0.37338014006614684,0.32304257452487944
31250,1.8764324617385864,1.748070387840271,1.7506923055648804,0.3672275722026825,0.32283088147640226
31300,1.8661511898040772,1.7725945496559143,1.7829473066329955,0.3655859571695328,0.33534278213977814
31350,1.7400537610054017,1.7616585898399353,1.7428392124176026,0.3972788143157959,0.33974658846855166
31400,1.720219373703003,1.6899881315231324,1.8634168124198913,0.38411371648311615,0.33373027443885805
31450,1.6812275171279907,1.8680661749839782,1.6793043541908264,0.3936231744289398,0.33534692764282226
31500,1.7892508602142334,1.839738187789917,1.6434280705451965,0.3806431549787521,0.329141331911087
31550,1.69430077791214,1.7669289374351502,1.6507485580444337,0.33837039649486544,0.33551565170288083
31600,1.7410783457756043,1.7559928727149963,1.6985369777679444,0.338323667049408,0.33987833857536315
31650,1.7633266711235047,1.7488656282424926,1.6933808302879334,0.3582469803094864,0.34029092609882355
31700,1.6480281639099121,1.756773419380188,1.7491953825950624,0.38566522717475893,0.33075749516487124
31750,1.862305796146393,1.8397302579879762,1.6955044174194336,0.35991780400276185,0.334258137345314
31800,1.7767512798309326,1.812907066345215,1.8279227709770203,0.37074972987174987,0.3341536295413971
31850,1.6628215527534485,1.9382968401908875,1.873834846019745,0.36489444732666015,0.3373883771896362
31900,1.7088244581222534,1.9148977160453797,1.9618112897872926,0.3467779982089996,0.3374165087938309
31950,1.713343906402588,1.9863945984840392,1.8575699305534363,0.3844158345460892,0.33670021176338194
32000,1.751869421005249,1.9606491065025329,1.8749911379814148,0.34804564595222476,0.3328054016828537
32050,1.816591351032257,1.9719600081443787,1.9082255530357362,0.3557234251499176,0.33446769893169404
32100,1.8606626296043396,1.8375236415863037,1.9676624965667724,0.36373219311237337,0.340175187587738
32150,1.8503499102592469,1.7643634724617003,1.826454417705536,0.36807722866535186,0.33529656887054443
32200,1.7926197838783264,1.7858832812309264,1.8260671925544738,0.35357624411582944,0.32183768451213834
32250,1.844253010749817,1.7346403670310975,1.673998863697052,0.31762879312038417,0.32400403439998626
32300,1.9083200693130493,1.821572597026825,1.7975709414482117,0.319156020283699,0.3251171100139618
32350,2.0064824557304384,1.8180617833137511,1.8829025959968566,0.3367332154512405,0.33083941638469694
32400,2.0162839102745056,1.7197977495193482,1.939946277141571,0.32095700323581694,0.32920729875564575
32450,1.9514676976203917,1.7970690059661865,1.8581259894371032,0.32164547085762024,0.325545637011528
32500,1.8726303553581238,1.850795865058899,1.7673970293998718,0.3323061728477478,0.3356141823530197
32550,1.8214047789573669,1.8130547738075256,1.6932207369804382,0.31825031876564025,0.32274968922138214
32600,1.8545963048934937,1.9872687911987306,1.7109511494636536,0.3375572830438614,0.33201670944690703
32650,1.7721467876434327,2.025244662761688,1.7649062514305114,0.3222058641910553,0.33660863518714906
32700,1.7165954828262329,1.935730929374695,1.7996363925933838,0.34498266577720643,0.3225390487909317
32750,1.6978158044815064,2.0175970220565795,1.794311408996582,0.37287004172801974,0.32435556828975676
32800,1.840034098625183,1.9719509696960449,1.8927247262001037,0.3632819014787674,0.3323383450508118
32850,1.8155280923843384,1.9225697755813598,1.892015151977539,0.341645712852478,0.3254983729124069
32900,1.84276522397995,1.954043083190918,1.8354336786270142,0.3350552302598953,0.32493606209754944
32950,1.7503413152694702,1.8783044695854187,1.8378462958335877,0.32081698536872866,0.3320057100057602
33000,1.742687702178955,1.8880345988273621,1.8526794362068175,0.3417055934667587,0.34256365776062014
33050,1.7895070362091063,1.8725865173339844,1.9674078965187072,0.34158559918403625,0.33542235791683195
33100,1.806722023487091,1.8404145741462707,1.8643562245368956,0.3642595773935318,0.32602970659732816
33150,1.8488453841209411,1.857261550426483,1.8814344525337219,0.3614903301000595,0.33882864415645597
33200,2.027183721065521,1.8777958059310913,1.8731562638282775,0.35004407465457915,0.3341416269540787
33250,1.8497793936729432,1.7902427172660829,1.813215229511261,0.3449500513076782,0.33685302734375
33300,1.9028814363479614,1.8834221410751342,1.8798647379875184,0.35127201974391936,0.3404966402053833
33350,1.8869166564941406,2.024357454776764,1.7516381740570068,0.33454961657524107,0.33541773080825804
33400,1.9558782005310058,1.989696831703186,1.6951555967330934,0.3323584616184235,0.3474096220731735
33450,1.9426871848106384,1.8946819686889649,1.7360651803016662,0.32896656930446627,0.3531643521785736
33500,1.8544213151931763,1.8585602092742919,1.817674400806427,0.37267215192317965,0.34259126126766204
33550,2.0569271779060365,1.8831506037712098,1.636959490776062,0.36796791970729825,0.34436874330043793
33600,2.0564232158660887,1.9700863718986512,1.6856254649162292,0.36021155714988706,0.3434904628992081
33650,1.9599367427825927,1.9610989570617676,1.608944616317749,0.39604740679264067,0.33479407846927645
33700,1.8697277188301087,2.0269759345054625,1.7479214096069335,0.3639853626489639,0.3334164756536484
33750,1.951635332107544,1.9825277781486512,1.8454595708847046,0.34893371164798737,0.34825528144836426
33800,1.8429164290428162,1.8938975930213928,1.7745995545387268,0.3492520117759705,0.3484289783239365
33850,1.9101113605499267,1.831926579475403,1.6655015206336976,0.38055396139621733,0.351377387046814
33900,1.7500349545478822,1.963782663345337,1.7135159850120545,0.4219869881868362,0.34372711896896363
33950,1.7290872263908386,1.9676320576667785,1.7423247575759888,0.3746329993009567,0.34584430992603304
34000,1.781667709350586,1.9479159116744995,1.7590765476226806,0.32745847165584563,0.34865777134895326
34050,1.8583415699005128,1.9428997254371643,1.6688306784629823,0.3487800133228302,0.33578394949436186
34100,2.001105451583862,1.9706754279136658,1.8269676089286804,0.3495517295598984,0.3356986004114151
34150,1.9290769481658936,1.9207481336593628,1.931787030696869,0.3546286201477051,0.34666685640811923
34200,2.06466582775116,1.8484597992897034,1.8966620326042176,0.3713873690366745,0.3484648150205612
34250,1.9629730558395386,1.9047609639167786,1.8170644116401673,0.3714760160446167,0.3400326007604599
34300,1.9752964210510253,1.9320041561126708,1.8385972595214843,0.37552752494812014,0.3306183004379272
34350,2.001818594932556,1.9553995776176452,1.9241719436645508,0.4090227711200714,0.33220264315605164
34400,1.9749019622802735,2.042920048236847,1.9366852355003357,0.3717164593935013,0.3267181676626205
34450,1.967064869403839,1.9047600722312927,1.8518622708320618,0.40911506712436674,0.34084024965763093
34500,1.9290058207511902,1.906863467693329,1.7127232789993285,0.407020291686058,0.3266267400979996
34550,1.8848294854164123,1.8979501748085021,1.8121387624740601,0.37391090393066406,0.33901480853557586
34600,1.8225239396095276,1.9368529844284057,1.7490904521942139,0.38972426652908326,0.34606861710548403
34650,1.8729591107368468,2.0237842774391175,1.8843867087364197,0.384717276096344,0.35521095275878906
34700,1.8613551664352417,1.9672856402397156,1.8234306693077087,0.36081931114196775,0.3409374570846558
34750,1.8912457585334779,1.9721354937553406,1.8506351804733276,0.3770023995637894,0.34372920989990235
34800,1.8466283941268922,1.9439955139160157,1.77533216714859,0.3479826706647873,0.3418070650100708
34850,1.8880590915679931,1.8141921138763428,1.7926031565666198,0.3653922575712204,0.33444475769996646
34900,1.9224479246139525,1.9416838312149047,1.6099985480308532,0.3420118260383606,0.33233909726142885
34950,1.9415496945381165,1.7967662572860719,1.6581458067893982,0.3435276770591736,0.337647448182106
35000,1.974154872894287,1.815968427658081,1.7020224237442017,0.3750730115175247,0.33863281428813935
35050,1.7814340329170226,1.834663896560669,1.7939077138900756,0.42051949322223664,0.35654073059558866
35100,1.7381943106651305,2.066142816543579,1.7875619649887085,0.4056497460603714,0.34827547311782836
35150,1.8002338933944702,1.9790171241760255,1.9115069890022278,0.4096471905708313,0.34905484318733215
35200,1.7325684547424316,1.9718104553222657,1.7810196113586425,0.35881378352642057,0.34728720247745515
35250,1.7731730914115906,1.9911625790596008,1.7695425152778625,0.39265849232673644,0.36708128690719605
35300,1.853993935585022,1.9465338397026062,1.8300094938278197,0.36053273677825926,0.35302330255508424
35350,1.7716846656799317,1.9734971928596496,1.6934320473670958,0.3597840106487274,0.35122290551662444
35400,1.8171723461151124,1.9066998529434205,1.7588748240470886,0.3921478080749512,0.3457043570280075
35450,1.8243097400665282,1.8583363199234009,1.7418557691574097,0.3609547543525696,0.3324907696247101
35500,1.5850814485549927,1.8415948891639708,1.8137707281112672,0.39177130818367006,0.3403091084957123
35550,1.6823745775222778,1.9258209347724915,1.921657075881958,0.3424175822734833,0.3415886265039444
35600,1.7547752809524537,1.8375149369239807,1.8661513781547547,0.3237485158443451,0.3495552498102188
35650,1.781803638935089,1.9181834888458251,1.7176040267944337,0.3651050016283989,0.34695017397403716
35700,1.7896793484687805,1.9139131999015808,1.6606571698188781,0.35518204033374784,0.3535292887687683
35750,1.8153371334075927,1.8844358229637146,1.785100932121277,0.3419799518585205,0.3441051751375198
35800,1.805985209941864,2.0409778261184695,1.8791649055480957,0.36166795015335085,0.3417567437887192
35850,1.7961079573631287,2.1618493461608885,1.6318837738037109,0.34526666641235354,0.34955736935138704
35900,1.8241781568527222,2.023782665729523,1.8289534258842468,0.34575556755065917,0.34253199815750124
35950,1.8200058674812316,2.0166843700408936,1.7873222208023072,0.30298263192176816,0.34239229261875154
36000,1.7647317409515382,1.994843122959137,1.7791877317428588,0.2980764517188072,0.3336366969347
36050,1.7937391471862794,2.0247024059295655,1.7664729523658753,0.30355001151561734,0.3376615750789642
36100,1.7629759764671327,2.0566775584220887,1.7372045016288757,0.30486403167247766,0.3456098914146423
36150,1.7302383613586425,2.0201882696151734,1.7203153252601624,0.32168139666318896,0.34812865912914276
36200,1.785805699825287,1.9352544307708741,1.7552813625335693,0.2895381927490234,0.3470984697341919
36250,1.7698242521286012,2.053616392612457,1.7934933423995971,0.33404458045959473,0.3373127353191376
36300,1.8667511463165283,1.9300256586074829,1.6776987981796265,0.347545912861824,0.3328006362915039
36350,1.859539451599121,1.9045165467262268,1.6768512797355652,0.3304914075136185,0.34906492829322816
36400,1.7306211853027345,1.777939476966858,1.685114598274231,0.33041242480278016,0.3524868756532669
36450,1.7339702606201173,1.8379097843170167,1.7607902121543884,0.34706068873405455,0.35579482078552244
36500,1.6964122247695923,1.838194148540497,1.9393860459327699,0.403950532078743,0.3474214339256287
36550,1.867359185218811,1.970365550518036,1.871796350479126,0.33078588664531705,0.3421135103702545
36600,1.8563565635681152,1.8369454741477966,1.727367045879364,0.3027128148078918,0.3379715311527252
36650,1.841013915538788,1.793422393798828,1.8079797530174255,0.31981011450290675,0.3518200272321701
36700,1.9761331009864807,1.798749759197235,1.8066883850097657,0.3422670793533325,0.3438647550344467
36750,1.8860675883293152,1.7950379014015199,1.7849901461601256,0.35564100861549375,0.336081320643425
36800,1.8206355476379394,1.9330845499038696,1.8801288962364198,0.33583875000476837,0.34817283451557157
36850,1.8164321303367614,1.7506142950057983,1.8937702727317811,0.34138563215732576,0.3524474877119064
36900,1.8979863929748535,1.8168216848373413,1.8466121435165406,0.3391848909854889,0.34983168363571165
36950,1.8033568310737609,1.9022602891921998,1.8785605812072754,0.3321572917699814,0.3595869696140289
37000,1.7153684139251708,1.957860424518585,1.8199259090423583,0.3341007548570633,0.33806125581264496
37050,1.7161022090911866,1.9138970947265626,2.0015034770965574,0.36409795582294463,0.3321251493692398
37100,1.6656984210014343,1.89733163356781,1.9652244973182678,0.3395778810977936,0.32896551728248596
37150,1.6635987377166748,1.857880425453186,1.9135640597343444,0.3520044928789139,0.32873187959194183
37200,1.6373806691169739,1.8598641896247863,1.9572927522659302,0.3460201799869537,0.32774897694587707
37250,1.7132880449295045,1.9243845653533935,1.9401652121543884,0.3466497576236725,0.3256533741950989
37300,1.8483153223991393,1.9319784450531006,1.9702375030517578,0.35549276769161225,0.3368119931221008
37350,1.8124593925476074,1.9024127531051636,1.843596169948578,0.32813912570476533,0.3278032737970352
37400,1.7812646532058716,1.916247308254242,1.7038156056404115,0.3421690183877945,0.3431263715028763
37450,1.8599072337150573,1.95814484834671,1.7755576062202454,0.3352657836675644,0.334907830953598
37500,1.784910924434662,1.8819920539855957,1.8602322554588318,0.34040881276130674,0.3401677095890045
37550,1.7271483325958252,1.7595295238494872,1.6990089440345764,0.3402999448776245,0.34356586933135985
37600,1.7269457745552064,1.798432092666626,1.768152232170105,0.35249496102333067,0.3392835760116577
37650,1.7430563640594483,1.8026679491996764,1.8213903570175172,0.34409970939159396,0.3425666123628616
37700,1.7924012327194214,1.8343872141838073,1.8133059811592103,0.3364183509349823,0.3358804523944855
37750,1.8470692729949951,1.9026069664955139,1.725008864402771,0.34925070226192473,0.3314465630054474
37800,2.003897635936737,1.9222599029541017,1.6461718463897705,0.3362672597169876,0.33662622213363647
37850,1.9774789142608642,1.8654958963394166,1.717090253829956,0.32832195281982424,0.33848837852478025
37900,1.905746533870697,1.8590004897117616,1.8156099176406861,0.3639018815755844,0.34746009707450864
37950,1.9476393365859985,1.8067635321617126,1.789914209842682,0.3445796185731888,0.35861271440982817
38000,1.9956840753555298,1.909663450717926,1.7405061101913453,0.36985733568668366,0.36918859779834745
38050,1.8897763895988464,1.9163304209709167,1.7517829585075377,0.33087838292121885,0.36442999899387357
38100,1.887102828025818,1.9374547076225281,1.9293928408622742,0.3322884202003479,0.3404566562175751
38150,1.8643485856056214,1.8448706293106079,1.8661414122581481,0.3323558646440506,0.3212516397237778
38200,1.8278776741027831,1.8944046950340272,1.938176121711731,0.35220538318157196,0.3258392161130905
38250,1.7173882031440735,1.8791158676147461,1.9474807429313659,0.368472860455513,0.33437966942787173
38300,1.7197837686538697,1.962581627368927,1.8951750206947326,0.36295121669769287,0.34948721826076506
38350,1.920116949081421,1.9035170364379883,1.909024920463562,0.37634055972099306,0.3438261729478836
38400,1.9040460681915283,1.910501277446747,2.0156135749816895,0.37468867778778076,0.3281107693910599
38450,1.8107503628730774,1.7560451912879944,1.8944883251190185,0.364558128118515,0.3221358615159988
38500,1.79614013671875,1.8757380032539368,1.8149891352653504,0.36973755359649657,0.34009591102600095
38550,1.702389235496521,1.7404260754585266,1.7776375818252563,0.39662516355514527,0.34123289108276367
38600,1.6908685851097107,1.9414767551422119,1.8517493391036988,0.3651189059019089,0.32501625657081606
38650,1.7755849051475525,1.8995813703536988,1.8346380758285523,0.3668180894851685,0.33324926197528837
38700,1.744842357635498,1.7616347503662109,1.7193911933898927,0.373237869143486,0.3322078067064285
38750,1.7005048418045043,1.7666668844223024,1.6958847618103028,0.33808134734630585,0.34069354712963107
38800,1.6662364768981934,1.795786919593811,1.6965481948852539,0.3885028737783432,0.3396806502342224
38850,1.6450472903251647,1.8369132947921754,1.8435743951797485,0.3832393372058868,0.3305729252099991
38900,1.7231206107139587,1.9518534111976624,1.9179372143745423,0.38120665371418,0.32858259201049805
38950,1.723257715702057,1.9653129243850709,1.9392210173606872,0.37140867531299593,0.3348394572734833
39000,1.8356069350242614,1.9705629420280457,1.8915381884574891,0.378866046667099,0.33231947422027586
39050,1.8137043070793153,2.010219008922577,1.937491796016693,0.3866523849964142,0.3315824216604233
39100,1.821591010093689,2.0497089767456056,1.8022193861007691,0.390568311214447,0.33223394870758055
39150,1.8366185188293458,2.0217968034744263,1.847631630897522,0.3883440536260605,0.32989422738552093
39200,1.6418048429489136,2.046522126197815,1.811974151134491,0.3801344788074493,0.3395537251234055
39250,1.6389380669593812,1.9182658624649047,1.9225265026092528,0.3545428138971329,0.34003959357738495
39300,1.6883416509628295,1.9924942421913148,1.8943176913261413,0.36563472092151644,0.3379941552877426
39350,1.646631371974945,1.9670955729484558,1.8464989519119264,0.38846685230731964,0.34621475338935853
39400,1.6782758831977844,1.914215738773346,1.7349302220344542,0.376383798122406,0.33855238735675813
39450,1.7190410923957824,1.9817540526390076,1.8220993304252624,0.37490149438381193,0.3433910757303238
39500,1.78859126329422,1.9795549297332764,1.8028096294403075,0.36882992267608644,0.33801586270332334
39550,1.8051857256889343,1.913047788143158,1.7885610747337342,0.41217551231384275,0.3406530112028122
39600,1.7326049351692199,1.7946729469299316,1.7728559255599976,0.3996841460466385,0.33656055986881256
39650,1.7988185048103333,1.8206317687034608,1.758574025630951,0.39902072727680205,0.3572980034351349
39700,1.7921400022506715,1.6956759071350098,1.7375691223144532,0.38269782602787017,0.3666831469535828
39750,1.8492418003082276,1.7691363310813903,1.8562268114089966,0.3798845440149307,0.35859900891780855
39800,1.8698259377479554,1.852393660545349,1.876319580078125,0.37530010104179384,0.3475233846902847
39850,1.883061010837555,1.8504982590675354,1.822593789100647,0.3465765553712845,0.3415720200538635
39900,1.834870069026947,1.8279987812042235,1.8168021965026855,0.3542423450946808,0.3483711540699005
39950,1.9103769373893738,1.8442886543273926,1.7042307782173156,0.3606470948457718,0.34259708523750304
40000,1.918704538345337,1.7934642720222473,1.835249490737915,0.3571110624074936,0.3356501704454422
40050,1.8510584092140199,1.8859760332107545,1.7876173114776612,0.3232834756374359,0.33484601497650146
40100,1.841575047969818,1.9195143461227417,1.7248243975639344,0.31977876186370846,0.33373701453208926
40150,1.835457136631012,1.8573294878005981,1.6739087843894958,0.3408445465564728,0.34850622653961183
40200,1.8756394267082215,1.8576612019538878,1.7327558541297912,0.3692969834804535,0.3554856145381928
40250,1.8653473019599915,1.9307364201545716,1.6599112248420715,0.37124040007591247,0.3433404016494751
40300,1.78907062292099,1.881525490283966,1.7110265254974366,0.3556163269281387,0.3448366117477417
40350,1.8241652297973632,1.920420172214508,1.784690489768982,0.3463493591547012,0.3402405869960785
40400,1.8776200914382934,1.8994503831863403,1.6074718737602234,0.3478488099575043,0.3322492218017578
40450,1.7122271847724915,1.872646725177765,1.653823447227478,0.35909424006938934,0.341615697145462
40500,1.8122747254371643,1.8704135203361512,1.6928824186325073,0.3808742421865463,0.3319454205036163
40550,1.9382953429222107,1.7727151489257813,1.7771570205688476,0.4005340468883514,0.3417113566398621
40600,1.8162720322608947,1.8082604861259461,1.8173717522621156,0.41622998714447024,0.33505687236785886
40650,1.7377240443229676,1.9627553129196167,1.8972496175765992,0.37155534386634825,0.3264888042211533
40700,1.6222337484359741,1.890064263343811,1.8267612886428832,0.3738319557905197,0.33743863642215727
40750,1.6675029468536378,2.0610791730880735,1.8259014081954956,0.37704197108745574,0.3341381376981735
40800,1.7450071811676025,1.9287815809249877,1.9116907620429993,0.35292435824871066,0.3277765041589737
40850,1.8031359386444092,2.0277056288719177,1.8161953926086425,0.34145068764686587,0.3201162564754486
40900,1.8572443103790284,2.005543830394745,1.6653438115119934,0.3801220029592514,0.32923864901065825
40950,1.9102892899513244,1.9610310864448548,1.7831230139732361,0.3809270066022873,0.3329868847131729
41000,1.900082564353943,1.9719779205322265,1.7878403878211975,0.38824262261390685,0.3341550803184509
41050,1.8003104758262634,1.9765794348716736,1.8113293766975402,0.34927188873291015,0.33624618232250214
41100,1.8290520906448364,1.9755662512779235,1.7508415174484253,0.3793060290813446,0.346083065867424
41150,1.8074178051948548,1.9927330899238587,1.8118288803100586,0.3528103357553482,0.33771156549453735
41200,1.9313686823844909,1.9842982006072998,1.8380285716056823,0.38194614768028257,0.3329853522777557
41250,1.794034593105316,1.9085779356956483,1.7963325572013855,0.35961618661880496,0.33599234580993653
41300,1.7724540209770203,1.8261593937873841,1.670937774181366,0.3495409917831421,0.32895607113838193
41350,1.802752902507782,2.114803683757782,1.7138952827453613,0.358926414847374,0.34045433938503267
41400,1.9980079531669617,2.0682602524757385,1.8436110091209412,0.36378060042858124,0.3450247877836227
41450,1.857795341014862,2.1018933153152464,1.770495753288269,0.3656394267082214,0.3551278328895569
41500,1.8671611404418946,2.056751368045807,1.8265196394920349,0.33407918334007264,0.35775980472564695
41550,1.87305273771286,1.9626495051383972,1.784399883747101,0.30909921944141383,0.35541018962860105
41600,1.7204058909416198,1.8873134565353393,1.700494201183319,0.3098791462182999,0.350598646402359
41650,1.7216049170494079,1.9011462616920471,1.7430527997016907,0.31260720312595364,0.34346461355686186
41700,1.8004994177818299,1.8594563174247742,1.720239839553833,0.29901514053344724,0.3334682756662369
41750,1.8917336916923524,1.8590840196609497,1.7709472608566283,0.3398443949222565,0.3294623583555222
41800,1.922223653793335,1.8789734888076781,1.901566367149353,0.35455341160297393,0.32215541243553164
41850,1.8552137517929077,1.9025759887695313,1.8777914929389954,0.3340724641084671,0.32444424033164976
41900,1.7838701105117798,1.79869708776474,1.9229064917564391,0.34438809037208556,0.3226181602478027
41950,1.8423537278175355,1.8784342122077942,1.8600885057449341,0.3473139929771423,0.32014104843139646
42000,1.896149036884308,1.8756922745704652,1.7104786086082457,0.3281152480840683,0.3401047104597092
42050,1.893789029121399,1.849983537197113,1.8228568840026855,0.3438472294807434,0.33505920350551605
42100,1.8212840604782103,1.8457460117340088,1.835549612045288,0.33053683400154116,0.3270730835199356
42150,1.8829815912246703,2.0030247664451597,1.8309570097923278,0.3353338956832886,0.32428786873817445
42200,1.9635648727416992,2.078700602054596,1.8041596555709838,0.34646340310573576,0.3347703719139099
42250,1.8585502219200134,1.937832932472229,1.723533606529236,0.3432858353853226,0.3384862321615219
42300,1.8342730164527894,1.9397772216796876,1.7473140716552735,0.3311030125617981,0.3350066041946411
42350,1.8935387802124024,1.955054647922516,1.657904019355774,0.33008807241916654,0.3405257499217987
42400,1.9045727920532227,1.9689305853843688,1.8201405644416808,0.37250629246234895,0.3440919041633606
42450,1.9562101340293885,1.8331968235969542,1.782135992050171,0.3688656830787659,0.3432424849271774
42500,1.9834760022163391,1.9425395321846008,1.8050400590896607,0.3689571189880371,0.3408983397483826
42550,1.8915782117843627,1.8809664177894592,1.71147864818573,0.36047709584236143,0.34307711839675903
42600,1.798454337120056,1.8471561527252198,1.7116121864318847,0.3347503060102463,0.33462171733379364
42650,1.783394868373871,1.8215691137313843,1.7041696572303773,0.31956867337226863,0.3307965123653412
42700,1.8386465120315552,1.793685619831085,1.679307110309601,0.3226353597640991,0.3390220069885254
42750,2.011303894519806,1.8343956184387207,1.7647457361221313,0.32668309450149535,0.3392543113231659
42800,1.9331066393852234,1.8564808177947998,1.8199199104309083,0.35050056874752045,0.3439394837617874
42850,1.8611200404167176,1.837884888648987,1.870216715335846,0.36447046577930453,0.32820385932922364
42900,1.7688937568664551,1.9074348616600036,1.8174509739875793,0.3470322787761688,0.3235731959342957
42950,1.7518770503997803,1.945826859474182,1.721858973503113,0.3287397480010986,0.3305900341272354
43000,1.8081649041175842,1.7891612029075623,1.729023313522339,0.3480892622470856,0.35110864996910096
43050,1.727180004119873,1.8576695704460144,1.6554926109313965,0.35091526448726656,0.3513536101579666
43100,1.756362385749817,1.8196098375320435,1.7803270721435547,0.35764839947223664,0.3410383117198944
43150,1.8230735874176025,1.9427495670318604,1.7261774516105652,0.3555489784479141,0.32865723192691804
43200,1.800061249732971,1.9408119058609008,1.8058003854751588,0.32977990627288817,0.3385173696279526
43250,1.7844820284843446,1.8869585275650025,1.7356286478042602,0.2925861212611198,0.33955761790275574
43300,1.7893318676948546,1.887402229309082,1.7492960810661315,0.3312682431936264,0.3346586012840271
43350,1.9235016536712646,1.9026703143119812,1.7253115344047547,0.3738648122549057,0.33045406222343443
43400,1.8402536368370057,2.0400905561447145,1.6925559544563293,0.39080715239048003,0.33765862047672274
43450,1.8144303703308104,2.0401006507873536,1.7136508274078368,0.35641957223415377,0.3334746092557907
43500,1.7972202229499816,1.967257251739502,1.7411233854293824,0.3501576346158981,0.34041604042053225
43550,1.8617834091186523,1.969522316455841,1.8656445860862731,0.3525263649225235,0.3380513525009155
43600,1.8918514633178711,2.0815435099601745,1.8448089289665222,0.336833068728447,0.3432580381631851
43650,1.745814974308014,1.9773799920082091,1.7670598578453065,0.3324623757600784,0.33496991634368894
43700,1.7960208606719972,1.8484442615509034,1.7993863487243653,0.3418335920572281,0.334140545129776
43750,1.7057711315155029,1.9311252951622009,1.8586917686462403,0.35263204932212827,0.33539155423641204
43800,1.8634257626533508,1.9145650029182435,1.8223248624801636,0.37275102257728576,0.3359764313697815
43850,1.9285985112190247,1.8382087874412536,1.885972156524658,0.3474550479650497,0.3467110854387283
43900,1.917202444076538,1.8768983173370362,1.931889340877533,0.3487034279108048,0.34449183106422426
43950,1.812667555809021,1.8065474009513856,1.871085753440857,0.3324957287311554,0.3508475929498672
44000,1.8441141939163208,1.8732110524177552,1.7745417642593384,0.3349447077512741,0.3415935277938843
44050,1.847362470626831,1.8068342018127441,1.7181591486930847,0.3181728565692901,0.33999130606651307
44100,1.9123540496826172,1.8556462001800538,1.7031451296806335,0.30053569257259366,0.3358054095506668
44150,1.9157285475730896,1.9825818753242492,1.8049003314971923,0.3386171650886536,0.33782977759838106
44200,2.0547871828079223,1.897370867729187,1.9862811613082885,0.3934667044878006,0.3302535772323608
44250,1.9238853287696838,1.9619894480705262,1.9006274652481079,0.38857862770557405,0.33008539378643037
44300,2.00464058637619,1.983399419784546,1.8297259974479676,0.3762961566448212,0.33540858566761017
44350,2.00325767993927,1.938161609172821,1.9383030128479004,0.37467718482017515,0.33325449883937835
44400,1.8938874459266664,1.9502631115913391,1.8715976476669312,0.39439443826675413,0.33563308835029604
44450,1.9508850646018983,2.024256157875061,1.855506615638733,0.3908098238706589,0.3319018244743347
44500,1.9012758350372314,1.947438781261444,1.8939581823348999,0.35513006687164306,0.31942386209964746
44550,2.00391343832016,2.0520154905319212,1.772839102745056,0.34738301515579223,0.3225588071346283
44600,1.9875391769409179,1.9504883837699891,1.7032687044143677,0.34785460352897646,0.3272056859731674
44650,2.0101289772987365,2.0653718304634094,1.7459724068641662,0.33147212862968445,0.33350407123565673
44700,1.981793303489685,2.008227891921997,1.7085903763771058,0.326842719912529,0.33362790644168855
44750,1.902515242099762,1.9684080052375794,1.5845238542556763,0.33036636173725126,0.34024240136146544
44800,1.9076479434967042,1.9477586460113525,1.704289984703064,0.3133425390720367,0.3454467743635178
44850,1.8694111847877501,1.9797635221481322,1.714759202003479,0.3312580168247223,0.33967155158519746
44900,1.882866208553314,2.035304546356201,1.7724258136749267,0.31327805578708645,0.3411466938257217
44950,2.017556855678558,1.9831331491470336,1.713018810749054,0.3079644095897674,0.33164817810058594
45000,2.0164527535438537,2.1109459733963014,1.6802617263793946,0.3131487298011779,0.33916899919509885
45050,1.846993820667267,2.1331793761253355,1.7391578364372253,0.31800510346889493,0.325080589056015
45100,1.8482240009307862,2.0225698137283326,1.7325234413146973,0.3204977387189865,0.3262097191810608
45150,1.8012054991722106,1.897030246257782,1.8652546787261963,0.3327115851640701,0.3323495411872864
45200,1.88687744140625,1.912270007133484,1.9443588280677795,0.3590769630670547,0.3334168380498886
45250,1.7835848712921143,1.8527406358718872,1.9171146965026855,0.38351202726364136,0.32278052031993865
45300,1.749753110408783,1.954111258983612,1.880905683040619,0.3539581447839737,0.3261831665039063
45350,1.7868713784217833,1.8823223686218262,1.9765102291107177,0.38074053823947906,0.3278765231370926
45400,1.8007691526412963,1.8732022643089294,1.9685174131393433,0.37692108631134036,0.3393769460916519
45450,1.787373833656311,1.8689992952346801,1.9505778646469116,0.3691363435983658,0.344452685713768
45500,1.7624948716163635,2.0017181730270384,2.014137623310089,0.3526229697465897,0.3522743707895279
45550,1.7119225406646728,2.012683277130127,1.9381355786323546,0.3605679261684418,0.34607178807258604
45600,1.6661050081253053,1.9941513895988465,1.9871323800086975,0.3629574251174927,0.336563965678215
45650,1.7127711939811707,1.8110539937019348,2.077822091579437,0.3490984052419662,0.33495825707912447
45700,1.6770905995368957,1.9094595909118652,1.8887109351158142,0.32000760674476625,0.3269897794723511
45750,1.7964177584648133,1.8735746693611146,1.8551450419425963,0.34361345410346983,0.32805454552173613
45800,1.7281632399559022,1.891846673488617,1.85007159948349,0.3611170959472656,0.32219121873378753
45850,1.8238745093345643,1.9026188778877258,1.9696712946891786,0.3498021864891052,0.3191025024652481
45900,1.791082580089569,1.9678139567375184,1.8848706459999085,0.33467829316854475,0.32994950890541075
45950,1.6341600298881531,1.8550656580924987,1.814713215827942,0.34696678280830384,0.32330708861351015
46000,1.6730251598358155,1.793202393054962,1.7692327070236207,0.3473434537649155,0.32242545783519744
46050,1.5935015106201171,1.8586199283599854,1.715929925441742,0.3432793760299683,0.3271470928192139
46100,1.6148717164993287,1.9641267299652099,1.836347770690918,0.37027030527591703,0.3452393144369125
46150,1.7037380123138428,1.8108490133285522,1.7645272874832154,0.379884375333786,0.3492500424385071
46200,1.649524791240692,1.882363965511322,1.728865761756897,0.3567542946338654,0.3388295090198517
46250,1.8007417297363282,1.8358229351043702,1.761797649860382,0.3210727769136429,0.33029359459877017
46300,1.7071851634979247,1.7797846269607545,1.9239022326469422,0.3295335912704467,0.3364473462104797
46350,1.8168206477165223,1.7408061742782592,1.8266730213165283,0.3615768951177597,0.3316047364473343
46400,1.7070135116577148,1.7953400325775146,1.8805796337127685,0.36833935618400576,0.34262271523475646
46450,1.6821741914749146,1.8202999711036683,1.9231082034111022,0.3731978225708008,0.35286702334880826
46500,1.717182695865631,1.9366182613372802,1.8837999606132507,0.3916263061761856,0.35424471616744996
46550,1.7705966925621033,1.9703834962844848,1.8129434275627136,0.39486232757568357,0.35138190150260923
46600,1.8339524173736572,1.90393874168396,1.9098428392410278,0.39054632306098935,0.3270967441797257
46650,1.8440241193771363,1.9931629300117493,1.929680495262146,0.36883006811141966,0.33641957223415375
46700,1.8124374914169312,1.9329857778549195,1.8432132887840271,0.3437085211277008,0.32819872558116914
46750,1.8503391218185425,2.0413936257362364,1.9337828707695008,0.3615822923183441,0.33381432056427
46800,1.9214062356948853,1.98858252286911,1.8885495519638063,0.3721653300523758,0.33792296528816224
46850,1.7689228630065919,1.8223301291465759,1.7800024580955505,0.3306214216351509,0.33725361406803134
46900,1.7047093653678893,1.888754436969757,1.7908279633522033,0.3265437597036362,0.33617248117923737
46950,1.811094400882721,2.019913303852081,1.9398609042167663,0.34935892045497896,0.34153617203235626
47000,1.8402411460876464,1.8760225200653076,2.04166020154953,0.37705431699752806,0.34291762292385103
47050,1.6434818935394286,1.8506795263290405,2.0676463866233825,0.3621043658256531,0.3331459748744965
47100,1.7420995831489563,1.885045006275177,1.996526927947998,0.3305543714761734,0.3401099222898483
47150,1.7824522733688355,2.077301001548767,1.9763359642028808,0.32256790697574617,0.3320195198059082
47200,1.7638834476470948,2.105451431274414,1.87844012260437,0.36066372334957125,0.3320243161916733
47250,1.7068438577651976,2.0868889045715333,1.8385498666763305,0.36092067897319796,0.33511758983135226
47300,1.6933780765533448,2.031308934688568,1.768436417579651,0.3400711578130722,0.3394651055335999
47350,1.8070045518875122,1.995600106716156,1.7642954468727112,0.32991153597831724,0.3426147145032883
47400,1.8134522891044618,1.8498489260673523,1.8321074533462525,0.32832975924015045,0.34129496991634367
47450,1.7136606359481812,1.9134706091880798,1.7821545243263244,0.3164908063411712,0.3267101788520813
47500,1.8312881684303284,2.0400439143180846,1.8496706581115723,0.3364233219623566,0.34723816096782684
47550,1.8005447030067443,2.0537986588478088,1.8214046263694763,0.32611999988555906,0.3494202297925949
47600,1.7143446040153503,1.9852684211730958,1.7388962483406067,0.31629114568233485,0.34443781852722166
47650,1.8028898811340333,1.9818210697174072,1.7385290145874024,0.32386226058006284,0.3405363476276398
47700,1.7593287324905396,2.0635930609703066,1.7763347959518432,0.3218932545185089,0.3361548626422882
47750,1.8255057048797607,2.0855434203147887,1.7767993354797362,0.32332134544849395,0.33793291687965393
47800,1.7643708729743957,1.947004804611206,1.7927735185623168,0.3446541726589203,0.34751609921455384
47850,1.8095045924186706,1.9008091926574706,1.8540979099273682,0.3806316202878952,0.34724624812602994
47900,1.985089373588562,1.9115669965744018,1.749009280204773,0.3274178731441498,0.3343856531381607
47950,1.84154762506485,1.7744219279289246,1.684710123538971,0.32675723373889926,0.3482862216234207
48000,1.8930218768119813,1.7369256734848022,1.6515576338768005,0.33776830196380614,0.3410239279270172
48050,1.7514338707923889,1.6970807099342347,1.699806537628174,0.3561324256658554,0.3308708643913269
48100,1.8444792866706847,1.6920428085327148,1.745542414188385,0.31125936150550837,0.3331521075963974
48150,1.815558030605316,1.798033344745636,1.662711763381958,0.30948036611080165,0.34724833548069
48200,1.7536302304267883,1.7212863922119142,1.760382719039917,0.2975117668509483,0.3656247401237488
48250,1.6360535168647765,1.7426179432868958,1.6976336979866027,0.3019590389728546,0.3569724643230438
48300,1.835907244682312,1.737010624408722,1.7059611415863036,0.3066956943273544,0.3451493418216705
48350,1.8675105690956115,1.7916047120094298,1.7769731903076171,0.30980456471443174,0.3425504797697067
48400,1.8981615138053893,1.9138354086875915,1.9064965796470643,0.3722340327501297,0.3516827827692032
48450,1.850336060523987,1.9160294461250305,1.783996706008911,0.3370011007785797,0.3509436899423599
48500,1.7311105775833129,1.9479170203208924,1.8125112795829772,0.31321947991847987,0.3460454434156418
48550,1.7264706873893738,1.9632064700126648,1.719345636367798,0.30980134457349773,0.3339286184310913
48600,1.6629107809066772,1.9438677978515626,1.757739586830139,0.32351848363876345,0.3245110046863556
48650,1.7107384634017944,1.9590662002563477,1.8656427359580994,0.32437674194574356,0.3287232714891434
48700,1.8152164268493651,2.067136833667755,1.882984220981598,0.37716871082782744,0.32712853372097017
48750,1.874735505580902,2.2177763247489928,1.8042750763893127,0.3563414341211319,0.337655268907547
48800,1.8731224870681762,2.1407263708114623,1.8806505179405213,0.35073592185974123,0.3479631221294403
48850,1.762003493309021,2.092881042957306,1.8593587279319763,0.3291626238822937,0.3549909383058548
48900,1.7922228717803954,2.069010136127472,1.7241986322402953,0.34551063895225526,0.35336018025875093
48950,1.8699418354034423,1.994289026260376,1.6821263575553893,0.3840676379203796,0.3412399059534073
49000,1.859365632534027,2.0015432024002076,1.6969607257843018,0.3368106907606125,0.33478906214237214
49050,1.748218207359314,2.1510952711105347,1.6523420000076294,0.3031940925121307,0.3390843540430069
49100,1.7238106107711793,2.014897623062134,1.674293828010559,0.349492084980011,0.3467413401603699
49150,1.6950719857215881,2.059875888824463,1.7416294860839843,0.35074753046035767,0.3407513004541397
49200,1.6534126424789428,1.9367971658706664,1.8136088633537293,0.3499549245834351,0.34471804201602935
49250,1.717051513195038,1.9930050849914551,1.8829536056518554,0.3629425472021103,0.34017539143562314
49300,1.924290201663971,2.0496119475364685,1.9003166103363036,0.34969900906085966,0.3461180102825165
49350,2.0102466416358946,1.9254425621032716,1.9050675225257874,0.34659355878829956,0.34192636609077454
49400,1.8307665586471558,1.9982565307617188,1.9185999965667724,0.37358674705028533,0.34644779086112976
49450,1.9300251722335815,2.0397795176506044,1.8101181340217591,0.3422917276620865,0.33945381462574004
49500,1.9815976190567017,1.9812031888961792,1.686895761489868,0.33763189196586607,0.3375652748346329
49550,1.9762195205688478,1.9551241207122803,1.7795315504074096,0.3913559240102768,0.34797031819820406
49600,1.8963515090942382,1.9098697447776793,1.6925821375846863,0.38406402230262754,0.35192068994045256
49650,1.780103898048401,2.0041871452331543,1.7571642565727235,0.3852865242958069,0.3333817118406296
49700,1.7166224145889282,2.0093778705596925,1.8170829868316651,0.379650171995163,0.33102262020111084
49750,1.787130148410797,1.945424678325653,1.8825696206092835,0.3343605297803879,0.3256635248661041
49800,1.7891873812675476,1.811296012401581,1.7999221897125244,0.3512557852268219,0.326957044005394
49850,1.8305069541931152,1.6618834447860718,1.8680449438095093,0.30980672180652613,0.3387130206823349
49900,1.7997258281707764,1.7208294200897216,1.7556091475486755,0.30887816488742825,0.34386506259441374
49950,1.8252829670906068,1.7647256827354432,1.7685051274299621,0.3193097931146621,0.3387479001283646
50000,1.7156879329681396,1.9249494981765747,1.8519044423103332,0.3034593221545219,0.3399755239486694
50050,1.7649099278450011,1.9147470259666444,1.7995573663711548,0.2971698266267776,0.3470455515384674
50100,1.7500686740875244,1.9025039982795715,1.7951588416099549,0.2964815434813499,0.3460518419742584
50150,1.7003913807868958,1.8369619464874267,1.9855426692962646,0.3238696390390396,0.34084021747112275
50200,1.6214505338668823,1.8478890419006349,2.020859673023224,0.34511960327625274,0.34619617223739624
50250,1.600570957660675,1.849583580493927,1.9204652523994445,0.3470379889011383,0.334796102643013
50300,1.848822603225708,1.8243112087249755,1.9240289163589477,0.31828915089368814,0.33934438705444336
50350,1.8150061106681823,1.8872833943367004,1.8657591724395752,0.2948207628726959,0.33566693544387816
50400,1.8284931993484497,1.8958131456375122,1.9332721376419066,0.3201787620782852,0.3383836555480957
50450,1.7592079305648805,1.892849826812744,1.7444979119300843,0.30968316733837126,0.3521187216043472
50500,1.802771360874176,1.8538101863861085,1.9554262018203736,0.31139485538005823,0.3514052802324295
50550,1.690145080089569,1.7769274973869325,1.8682263135910033,0.34694717586040497,0.3530683070421219
50600,1.6602216696739196,1.8378540754318238,1.735313537120819,0.3429966628551483,0.34852745294570925
50650,1.5909237909317016,1.8738732957839965,1.842630958557129,0.33031388580799104,0.3224622803926468
50700,1.6664967322349549,1.8529813480377197,1.9073891043663025,0.3295716595649719,0.3200939655303955
50750,1.7164672207832337,1.7495061469078064,1.9727505564689636,0.3116832667589187,0.3177009510993957
50800,1.8301448726654053,1.7885388541221618,1.877448968887329,0.330825976729393,0.33121220767498016
50850,1.83532648563385,1.7786034655570984,1.7223295402526855,0.31788097202777865,0.35820739686489106
50900,1.8100694942474365,1.797108497619629,1.9411188292503356,0.3087603217363357,0.36668162286281586
50950,1.9358495306968688,1.8748987078666688,1.8986348605155945,0.34511069118976595,0.3595459097623825
51000,1.7854853892326354,1.9575411033630372,1.820578019618988,0.33621359467506406,0.3498830091953278
51050,1.952399423122406,1.7832234168052674,1.7830006957054139,0.33785295963287354,0.34529521226882937
51100,2.05836594581604,1.8497214698791504,2.0055692195892334,0.32502942860126494,0.35282586693763734
51150,1.9976138758659363,1.7958495259284972,1.888014051914215,0.33316911935806276,0.3393735206127167
51200,2.0941011190414427,1.9059511017799378,1.9010978960990905,0.3201397025585175,0.3426267296075821
51250,2.023494074344635,2.010991806983948,2.042696771621704,0.3032308611273765,0.3448657405376434
51300,1.9939801120758056,1.8700395703315735,2.0345443534851073,0.31944078981876367,0.35417498767375943
51350,2.0406591629981996,1.781045117378235,1.8950765776634215,0.3430507951974869,0.34432187795639035
51400,2.0588496994972227,1.8255145144462586,1.8305379199981688,0.38617378771305083,0.3236124187707901
51450,1.9529523944854736,1.9205471348762513,1.9605857920646668,0.39569207429885866,0.3185334187746048
51500,2.008267517089844,1.9020360326766967,1.8948595881462098,0.3421363741159439,0.3212345010042191
51550,1.9879953360557556,1.8374043774604798,1.9829849243164062,0.38231371641159057,0.33738417267799375
51600,2.0156531524658203,2.059520823955536,1.8906875371932983,0.3408266979455948,0.3419600993394852
51650,1.889705970287323,1.8491959023475646,1.7766880702972412,0.34010456323623656,0.33840604543685915
51700,1.8612492871284485,1.8326803922653199,1.766064715385437,0.3564485216140747,0.3413130325078964
51750,1.8484522104263306,1.9093156576156616,1.7653930330276488,0.3281920379400253,0.3404777443408966
51800,1.846167516708374,1.9208015727996826,1.8019866561889648,0.34004605531692506,0.3309668266773224
51850,1.937827696800232,2.0077161145210267,1.8440687012672425,0.3839183723926544,0.3358940827846527
51900,1.8398638725280763,1.9946477103233338,1.754550235271454,0.33503313809633256,0.3362788689136505
51950,1.797371895313263,2.0238877964019775,1.8002509236335755,0.3144367891550064,0.33066497385501864
52000,1.771746368408203,2.0557513356208803,1.9543102741241456,0.3323279267549515,0.33946977913379667
52050,1.8044970369338988,2.0120780992507936,1.8949515438079834,0.3620092624425888,0.345362606048584
52100,1.9267794585227966,1.8934463262557983,1.7813302087783813,0.3905115461349487,0.34657933115959166
52150,1.8542283749580384,1.934757809638977,1.7639997482299805,0.3864761525392532,0.3543046981096268
52200,1.8535906529426576,1.9795547366142272,1.7448309469223022,0.3431392014026642,0.35804321587085725
52250,1.7476304984092712,1.9424744987487792,1.7830257296562195,0.36003785848617553,0.3603843259811401
52300,1.7780365705490113,1.735447268486023,1.8149512267112733,0.3675640290975571,0.35712975919246676
52350,1.8853005957603455,1.8649062061309813,1.7909017300605774,0.3619932132959366,0.3580135798454285
52400,1.824578287601471,1.921833028793335,1.7345269155502319,0.3501202765107155,0.35503806054592135
52450,1.8168764853477477,2.089040606021881,1.6373632597923278,0.35730730295181273,0.34045177459716797
52500,1.7536626052856445,1.9662132906913756,1.497227966785431,0.3408472490310669,0.3413568091392517
52550,1.793348753452301,1.8135118365287781,1.408450689315796,0.36184287250041963,0.3351729744672775
52600,1.8786304593086243,1.84109787940979,1.455293231010437,0.3399827975034714,0.3345548623800278
52650,1.90034747838974,1.9376614499092102,1.4654726028442382,0.36857209980487826,0.3240897440910339
52700,1.8922777009010314,1.9545282435417175,1.575622947216034,0.3837252277135849,0.32180365920066833
52750,1.8955294322967529,1.9808399081230164,1.792782998085022,0.36802003264427186,0.3283125013113022
52800,1.8160870122909545,1.9134864449501037,1.5648727345466613,0.3492303365468979,0.3283814233541489
52850,1.7436262059211731,1.9394830656051636,1.7844914746284486,0.36150933504104615,0.3191180527210235
52900,1.8333453130722046,2.021254529953003,1.7860421276092528,0.3536135941743851,0.3299273240566254
52950,1.8744793605804444,1.9658806443214416,1.751892204284668,0.3466576588153839,0.3319936293363571
53000,1.7943882942199707,2.0841351556777954,1.6774595499038696,0.35192067801952365,0.3464489871263504
53050,1.8153470706939698,2.127651674747467,1.8297388935089112,0.3707558023929596,0.34334830164909363
53100,1.791323699951172,2.0381155824661255,1.784641785621643,0.3382645410299301,0.3373196405172348
53150,1.73787086725235,2.1404331851005556,1.7498797130584718,0.3184541314840316,0.3476783192157745
53200,1.674543719291687,2.0726016545295716,1.74594655752182,0.33279363095760345,0.3366494357585907
53250,1.728793432712555,2.052498502731323,1.878019804954529,0.34544266521930694,0.3399353939294815
53300,1.8012807488441467,2.0129001140594482,1.8204486322402955,0.3528807932138443,0.3423543268442154
53350,1.8175460839271544,2.1411723852157594,1.6834864211082459,0.34564089119434355,0.33685611009597777
53400,1.8103941226005553,2.146631419658661,1.7303731799125672,0.328107972741127,0.35304478645324705
53450,1.8303903222084046,2.122177939414978,1.7823180675506591,0.3210055738687515,0.3514462161064148
53500,1.9511127662658692,2.0636877846717834,1.902187259197235,0.31683520317077635,0.3404698020219803
53550,1.9304601979255676,2.092519428730011,1.8721730160713195,0.3194378852844238,0.3505446082353592
53600,1.8510822129249573,2.090288200378418,1.7277277541160583,0.3243151807785034,0.34583195149898527
53650,1.8107146096229554,2.136306331157684,1.8588119959831237,0.2990209517570642,0.3371299463510513
53700,1.775326075553894,2.1685548853874206,1.784385335445404,,0.33026339650154113
53750,1.8029102540016175,2.101803915500641,1.7235314512252808,,0.33936744689941406
53800,1.7366631150245666,1.969101948738098,1.781213390827179,,0.3329682344198227
53850,1.69089102268219,2.0351101422309874,1.8399482488632202,,0.33077645778656006
53900,1.8225935220718383,2.027673795223236,1.9552633357048035,,0.3302626037597656
53950,1.7175219917297364,2.060913701057434,1.906566426753998,,0.3411294227838516
54000,1.9616717147827147,2.1580761241912843,1.748846673965454,,0.34119017541408536
54050,1.7339976191520692,2.0511759400367735,1.7666825437545777,,0.3375417011976242
54100,1.6905181407928467,2.093419163227081,1.7484002351760863,,0.3350818938016891
54150,1.771819453239441,2.135245370864868,1.8876806592941284,,0.32807636976242066
54200,1.8517749094963074,1.9652713537216187,1.8063659596443176,,0.3150198298692703
54250,1.8869385075569154,2.001748242378235,1.8604301023483276,,0.3167811995744705
54300,1.8021683049201966,1.8935193634033203,1.8648199033737183,,0.32817804753780366
54350,1.8364018297195435,2.062833795547485,1.7112271094322205,,0.3373942190408707
54400,1.817116527557373,2.144154589176178,1.6876817107200623,,0.33274159491062166
54450,1.8713881301879882,2.07161691904068,1.7980755853652954,,0.3440775829553604
54500,1.8956681656837464,2.0184666466712953,1.7797556805610657,,0.33526803374290465
54550,1.9217482614517212,2.104146602153778,1.7843685555458069,,0.3314938086271286
54600,1.8433765363693237,2.084179515838623,1.8118626952171326,,0.32611732482910155
54650,1.8550256490707397,2.0154780983924865,1.8591392827033997,,0.3228165030479431
54700,1.7484316635131836,2.1029414439201357,1.7583097434043884,,0.32995358765125277
54750,1.7655020928382874,2.1017412757873535,1.8578084778785706,,0.33297134160995484
54800,1.7958320546150208,2.0814497303962707,1.8641036391258239,,0.3298701101541519
54850,1.826260027885437,2.1339092564582827,1.7966635847091674,,0.3333106297254562
54900,1.777419891357422,2.1362399530410765,1.8219066739082337,,0.3268005359172821
54950,1.758587155342102,2.1211642265319823,1.7356276488304139,,0.33382568299770354
55000,1.8777066087722778,2.250986542701721,1.7396657752990723,,0.3315930861234665
55050,1.792637393474579,2.098189659118652,1.679149057865143,,0.3343021523952484
55100,1.7460458755493165,2.038072655200958,1.8637523913383485,,0.33436443746089933
55150,1.80431542634964,1.930328311920166,1.8272050547599792,,0.32640509724617006
55200,1.7411339163780213,1.9311142659187317,1.786829161643982,,0.3269123965501785
55250,1.6773875880241393,1.9880074238777161,1.767139961719513,,0.33601553440093995
55300,1.7313061118125916,2.020723946094513,1.7159864258766175,,0.3508387702703476
55350,1.8032247114181519,1.9429101943969727,1.707751076221466,,0.35987423777580263
55400,1.92751948595047,1.8718093204498292,1.7550605177879333,,0.35215102672576903
55450,1.7586799955368042,1.834546434879303,1.7796071243286133,,0.3467796242237091
55500,1.812269332408905,1.8169072031974793,1.9132061409950256,,0.3498072373867035
55550,1.8150454258918762,1.841720907688141,1.7946383190155029,,0.34583418011665346
55600,1.9277094459533692,1.842719051837921,1.725180537700653,,0.3444424539804459
55650,1.9349324226379394,1.9671034479141236,1.8070643901824952,,0.3472630697488785
55700,1.9443136215209962,2.078703179359436,1.7401107239723206,,0.34183926701545714
55750,1.9637907814979554,2.08646089553833,1.7448762917518617,,0.3376702147722244
55800,1.8668643379211425,2.0850983023643495,1.790896999835968,,0.3488585788011551
55850,1.9063052535057068,2.049816131591797,1.7374435067176819,,0.3557223027944565
55900,1.87626314163208,2.0420360136032105,1.8409341812133788,,0.340165022611618
55950,1.8500422286987304,2.0669080901145933,1.9593086886405944,,0.342811171412468
56000,1.8993287920951842,2.017577450275421,1.822252130508423,,0.3268520945310593
56050,1.7181818056106568,2.0114878845214843,1.8927059721946717,,0.3289528387784958
56100,1.76451434135437,2.022862455844879,1.7772583508491515,,0.32317675054073336
56150,1.7028425979614257,2.1275866484642028,1.7215811681747437,,0.32761008739471437
56200,1.8139622044563293,2.0845990347862244,1.840805344581604,,0.3150129503011703
56250,1.9063695335388184,1.9748173141479493,1.8923802614212035,,0.3332293117046356
56300,1.8840083432197572,2.115985682010651,1.8887968707084655,,0.33777473092079163
56350,1.8160427355766295,2.1640881180763243,1.9963396000862121,,0.32626821398735045
56400,1.7961241149902343,2.142933716773987,1.9800870108604431,,0.3344095939397812
56450,1.8950433158874511,2.0692959880828856,1.869017894268036,,0.3416976410150528
56500,1.851957094669342,2.028560879230499,1.7649380517005921,,0.3341194403171539
56550,1.8476777720451354,2.0273294115066527,1.9005680537223817,,0.3486198228597641
56600,1.8337184929847716,2.125488419532776,1.7991667318344116,,0.3475188863277435
56650,1.790955741405487,2.032478988170624,1.797569284439087,,0.34715244472026824
56700,1.7235770440101623,2.086811046600342,1.8141124534606934,,0.35016227781772613
56750,1.7718457341194154,2.232906584739685,1.9520832896232605,,0.34992023229599
56800,1.7858901667594909,2.058209009170532,1.8914920902252197,,0.3357058799266815
56850,1.7691814613342285,1.9566429710388185,1.8820661950111388,,0.3416845178604126
56900,1.815584831237793,2.0032977724075316,1.8679404759407043,,0.34897172629833223
56950,1.7671267127990722,1.9810171580314637,1.8196756672859191,,0.35095380783081054
57000,1.858680317401886,2.0031509089469908,1.7688041782379151,,0.34369952738285064
57050,1.8685644507408141,1.9989136028289796,1.8043110132217408,,0.33137587070465085
57100,1.9228875279426574,1.9456578516960144,1.9684020638465882,,0.3267440640926361
57150,1.7502130031585694,2.1049332070350646,1.8800246906280518,,0.3370005261898041
57200,1.8410293555259705,1.925070185661316,1.962704701423645,,0.3561753559112549
57250,1.8177543735504151,1.9686509299278259,1.9647403001785277,,0.3375947082042694
57300,1.8741285109519958,2.0174781942367552,1.964492094516754,,0.336211616396904
57350,1.9130638670921325,1.9894882440567017,1.8333469748497009,,0.33199552476406097
57400,1.8334434843063354,1.8669920420646668,1.782468032836914,,0.3302957671880722
57450,1.8696769738197327,2.0008968353271483,1.8219234585762023,,0.33387660324573515
57500,1.8665518355369568,2.0544892954826355,1.8530104064941406,,0.34415856659412386
57550,1.7858533668518066,1.9470569372177124,1.7321027779579163,,0.3532687067985535
57600,1.7970215892791748,1.8633310079574585,1.8741553926467895,,0.34019143104553223
57650,1.833132107257843,1.9330362224578856,1.8382613158226013,,0.3488417452573776
57700,1.9145562648773193,1.9620352101325989,1.705006136894226,,0.35074059188365936
57750,1.899488353729248,1.857481918334961,1.7366637873649597,,0.3403180342912674
57800,1.9209871339797973,1.9064663791656493,1.823359761238098,,0.34261315524578095
57850,1.9161209273338318,1.9098401284217834,1.8185932111740113,,0.3463053172826767
57900,1.8933134174346924,1.9500469756126404,1.730147225856781,,0.3516982358694076
57950,1.8873966693878175,1.9820979571342467,1.7945802235603332,,0.3492671024799347
58000,1.8739071893692016,1.9441084718704225,1.799662938117981,,0.34951928913593294
58050,1.7998003840446473,1.956648073196411,1.8290850615501404,,0.3310606187582016
58100,1.7918139839172362,1.9267400622367858,1.8426328897476196,,0.3323329329490662
58150,1.8190866494178772,1.876002221107483,1.86867728471756,,0.33883063673973085
58200,1.8361591267585755,1.7539200758934022,1.9398290181159974,,0.3335994875431061
58250,1.8651980876922607,1.6824029183387756,1.7844385743141173,,0.33158850312232974
58300,1.8906351685523988,1.7764774537086487,1.933823344707489,,0.33794849157333373
58350,2.071308081150055,1.754098389148712,1.7755757999420165,,0.33147043526172637
58400,2.0428707075119017,1.9348643803596497,1.7482603549957276,,0.33712336599826814
58450,1.963693277835846,2.05874728679657,1.8148808765411377,,0.3516575354337692
58500,1.968875195980072,1.8899974632263183,1.716339635848999,,0.3494409513473511
58550,2.032921395301819,1.8994251108169555,1.6828612804412841,,0.3395799916982651
58600,1.9919452261924744,1.790448749065399,1.7203333401679992,,0.3405145293474197
58650,1.9627919578552246,1.7696712851524352,1.6308240294456482,,0.34205278635025027
58700,1.9918415236473084,1.7657747292518615,1.6570597314834594,,0.347139093875885
58750,2.0384494256973267,1.7758581519126893,1.537860736846924,,0.3489829236268997
58800,1.8966442465782165,1.8765462565422057,1.6381473207473756,,0.34842305183410643
58850,1.9559649205207825,1.96646790266037,1.7946611332893372,,0.36495349049568176
58900,2.027619252204895,1.8788531637191772,1.7729129266738892,,0.3493154954910278
58950,2.0754331827163695,1.9148893070220947,1.8534559965133668,,0.339794465303421
59000,2.022414526939392,1.9769107294082642,1.7776889753341676,,0.3473801290988922
59050,1.958037347793579,1.9283525586128234,1.7601075839996339,,0.3410827332735062
59100,1.8896816515922545,1.825524606704712,1.7634360027313232,,0.335335294008255
59150,1.8658920907974244,1.8985501098632813,1.6729547929763795,,0.32736838519573214
59200,1.9536941599845887,1.952043159008026,1.698319227695465,,0.3292560195922852
59250,1.824569776058197,2.0162770652771,1.8645471143722534,,0.33254085183143617
59300,1.996572072505951,1.9933280086517333,1.7750671792030335,,0.32291727781295776
59350,1.9285920190811157,1.9093713021278382,1.7949743008613586,,0.33061343133449556
59400,1.9825785779953002,1.9380271792411805,1.7435957980155945,,0.34563252568244934
59450,2.0351745533943175,1.8550151658058167,1.6753121852874755,,0.3473681354522705
59500,2.132411177158356,1.8403460502624511,1.786422109603882,,0.3475384134054184
59550,2.1186480784416197,1.9128212428092957,1.9030574655532837,,0.34632028758525846
59600,1.9860897970199585,1.9434801840782165,1.8933278369903563,,0.34727940559387205
59650,1.9850664234161377,2.01633918762207,1.722104890346527,,0.3407314747571945
59700,1.9847006106376648,1.870820870399475,1.6577898621559144,,0.3452157652378082
59750,1.8080344271659852,1.9349795627593993,1.759295392036438,,0.34310219883918763
59800,1.9426216411590576,1.9478895998001098,1.7443028330802917,,0.33748034536838534
59850,1.8762191390991212,1.9324414587020875,1.6453153085708618,,0.33457194626331327
59900,1.7919857382774353,1.976086995601654,1.6328743481636048,,0.3245759958028793
59950,1.7898101615905762,2.01825754404068,1.86138188123703,,0.32374690294265746
60000,1.8499729561805724,2.1002664828300475,1.6265793085098266,,0.3192837518453598
60050,1.9000549626350403,2.028050594329834,1.5882749962806701,,0.3309209221601486
60100,1.886180922985077,1.8870724248886108,1.729954526424408,,0.35024874210357665
60150,1.9426445508003234,1.8431477093696593,1.9531777429580688,,0.3459282672405243
60200,1.8865744495391845,1.8950435209274292,1.9456053161621094,,0.3371997141838074
60250,1.7954614186286926,1.9160934281349182,2.032037708759308,,0.3378669536113739
60300,1.7591983962059021,1.8753277325630189,1.949713840484619,,0.35370360016822816
60350,1.843631784915924,1.907532422542572,1.7593616604804994,,0.3487256306409836
60400,1.8468117833137512,1.9648441290855407,1.8001617693901062,,0.33686751008033755
60450,1.9544298362731933,2.0718642807006837,1.8143384742736817,,0.34684922873973845
60500,2.019598293304443,1.9752635192871093,1.902391369342804,,0.3266468197107315
60550,2.007523853778839,1.9916415619850159,1.7880508685112,,0.3379589116573334
60600,1.9589639496803284,2.096862995624542,1.7804829025268554,,0.33804360270500183
60650,2.000932877063751,2.0450842452049254,1.9122128868103028,,0.3315342950820923
60700,1.9059976077079772,2.1112915444374085,1.8446636748313905,,0.3245800250768662
60750,1.9194381141662598,2.0605220079421995,1.7953237175941468,,0.3389779740571976
60800,1.8780858135223388,2.020589370727539,1.7531515336036683,,0.33741475760936734
60850,1.9467244052886963,2.2146543979644777,1.7498106813430787,,0.3484368449449539
60900,2.0351536202430727,2.0572485852241518,1.6304740262031556,,0.3452199596166611
60950,1.9487302947044371,1.970532944202423,1.6435827708244324,,0.345531170964241
61000,1.8017297244071961,1.9569016933441161,1.6593988704681397,,0.34183929264545443
61050,1.842821249961853,2.01441379070282,1.751373085975647,,0.340585378408432
61100,1.7594245553016663,2.087782917022705,1.8219520831108094,,0.3456177181005478
61150,1.8256214022636414,2.029714214801788,1.75676203250885,,0.33404373586177827
61200,1.8554779767990113,2.0228358125686645,1.7280446982383728,,0.34239428520202636
61250,1.8230708384513854,1.9961594939231873,1.8028936052322388,,0.34902732372283934
61300,1.7177127885818482,1.8184796214103698,1.8185179805755616,,0.3396341687440872
61350,1.6127265286445618,1.8901369500160217,1.797150387763977,,0.327553870677948
61400,1.750371823310852,1.9764258337020875,1.7426463055610657,,0.3307187485694885
61450,1.783072214126587,2.004527654647827,1.7577148175239563,,0.3284393751621246
61500,1.9853564023971557,1.9602701544761658,1.7313350296020509,,0.3424243193864822
61550,1.8563392496109008,1.9657724142074584,1.8388168120384216,,0.34992748260498047
61600,1.9820839262008667,1.9931759119033814,1.719561276435852,,0.35449534595012666
61650,1.7544056344032288,1.9560822415351868,1.6882745242118835,,0.3542158257961273
61700,1.815940911769867,2.042506582736969,1.6948072600364685,,0.3568263614177704
61750,1.6922227716445923,2.0346308588981628,1.6369492030143737,,0.34651624083518984
61800,1.8698413610458373,2.0336480569839477,1.6675285720825195,,0.3439036166667938
61850,1.8553799343109132,2.120760133266449,1.6992108201980591,,0.3255626380443573
61900,1.8175128531455993,1.997427098751068,1.7032288599014282,,0.3309308707714081
61950,2.051443135738373,1.9241281747817993,1.6018266010284423,,0.3461793875694275
62000,2.0148808336257935,1.9485936093330383,1.6502732372283935,,0.33396886885166166
62050,2.143395571708679,2.0417232966423033,1.5770342469215393,,0.33893226146697997
62100,2.0781831312179566,2.1606460785865784,1.6721631383895874,,0.33876058518886565
62150,1.9890236020088197,2.055081286430359,1.7361446332931518,,0.3273639351129532
62200,1.869216742515564,1.9874944067001343,1.7528148078918457,,0.33031958520412447
62250,1.8945804190635682,1.990704448223114,1.8210627579689025,,0.331117148399353
62300,1.9677933597564696,2.0304773092269897,1.7448998880386353,,0.33871780455112455
62350,1.907662136554718,1.991613187789917,1.9097451519966127,,0.32311432659626005
62400,1.843621370792389,2.286043004989624,2.024819219112396,,0.31381901443004606
62450,1.8104385375976562,1.9995939469337463,1.8843882036209108,,0.3340455710887909
62500,1.8451443696022034,2.109317255020142,1.8691990613937377,,0.3317452472448349
62550,1.8568882989883422,2.1017530727386475,1.7470762372016906,,0.3266073417663574
62600,1.8402597665786744,2.0712206244468687,1.7058159017562866,,0.32483560502529146
62650,1.8038054585456849,2.06593555688858,1.5139998126029968,,0.31482909142971033
62700,1.7462380886077882,2.0951513195037843,1.6461411380767823,,0.31890231311321254
62750,1.8169776177406312,1.9634607028961182,1.6569394779205322,,0.3366734719276428
62800,1.7940535068511962,1.9172932815551758,1.6014382886886596,,0.3428113943338394
62850,1.7950241303443908,1.9293806076049804,1.6598179364204406,,0.347129185795784
62900,1.7988358449935913,2.0387480092048644,1.6332824182510377,,0.338234606385231
62950,2.0109236431121826,1.9535098791122436,1.6293339562416076,,0.3323130267858505
63000,2.106527502536774,2.0392524552345277,1.704675624370575,,0.3363389760255814
63050,2.045898847579956,2.0815012526512144,1.7012352561950683,,0.3311003416776657
63100,2.0167196393013,2.1040170884132383,1.8591554713249208,,0.33460774898529055
63150,2.1734682512283325,2.096956396102905,1.7887247920036315,,0.34078773081302643
63200,2.1143850827217103,2.0982823252677916,1.7542992377281188,,0.33299128770828246
63250,2.0398744416236876,2.1421314692497253,1.8573326182365417,,0.3397173684835434
63300,2.018068196773529,1.9921756386756897,1.8306553077697754,,0.34923339128494263
63350,2.0671511054039002,1.9629544305801392,1.8572667670249938,,0.3529534012079239
63400,2.0445710492134093,1.9965228462219238,1.8185780215263367,,0.35187714636325834
63450,1.9952630829811095,2.0806923699378967,1.838531370162964,,0.36091165244579315
63500,2.119088582992554,2.033529758453369,1.8570007824897765,,0.3600586587190628
63550,2.1530272006988525,2.0594139862060548,1.8316902065277099,,0.34732560634613036
63600,2.15314368724823,2.1064837646484373,1.92146648645401,,0.3420708912611008
63650,1.9897063779830932,1.9694523048400878,1.8687671136856079,,0.33787666618824
63700,2.087488443851471,1.8292469668388367,1.8335209560394288,,0.32271650910377503
63750,2.0948091554641723,1.9019122982025147,1.9779766225814819,,0.33806958079338073
63800,1.9986109924316406,1.885001769065857,1.9135266041755676,,0.3270162630081177
63850,1.841430184841156,1.872878634929657,1.8506507349014283,,0.3340076929330826
63900,1.7993594598770142,1.998447527885437,1.8899385142326355,,0.3348326218128204
63950,1.8596517205238343,1.892510621547699,1.788893723487854,,0.3353961181640625
64000,1.8062565922737122,1.9820250797271728,1.8183980941772462,,0.3359994983673096
64050,1.842473680973053,1.9168053555488587,1.7817431688308716,,0.33560047268867493
64100,1.9357801532745362,1.9302957725524903,1.8479616522789002,,0.34601171672344205
64150,1.8862275052070618,1.8954267072677613,1.818756227493286,,0.3397984308004379
64200,2.0903945088386537,1.8955347728729248,1.8004304432868958,,0.3291165125370026
64250,1.999570333957672,1.9156950187683106,1.715632848739624,,0.32735453426837924
64300,1.9293597006797791,1.8242193794250487,1.5948488187789918,,0.332425240278244
64350,1.846255397796631,2.0552597999572755,1.6954990220069885,,0.3508820599317551
64400,2.0236380457878114,2.1010231041908263,1.7807362961769104,,0.35024414360523226
64450,2.0461592745780943,2.0711773085594176,1.7795345067977906,,0.3506938123703003
64500,2.0097064638137816,1.9736034297943115,1.7676277828216553,,0.346461866583143
64550,2.0629158878326415,1.9568185591697693,1.8325732779502868,,
64600,2.100333933830261,1.9157039380073548,1.704204123020172,,
64650,2.024215829372406,1.8130676317214967,1.7754832053184508,,
64700,2.038479721546173,1.7962223315238952,1.946525104045868,,
64750,1.8412620854377746,1.8561408162117004,1.9536780381202699,,
64800,2.0197847628593446,1.9387023043632508,1.9374110221862793,,
64850,2.027125391960144,1.8638439750671387,1.9634218978881837,,
64900,2.0840035700798034,1.9396059036254882,1.854468376636505,,
64950,1.8725658798217772,1.9117669034004212,1.7280099415779113,,
65000,1.7987325406074524,1.9606492638587951,1.7171147775650024,,
65050,1.7392292547225952,1.9527063512802123,1.5828191232681275,,
65100,1.8899776124954224,2.055107626914978,1.6468303394317627,,
65150,2.0063102316856383,1.9225341153144837,1.800290458202362,,
65200,1.9914135837554932,1.9834882307052613,1.869332890510559,,
65250,1.7926660394668579,2.0832402753829955,1.8036447191238403,,
65300,1.731818025112152,2.1408799743652343,1.7672003078460694,,
65350,1.8139144778251648,2.060172667503357,1.644830243587494,,
65400,1.8806816220283509,1.987373309135437,1.7528668284416198,,
65450,1.778768699169159,1.9165047478675843,1.7324563765525818,,
65500,1.7903167176246644,2.027492620944977,1.7944144320487976,,
65550,1.8508788657188415,2.1612878036499024,1.8106215620040893,,
65600,1.8657772278785705,2.0697619104385376,1.7418515253067017,,
65650,1.8392838644981384,2.002661530971527,1.8057880902290344,,
65700,1.9651199746131898,1.9069153356552124,1.7400489854812622,,
65750,1.8314023876190186,1.9451752233505248,1.8628928923606873,,
65800,1.7133595824241639,1.968023133277893,1.8955340309345976,,
65850,1.9156620025634765,2.0195709609985353,,,
65900,1.8636679863929748,2.088954219818115,,,
65950,1.7806032705307007,1.9457910132408143,,,
66000,1.7962086153030397,1.9288157033920288,,,
66050,1.8924162840843202,1.9544209909439088,,,
66100,1.9357099628448486,2.013844451904297,,,
66150,1.9468109464645387,2.1074076008796694,,,
66200,1.989061532020569,2.1317882418632506,,,
66250,1.880764286518097,1.9622413182258607,,,
66300,1.912729513645172,1.997928466796875,,,
66350,1.8957692432403563,2.028878390789032,,,
66400,1.8071026468276978,2.147196536064148,,,
66450,1.7031430172920228,2.1035685968399047,,,
66500,1.7200185799598693,1.964620397090912,,,
66550,1.772594518661499,1.8469657754898072,,,
66600,1.9513027024269105,1.8180099081993104,,,
66650,1.9707638549804687,1.8144688296318054,,,
66700,2.002686929702759,1.7069279909133912,,,
66750,1.696376280784607,1.7790855813026427,,,
66800,1.7535719633102418,1.8033626937866212,,,
66850,1.8511509466171265,1.8631562447547914,,,
66900,1.8510616397857667,1.9009893727302551,,,
66950,1.9086529326438904,1.8682610774040223,,,
67000,1.8048677563667297,2.014575912952423,,,
67050,1.8813438653945922,1.9837523317337036,,,
67100,1.882634630203247,1.8947699546813965,,,
67150,1.8281241869926452,1.9914535069465638,,,
67200,1.7632428121566772,2.015093924999237,,,
67250,1.7647940254211425,1.9861930513381958,,,
67300,1.826591465473175,2.067321979999542,,,
67350,1.809880828857422,2.157343719005585,,,
67400,1.761246976852417,2.0450598931312562,,,
67450,1.813453552722931,2.092705039978027,,,
67500,1.836679539680481,2.1542382979393007,,,
67550,1.9357552933692932,2.0412318301200867,,,
67600,2.003046329021454,1.983434293270111,,,
67650,1.9938164806365968,1.9246325063705445,,,
67700,1.9184076356887818,2.0159561920166014,,,
67750,2.039035294055939,1.9601453351974487,,,
67800,2.1304044985771178,1.952514786720276,,,
67850,2.209034540653229,1.8578039956092836,,,
67900,2.045067296028137,1.888198184967041,,,
67950,2.1045743799209595,1.967586088180542,,,
68000,2.076400625705719,1.9738504004478454,,,
68050,1.948294222354889,1.8686461091041564,,,
68100,1.9955917644500731,1.8973261713981628,,,
68150,1.9113535451889039,1.7802830696105958,,,
68200,1.7703944301605226,1.6267674779891967,,,
68250,1.7706086754798889,1.7780043768882752,,,
68300,1.8681390571594239,1.849191951751709,,,
68350,2.0785332489013673,1.8082062435150146,,,
68400,1.9103806447982787,1.8339331483840942,,,
68450,1.9526782512664795,1.817011194229126,,,
68500,1.9693616890907288,1.7943795561790465,,,
68550,2.017088062763214,1.8026103472709656,,,
68600,2.0049771809577943,1.847545199394226,,,
68650,2.0371941208839415,1.9439990425109863,,,
68700,2.1191366505622864,2.101372089385986,,,
68750,2.099234845638275,2.1227091217041014,,,
68800,1.963518833502745,2.16111407995224,,,
68850,,2.0812214374542237,,,
68900,,1.9272669863700866,,,
68950,,1.8412659645080567,,,
69000,,1.8359229516983033,,,
69050,,1.8828566074371338,,,
69100,,1.838883957862854,,,
69150,,1.851786298751831,,,
69200,,1.8926827001571656,,,
69250,,1.9248175525665283,,,
69300,,1.9174789881706238,,,
69350,,1.921120457649231,,,
69400,,1.9508932042121887,,,
69450,,1.893142659664154,,,
69500,,1.9009893822669983,,,
69550,,1.94178946018219,,,
69600,,2.009941258430481,,,
69650,,1.9885159468650817,,,
69700,,2.1022064185142515,,,
69750,,2.0370686721801756,,,
69800,,2.1468016958236693,,,
69850,,2.085395247936249,,,
69900,,1.8911627149581909,,,
69950,,1.9688699340820313,,,
70000,,2.003668928146362,,,
70050,,2.046458899974823,,,
70100,,1.9214417004585267,,,
70150,,1.8861487793922425,,,
70200,,1.9972736191749574,,,
70250,,2.0357007956504822,,,
70300,,1.9617691659927368,,,
70350,,1.697696557044983,,,
70400,,1.729954719543457,,,
70450,,1.7703108024597167,,,
70500,,1.7277110314369202,,,
70550,,1.9089890909194946,,,
70600,,1.841362931728363,,,
70650,,1.9091843676567077,,,
70700,,1.870837368965149,,,
70750,,2.0130197024345398,,,
70800,,2.0017284154891968,,,
70850,,1.9831429624557495,,,
70900,,2.0527981114387512,,,
70950,,2.0123355531692506,,,
71000,,2.2317142486572266,,,
71050,,2.3148458671569823,,,
71100,,2.181648280620575,,,
71150,,2.100612990856171,,,
71200,,2.292563753128052,,,
71250,,2.091002194881439,,,
71300,,1.9660383105278014,,,
71350,,1.9151184391975402,,,
71400,,1.9460661458969115,,,
71450,,1.8951750898361206,,,
71500,,1.977788667678833,,,
71550,,1.9536220717430115,,,
71600,,1.9738174843788148,,,
71650,,1.940518786907196,,,
71700,,2.0222349667549135,,,
71750,,1.982294659614563,,,
71800,,1.9938730573654175,,,
71850,,2.185280499458313,,,
71900,,2.078743200302124,,,
71950,,1.9324356293678284,,,
72000,,2.029725151062012,,,
72050,,1.9995576691627504,,,
72100,,1.9649391984939575,,,
72150,,1.961273763179779,,,
72200,,1.9747974514961242,,,
72250,,1.9695959329605102,,,
72300,,1.8747646737098693,,,
72350,,1.8469405817985534,,,
72400,,1.826219274997711,,,
72450,,1.7609948992729187,,,
72500,,1.8452796816825867,,,
72550,,1.9396031236648559,,,
72600,,2.0460853791236877,,,
72650,,1.9396378779411316,,,
72700,,2.031823227405548,,,
72750,,2.045118646621704,,,
72800,,2.1015091490745545,,,
72850,,2.063026111125946,,,
72900,,2.088508150577545,,,
72950,,2.0868194270133973,,,
73000,,1.8583530592918396,,,
73050,,1.9130465173721314,,,
73100,,1.8566110801696778,,,
73150,,2.0071733450889586,,,
73200,,1.9997354340553284,,,
73250,,2.0149520564079286,,,
73300,,1.8503700518608093,,,
73350,,1.8232132077217102,,,
73400,,2.0045027709007264,,,
73450,,1.9887183427810669,,,
73500,,2.1072043490409853,,,
73550,,2.170519907474518,,,
73600,,2.1864077258110046,,,
73650,,2.054804229736328,,,
73700,,1.9859988594055176,,,
73750,,2.0274782371520996,,,
73800,,1.9569958233833313,,,
73850,,1.9390506267547607,,,
73900,,1.9982244205474853,,,
73950,,2.027219729423523,,,
74000,,2.0039063596725466,,,
74050,,2.1241894936561585,,,
74100,,1.9035336565971375,,,
74150,,2.112119777202606,,,
74200,,2.1147636008262634,,,
74250,,2.0403303122520446,,,
74300,,1.8389933800697327,,,
74350,,1.975000777244568,,,
74400,,1.9386603093147279,,,
74450,,1.8975929975509644,,,
74500,,1.8068271231651307,,,
74550,,1.9570536375045777,,,
74600,,1.9621503281593322,,,
74650,,2.0561456727981566,,,
74700,,2.0111293601989746,,,
74750,,2.071396713256836,,,
74800,,1.8835395097732544,,,
74850,,1.9827124166488648,,,
74900,,1.9475307989120483,,,
74950,,1.9275541853904725,,,
75000,,1.927402877807617,,,
75050,,1.850950870513916,,,
75100,,1.8571568536758423,,,
75150,,1.8930387282371521,,,
75200,,1.8941753506660461,,,
75250,,1.81710200548172,,,
75300,,1.88945476770401,,,
75350,,1.8750104594230652,,,
75400,,1.792449300289154,,,
75450,,1.7886647176742554,,,
75500,,1.9692393398284913,,,
75550,,1.956989779472351,,,
75600,,1.8373970079421997,,,
75650,,1.8259992933273315,,,
75700,,1.901950891017914,,,
75750,,1.897803885936737,,,
75800,,1.9183878707885742,,,
75850,,1.911587073802948,,,
75900,,1.8739168953895569,,,
75950,,1.8292848658561707,,,
76000,,1.9170195078849792,,,
76050,,1.8917545437812806,,,
76100,,1.8780325412750245,,,
76150,,1.7870479393005372,,,
76200,,1.7804544734954835,,,
76250,,1.7853937363624572,,,
76300,,1.866066973209381,,,
76350,,1.9379573082923889,,,
76400,,1.899014036655426,,,
76450,,1.8401079773902893,,,
76500,,1.9534111428260803,,,
76550,,1.9196507954597473,,,
76600,,1.8821509718894958,,,
76650,,1.9369359755516051,,,
76700,,2.0102612280845644,,,
76750,,1.8938869142532349,,,
76800,,2.007288658618927,,,
76850,,1.9003525853157044,,,
76900,,1.8959774732589723,,,
76950,,2.0374143147468566,,,
77000,,1.8959273743629455,,,
77050,,1.8723110198974608,,,
77100,,1.907341125011444,,,
77150,,1.8237056136131287,,,
77200,,1.8031861901283264,,,
77250,,1.9130611729621887,,,
77300,,1.989512689113617,,,
77350,,1.9924882769584655,,,
77400,,1.9945170211791992,,,
77450,,1.9369620180130005,,,
77500,,1.9008045125007629,,,
77550,,2.0361479330062866,,,
77600,,2.099534194469452,,,
77650,,1.987659614086151,,,
77700,,1.9278862810134887,,,
77750,,1.9329279208183288,,,
77800,,1.9082757306098939,,,
77850,,1.8785690784454345,,,
77900,,1.926696741580963,,,
77950,,1.7873912525177003,,,
78000,,1.9011403560638427,,,
78050,,1.7951413345336915,,,
78100,,1.8909365463256835,,,
78150,,1.858391089439392,,,
78200,,1.8042400074005127,,,
78250,,1.715619020462036,,,
78300,,1.7441423869132995,,,
78350,,1.8440479707717896,,,
78400,,1.7519290566444397,,,
78450,,1.6196779012680054,,,
78500,,1.736411862373352,,,
78550,,1.7166953349113465,,,
78600,,1.8285785126686096,,,
78650,,1.814933865070343,,,
78700,,1.8700594425201416,,,
78750,,1.8435325121879578,,,
78800,,1.9314386749267578,,,
78850,,1.9027420234680177,,,
78900,,1.8102516365051269,,,
78950,,1.8429311466217042,,,
79000,,1.7943160557746887,,,
79050,,1.8690138673782348,,,
79100,,1.9094021558761596,,,
79150,,1.9062147736549377,,,
79200,,1.9961472582817077,,,
79250,,2.0594070076942446,,,
79300,,1.9942151737213134,,,
79350,,1.9403287267684937,,,
79400,,1.943674874305725,,,
79450,,1.755741262435913,,,
79500,,1.8539856100082397,,,
79550,,1.7829624271392823,,,
79600,,1.8898667430877685,,,
79650,,1.9111946868896483,,,
79700,,1.7490538740158081,,,
79750,,1.8518823051452638,,,
79800,,1.8467384147644044,,,
79850,,2.0260575246810912,,,
79900,,1.9708130908012391,,,
79950,,1.8396128392219544,,,
80000,,1.905605549812317,,,
80050,,1.9372314882278443,,,
80100,,1.9385907912254334,,,
80150,,1.992578284740448,,,
80200,,1.9400467205047607,,,
80250,,1.8969740533828736,,,
80300,,2.0018784618377685,,,
80350,,1.9032817459106446,,,
80400,,1.8917716360092163,,,
80450,,1.8504206109046937,,,
80500,,2.0035184907913206,,,
80550,,1.8895777797698974,,,
80600,,1.8305746364593505,,,
80650,,1.845591082572937,,,
80700,,1.708158221244812,,,
80750,,1.8305798888206481,,,
80800,,1.9046811485290527,,,
80850,,2.009091172218323,,,
80900,,2.016906006336212,,,
80950,,1.935076744556427,,,
81000,,2.065054998397827,,,
81050,,1.934662742614746,,,
81100,,1.771951868534088,,,
81150,,1.6720633149147033,,,
81200,,1.6136897468566895,,,
81250,,1.6627971696853638,,,
81300,,1.7704369592666627,,,
81350,,1.9492795610427855,,,
81400,,1.918369014263153,,,
81450,,1.7682732319831849,,,
81500,,1.6421439790725707,,,
81550,,1.7970282009669714,,,


==> figures/gmm_nd/T20_KLmarginal3.csv <==
iter,KL_3_ULA,KL_3_dilation,KL_3_tempering,KL_3_diffusion,KL_3_daz_scale1
0,8.066542568206787,17.19839786529541,1.5972630882263184,0.6965168809890747,1.3588958311080932
50,5.131695423126221,14.905608959197998,1.3283654165267944,0.587967176437378,1.056540470123291
100,4.203212561607361,13.860325927734374,1.2525601983070374,0.5408463406562806,0.9713426351547241
150,3.5554891443252563,13.107114315032959,1.1438229036331178,0.47921269059181215,0.9176920628547669
200,3.1937562465667724,12.601200141906737,1.12462087392807,0.4811022168397903,0.8850366401672364
250,2.8736086225509645,12.193029232025147,1.0404716169834136,0.46792247354984284,0.8664632797241211
300,2.6833675384521483,11.849895267486572,1.0113412141799927,0.44570588409900663,0.8787182354927063
350,2.544509563446045,11.58244716644287,1.0037632668018341,0.43726498901844024,0.8484259748458862
400,2.3299954557418823,11.275233535766601,1.00570760846138,0.47659163177013397,0.8615757393836975
450,2.1839739084243774,11.059836406707763,1.0040428996086121,0.4613705229759216,0.8530130434036255
500,2.124835121631622,10.919642276763916,1.0352803540229798,0.45314606428146365,0.8436255538463593
550,1.9822120475769043,10.726855754852295,1.0190670895576477,0.43548896789550784,0.8277347588539123
600,1.8644827008247375,10.495062084197999,1.0029895997047424,0.4328780645132065,0.8408716225624084
650,1.8120987367630006,10.344920291900635,0.9531327652931213,0.4307767456769943,0.8431122553348541
700,1.7325518751144409,10.156073570251465,0.9303720676898957,0.40193113207817077,0.8276504111289978
750,1.6827251935005187,9.903990612030029,0.9075776696205139,0.41843193888664243,0.8388221096992493
800,1.5881534361839293,9.761584320068359,0.9077055430412293,0.40576268374919894,0.8303949165344239
850,1.5053322505950928,9.54510778427124,0.9396624803543091,0.39625065863132475,0.8413967025279999
900,1.5910714507102965,9.44901496887207,0.9075220561027527,0.38914157569408414,0.8237128031253814
950,1.52893728017807,9.278684520721436,0.8989093279838563,0.4094789338111877,0.8184510290622711
1000,1.4429806399345397,9.173462944030762,0.9323443686962127,0.41936577022075655,0.832251535654068
1050,1.454285168647766,9.11832067489624,0.9204500198364258,0.4045383131504059,0.8348237013816834
1100,1.354686131477356,8.950487384796142,0.9081960701942444,0.4013335406780243,0.8414242136478424
1150,1.3972436475753784,8.969458713531495,0.9314349997043609,0.4069517755508423,0.8446612584590912
1200,1.3313516688346863,8.874931678771972,0.972354782819748,0.42422076165676115,0.8237130475044251
1250,1.3317718291282654,8.689653491973877,0.968334537744522,0.4096463567018509,0.8227100956439972
1300,1.294220290184021,8.38205644607544,0.9060791778564453,0.41933923184871674,0.8357707786560059
1350,1.263000476360321,8.314870643615723,0.8999267411231995,0.388709574341774,0.8338870906829834
1400,1.2929889798164367,8.233583850860596,0.9238346290588378,0.39921281695365907,0.8218683063983917
1450,1.306515815258026,8.161332063674926,0.9708155953884124,0.3841662257909775,0.8247030031681061
1500,1.286180374622345,7.97500301361084,0.9435222351551056,0.3942732584476471,0.8141857671737671
1550,1.2248670601844787,7.897189302444458,0.916033810377121,0.3938546121120453,0.8126813805103302
1600,1.215751793384552,7.883462800979614,0.8882058012485504,0.4066707998514175,0.8092340159416199
1650,1.227524983882904,7.7163482189178465,0.982484084367752,0.3980855357646942,0.8147901833057404
1700,1.1403904962539673,7.610391263961792,0.9817501127719879,0.4087671279907227,0.822589350938797
1750,1.1715585041046142,7.499666700363159,0.9783989417552948,0.42387214601039885,0.8241691291332245
1800,1.152392671108246,7.4069703102111815,0.9052775073051452,0.41561772882938386,0.8268856501579285
1850,1.1862978672981261,7.356641063690185,0.9182419955730439,0.3993298548460007,0.8285969889163971
1900,1.1853384566307068,7.343383903503418,0.9561686050891877,0.39799334764480593,0.8299750185012817
1950,1.1604046273231505,7.20378210067749,0.965243524312973,0.40757034838199613,0.8365692639350891
2000,1.1559356760978698,7.103567714691162,0.9736972522735595,0.3773331773281097,0.8278987681865693
2050,1.1714501976966858,7.062342224121093,0.9313102650642395,0.36714593529701234,0.8299187338352203
2100,1.1483117151260376,7.052004556655884,0.9427989685535431,0.40628658294677733,0.8256766188144684
2150,1.1948901581764222,6.966614656448364,0.9277287304401398,0.4194093656539917,0.828389961719513
2200,1.1582298755645752,6.819209585189819,0.9803924345970154,0.3900264698266983,0.828693026304245
2250,1.1977033352851867,6.788601083755493,0.958369722366333,0.3682949531078339,0.8252080714702607
2300,1.2019533801078797,6.639972486495972,0.9887761580944061,0.3814848291873932,0.8279787468910217
2350,1.1801060628890991,6.570734071731567,0.9517864108085632,0.3455008351802826,0.8252675366401673
2400,1.2269065165519715,6.50653865814209,0.9149371016025544,0.35720733404159544,0.8127563607692718
2450,1.1776477551460267,6.391163501739502,0.9289672827720642,0.3428401511907577,0.8205462861061096
2500,1.133993604183197,6.393898582458496,0.9532463228702546,0.35223489224910737,0.822660460472107
2550,1.079191839694977,6.290857305526734,1.01775763630867,0.3459857267141342,0.8256677424907685
2600,1.065580928325653,6.144917449951172,0.9452803659439087,0.3830121845006943,0.8210216033458709
2650,1.0912063002586365,6.104956407546997,0.9640020191669464,0.36185488700866697,0.8181015753746033
2700,1.087909300327301,6.096713371276856,0.9974344956874848,0.34899507761001586,0.808366219997406
2750,1.135421576499939,6.024410705566407,0.986502445936203,0.33926541268825533,0.8169025754928589
2800,1.1506866550445556,5.95991418838501,0.9483273911476136,0.3536046540737152,0.8135824596881867
2850,1.1441857242584228,5.911687679290772,0.9607387626171112,0.36853934347629547,0.8250412416458129
2900,1.06756166100502,5.831559839248658,0.948591204881668,0.39132236123085024,0.8195817148685456
2950,1.141315689086914,5.7704489803314205,0.9605397069454193,0.3888451647758484,0.8160731732845307
3000,1.1476221203804016,5.69302604675293,0.9773581337928772,0.3681285917758942,0.825834527015686
3050,1.141809573173523,5.688501482009888,1.0000118339061737,0.3741385978460312,0.8295657336711884
3100,1.147381672859192,5.6539341163635255,1.0159693276882171,0.385821133852005,0.8304901874065399
3150,1.1317060804367065,5.626025323867798,0.9767717945575715,0.34987601816654207,0.824113416671753
3200,1.068709787130356,5.660968828201294,0.9747390413284301,0.3496998804807663,0.8322771596908569
3250,1.1144138264656067,5.569389305114746,0.9809136760234832,0.35604793787002564,0.8309654259681701
3300,1.1224964809417726,5.459452056884766,0.97930149435997,0.3757250362634659,0.8259727776050567
3350,1.1252213072776795,5.409051599502564,1.0051075196266175,0.367684565782547,0.8216580498218536
3400,1.0321757519245147,5.358273105621338,1.0071161127090453,0.37269745886325834,0.8237435829639435
3450,1.0363639104366302,5.352410564422607,1.0014472997188568,0.3657630950212479,0.8151516675949096
3500,1.076766813993454,5.325715990066528,1.00789324760437,0.38713292598724364,0.8174238419532776
3550,1.0820242035388947,5.247976779937744,1.0252969372272491,0.37193775475025176,0.8249293649196625
3600,1.0818742763996125,5.194223928451538,1.044842106103897,0.37477817595005036,0.8352734923362732
3650,1.1066658198833466,5.124887495040894,1.0281079506874085,0.38315210819244383,0.8362244951725006
3700,1.126395275592804,5.0173546314239506,1.0448260855674745,0.3950412040948868,0.8338203179836273
3750,1.1288081669807435,5.062977199554443,1.0155907082557678,0.3859778904914856,0.8263321125507355
3800,1.2038796639442444,5.027162914276123,1.046248106956482,0.3629645085334778,0.8277777290344238
3850,1.1304853773117065,5.023946180343628,1.0662547492980956,0.35847797989845276,0.8211790502071381
3900,1.0977713632583619,4.960220708847046,1.0439710557460784,0.3558560860157013,0.8264392912387848
3950,1.0719082260131836,4.869590883255005,1.0754851865768433,0.36408680975437163,0.8324432957172394
4000,1.0931542694568634,4.80213038444519,1.0272178006172181,0.3769991475343704,0.8262176787853241
4050,1.1190782809257507,4.78066647529602,1.0238113081455231,0.38079081594944,0.8332826745510101
4100,1.1665417194366454,4.792738676071167,1.048262448310852,0.365916822552681,0.8391615664958954
4150,1.1538276672363281,4.827194604873657,1.073858357667923,0.3498008745908737,0.8382416808605194
4200,1.2010098385810852,4.729251518249511,1.132085576057434,0.3773322212696075,0.8268392944335937
4250,1.0891543316841126,4.704591760635376,1.099097056388855,0.39247858583927153,0.8308668828010559
4300,1.0693267941474915,4.5910847377777095,1.0847551441192627,0.3945490288734436,0.8240101861953736
4350,1.1305420351028443,4.5650036334991455,1.0110202288627625,0.3634871870279312,0.8196875548362732
4400,1.1225221371650695,4.511766939163208,1.0328703510761261,0.35427334427833557,0.8093364667892456
4450,1.0469929575920105,4.443897666931153,1.1036618280410766,0.3763770490884781,0.8208036005496979
4500,1.0851854050159455,4.395009126663208,1.1044960308074951,0.3734894585609436,0.8221310877799988
4550,1.0677137160301209,4.381551780700684,1.1079619479179383,0.3854761189222336,0.8188459706306458
4600,1.132573025226593,4.440046148300171,1.1093467748165131,0.40529026567935944,0.8170971477031708
4650,1.1430152761936188,4.465956830978394,1.1012016081809997,0.40366260826587674,0.8196208584308624
4700,1.0838138091564178,4.458842487335205,1.143285584449768,0.39371986508369444,0.819264554977417
4750,1.075346622467041,4.330741806030273,1.130682382583618,0.3864596462249756,0.8270644116401672
4800,1.1418507122993469,4.219930191040039,1.0788579654693604,0.38005694150924685,0.8272406601905823
4850,1.1492228102684021,4.223900938034058,1.1032057559490205,0.35629201829433443,0.8219036746025086
4900,1.0807247638702393,4.155175266265869,1.0531394255161286,0.41363283336162565,0.818330683708191
4950,1.0693115067481995,4.112430257797241,1.0362906062602997,0.4025703686475754,0.8218870401382447
5000,1.05281019449234,4.06957492351532,1.1186773920059203,0.362380798459053,0.8219990479946137
5050,1.1353473281860351,4.050245389938355,1.05935795545578,0.3567433190345764,0.8224657261371613
5100,1.2909400272369385,3.9240494203567504,1.0376361978054047,0.3396804600954056,0.8214264047145844
5150,1.2318398976325988,3.919036765098572,1.0980529713630676,0.3329661536216736,0.8257289981842041
5200,1.217932767868042,3.910378484725952,1.1898263025283813,0.36676483750343325,0.8291335439682007
5250,1.1654332661628723,3.8675383520126343,1.0987734007835388,0.37224208235740663,0.8247834157943725
5300,1.1270085573196411,3.754425258636475,1.1005482459068299,0.3832463049888611,0.8267427289485931
5350,1.0663887155056,3.763656039237976,1.0977399468421936,0.42364461839199063,0.8283934795856476
5400,1.2078348875045777,3.755332055091858,1.0849775648117066,0.39453715085983276,0.8295249342918396
5450,1.2109683346748352,3.6736887454986573,1.1454474544525146,0.3946398055553436,0.8231230783462524
5500,1.225904369354248,3.6534588861465456,1.0835658311843872,0.35481601595878604,0.8252787506580352
5550,1.2033670687675475,3.653150749206543,1.097846703529358,0.35816926777362823,0.8185933041572571
5600,1.1759873294830323,3.5555267906188965,1.0029548656940461,0.33508799493312835,0.8229527747631074
5650,1.1998180079460143,3.469604969024658,1.0311988580226898,0.3601007854938507,0.8299352097511291
5700,1.1583083057403565,3.5173397207260133,1.0407564544677734,0.36656771779060365,0.8348456764221192
5750,1.097371097803116,3.4850059270858766,1.0633173072338105,0.3880064803361893,0.8303302276134491
5800,1.0533083415031432,3.424884433746338,1.0790878665447234,0.3948722058534622,0.8234045541286469
5850,1.1590019488334655,3.4031825160980222,1.098270254135132,0.403390149474144,0.8319505226612091
5900,1.1974932432174683,3.3000861024856567,1.1463220024108887,0.36821460008621215,0.8327795338630676
5950,1.1603249096870423,3.2710082292556764,1.1612409281730651,0.3886612004041672,0.8364825868606567
6000,1.1853164267539977,3.207848935127258,1.144137213230133,0.36134272813796997,0.8281084108352661
6050,1.257167761325836,3.1933071708679197,1.1758846521377564,0.3841641211509705,0.833599283695221
6100,1.1919405245780945,3.1649660778045656,1.1841326117515565,0.39470924317836764,0.8336744201183319
6150,1.1753864908218383,3.156581048965454,1.2075728464126587,0.37795437514781954,0.8338869559764862
6200,1.1711390733718872,3.1196817684173586,1.1303754758834839,0.3640932637453079,0.834550814628601
6250,1.24098895072937,3.089582381248474,1.1508786547183991,0.3891191524267197,0.8444516289234162
6300,1.190953755378723,3.092866144180298,1.1137576365470887,0.3941982144117355,0.8410455429553986
6350,1.1724127769470214,3.1267021179199217,1.1978470921516418,0.39172731518745424,0.836110554933548
6400,1.161139669418335,3.0546435832977297,1.0966718363761903,0.3747435158491135,0.8310489988327027
6450,1.2300955271720886,3.0008196878433226,1.134616208076477,0.4094283151626587,0.8343658411502838
6500,1.1970129346847533,2.9990550470352173,1.1116378498077393,0.3582636523246765,0.832779610157013
6550,1.1865712261199952,2.9329915046691895,1.1374897360801697,0.35469469785690305,0.8397181963920594
6600,1.2225997352600098,2.9245702981948853,1.1725202369689942,0.3517822825908661,0.8401286709308624
6650,1.2615928530693055,2.8755765199661254,1.1725769805908204,0.39322932600975036,0.8379374182224274
6700,1.2059558296203614,2.9120077085494995,1.2135664534568786,0.3890253359079361,0.8337063372135163
6750,1.249377248287201,2.8593248081207276,1.2593940544128417,0.3726280248165131,0.8349140512943268
6800,1.2365639090538025,2.7990327215194704,1.1713253951072693,0.360102459192276,0.8407722270488739
6850,1.210098955631256,2.7979365730285646,1.1532157468795776,0.3809262865781784,0.8407948553562165
6900,1.2172931241989136,2.770920796394348,1.217450819015503,0.37907903373241425,0.8343399906158447
6950,1.1900557160377503,2.6902609729766844,1.219253225326538,0.3668314236402512,0.8256142735481262
7000,1.1766970372200012,2.6666407775878906,1.1547235715389252,0.3530796992778778,0.8220338439941406
7050,1.1720949220657348,2.7087805318832396,1.1464712119102478,0.3540669769048691,0.8156798386573791
7100,1.2509002923965453,2.757775568962097,1.171039309501648,0.3207532814145088,0.8299680531024933
7150,1.1899627709388734,2.684668083190918,1.17528377532959,0.35899842500686646,0.8329725623130798
7200,1.1291440546512603,2.6714519119262694,1.1233651077747344,0.35891439139842984,0.8239818644523621
7250,1.1673736953735352,2.7106628370285035,1.128374547958374,0.3210003244876862,0.827475278377533
7300,1.1304245758056641,2.7014171409606935,1.082005558013916,0.32644168376922605,0.8326173067092896
7350,1.0929275369644165,2.6370424699783324,1.0962731301784516,0.3213038891553879,0.834204125404358
7400,1.0758918452262878,2.6116363906860354,1.1186031007766724,0.3269242489337921,0.8366556513309479
7450,1.1371260809898376,2.552038760185242,1.0833192777633667,0.32876922488212584,0.8480130136013031
7500,1.1938538932800293,2.515766673088074,1.1010652315616607,0.34526258409023286,0.8432260024547577
7550,1.2991016173362733,2.4723614978790285,1.0949576902389526,0.35110027134418487,0.832759073972702
7600,1.3253826260566712,2.4777693271636965,1.1006838440895081,0.3801043772697449,0.8274467587471008
7650,1.346662302017212,2.382704453468323,1.0928807997703551,0.377922927737236,0.8306760799884796
7700,1.3182831358909608,2.463100633621216,1.1325839960575104,0.3787583822011948,0.834611896276474
7750,1.1886222958564758,2.4896241426467896,1.0960656535625457,0.3772287744283676,0.8180175423622131
7800,1.2525857424736022,2.489754571914673,1.123317630290985,0.3837693899869919,0.8222834122180939
7850,1.2105067873001099,2.4606896209716798,1.0438881194591523,0.3653938966989517,0.8277480983734131
7900,1.1553791880607605,2.452418031692505,1.120071130990982,0.3585213214159012,0.8358690452575683
7950,1.2244239950180054,2.4428061628341675,1.090341031551361,0.365686719417572,0.832646176815033
8000,1.2471515130996704,2.3532299470901488,1.1186670017242433,0.36759512066841127,0.832039269208908
8050,1.2068836641311647,2.3359024572372435,1.1727686047554016,0.3504543173313141,0.8290232658386231
8100,1.289170699119568,2.3043097114562987,1.2213700485229493,0.3576627212762833,0.8229233586788177
8150,1.3256927466392516,2.3581737089157104,1.2157011866569518,0.35104057133197786,0.8243600821495056
8200,1.3158815097808838,2.292874312400818,1.2907379794120788,0.36393963277339936,0.8268406176567078
8250,1.2573419141769409,2.2468080806732176,1.2859917068481446,0.39610646426677704,0.8269624507427216
8300,1.3855820846557618,2.199200053215027,1.2266456484794617,0.33368570387363433,0.8321860837936401
8350,1.3357724833488465,2.197746224403381,1.2239252829551697,0.330055724978447,0.8281472480297088
8400,1.3360771751403808,2.1675804376602175,1.2491012215614319,0.33653756022453307,0.8266362524032593
8450,1.2912710070610047,2.121328284740448,1.2564056849479674,0.33511092126369474,0.8156326901912689
8500,1.268957371711731,2.1316500639915468,1.2964865231513978,0.36387786865234373,0.8215246224403381
8550,1.3720633435249328,2.0968383073806764,1.321685290336609,0.38635903418064116,0.8229994583129883
8600,1.3452357506752015,2.075029091835022,1.2617326760292054,0.35760914504528046,0.8204365956783295
8650,1.4034913873672485,2.091107726097107,1.2166851353645325,0.3673675161600113,0.8304025781154633
8700,1.3536409211158753,2.035040657520294,1.1804128098487854,0.39126048624515536,0.8305729377269745
8750,1.2532721877098083,1.9638733649253846,1.1819654035568237,0.39994106352329256,0.8408334302902222
8800,1.1856920170783996,1.9572960805892945,1.075447406768799,0.37735493361949923,0.8304560911655426
8850,1.2046208047866822,1.9068303751945495,1.1745369052886963,0.36955454885959627,0.8330395805835724
8900,1.1895065593719483,1.8738855743408203,1.2426090002059937,0.37429535150527954,0.8349956262111664
8950,1.0964482247829437,1.9294530797004699,1.2759349036216736,0.3893844109773636,0.8367278361320496
9000,1.2337968516349793,1.9253460669517517,1.2581206250190735,0.39935860931873324,0.8270984387397766
9050,1.2718948245048523,1.9336098790168763,1.3095168471336365,0.38062321782112124,0.8285053718090057
9100,1.2589451718330382,1.9149119138717652,1.1570861434936524,0.37234030187129974,0.8249600636959076
9150,1.184176323413849,1.920333297252655,1.1774382495880127,0.3444579744338989,0.8408172678947449
9200,1.1599344110488892,1.8905929803848267,1.2947576379776,0.3250085312128067,0.8437869584560395
9250,1.2713077640533448,1.8444283652305602,1.2724300980567933,0.3411623138189316,0.8309968948364258
9300,1.300255355834961,1.7990436482429504,1.1990620636940001,0.3422143399715424,0.8349149370193482
9350,1.2765785884857177,1.8114849853515624,1.1542450952529908,0.3259441703557968,0.8297625756263733
9400,1.2738219237327575,1.787748348712921,1.2017537569999694,0.3105184972286224,0.8414523863792419
9450,1.3010833168029785,1.782655062675476,1.1619521164894104,0.33838546693325045,0.8426469182968139
9500,1.272798993587494,1.8460683298110963,1.1971277451515199,0.3425894409418106,0.8434059202671051
9550,1.2761840677261354,1.8101796364784242,1.150787661075592,0.3536760693788528,0.8400787115097046
9600,1.340320920944214,1.8389351153373719,1.157597095966339,0.3493401050567627,0.8330154466629028
9650,1.2838868069648743,1.812156503200531,1.2360595917701722,0.31385091602802273,0.8325833332538605
9700,1.236762821674347,1.7729312729835511,1.1855901265144348,0.33952014684677123,0.8318865013122558
9750,1.2170287418365477,1.781005880832672,1.180833387374878,0.35276332557201384,0.8354854202270507
9800,1.1942032718658446,1.7189318966865539,1.2249500226974488,0.3474437826871872,0.8392213547229767
9850,1.1969910311698913,1.7374701857566834,1.256496045589447,0.3614693534374237,0.8296867144107819
9900,1.131604678630829,1.7061609077453612,1.1472415292263032,0.3697462046146393,0.8245441365242004
9950,1.2252359771728516,1.6617544174194336,1.0791465282440185,0.38128304958343506,0.8341626071929932
10000,1.241278440952301,1.654693639278412,1.170109782218933,0.3589461833238602,0.8332422828674316
10050,1.226828501224518,1.663768937587738,1.1932585382461547,0.34966305673122405,0.8298915433883667
10100,1.369413547515869,1.702165846824646,1.2490695929527282,0.3515706270933151,0.8291445112228394
10150,1.3047825813293457,1.6450222468376159,1.2293425488471985,0.33738679587841036,0.8357822585105896
10200,1.2743331646919251,1.6487918972969056,1.2410904121398927,0.34334258913993837,0.8230114471912384
10250,1.2481176853179932,1.6472009563446044,1.246183364391327,0.39073123574256896,0.831434428691864
10300,1.2544972753524781,1.577581901550293,1.1859903144836426,0.3470340067148209,0.8259577751159668
10350,1.25762615442276,1.5402808904647827,1.2135080885887146,0.33107114136219024,0.8315036153793335
10400,1.1519631147384644,1.5118754363059999,1.217636125087738,0.3340969502925873,0.8251327073574066
10450,1.2355109071731567,1.5284880495071411,1.2137079906463624,0.3276612168550491,0.823999058008194
10500,1.2487563180923462,1.503369586467743,1.2607488822937012,0.3027904680371284,0.826023155450821
10550,1.2186998224258423,1.462442376613617,1.2255845999717712,0.32051399648189544,0.8303337323665619
10600,1.2539091897010803,1.4319236207008361,1.280048792362213,0.32277461647987366,0.8414982867240905
10650,1.2687401747703553,1.4391415596008301,1.2309884381294252,0.3633961021900177,0.8447693538665771
10700,1.2393730354309083,1.4125281167030335,1.2406841492652894,0.33224017202854156,0.8431757688522339
10750,1.204162561893463,1.3650295090675355,1.3214596462249757,0.31942016184329985,0.8398837959766388
10800,1.253824234008789,1.3922173070907593,1.3788932061195374,0.340811003446579,0.8381807565689087
10850,1.2413171887397767,1.4123766756057738,1.3835511779785157,0.3502816075086594,0.8350299072265625
10900,1.2046470165252685,1.367584867477417,1.275421280860901,0.32938280284404753,0.828191899061203
10950,1.1973315906524657,1.3762672114372254,1.245283522605896,0.3126953220367431,0.8279365718364715
11000,1.2590665555000304,1.363970718383789,1.1992486238479614,0.3135994282364845,0.8370961809158325
11050,1.265409598350525,1.355083363056183,1.191836004257202,0.28079636484384535,0.8363813877105712
11100,1.2890442252159118,1.3401722145080566,1.2408849477767945,0.30177586436271664,0.832000538110733
11150,1.2158627796173096,1.3091533589363098,1.1155685758590699,0.3179404419660568,0.8318360412120819
11200,1.2926498675346374,1.292518856525421,1.1043145143985749,0.3437021708488464,0.8274288845062255
11250,1.301377806663513,1.2754411482810974,1.194177782535553,0.33173399746418,0.8362737822532654
11300,1.2918307447433472,1.3306352615356445,1.1969567823410034,0.30021642863750453,0.8447679889202118
11350,1.2676082181930541,1.284207718372345,1.2051304078102112,0.328533798456192,0.8430423843860626
11400,1.2251412296295165,1.2912293481826782,1.2203811836242675,0.3264897727966309,0.8367521142959595
11450,1.2136774849891663,1.242992765903473,1.1967823386192322,0.3250249117612839,0.8352820301055908
11500,1.2736423540115356,1.275686502456665,1.135977931022644,0.3176195096969604,0.8436587011814117
11550,1.280720808506012,1.2798770833015443,1.1815238070487977,0.3185971987247467,0.8427789890766144
11600,1.406625201702118,1.3191688895225524,1.1416681337356567,0.30486021429300303,0.8345300662517547
11650,1.2940671682357787,1.304660804271698,1.1318908953666686,0.3241730785369873,0.8326937854290009
11700,1.3870049810409546,1.2764889359474183,1.19287082195282,0.3350235140323639,0.8308147180080414
11750,1.3592218160629272,1.260833613872528,1.1987285542488098,0.32684239268302917,0.8453402829170227
11800,1.3200029277801513,1.2372949481010438,1.2103983712196351,0.3139567881822586,0.8399870884418488
11850,1.3889454770088197,1.289703221321106,1.223071081638336,0.2905003061890602,0.8321332800388336
11900,1.3883424997329712,1.2594512724876403,1.1861393308639527,0.2774134087562561,0.8312175643444061
11950,1.3893297052383422,1.2643456220626832,1.1043858528137207,0.2897586423158645,0.8230851197242737
12000,1.328388750553131,1.2572991394996642,1.1220106923580169,0.32109144747257234,0.8257690131664276
12050,1.2877583479881287,1.2279970359802246,1.1488656663894654,0.36602610409259795,0.8333700966835021
12100,1.2902604269981384,1.2925741004943847,1.1612212872505188,0.3477949041128159,0.8318982410430908
12150,1.2002970242500306,1.275218095779419,1.2357371902465821,0.34357367753982543,0.8338738536834717
12200,1.181119647026062,1.2548943066596985,1.1911403679847716,0.3164685821533203,0.8299331557750702
12250,1.2219864296913148,1.2668389773368836,1.0791255807876587,0.3252058690786362,0.8370813763141632
12300,1.2597185206413268,1.2242159342765808,1.1507180285453797,0.2905326703190803,0.8330917870998382
12350,1.2572964668273925,1.2415407061576844,1.1721121978759765,0.2949032932519912,0.8324370038509369
12400,1.307477970123291,1.2443619871139526,1.1206836998462677,0.3137861621379852,0.8312638533115387
12450,1.2672270083427428,1.144201180934906,1.2185759568214416,0.3015357375144958,0.8286673128604889
12500,1.2963863253593444,1.1732874202728272,1.196698055267334,0.3080265951156616,0.8279583728313447
12550,1.2087297463417053,1.1972702026367188,1.181076364517212,0.3191372340917587,0.8324400711059571
12600,1.2725124859809875,1.2731214046478272,1.1319394075870515,0.3028245964646339,0.8227470779418945
12650,1.2565002989768983,1.248217089176178,1.2546765828132629,0.31355159282684325,0.8227332651615142
12700,1.3072432923316955,1.1932940888404846,1.3047397589683534,0.3332190701365471,0.8296237027645111
12750,1.2397580599784852,1.2216035223007202,1.206149139404297,0.3422508364915848,0.8367993330955505
12800,1.2477218151092528,1.1560138511657714,1.1700055837631225,0.36494550824165345,0.8378007543087006
12850,1.253904640674591,1.1725411105155945,1.3181667733192444,0.3560311210155487,0.8442048406600953
12900,1.3047029066085816,1.2565598893165588,1.3105062460899353,0.36285221576690674,0.8425174510478973
12950,1.3073244428634643,1.222394506931305,1.344357841014862,0.3662645953893662,0.8377526032924653
13000,1.2891481375694276,1.199172213077545,1.3089600467681886,0.35107712328433993,0.8329903542995453
13050,1.306410620212555,1.2311970162391663,1.297327570915222,0.37779818534851073,0.8325045573711395
13100,1.2907639265060424,1.2010340690612793,1.2871371912956238,0.3422460168600082,0.8281903755664826
13150,1.3269279313087463,1.1683758354187013,1.2936868476867676,0.32744985103607177,0.8334920847415924
13200,1.2763312840461731,1.177976360321045,1.2066109824180602,0.3569368362426758,0.8333686208724975
13250,1.2285274481773376,1.1629471755027772,1.2467180275917054,0.34488734483718875,0.8370301032066345
13300,1.2247731709480285,1.1527496314048766,1.234923439025879,0.3292581623792648,0.838904949426651
13350,1.3022168898582458,1.0976392459869384,1.2339942097663879,0.34528965830802916,0.8322638213634491
13400,1.3774072957038879,1.0948123812675477,1.226725378036499,0.34948168575763705,0.8316822838783264
13450,1.3279233646392823,1.0638966691493987,1.163250765800476,0.3434696161746979,0.8370838975906372
13500,1.2685130906105042,1.0826520895957947,1.1360194039344789,0.3290273553133011,0.8435663044452667
13550,1.1357070207595825,1.0699486434459686,1.107771452665329,0.31943707168102264,0.8377028667926788
13600,1.1745269465446473,1.1075861549377441,1.1180011534690857,0.33387854039669035,0.8401979660987854
13650,1.1347420454025268,1.159102008342743,1.1807891011238099,0.33377175629138944,0.8373348796367646
13700,1.1555228972434997,1.1018323731422424,1.2303263545036316,0.3330196633934975,0.8428755128383636
13750,1.185519437789917,1.0881969380378722,1.2171365404129029,0.36195796251296997,0.8446075665950775
13800,1.1785498428344727,1.1302683663368225,1.2364705109596252,0.3424436241388321,0.8393376410007477
13850,1.1636943912506104,1.1678990340232849,1.1375200366973877,0.3258292788267136,0.8319185936450958
13900,1.1772755980491638,1.1454165410995483,1.1318740844726562,0.33192555844783783,0.8355616462230683
13950,1.2313365268707275,1.1168958616256714,1.1485875594615935,0.30954976141452784,0.8319216406345368
14000,1.1722725677490233,1.1333198881149291,1.1385903549194336,0.3103411930799484,0.832505578994751
14050,1.1100833070278169,1.1215371024608611,1.1015346360206604,0.31632577598094935,0.8362439918518066
14100,1.1477978777885438,1.1323472499847411,1.1241159200668336,0.3272179341316223,0.8422627747058868
14150,1.1862306714057922,1.160732891559601,1.1916189360618592,0.36483915567398073,0.844340683221817
14200,1.1628641057014466,1.1492963361740112,1.1525380063056945,0.34020039498806,0.8303774356842041
14250,1.1534581232070922,1.1248248720169067,1.181485459804535,0.3260789841413498,0.8283421134948731
14300,1.1373819231987,1.1418822360038758,1.2192191457748414,0.3333823066949844,0.8316910028457641
14350,1.201079354286194,1.1376256012916566,1.1803337812423706,0.32939825534820555,0.8288275969028472
14400,1.1203258395195008,1.1690646076202393,1.1764976048469544,0.31965155541896817,0.8310857665538788
14450,1.1334047412872315,1.1321758723258972,1.2439607071876526,0.30843116402626036,0.8315014290809631
14500,1.2646542882919312,1.1226447415351868,1.2591049289703369,0.3343261134624481,0.8326211535930633
14550,1.1875143122673035,1.1338680791854858,1.1793247985839843,0.3340931159257889,0.8367420625686646
14600,1.214184284210205,1.186211166381836,1.1870638847351074,0.33844266533851625,0.8323587942123413
14650,1.2344745254516603,1.2304132342338563,1.2233442783355712,0.3620667195320129,0.828211407661438
14700,1.1219573044776916,1.165074989795685,1.2447338914871215,0.32793762266635895,0.8362514972686768
14750,1.113532681465149,1.142757124900818,1.2797681927680968,0.33990740299224853,0.8313273561000823
14800,1.174086275100708,1.1517349123954772,1.2321522307395936,0.2978190147876739,0.8296139323711396
14850,1.13959716796875,1.106646684408188,1.1828677225112916,0.3126334589719772,0.8364714932441711
14900,1.199207046031952,1.1822378063201904,1.230640277862549,0.30862678706645963,0.8414003455638885
14950,1.2559705948829651,1.1682619214057923,1.1899860405921936,0.3273511248826981,0.8333231914043426
15000,1.3276667237281798,1.1656742596626282,1.18350177526474,0.3090339231491088,0.8341010248661042
15050,1.2990380430221558,1.0922734117507935,1.2304658460617066,0.32322046399116516,0.8411953330039978
15100,1.3000404477119445,1.1537357044219971,1.161361653804779,0.32973378002643583,0.8365663194656372
15150,1.342798001766205,1.1306167602539063,1.1463387179374696,0.32211637258529663,0.8469627964496612
15200,1.372056028842926,1.1008936429023743,1.2135479640960694,0.3425378179550171,0.8414121353626252
15250,1.3370100355148316,1.1151408100128173,1.2347987961769105,0.3619576299190521,0.841596953868866
15300,1.2803379964828492,1.0455445158481598,1.2641867423057556,0.3337024474143982,0.8417903542518616
15350,1.2670349431037904,1.0473967838287352,1.3479125714302063,0.33985752940177916,0.8344009912014008
15400,1.2705189418792724,1.1069405210018157,1.3058312821388245,0.31714779675006866,0.8307873618602752
15450,1.2546230125427247,1.1517537140846252,1.2374775838851928,0.33311072528362273,0.8331540238857269
15500,1.3224066424369811,1.1999929881095885,1.24707013130188,0.33058978855609894,0.8375364112854004
15550,1.347244439125061,1.1757325434684753,1.2207872533798219,0.31242303788661957,0.8292025089263916
15600,1.3077985095977782,1.1793137884140015,1.2698486137390137,0.32965107142925265,0.8357544028759003
15650,1.2563097476959229,1.1323175740242004,1.2635156893730164,0.30240707010030743,0.8321670734882355
15700,1.3174000072479248,1.1863949036598205,1.2370378971099854,0.27987406402826304,0.838052226305008
15750,1.3308500719070435,1.1294787216186524,1.2237337398529053,0.3120914646983146,0.835821908712387
15800,1.3232271790504455,1.1214643931388855,1.2712048363685609,0.28015594273805616,0.8471696567535401
15850,1.3355551195144653,1.1451917457580567,1.2903325748443604,0.3208454510569572,0.8388251721858978
15900,1.3603493189811706,1.2127554845809936,1.2076236534118652,0.306950409412384,0.8356056368350983
15950,1.2175820994377136,1.1990207529067993,1.3503990983963012,0.31164610087871547,0.8357818388938903
16000,1.2386440062522888,1.143905806541443,1.263734722137451,0.3164000409841537,0.8359141373634338
16050,1.2858752512931824,1.194492163658142,1.2756211423873902,0.3573573273420334,0.8336615121364593
16100,1.3213539791107178,1.1948706960678102,1.2896738147735596,0.3423229318857193,0.8443820142745971
16150,1.3220208978652954,1.153931164741516,1.3327264666557312,0.3470767730474472,0.8418911898136139
16200,1.343286316394806,1.1171129155158996,1.2893700289726258,0.3473919641971588,0.8441183614730835
16250,1.290032651424408,1.1228758263587952,1.1961873149871827,0.3281151020526886,0.8424232041835785
16300,1.2945898270606995,1.0906340432167054,1.297069866657257,0.30088438838720316,0.8296294319629669
16350,1.2700922775268555,1.1135746383666991,1.2094467854499817,0.29841359376907345,0.8365792858600617
16400,1.317874300479889,1.1063185381889342,1.1882613968849183,0.3289781546592712,0.8415174448490143
16450,1.2683839416503906,1.11790811419487,1.1181886351108552,0.3365111988782883,0.8435249948501586
16500,1.2720070242881776,1.0941329777240754,1.1765927791595459,0.35141345858573914,0.8386618196964264
16550,1.3122610330581665,1.1254718542098998,1.243687927722931,0.3182046633958816,0.8402901351451874
16600,1.3142203092575073,1.1323070549964904,1.2171787977218629,0.3155241125822067,0.8368226540088654
16650,1.3568239259719848,1.1431330728530884,1.2657543730735779,0.31232923150062564,0.8419212126731872
16700,1.4918816900253296,1.148399522304535,1.2343165731430055,0.31638417184352874,0.8326782166957856
16750,1.448948392868042,1.1479079389572144,1.2522677159309388,0.3240081137418747,0.8304513990879059
16800,1.3095565390586854,1.1401410913467407,1.2479788756370545,0.3368081349134445,0.8337718951702118
16850,1.245975205898285,1.1655929255485535,1.2009740686416626,0.31721760809421534,0.8364632570743561
16900,1.375169289112091,1.1757616782188416,1.2672829723358154,0.32887022495269774,0.83310298204422
16950,1.339152343273163,1.1530044531822206,1.2912585949897766,0.3275174808502197,0.8323615002632141
17000,1.3443319368362427,1.0897738480567931,1.2903800559043885,0.3297598630189896,0.8361026549339294
17050,1.2368824672698975,1.132752960920334,1.2981444907188415,0.31728219211101527,0.8367022109031678
17100,1.2433306312561034,1.1049852895736694,1.278443043231964,0.3083770668506622,0.8346186518669129
17150,1.2088224720954894,1.2104141592979432,1.2400414371490478,0.3018723177909851,0.8403075063228607
17200,1.1373229503631592,1.273778727054596,1.2591887998580933,0.3071096548438072,0.8418481397628784
17250,1.1420915961265563,1.2023974537849427,1.2600989079475402,0.3188440269231796,0.8362314331531525
17300,1.1084118819236755,1.1230018758773803,1.2117412447929383,0.30277681440114973,0.8361504817008972
17350,1.0922214055061341,1.135184144973755,1.345967514514923,0.28860694944858545,0.8323410868644714
17400,1.1578801465034485,1.2289689469337464,1.3977860140800475,0.3209063506126404,0.8285421812534333
17450,1.2751517057418824,1.1359256613254547,1.368512887954712,0.29721190303564066,0.8269384205341339
17500,1.3120414400100708,1.094302306175232,1.398787133693695,0.3576691192388535,0.8272862231731415
17550,1.3055565977096557,1.0814536368846894,1.3095741844177247,0.33996516644954683,0.8379887759685516
17600,1.2325801301002501,1.1057446098327637,1.4055875444412231,0.33982615172863007,0.8380589306354522
17650,1.286389980316162,1.0982800388336182,1.4337503600120545,0.3382530474662781,0.8325371992588043
17700,1.2691304850578309,1.2033811259269713,1.4135440158843995,0.3065540754795074,0.8292037200927734
17750,1.271694278717041,1.299615240097046,1.3516880798339843,0.34734130203723906,0.8398907494544983
17800,1.3152488923072816,1.2726711487770082,1.3526439309120177,0.3105709689855575,0.8233488011360168
17850,1.218352541923523,1.225270884037018,1.3475617575645447,0.3246508741378784,0.8234875333309174
17900,1.309976909160614,1.1769735860824584,1.361053102016449,0.3325460159778595,0.8327087724208831
17950,1.2622225999832153,1.1694325947761535,1.287831494808197,0.31947444677352904,0.8264622068405152
18000,1.3124118161201477,1.1304185605049133,1.2506992721557617,0.35874465882778167,0.8278625869750976
18050,1.3189695048332215,1.0798051750659943,1.352005660533905,0.3443718439340591,0.8272918021678924
18100,1.2813596963882445,1.2216873598098754,1.3027584266662597,0.31861998260021207,0.8335405826568604
18150,1.276012191772461,1.1825507616996764,1.3481686115264893,0.31064281284809114,0.8252068841457367
18200,1.317087619304657,1.1894085001945496,1.3372512865066528,0.32441614449024203,0.8294136381149292
18250,1.3305483961105347,1.2204639506340027,1.3005628180503845,0.32317421704530713,0.8236058259010315
18300,1.2590940022468566,1.217037229537964,1.3919043231010437,0.3110988652706146,0.826994081735611
18350,1.3584204292297364,1.2171579027175903,1.4084124326705934,0.30916247904300687,0.8214059269428253
18400,1.2595039463043214,1.2182385087013246,1.3416331863403321,0.29842722624540324,0.8311084997653961
18450,1.3003125166893006,1.185969262123108,1.25615638256073,0.32154145538806916,0.8314407300949097
18500,1.2740361547470094,1.1226575195789337,1.2800069117546082,0.33135685563087464,0.8382226538658142
18550,1.316746723651886,1.190726490020752,1.3788662147521973,0.31125260829925533,0.8292555403709412
18600,1.2395070338249206,1.2488984203338622,1.345668613910675,0.2855622646212577,0.8400136303901672
18650,1.2619380807876588,1.2201729106903076,1.4276554703712463,0.29821175962686536,0.8392308330535889
18700,1.2737216258049011,1.1117118334770202,1.2881885170936584,0.3105231565237045,0.8377088356018066
18750,1.2981699299812317,1.2042580294609069,1.3065509819984436,0.2970032903552055,0.8341938030719757
18800,1.4504566979408264,1.1979206585884095,1.3920975637435913,0.3335766088962555,0.8375872600078583
18850,1.4485565114021302,1.184586398601532,1.3449310946464539,0.2855104488134384,0.8400206327438354
18900,1.2642152118682861,1.2118512392044067,1.3418553423881532,0.30820400595664976,0.8342348635196686
18950,1.2505595660209656,1.2675154995918274,1.338991494178772,0.34038208067417147,0.8374733781814575
19000,1.2684879755973817,1.287408299446106,1.2881843376159667,0.33109288811683657,0.8362647724151612
19050,1.2293670392036438,1.245567843914032,1.2974771428108216,0.34694396674633027,0.844120626449585
19100,1.3020394945144653,1.2042874526977538,1.3462232494354247,0.32972926139831543,0.848759971857071
19150,1.3037717819213868,1.2325236129760742,1.3724533534049987,0.3355884873867035,0.8410071408748627
19200,1.3826408505439758,1.2557144236564637,1.318338191509247,0.2951565587520599,0.8374639832973481
19250,1.2971800565719604,1.1727847504615783,1.254409546852112,0.33587301075458526,0.8345540261268616
19300,1.3092463040351867,1.2049381852149963,1.1838344860076904,0.2807290849089622,0.8398573648929596
19350,1.245862123966217,1.2254641318321229,1.1477405786514283,0.30218940079212187,0.8349774742126465
19400,1.2479508376121522,1.1700235033035278,1.1852183270454406,0.3111993026733398,0.8300251615047455
19450,1.2575494933128357,1.1924908113479615,1.2539781260490417,0.32910615384578706,0.8359702229499817
19500,1.2382898330688477,1.212411561012268,1.2868675208091735,0.30610999107360837,0.8374477994441986
19550,1.2276835584640502,1.228790261745453,1.3801781725883484,0.31489164531230923,0.837846177816391
19600,1.3014351367950439,1.2454489612579345,1.2272006535530091,0.2928014171123504,0.8364736771583557
19650,1.2817856335639954,1.1573157000541687,1.252432255744934,0.28444993972778315,0.8272607922554016
19700,1.2255611205101014,1.1990353298187255,1.2279038834571838,0.32356324791908264,0.8371967446804046
19750,1.2628810000419617,1.1899001789093018,1.3552019786834717,0.3490582299232483,0.8369583296775818
19800,1.2419753885269165,1.1956139612197876,1.2663438677787782,0.34525285840034486,0.839869966506958
19850,1.2094033765792847,1.2304894256591796,1.2772863936424255,0.3212168687582016,0.832964552640915
19900,1.3230746388435364,1.210908250808716,1.1944227647781371,0.3214071005582809,0.832764310836792
19950,1.2999014663696289,1.2035398197174072,1.196855046749115,0.2649796587228775,0.8300903570652008
20000,1.2389112377166749,1.216975371837616,1.234828803539276,0.3133921200037002,0.8313730573654174
20050,1.3356818175315857,1.1902851247787476,1.1546432948112488,0.3174180418252945,0.831465585231781
20100,1.418848042488098,1.2142538046836853,1.1772084403038026,0.3185952341556549,0.8328707456588745
20150,1.3636445879936219,1.1447864603996276,1.2098084461688996,0.2853126192092895,0.8349798667430878
20200,1.4218770599365234,1.1799994683265687,1.2640025091171265,0.2895507517457008,0.8401035225391388
20250,1.3236533689498902,1.1968251299858093,1.3128701448440552,0.3139647024869918,0.8459123933315277
20300,1.2490019059181214,1.2404994344711304,1.2212493133544922,0.3024355217814445,0.8465067291259766
20350,1.2913655042648315,1.2123455691337586,1.2255019450187683,0.28694207638502117,0.8446752178668976
20400,1.27525936126709,1.229945216178894,1.2940273046493531,0.3445351135730743,0.8296894669532776
20450,1.2202356576919555,1.1954269981384278,1.408684368133545,0.34286225616931915,0.83744912981987
20500,1.360256142616272,1.212573857307434,1.3829035258293152,0.3504569238424301,0.8386207139492035
20550,1.3733418154716492,1.2685998392105102,1.2496019911766052,0.3207635933160782,0.842013955116272
20600,1.3423688983917237,1.205855884552002,1.2917715072631837,0.32339427471160886,0.8409806776046753
20650,1.2555144977569581,1.257221577167511,1.301883451938629,0.3418170726299286,0.8337956142425537
20700,1.2486646795272827,1.269244031906128,1.2750452637672425,0.3186489254236221,0.8304572367668152
20750,1.2574879121780396,1.2050213146209716,1.2925744605064393,0.3419862025976181,0.8354483258724212
20800,1.2954411101341248,1.2505737113952637,1.252010703086853,0.3327206432819366,0.8325385940074921
20850,1.264646122455597,1.2333728241920472,1.292725715637207,0.32649959564208986,0.8386664950847625
20900,1.3102835631370544,1.3388405871391296,1.2507978868484497,0.3064413666725158,0.8356397020816803
20950,1.272640061378479,1.372068591117859,1.2161368060112,0.31894972443580627,0.8410713517665863
21000,1.3043896555900574,1.2672273445129394,1.2654730534553529,0.31767716169357296,0.8325784027576446
21050,1.3920262408256532,1.28219562292099,1.3934171986579895,0.32567153096199036,0.8339309680461884
21100,1.2910425066947937,1.2500621104240417,1.4008678793907166,0.3109936827421188,0.838353943824768
21150,1.4495589232444763,1.1862177634239197,1.3358442044258119,0.3252293127775192,0.8393895757198334
21200,1.3641345071792603,1.1877168583869935,1.3669208121299743,0.3425575077533722,0.8424880373477935
21250,1.2768759250640869,1.3309951758384704,1.40521892786026,0.3492023539543152,0.8341188991069793
21300,1.2686212062835693,1.260620632171631,1.3454577231407165,0.33377384543418886,0.8333818960189819
21350,1.2737321734428406,1.2205297040939331,1.3898614859580993,0.2946188861131668,0.8375362002849579
21400,1.2861056184768678,1.1973250007629395,1.3356910634040833,0.27296541869640345,0.8331823813915252
21450,1.3216007781028747,1.3627718377113343,1.3671099734306336,0.31015203893184656,0.8392565882205963
21500,1.261335940361023,1.2726023411750793,1.2196668243408204,0.31800403416156764,0.8340524029731751
21550,1.277256853580475,1.2786017084121704,1.2792019748687744,0.33399764478206634,0.8317371845245362
21600,1.1806226825714112,1.2368406009674073,1.2342193984985352,0.31204709142446513,0.8338276720046998
21650,1.2593332242965698,1.2501132822036742,1.240866289138794,0.31796478569507597,0.8324464976787567
21700,1.265845329761505,1.2070064997673036,1.3506187415122985,0.2760693928599357,0.8421506679058075
21750,1.1740306162834167,1.2033452129364013,1.2341135454177856,0.27106185197830196,0.8435254347324371
21800,1.1824642956256866,1.2415652823448182,1.365798420906067,0.30845499128103254,0.840456815958023
21850,1.1784927952289581,1.1602171397209167,1.3395026206970215,0.3200484073162079,0.845371321439743
21900,1.2732667493820191,1.2660671973228455,1.3375314140319825,0.3368437451124191,0.8397210168838501
21950,1.3250585508346557,1.254208073616028,1.346165370941162,0.3392833799123764,0.8427106499671936
22000,1.272144184112549,1.2557869100570678,1.3906330728530885,0.3108369299769401,0.8466712844371795
22050,1.3420785093307495,1.2593629050254822,1.387181532382965,0.2931166025996208,0.8380001926422119
22100,1.3322345972061158,1.1647415161132812,1.3935776257514954,0.29229302287101744,0.838613018989563
22150,1.258301820755005,1.2316091012954713,1.3838756942749024,0.2996454346179962,0.837982006072998
22200,1.375028955936432,1.3110470032691957,1.4812674379348756,0.251432529091835,0.8413355755805969
22250,1.2974798607826232,1.3293863224983216,1.4294699764251708,0.2978780525922775,0.8423635184764862
22300,1.359465560913086,1.391100721359253,1.355808799266815,0.30568018853664397,0.8392609453201294
22350,1.4109937953948974,1.320088894367218,1.3423542618751525,0.30311511814594266,0.8409606206417084
22400,1.376493661403656,1.2256423497200013,1.351246440410614,0.2787452563643455,0.8451897060871124
22450,1.408445041179657,1.2416583681106568,1.4028177976608276,0.2920165094733238,0.8362371516227722
22500,1.379408347606659,1.2895472240447998,1.346689441204071,0.2775466829538345,0.8391293489933014
22550,1.2782557559013368,1.3160048341751098,1.3291131258010864,0.28864710688591,0.8379170894622803
22600,1.2331963753700257,1.3338946771621705,1.3027922892570496,0.28065702289342875,0.8351474428176879
22650,1.2428387236595153,1.3037497043609618,1.3881543707847595,0.27117073029279704,0.8309211766719818
22700,1.2870816588401794,1.249158926010132,1.2459622097015381,0.28544749975204464,0.8361623239517212
22750,1.2767950510978698,1.2589905643463135,1.303513777256012,0.3231995576620102,0.8311746728420257
22800,1.2766914510726928,1.234598069190979,1.4183548092842102,0.31921238511800765,0.834873708486557
22850,1.2511739778518676,1.2312558054924012,1.333492147922516,0.315943386554718,0.8331631469726563
22900,1.2359805178642274,1.3468019795417785,1.2666112208366394,0.28494349807500835,0.8312599670886993
22950,1.3109889793395997,1.336563036441803,1.2805062198638917,0.28356202751398085,0.8349919831752777
23000,1.1941746997833251,1.3001209592819214,1.3124038696289062,0.28766969770193096,0.8305234098434449
23050,1.2309813237190246,1.2828270816802978,1.311959183216095,0.2980005913972854,0.8328411591053009
23100,1.2845085453987122,1.3838018679618835,1.3908162307739258,0.2845033609867096,0.8341055953502655
23150,1.2147266793251037,1.3160058093070983,1.3389224457740783,0.2959062376618385,0.8418122565746308
23200,1.3211540722846984,1.317699384689331,1.2854906940460205,0.31767566502094263,0.8483712077140808
23250,1.3548353981971741,1.1922444415092468,1.2412544703483581,0.3200168967247009,0.8405020713806153
23300,1.3911605739593507,1.2617874145507812,1.2517851138114928,0.3039917331933975,0.8342368054389954
23350,1.4058106756210327,1.2078987503051757,1.3444532060623169,0.3222349894046783,0.8434420526027679
23400,1.2933701944351197,1.1857139539718629,1.3104185891151428,0.32298018395900724,0.8494338738918304
23450,1.2523049449920653,1.1985840940475463,1.2293272709846497,0.31938963174819945,0.8461423325538635
23500,1.31445157289505,1.1519635319709778,1.3136192965507507,0.3082376530766487,0.8456905591487884
23550,1.3420158195495606,1.270985713005066,1.3097907567024232,0.29421533733606337,0.8496288883686066
23600,1.2610802555084228,1.34439692735672,1.2224082708358766,0.29572234094142913,0.845119903087616
23650,1.2369234108924865,1.269685571193695,1.2139278531074524,0.3219835597276688,0.8461165750026702
23700,1.2301483368873596,1.3066239309310914,1.2355429482460023,0.3266055405139923,0.8528057265281678
23750,1.2044375038146973,1.373050618171692,1.3927312874794007,0.28386740118265147,0.8427350771427154
23800,1.2893510580062866,1.2762049174308776,1.3094499015808105,0.27784965485334395,0.8398045361042022
23850,1.3036151242256164,1.2745538091659545,1.2322433233261108,0.30560373067855834,0.8306901049613953
23900,1.2455837655067443,1.248462245464325,1.2354467487335206,0.29390441626310343,0.8296996688842774
23950,1.2219313788414001,1.2773870372772216,1.2509240889549256,0.30103954613208767,0.8332914686203003
24000,1.2820085787773132,1.2955218529701233,1.2630061984062195,0.30307172030210494,0.835565232038498
24050,1.2525876879692077,1.2688282656669616,1.157106444835663,0.26556732743978495,0.8442866659164429
24100,1.2689779806137085,1.192136344909668,1.1963408827781676,0.27815650701522826,0.8435798370838166
24150,1.274741644859314,1.1731125569343568,1.1631852245330812,0.3062671566009521,0.8369276750087739
24200,1.332681758403778,1.2350711703300477,1.2665687227249145,0.31889683783054346,0.8400578474998475
24250,1.266409010887146,1.3585111451148988,1.21231867313385,0.311515576839447,0.8433405601978302
24300,1.1755672121047973,1.3715235495567322,1.3007162451744079,0.32703894972801206,0.844476580619812
24350,1.254023220539093,1.3461602306365967,1.2242017436027526,0.3074927127361297,0.8452851593494415
24400,1.245933747291565,1.3122692489624024,1.291825053691864,0.33785890698432924,0.8462490594387054
24450,1.2636804914474487,1.2465161752700806,1.3341953039169312,0.33466191709041593,0.8488541734218598
24500,1.2704950380325317,1.3086762619018555,1.2346234107017517,0.32020858108997347,0.8466134083271026
24550,1.2819026899337769,1.3195551705360413,1.2024941658973693,0.29909865587949747,0.8511240458488465
24600,1.2019425296783448,1.2514289450645446,1.295965964794159,0.311183148920536,0.8546643602848053
24650,1.2155813992023468,1.232160668373108,1.2920015573501586,0.35344640851020814,0.8474065935611725
24700,1.2662972950935363,1.243506405353546,1.2640440773963928,0.3050353294610977,0.8427304863929749
24750,1.2987420415878297,1.290231544971466,1.2811967945098877,0.2974823346734047,0.8312535524368286
24800,1.3060163354873657,1.2311222982406616,1.3036089897155763,0.30030675828456876,0.8452021420001984
24850,1.3260555338859559,1.3062416410446167,1.2962826991081238,0.29661101341247553,0.8382424819469452
24900,1.3226862382888793,1.2837501120567323,1.1920086216926575,0.3061269369721412,0.8335309839248657
24950,1.3793469619750978,1.3452274823188781,1.1511027002334595,0.3351585927605629,0.8334878551959991
25000,1.2460395359992982,1.360544719696045,1.2963819074630738,0.3213272053003311,0.8382342565059662
25050,1.3176334285736084,1.3485075402259827,1.2585334706306457,0.3044767367839813,0.8434314870834351
25100,1.2971768879890442,1.3126419758796692,1.178793992996216,0.31293344795703887,0.8420517790317535
25150,1.3871954107284545,1.3642575144767761,1.2103775548934936,0.29883528649806973,0.8415610313415527
25200,1.3909630346298218,1.3278326058387757,1.2134506726264953,0.30615715920925135,0.8463749563694001
25250,1.433373510837555,1.3383076524734496,1.27834148645401,0.3142375385761261,0.8404554033279419
25300,1.3544462704658509,1.3086082220077515,1.257785518169403,0.27114638090133664,0.847980250120163
25350,1.2603438115119934,1.2862058210372924,1.2764243125915526,0.26765058040618894,0.8358467769622803
25400,1.2556474113464355,1.2711280179023743,1.2199668550491334,0.2932861033082008,0.8346581041812897
25450,1.2873678469657899,1.2674110865592956,1.1993281245231628,0.30298053503036493,0.8348411333560943
25500,1.4470225262641907,1.3442460370063782,1.0705378651618958,0.2868229246139526,0.8356343638896943
25550,1.502528269290924,1.3281099820137023,1.1840812420845033,0.2896782958507538,0.8443885350227356
25600,1.4773355364799499,1.252239053249359,1.2719621801376342,0.2919961255788803,0.8430768895149231
25650,1.349181866645813,1.2367845726013185,1.2705068683624268,0.2672450894117355,0.8356690168380737
25700,1.3581014037132264,1.1997600412368774,1.2502493524551392,0.2931720459461212,0.835889618396759
25750,1.3320886945724488,1.215401554107666,1.3030054450035096,0.2929083532094955,0.8375979316234589
25800,1.3329370141029357,1.2352021312713624,1.2390630912780762,0.2994022771716118,0.8359617984294891
25850,1.3308180356025696,1.2742681097984314,1.2285079479217529,0.28386923760175703,0.8419141435623169
25900,1.4298412036895751,1.2479193115234375,1.3093816637992859,0.3153578060865402,0.8353745210170745
25950,1.3087808537483214,1.2513918709754943,1.3809737467765808,0.32402345061302185,0.8348011994361877
26000,1.3163684272766114,1.2443700313568116,1.320242645740509,0.2942660343647003,0.8411326503753662
26050,1.3904583430290223,1.1798987340927125,1.324267086982727,0.2848722973465919,0.8343496453762055
26100,1.4565023732185365,1.2061397552490234,1.2739513111114502,0.3003702664375305,0.8417057752609253
26150,1.4632861351966857,1.2112100148200988,1.2661575412750243,0.29947462528944013,0.844631472826004
26200,1.4351360177993775,1.2250308322906494,1.2548778176307678,0.3011822417378425,0.8390463447570801
26250,1.4640875387191772,1.272655303478241,1.1859646010398865,0.32347173392772677,0.8298392498493194
26300,1.5083710646629334,1.2362067461013795,1.2493125224113464,0.3021768546104431,0.8348106217384338
26350,1.4346769285202026,1.2733904242515564,1.2435517883300782,0.30625838518142695,0.8387987971305847
26400,1.3955058884620666,1.3072847676277162,1.3496107316017152,0.2951571667194366,0.8307421040534974
26450,1.4801660895347595,1.2809219646453858,1.2815072989463807,0.2979151219129562,0.8349386775493621
26500,1.4135590171813965,1.170419842004776,1.2453002429008484,0.28572733998298644,0.8321542060375213
26550,1.2646481323242187,1.1984536123275757,1.2884167265892028,0.29707841575145716,0.8325794851779937
26600,1.2747358226776122,1.2410497283935547,1.336625657081604,0.2904841417074203,0.8279121732711792
26650,1.3371854972839357,1.14124831199646,1.1226822018623352,0.27150631904602046,0.8281614458560944
26700,1.2205021142959596,1.2176493048667907,1.1214197921752929,0.272189809679985,0.832282954454422
26750,1.331555666923523,1.2083863282203675,1.1828177070617676,0.27960004866123195,0.8352006602287293
26800,1.3567132210731507,1.3011671662330628,1.2467442917823792,0.2914755216240883,0.8382059442996979
26850,1.219050395488739,1.295720477104187,1.3861639928817748,0.26966450631618494,0.8378104186058044
26900,1.2531445693969727,1.3471332597732544,1.3881285071372986,0.283393357694149,0.8413168919086457
26950,1.3207912206649781,1.346148307323456,1.4432400250434876,0.25279399007558817,0.8440736222267151
27000,1.3539069199562073,1.2970603585243226,1.364540445804596,0.27140884608030313,0.8452144360542297
27050,1.3792877292633057,1.2516137051582337,1.3118956065177918,0.27503542780876156,0.838113124370575
27100,1.3761152482032777,1.3175031757354736,1.2832312393188476,0.25106259047985074,0.839563580751419
27150,1.3733037185668946,1.2769676303863526,1.2499129247665406,0.2673786130547523,0.8371784615516663
27200,1.4318831372261047,1.2680735898017883,1.2886725401878356,0.2853309458494186,0.8390366327762604
27250,1.3662686944007874,1.2203052592277528,1.2431369972229005,0.27658230453729626,0.840206743478775
27300,1.4464973187446595,1.3340265321731568,1.3790070176124574,0.2857946720719337,0.8367126643657684
27350,1.46869797706604,1.2638313531875611,1.3514799737930299,0.3000629076361656,0.832465124130249
27400,1.3357828664779663,1.2654644107818604,1.3330670142173766,0.292998639345169,0.8358081912994385
27450,1.2720962834358216,1.220301628112793,1.331291036605835,0.27057586938142775,0.8312715244293213
27500,1.3231912207603456,1.1353608286380767,1.3330655980110169,0.29679692029953,0.8290156054496766
27550,1.3198767638206481,1.2692623877525329,1.3579207634925843,0.2938669657707214,0.8308467864990234
27600,1.320372052192688,1.2681228065490722,1.392157528400421,0.3141110289096832,0.8406354570388794
27650,1.379233591556549,1.3464120435714722,1.1901105523109436,0.2827037444710731,0.8458082437515259
27700,1.3966831755638123,1.322727084159851,1.2668002486228942,0.3143942600488662,0.841940871477127
27750,1.2340622019767762,1.2804368782043456,1.1982105803489684,0.29831990331411357,0.8468734908103943
27800,1.2952062034606933,1.2432982778549195,1.233880159854889,0.28228194564580916,0.8389280724525452
27850,1.2319611072540284,1.34133864402771,1.183385899066925,0.2755369186401367,0.8432322573661805
27900,1.286489598751068,1.3034392976760865,1.3126628184318543,0.31556832730770107,0.8423799061775208
27950,1.318734745979309,1.2890993928909302,1.3487722039222718,0.3150616538524627,0.8430796432495117
28000,1.3184119606018065,1.3150337481498717,1.216078248023987,0.3082025614380836,0.8513161075115204
28050,1.2975695848464965,1.2408882427215575,1.261793761253357,0.3104358571767807,0.8444095993041992
28100,1.4483875608444214,1.2203872942924499,1.2136702227592469,0.27841302245855326,0.8397377479076386
28150,1.430804750919342,1.1723067617416383,1.19683012008667,0.28021188557147975,0.8374531376361847
28200,1.348767213821411,1.1528497982025145,1.2423842644691467,0.2751228833198547,0.8427279305458069
28250,1.437177836894989,1.1408799004554748,1.2996549797058106,0.2869745695590973,0.8332937598228455
28300,1.3940598917007447,1.2159585857391357,1.3003448057174682,0.2605177521705627,0.829873857498169
28350,1.3503965711593628,1.1945505714416504,1.2236562252044678,0.2782495337724685,0.8376287305355072
28400,1.3507756996154785,1.3102178931236268,1.3420409226417542,0.3047340995073318,0.8330728614330292
28450,1.2899403548240662,1.3566205453872682,1.275682988166809,0.2970832473039627,0.8407271206378937
28500,1.2414279341697694,1.2604122638702393,1.2027837681770324,0.29384331405162806,0.8343187069892883
28550,1.2344903349876404,1.2333163976669312,1.1844595098495483,0.3097959315776825,0.8354172050952912
28600,1.3159195494651794,1.3020837712287903,1.3449098801612853,0.3079807332158088,0.8408986985683441
28650,1.2571420979499817,1.339538233280182,1.4715633797645569,0.32154824197292325,0.8366148793697357
28700,1.2177153539657593,1.4048020815849305,1.4192719674110412,0.2907537117600441,0.8416794109344482
28750,1.2690476417541503,1.3149211883544922,1.2878657126426696,0.28488381206989283,0.8471929514408112
28800,1.3045335006713867,1.2663067650794984,1.2056018447875976,0.3067898431420326,0.8418513858318328
28850,1.3215911316871642,1.2370714521408082,1.2775407600402833,0.28252669006586073,0.8365658044815063
28900,1.2148600840568542,1.29702739238739,1.2613626170158385,0.30318919777870174,0.8362232780456543
28950,1.262204349040985,1.370179831981659,1.3853883624076844,0.3194505143165588,0.8304736006259918
29000,1.266482446193695,1.2790449690818786,1.3328812789916993,0.3169450509548187,0.8363575327396393
29050,1.3113779044151306,1.2569540190696715,1.2859342741966246,0.30348039686679834,0.8311776423454285
29100,1.2262438774108886,1.17453200340271,1.2747695326805115,0.2972831299901008,0.8329747605323792
29150,1.211349151134491,1.2516448283195496,1.2816793489456177,0.28784553378820416,0.8288793730735778
29200,1.2116269969940185,1.2284619855880736,1.3163733339309693,0.28057003766298294,0.8312521708011628
29250,1.25597519159317,1.276456627845764,1.276818838119507,0.3088600766658783,0.8294283831119538
29300,1.2530351614952087,1.22228276014328,1.3518810033798219,0.2958571600914001,0.8331872212886811
29350,1.2591244435310365,1.2492802953720092,1.4114046716690063,0.27004545539617536,0.8340944004058838
29400,1.2749921035766603,1.2328548812866211,1.3050905847549439,0.3076841536164283,0.8360755670070649
29450,1.2395095133781433,1.1273272943496704,1.2824311232566834,0.3156508809328079,0.8338584995269775
29500,1.1134164440631866,1.2942135620117188,1.2723185229301452,0.29329907596111293,0.8380727732181549
29550,1.2112347412109374,1.4300100135803222,1.2620428967475892,0.3150953352451324,0.8410417366027833
29600,1.1883371567726135,1.344168848991394,1.2148151898384094,0.27504213184118265,0.8391956043243408
29650,1.259734046459198,1.3729234695434571,1.3076286387443543,0.2670431858301162,0.8396884500980377
29700,1.1922773241996765,1.3061211156845092,1.2461546564102173,0.2845693269371986,0.8427300262451172
29750,1.23908038854599,1.4050490689277648,1.2612741827964782,0.2577289280295372,0.8454522120952607
29800,1.1685206079483033,1.3437633085250855,1.3157275557518004,0.2529132005572319,0.8418002009391785
29850,1.1642785787582397,1.3797335386276246,1.2201640224456787,0.28459898889064783,0.831620248556137
29900,1.1219297528266907,1.4561549091339112,1.3249349117279052,0.2732629948854446,0.8415253031253814
29950,1.1400738203525542,1.372643518447876,1.3422912049293518,0.27651357591152187,0.8342921340465546
30000,1.3021801328659057,1.2773483490943909,1.3170492100715636,0.2659885203838348,0.8356731176376343
30050,1.2531802535057068,1.3817630553245543,1.2321989130973816,0.29459088712930676,0.8494692289829254
30100,1.276038429737091,1.3815227913856507,1.302506365776062,0.2873560011386871,0.848156566619873
30150,1.3244240283966064,1.3527699899673462,1.2716748929023742,0.33821954429149625,0.839850150346756
30200,1.2880805516242981,1.396384527683258,1.265067868232727,0.3541381758451462,0.8447442030906678
30250,1.3261847949028016,1.380248885154724,1.2658580017089844,0.3251617711782455,0.8398164200782776
30300,1.3647995591163635,1.3082013678550721,1.3192486667633057,0.29805553823709485,0.8338533556461334
30350,1.386013276576996,1.3309519028663634,1.1455458581447602,0.28804757356643673,0.8358733892440796
30400,1.3482277059555055,1.3651735138893129,1.2396526670455932,0.2797299864888191,0.8325902128219604
30450,1.4196143174171447,1.3557310342788695,1.2448451852798461,0.28636161804199217,0.8409497451782226
30500,1.2849752306938171,1.2680559396743774,1.2947033882141112,0.29143634021282194,0.8457266855239868
30550,1.2840619158744813,1.3335928440093994,1.3168120622634887,0.3117575579881668,0.8346143543720246
30600,1.3281901168823242,1.3944968748092652,1.3006561875343323,0.3504533106088638,0.8269519281387329
30650,1.2921570825576782,1.3983098125457765,1.2794359803199769,0.3033384650945663,0.8309403109550476
30700,1.2992480683326721,1.287299771308899,1.2854134511947632,0.27804838478565214,0.8405549728870392
30750,1.2957898902893066,1.2940000081062317,1.3111726713180543,0.29902644395828243,0.8508477759361267
30800,1.4566811323165894,1.3628998041152953,1.307229096889496,0.3111573851108551,0.843619258403778
30850,1.431556272506714,1.3278901124000548,1.400333995819092,0.3202769523859024,0.8434230732917786
30900,1.4113664817810059,1.3198452138900756,1.3616921997070313,0.2873903283476829,0.8422817111015319
30950,1.336255774497986,1.373290708065033,1.3779089879989623,0.2823559936881065,0.8434444463253021
31000,1.3753644347190856,1.3508559703826903,1.3949409008026123,0.29452489674091337,0.8425509631633759
31050,1.3418099331855773,1.347696189880371,1.3198149085044861,0.30384231507778164,0.8471003377437591
31100,1.335425169467926,1.3453120517730712,1.250177159309387,0.27260669052600855,0.8441075229644776
31150,1.4639772272109985,1.3456988072395324,1.2021204447746277,0.2850452372431755,0.8399733662605285
31200,1.5179717755317688,1.359804289340973,1.190410439968109,0.28868395924568174,0.8399751281738281
31250,1.4755261254310608,1.335516903400421,1.3478337979316712,0.30583485990762704,0.8401639807224274
31300,1.3864301013946534,1.2621990275382995,1.4003865265846251,0.3033246898651123,0.8323249840736389
31350,1.3405905079841614,1.326715190410614,1.325035445690155,0.3076159697771072,0.8326857209205627
31400,1.3154193568229675,1.3349411749839784,1.2947777223587036,0.27829851806163786,0.8355974757671356
31450,1.2008078598976135,1.3617656683921815,1.3253386974334718,0.2776532912254333,0.8356938028335571
31500,1.253803858757019,1.41431205034256,1.3136084365844727,0.2675358882546425,0.8311866366863251
31550,1.2593255925178528,1.352700252532959,1.3037580370903015,0.3046350508928299,0.8381616413593292
31600,1.271635296344757,1.3070501136779784,1.2950126433372497,0.3305029499530792,0.8335471141338349
31650,1.345251944065094,1.2716326904296875,1.2111902022361756,0.3240717273950577,0.834869796037674
31700,1.3740764451026917,1.273306577205658,1.2104802322387695,0.315010295510292,0.8317324697971344
31750,1.2969704937934876,1.272609622478485,1.1555926299095154,0.3165003970265388,0.8318334209918976
31800,1.3806692934036255,1.3130945777893066,1.246407563686371,0.31710351467132564,0.830737578868866
31850,1.3695181035995483,1.3305841398239135,1.2112797236442565,0.3005719250440597,0.8315459883213043
31900,1.374245557785034,1.3353054523468018,1.2476884412765503,0.29292266368865966,0.8377675151824951
31950,1.327735812664032,1.199948819875717,1.1090326774120332,0.31433258324861524,0.8383383500576019
32000,1.387164468765259,1.2586268210411071,1.1521670925617218,0.30759638905525205,0.8373579978942871
32050,1.3735937142372132,1.2746275663375854,1.1805073237419128,0.30967113643884653,0.824652202129364
32100,1.444810881614685,1.2446205139160156,1.2253797268867492,0.287607789337635,0.8366160380840302
32150,1.3875080800056458,1.268751928806305,1.2504284811019897,0.2519061586260795,0.8327247524261474
32200,1.3296701717376709,1.2171673631668092,1.3197213006019592,0.2554440665245056,0.8287687909603119
32250,1.4163717198371888,1.2226733183860778,1.3466967630386353,0.2745037144422531,0.8339007759094238
32300,1.2729514050483703,1.2208541679382323,1.3263910269737245,0.2500808873772621,0.8308812940120697
32350,1.3401302313804626,1.2056562519073486,1.3194478726387024,0.26579058587551113,0.8362029218673706
32400,1.3980072879791259,1.2152793049812316,1.373318738937378,0.2406234514713287,0.843209354877472
32450,1.3662821221351624,1.2434878706932069,1.4460668349266053,0.2546643355488777,0.8316166818141937
32500,1.2354805755615235,1.2318989825248718,1.4637654066085815,0.2783583298325538,0.8347935152053833
32550,1.195812792778015,1.3224097084999085,1.4112768626213075,0.27525312572717664,0.8264642977714538
32600,1.3980403470993041,1.2863515520095825,1.29835586309433,0.27423699498176574,0.8322118604183197
32650,1.2640241527557372,1.2541428732872009,1.2574648451805115,0.27900293678045274,0.8428725123405456
32700,1.2271197414398194,1.275310606956482,1.3231301474571229,0.2900686758756637,0.8374075770378113
32750,1.3615115880966187,1.2973375177383424,1.245627064704895,0.25101329445838927,0.8346116495132446
32800,1.3412405228614808,1.2194233202934266,1.3048135924339295,0.2858241984248161,0.8336870443820953
32850,1.348578691482544,1.3853427720069886,1.2478423190116883,0.3042200425267219,0.8286318600177764
32900,1.3085159945487976,1.4116161847114563,1.2253386187553406,0.26000696331262585,0.8254264104366302
32950,1.2865264225006103,1.3285243678092957,1.1728521823883056,0.2626178586483001,0.8389514720439911
33000,1.4438018083572388,1.2919144129753113,1.2267373824119567,0.2924107554554939,0.8300888705253601
33050,1.554665765762329,1.3388584661483764,1.214636390209198,0.2972306615114212,0.8341819751262665
33100,1.3814429473876952,1.4023703694343568,1.236282105445862,0.27159655719995496,0.8399886572360993
33150,1.2979855012893677,1.332672998905182,1.2569288277626038,0.24875527828931804,0.8306866145133972
33200,1.2622354650497436,1.420847566127777,1.3286842393875122,0.2672395247220993,0.8357056188583374
33250,1.215469937324524,1.426422529220581,1.2817870044708253,0.2711249056458473,0.8310784411430359
33300,1.2291949725151061,1.3497938346862792,1.292953200340271,0.2767336085438728,0.8325230860710144
33350,1.2888065361976624,1.3370632004737855,1.2513094472885131,0.24945666432380673,0.8366042482852936
33400,1.2280717372894288,1.2735285115242005,1.2503874349594115,0.25196520507335657,0.8404655313491821
33450,1.2678935837745666,1.314196960926056,1.2789523458480836,0.2445251804590225,0.8356607294082642
33500,1.289675235748291,1.3168320775032043,1.402277011871338,0.2849077028036117,0.8313572812080383
33550,1.2511645483970641,1.3632430458068847,1.3094291400909424,0.2471933880448341,0.8330148160457611
33600,1.2541741943359375,1.4183333277702332,1.3080512642860413,0.3034519153833389,0.8368318521976471
33650,1.2131536149978637,1.4033196806907653,1.4195820236206054,0.2983985698223114,0.8424948394298554
33700,1.1393918418884277,1.44486252784729,1.458655641078949,0.2911711302399635,0.8405420398712158
33750,1.3058133149147033,1.3431663751602172,1.5193429732322692,0.2854345634579658,0.837774064540863
33800,1.2415480613708496,1.3050565528869629,1.3868472456932068,0.2697264418005943,0.8343641328811645
33850,1.1529580569267273,1.3865194439888,1.4714461946487427,0.2876880463957786,0.8324493253231049
33900,1.2793012905120849,1.3794854831695558,1.4260608053207398,0.29023836135864256,0.8384163331985474
33950,1.2942640161514283,1.3361290884017945,1.5094402456283569,0.27943122833967204,0.8359427642822266
34000,1.382649004459381,1.3664106512069703,1.4339447808265686,0.3107230573892593,0.8364473688602447
34050,1.3178326964378357,1.416938018798828,1.4031883072853089,0.2842949956655502,0.8389646482467651
34100,1.1603603732585908,1.3681450080871582,1.3158972144126893,0.29627849042415616,0.8265726828575134
34150,1.2830445671081543,1.3824524641036988,1.4397798156738282,0.27713487505912776,0.8269513356685638
34200,1.2983336734771729,1.390307192802429,1.3770469212532044,0.24165580004453655,0.8390530610084533
34250,1.3462976503372193,1.34875230550766,1.313073434829712,0.256163247525692,0.83524533867836
34300,1.4008395385742187,1.2564384984970092,1.3683520936965943,0.2469654750823974,0.8416119337081909
34350,1.4334355115890502,1.269246337413788,1.357471742630005,0.24552571713924404,0.8377205061912537
34400,1.3553363180160523,1.2405986857414246,1.365256109237671,0.2270783522725105,0.8384259057044983
34450,1.3666934537887574,1.2550015187263488,1.4510989689826965,0.2813429418206215,0.8332999002933502
34500,1.364854061603546,1.2809039068222046,1.4825144243240356,0.31634772002696987,0.8276693677902222
34550,1.437116711139679,1.2830315184593202,1.464818286895752,0.305772932767868,0.8397715878486633
34600,1.4126829171180726,1.3812186074256898,1.3003942966461182,0.2618596139550209,0.8339927279949189
34650,1.3899225449562074,1.331556854248047,1.3517306351661682,0.27071985036134716,0.8347871959209442
34700,1.3431941175460815,1.3753823852539062,1.3719136643409728,0.29654123216867445,0.8394044744968414
34750,1.3181748151779176,1.3677618145942687,1.3173361110687256,0.3096399533748626,0.8393128907680512
34800,1.4554177451133727,1.3425727462768555,1.317725555896759,0.2826939490437507,0.8403817522525787
34850,1.447247152328491,1.379994719028473,1.3209967708587647,0.269629438817501,0.8407778251171112
34900,1.3370907092094422,1.3115128374099732,1.4350866627693177,0.29927957206964495,0.8419302785396576
34950,1.4569881534576417,1.3835690855979919,1.4768019366264342,0.29091290593147273,0.8339437508583069
35000,1.4313799691200257,1.401276066303253,1.3393250298500061,0.31857594192028044,0.838121075630188
35050,1.3943733286857605,1.336827471256256,1.3264924955368043,0.2684717127680778,0.8396428191661834
35100,1.4368279004096984,1.4040297698974609,1.3530130624771117,0.27618984431028365,0.82844651222229
35150,1.3974288988113404,1.3913346195220948,1.3294352650642396,0.28284869283437725,0.8340439069271087
35200,1.3771188139915467,1.3607872366905212,1.4587170529365538,0.27905178427696226,0.8493155574798584
35250,1.4030459380149842,1.3664809203147887,1.3183823084831239,0.28421407520771025,0.8438600254058838
35300,1.5103957176208496,1.4432884740829468,1.3134211325645446,0.24932098388671872,0.8417310166358948
35350,1.455815086364746,1.3808839964866637,1.3611457562446594,0.2392911487817764,0.8347163534164429
35400,1.4674461460113526,1.3749682259559632,1.3750581884384154,0.2734956085681915,0.8337408411502838
35450,1.4876546382904052,1.438526864051819,1.3192439460754395,0.2797743362188339,0.8373008573055267
35500,1.3831232380867005,1.399183416366577,1.2862688755989076,0.3035083496570587,0.8385484397411347
35550,1.3859920597076416,1.3185714149475098,1.2790911841392516,0.30481234848499295,0.8309808683395385
35600,1.34479501247406,1.297279040813446,1.346545102596283,0.29396834969520563,0.8287555539608001
35650,1.3342843556404114,1.2956541323661803,1.3110921549797059,0.2780504959821701,0.830290367603302
35700,1.3187983012199402,1.3535257196426391,1.3153384637832641,0.27592632383108134,0.8325652599334716
35750,1.3527609658241273,1.354764723777771,1.2862419152259827,0.27570446372032165,0.8382523369789123
35800,1.4208402681350707,1.3056722426414489,1.2330279874801635,0.31163698971271514,0.8336882102489471
35850,1.5034365129470826,1.3322367238998414,1.2486999821662903,0.29737468183040616,0.8316855204105377
35900,1.4790117311477662,1.2908519363403321,1.3175574517250062,0.2807616809010505,0.8383267712593079
35950,1.3990970969200134,1.3968988156318665,1.395672905445099,0.2647377029061317,0.8362112748622894
36000,1.349445230960846,1.264025866985321,1.3978900384902955,0.26770406454801554,0.8417332243919372
36050,1.2982006216049193,1.27923926115036,1.3335001611709594,0.28951421231031416,0.8368477809429169
36100,1.3742523193359375,1.2632218599319458,1.238566071987152,0.27624329864978786,0.8401555466651917
36150,1.399390962123871,1.2134721684455871,1.2695491814613342,0.28096388220787044,0.835762904882431
36200,1.473132884502411,1.3504443120956422,1.3297745442390443,0.28061398357152934,0.8333006072044372
36250,1.3023547196388245,1.330562071800232,1.3062642908096314,0.28135571509599683,0.829300903081894
36300,1.2785194277763368,1.3606164407730104,1.2399898886680603,0.3001131078600883,0.8346821522712707
36350,1.312641613483429,1.327511293888092,1.2706946206092835,0.2696604380011558,0.8335619378089905
36400,1.3386896276473998,1.3498021268844604,1.2502027249336243,0.23234992951154707,0.8276124131679535
36450,1.339748284816742,1.2332243609428406,1.255067536830902,0.25843848466873165,0.8371138334274292
36500,1.3975632071495057,1.284476945400238,1.3016796946525573,0.2669227090477943,0.8411443424224854
36550,1.28522381067276,1.2814577674865724,1.2380852031707763,0.24486625581979748,0.8438917446136475
36600,1.177925934791565,1.247189428806305,1.2770584225654602,0.23427554398775097,0.8477081263065338
36650,1.2991483306884766,1.3039876747131347,1.3152318286895752,0.23253849238157268,0.8457009553909302
36700,1.318776080608368,1.2832245969772338,1.2883938670158386,0.2490152451395988,0.8458698880672455
36750,1.3196373558044434,1.1684516406059264,1.332706253528595,0.26613896667957304,0.8489651036262512
36800,1.3597544956207275,1.3175597953796387,1.3297989821434022,0.26423133969306944,0.8431784558296204
36850,1.339709415435791,1.3617897725105286,1.2245333790779114,0.24815963476896283,0.84532648563385
36900,1.40166268825531,1.3334972643852234,1.31390789270401,0.26998037517070766,0.8392658114433289
36950,1.252852313518524,1.3406967258453368,1.4524114680290223,0.2872358110547065,0.8408951377868652
37000,1.2896386575698853,1.3656621384620666,1.417032926082611,0.28160084992647166,0.8339471125602722
37050,1.190429117679596,1.364716362953186,1.3913859272003173,0.2827728542685508,0.8450906991958618
37100,1.241629741191864,1.4030620408058168,1.3320731592178345,0.2736686268448829,0.8320315754413605
37150,1.2576931023597717,1.3970799803733827,1.3100381255149842,0.2840634402632713,0.8267507922649383
37200,1.2445491552352905,1.325343611240387,1.2841811203956603,0.2504672414064407,0.8340270233154297
37250,1.2881416392326355,1.3245256900787354,1.3122540378570557,0.23660035014152522,0.8366364228725434
37300,1.4393414449691773,1.3989027428627014,1.3573562788963318,0.2562130773067474,0.8330330300331116
37350,1.3136233019828796,1.3344608211517335,1.3767460322380065,0.25742860198020934,0.8446939170360566
37400,1.3563024234771728,1.3170026659965515,1.3953260040283204,0.2390026497840881,0.8398545706272125
37450,1.3143791484832763,1.4386857342720032,1.32091623544693,0.26354398399591444,0.8354757690429687
37500,1.486277287006378,1.3302713537216186,1.2774700570106505,0.28460841715335844,0.8392082023620605
37550,1.4740275073051452,1.3416833424568175,1.2347657704353332,0.28923273324966425,0.838079936504364
37600,1.3921112656593322,1.3472273421287537,1.3548892283439635,0.30559830784797665,0.845648638010025
37650,1.3169587278366088,1.2729145789146423,1.3415404295921325,0.3086899137496948,0.8395240783691407
37700,1.3848472213745118,1.3065704917907714,1.3863580870628356,0.28911915004253386,0.8353670406341552
37750,1.424745135307312,1.3388836073875428,1.404676043987274,0.27560460954904553,0.8322050428390503
37800,1.331746859550476,1.4048758268356323,1.303838131427765,0.2614805281162262,0.8404580283164979
37850,1.4765311241149903,1.3708973622322083,1.4207082653045655,0.259035230576992,0.8311124420166016
37900,1.48840181350708,1.332653374671936,1.428212616443634,0.27713235735893244,0.8296224093437194
37950,1.5344041919708251,1.2975706267356872,1.3658562326431274,0.29774825423955914,0.8350859546661377
38000,1.4665023398399353,1.3667053079605103,1.3295177245140075,0.3066674160957336,0.8321433866024017
38050,1.4181269121170044,1.2780017280578613,1.2649256443977357,0.2973041063547134,0.8393115615844726
38100,1.5146292066574096,1.326525011062622,1.3307897424697877,0.2542513400316238,0.8368844056129455
38150,1.599330177307129,1.2498559856414795,1.370860686302185,0.24703048706054684,0.8342444050312042
38200,1.636482059955597,1.2069004678726196,1.3479395771026612,0.2868366906046867,0.8302511072158814
38250,1.581896722316742,1.221354444026947,1.3715643787384033,0.29072546213865275,0.840356981754303
38300,1.5986560106277465,1.1695968437194824,1.2725314569473267,0.2787893861532211,0.8406493067741394
38350,1.5036091661453248,1.2492840886116028,1.2832882881164551,0.28256734073162076,0.8311031317710876
38400,1.4795983123779297,1.283080105781555,1.2414159440994263,0.2554537487030029,0.8366449284553528
38450,1.570195245742798,1.2465688705444335,1.255232834815979,0.2654548239707946,0.8322264134883881
38500,1.6546469616889954,1.4026136112213134,1.354130825996399,0.26820022791624065,0.8289573073387146
38550,1.544778070449829,1.3800221252441407,1.3437805581092834,0.2823573687672615,0.843797253370285
38600,1.4530736207962036,1.4190636944770814,1.4219423007965089,0.2866224002838134,0.8458493173122406
38650,1.4995327472686768,1.426555323600769,1.360965769290924,0.25273648023605344,0.8354599261283875
38700,1.4148373413085937,1.3680685758590698,1.299044256210327,0.24295726835727688,0.8488534355163574
38750,1.2977686929702759,1.3583296489715577,1.3294679594039918,0.28362263232469553,0.8407973146438599
38800,1.350281183719635,1.3995051217079162,1.242393002510071,0.26722980380058287,0.8420458269119263
38850,1.358080303668976,1.5034344840049743,1.1860871171951295,0.26291699588298795,0.8380011022090912
38900,1.36025497674942,1.585172278881073,1.267003583908081,0.23788985311985011,0.8470888376235962
38950,1.3837979006767274,1.554638991355896,1.2951693105697633,0.2582077595591545,0.842591153383255
39000,1.5159710383415221,1.4250493097305297,1.2005308890342712,0.25291517198085783,0.8377704679965973
39050,1.4715349745750428,1.5152645468711854,1.2422091341018677,0.2778473675251007,0.8431336867809296
39100,1.378894681930542,1.4609781217575073,1.226337835788727,0.26664751738309855,0.8330131208896637
39150,1.4168804955482484,1.5540499019622802,1.274299807548523,0.3008480542898178,0.8352419865131379
39200,1.5148190569877624,1.6279791617393493,1.3984186410903932,0.29721154481172557,0.8308959126472473
39250,1.579298369884491,1.6703019905090333,1.3972919058799744,0.2834873059391975,0.832615522146225
39300,1.6073677372932433,1.5831121444702148,1.3348247528076171,0.3007111224532127,0.8335542356967927
39350,1.4748140454292298,1.5800991129875184,1.2604728817939759,0.3068970510363579,0.8326334762573242
39400,1.3544551181793212,1.4820557761192321,1.2764993071556092,0.30399060726165766,0.8281487715244293
39450,1.4328987669944764,1.5385183119773864,1.3631525087356566,0.2820776370167732,0.82387277841568
39500,1.2879252958297729,1.601160454750061,1.4267413353919982,0.2748533502221107,0.8251347494125366
39550,1.3733699560165404,1.4926341009140014,1.3224040675163269,0.2673146948218345,0.8173240625858307
39600,1.4393288350105287,1.4858046078681946,1.2351654767990112,0.25950294673442836,0.823986543416977
39650,1.3502175068855287,1.3536704993247985,1.30191743850708,0.3014846676588058,0.8239088761806488
39700,1.489674017429352,1.473214738368988,1.2680963110923766,0.2916372779011726,0.831029167175293
39750,1.2938060808181762,1.3845203495025635,1.3247013521194457,0.2765861281752586,0.8461639332771301
39800,1.380848844051361,1.4299247026443482,1.4065415167808533,0.28582146704196926,0.8533406841754914
39850,1.473321919441223,1.4121230053901672,1.3785457849502563,0.2517154401540756,0.8489251685142517
39900,1.4468970823287963,1.5088362288475037,1.3435390305519104,0.2413528317213058,0.8449105668067932
39950,1.3044958186149598,1.4135904550552367,1.2888129878044128,0.26193008273839946,0.8259673345088959
40000,1.3683479022979737,1.439346556663513,1.2437116026878356,0.25458267897367476,0.8254375743865967
40050,1.2747935605049134,1.3654954528808594,1.2531938171386718,0.23702477037906644,0.830667177438736
40100,1.265727183818817,1.4652482128143312,1.2191278052330017,0.2581172636151313,0.835558625459671
40150,1.2799271893501283,1.4284382057189942,1.2604895615577698,0.26481407433748244,0.8332383692264557
40200,1.3684064269065856,1.5465974593162537,1.2787932062149048,0.2888580423593521,0.8421774733066559
40250,1.3941095900535583,1.4806055665016173,1.3161136889457703,0.2702503097057342,0.8457067108154297
40300,1.426614556312561,1.4701980924606324,1.2082208383083344,0.2588495853543281,0.841277791261673
40350,1.3230520915985107,1.564893672466278,1.2280459356307984,0.2693765783309936,0.8374470818042755
40400,1.2975513315200806,1.487896559238434,1.2730283069610595,0.2572424808144569,0.8446446371078491
40450,1.376846752166748,1.4928528833389283,1.3139614319801332,0.25630840986967085,0.8370609760284424
40500,1.3207827353477477,1.3884182620048522,1.1265575098991394,0.2449604848027229,0.8488903141021729
40550,1.4047979474067689,1.3576639199256897,1.26323659658432,0.25723537951707837,0.8507842338085174
40600,1.4620444512367248,1.3338984489440917,1.2958557653427123,0.2848635414242744,0.8515836870670319
40650,1.413359649181366,1.2910467314720153,1.3234952926635741,0.25329819023609157,0.850134984254837
40700,1.4038228273391724,1.4011496424674987,1.30095933675766,0.2609063327312469,0.8516395759582519
40750,1.3800691556930542,1.409644684791565,1.307142617702484,0.23443368226289746,0.8493878209590912
40800,1.4355332732200623,1.4100587368011475,1.1791338586807252,0.24241194933652874,0.8434237277507782
40850,1.2483426022529602,1.3790242648124695,1.2711564302444458,0.2234097263216972,0.8450687301158905
40900,1.1971384835243226,1.397042076587677,1.354124186038971,0.24043169945478435,0.8395375883579255
40950,1.2471593022346497,1.3608068871498107,1.4546527314186095,0.27402777045965193,0.8472522759437561
41000,1.287560977935791,1.399107596874237,1.4629750990867614,0.2656306001543998,0.850088369846344
41050,1.3042975330352784,1.4376504611968994,1.5201535391807557,0.2734364703297615,0.8478823816776275
41100,1.3398301482200623,1.552916111946106,1.481980917453766,0.26792075276374816,0.8425058174133301
41150,1.321359474658966,1.5877751994132996,1.4060709261894226,0.2731493782997131,0.832982212305069
41200,1.2370276308059693,1.4208706283569337,1.4176449584960937,0.2760148555040359,0.8415856051445008
41250,1.3507417726516724,1.4437237429618834,1.19479012966156,0.287114023566246,0.8352311253547668
41300,1.453939950466156,1.4554912185668945,1.2236080431938172,0.26315503150224684,0.8444518876075745
41350,1.3985833358764648,1.3699013543128968,1.2409407091140747,0.26319381356239313,0.843340585231781
41400,1.5193139600753784,1.4384549856185913,1.2887716031074523,0.287227771282196,0.844510942697525
41450,1.5415935039520263,1.4207494473457336,1.2691543483734131,0.2651349440217018,0.8508010876178741
41500,1.5533764171600342,1.3727137351036072,1.192183165550232,0.3118924650549888,0.840595713853836
41550,1.452551589012146,1.4654781794548035,1.1578539085388184,0.30963835597038264,0.8407746648788452
41600,1.4352793669700623,1.3977700304985046,1.2036667633056641,0.32713125050067904,0.834342520236969
41650,1.278488700389862,1.3673315691947936,1.2149202847480773,0.3014780694246292,0.8350238597393036
41700,1.298075156211853,1.3770211935043335,1.2597164297103882,0.2855256178975105,0.838779091835022
41750,1.3608232760429382,1.529838764667511,1.325441586971283,0.2555452051758766,0.8437851464748383
41800,1.4545646119117737,1.4576721024513244,1.1902833247184754,0.2537895563244819,0.8491035091876984
41850,1.402535469532013,1.478248028755188,1.1676966190338134,0.23069932639598842,0.8452986514568329
41900,1.3264008378982544,1.5280983018875123,1.2265387463569641,0.25846028745174404,0.8416439461708068
41950,1.340706832408905,1.442044003009796,1.1916964673995971,0.26830244779586787,0.837184739112854
42000,1.4297959685325623,1.4858699607849122,1.34758713722229,0.24993515551090237,0.8326969361305236
42050,1.4144123196601868,1.3847935843467711,1.3666799640655518,0.2660658600926399,0.8407666659355164
42100,1.3602548027038575,1.3931627130508424,1.3329272174835205,0.24738394975662228,0.8444259011745453
42150,1.3383823704719544,1.4685283613204956,1.3399936437606812,0.24414029181003566,0.8460659325122833
42200,1.3668394494056701,1.365097804069519,1.2899440670013427,0.2744122195243835,0.8434960877895356
42250,1.3916630244255066,1.3315511417388917,1.2748716425895692,0.2814983657002449,0.8438339352607727
42300,1.345102367401123,1.4229035377502441,1.2800469732284545,0.29675794184207915,0.8360235905647277
42350,1.3703533792495728,1.4174305558204652,1.3499378395080566,0.2841687467694282,0.8342721724510193
42400,1.3520596385002137,1.3366782832145692,1.4016522479057312,0.2750086089968681,0.8356529927253723
42450,1.3510696506500244,1.2369309425354005,1.360805003643036,0.24146801561117168,0.8436790585517884
42500,1.3547016978263855,1.320788450241089,1.4430073285102845,0.28083774983882903,0.8361681199073792
42550,1.3080109977722167,1.2774118828773497,1.317214345932007,0.27411901742219924,0.836300996541977
42600,1.4349652695655823,1.2582266855239868,1.3086125993728637,0.2626627492904663,0.8392853534221649
42650,1.4092907786369324,1.3486882066726684,1.315226981639862,0.27643040597438806,0.845108380317688
42700,1.3133375835418701,1.3345189452171327,1.307960913181305,0.2674756389856338,0.849889258146286
42750,1.3141882491111756,1.3819256281852723,1.2929405236244202,0.2263267537951469,0.8471388864517212
42800,1.4875274085998536,1.3557761383056641,1.2447512173652648,0.2585859903693199,0.841275737285614
42850,1.4884659385681152,1.369636182785034,1.2092913460731507,0.27610649615526195,0.8393746542930604
42900,1.3550820231437684,1.42712477684021,1.291994252204895,0.25663665294647214,0.8468213331699371
42950,1.3108575344085693,1.3650932502746582,1.38009281873703,0.2596987321972847,0.8402880048751831
43000,1.3589018726348876,1.372033326625824,1.5037440752983093,0.2599821379780769,0.8416066694259644
43050,1.3192396450042725,1.4403831577301025,1.3801112651824952,0.2616425302624702,0.8409993743896484
43100,1.2692023873329163,1.471151361465454,1.4096060848236085,0.2805647093057632,0.848852528333664
43150,1.2455202722549439,1.2842884469032287,1.4680979013442994,0.27661514103412627,0.8443724226951599
43200,1.335523805618286,1.2466912126541139,1.5013592696189881,0.26541820675134653,0.8283282685279846
43250,1.3828542995452882,1.2830785965919496,1.4234952235221863,0.2599852395057678,0.8408856332302094
43300,1.429991044998169,1.3413383674621582,1.3455078744888305,0.24480282425880429,0.8440826737880707
43350,1.3067414832115174,1.3518929529190062,1.4364111042022705,0.25626211434602736,0.8383240365982055
43400,1.353644196987152,1.3529383993148805,1.532449357509613,0.2510876208543777,0.8453060448169708
43450,1.275034053325653,1.4265798115730286,1.3582310724258422,0.2763402622938156,0.849160795211792
43500,1.2765219354629516,1.3879971289634705,1.5268166995048522,0.2548126351833343,0.8474270987510681
43550,1.336902184486389,1.353448133468628,1.6227056169509888,0.26219213694334026,0.8441220378875732
43600,1.4646915531158446,1.3827604532241822,1.4822249865531922,0.2742817503213882,0.8459506416320801
43650,1.4205067920684815,1.4792454481124877,1.3966940808296204,0.27238202244043347,0.8410483169555664
43700,1.390226626396179,1.5644129300117493,1.305537872314453,0.25193230181932447,0.8360380220413208
43750,1.4072921109199523,1.6047226643562318,1.305413978099823,0.26524352580308913,0.8347322809696197
43800,1.3902353954315185,1.4454746866226196,1.289226016998291,0.2634789434075355,0.8279616069793702
43850,1.3768099665641784,1.4138586354255676,1.348562366962433,0.24548934668302533,0.8351745820045471
43900,1.4528916931152345,1.465658564567566,1.3877088403701783,0.22064346164464946,0.843498010635376
43950,1.3778160524368286,1.4336460328102112,1.3281754350662232,0.21660292387008664,0.8353819990158081
44000,1.3008524656295777,1.5112329006195069,1.3131533813476564,0.24659357130527493,0.8456902718544006
44050,1.3364112043380738,1.4161743831634521,1.3208443427085876,0.25894934624433513,0.8338661074638367
44100,1.2487684273719788,1.3030714559555054,1.2680749893188477,0.25292631864547727,0.8458218467235565
44150,1.3605632162094117,1.3842336273193359,1.1897879600524903,0.24390922188758846,0.8404013144969941
44200,1.3554467034339905,1.3858566427230834,1.3293454265594482,0.23389168739318844,0.8449246311187744
44250,1.2855447220802307,1.3694586515426637,1.3240242743492125,0.25115074545145033,0.8473410165309906
44300,1.3799021553993225,1.5129350662231444,1.274324405193329,0.2383148321509361,0.8450447058677674
44350,1.3499756240844727,1.4844790554046632,1.2096257209777832,0.2493257430195808,0.8460033464431763
44400,1.372148642539978,1.4079292821884155,1.2924187767505646,0.2257118374109268,0.8426353740692138
44450,1.4406264877319337,1.5509459018707275,1.3264645743370056,0.23375018507242198,0.8434128642082215
44500,1.4206074976921081,1.5132123231887817,1.37194744348526,0.2027643826603889,0.8417132389545441
44550,1.361861219406128,1.4741012263298034,1.3800113892555237,0.25200986504554745,0.8387022733688354
44600,1.289284703731537,1.5045722246170044,1.3885829877853393,0.25182695299386976,0.8454144752025604
44650,1.18701819896698,1.494374806880951,1.303373236656189,0.2418079155683517,0.8396428322792053
44700,1.210225341320038,1.4381254148483276,1.2814653253555297,0.2511158481240272,0.8394335091114045
44750,1.2465484380722045,1.5359568786621094,1.2644568419456481,0.24582555085420604,0.8450090146064758
44800,1.3585941100120544,1.6297934913635255,1.1845960569381715,0.26385135442018504,0.841427526473999
44850,1.4203168892860412,1.537227485179901,1.2359088516235353,0.26282036870718,0.8475870406627655
44900,1.445179090499878,1.631117193698883,1.2227079439163209,0.22370356351137158,0.8399177384376526
44950,1.4009960651397706,1.5745979809761048,1.1650506818294526,0.220768945813179,0.8337165737152099
45000,1.481000485420227,1.6130909633636474,1.175188204050064,0.23227316528558728,0.8334126317501068
45050,1.6129975414276123,1.5652909469604492,1.2759368205070496,0.26945707380771633,0.8294621396064759
45100,1.4020136642456054,1.5594844126701355,1.2468243002891541,0.29277181446552275,0.8318141293525696
45150,1.3604825472831725,1.5393901252746582,1.309822416305542,0.28154030621051784,0.834695246219635
45200,1.3142920064926147,1.4963503193855285,1.3492019867897034,0.3146436661481857,0.8423697769641876
45250,1.337357563972473,1.3919785237312317,1.2674113488197327,0.2774479684233665,0.8471931397914887
45300,1.2992809176445008,1.5029855895042419,1.2561624217033387,0.2962374114990234,0.8429267132282257
45350,1.3099957752227782,1.4590735197067262,1.3605698561668396,0.2802278515696525,0.8454066383838653
45400,1.3141620874404907,1.4570379161834717,1.2838119268417358,0.25884950101375576,0.8385927152633667
45450,1.2653128862380982,1.4919042372703553,1.2799408864974975,0.26651967287063594,0.8400017476081848
45500,1.3156776309013367,1.4542572617530822,1.3272305631637573,0.274488496184349,0.8439570057392121
45550,1.3659206342697143,1.3602759981155395,1.2856170082092284,0.2648394307494163,0.8536142420768738
45600,1.3803575873374938,1.3363134336471558,1.194567254781723,0.2579731312394142,0.8438639676570893
45650,1.335134165287018,1.3235539650917054,1.2954635834693908,0.2667578589916229,0.8383627700805664
45700,1.4228792810440063,1.299381582736969,1.263174569606781,0.2674262890219688,0.8360384845733643
45750,1.2936421465873718,1.3026772189140319,1.2806409788131714,0.30078311324119567,0.8442726910114289
45800,1.3631527090072633,1.3622797679901124,1.3799265384674073,0.27306997954845424,0.838604542016983
45850,1.3518362951278686,1.4193106055259705,1.338484127521515,0.28283834695816035,0.8372349834442139
45900,1.3192201828956605,1.4152214550971984,1.1900165677070618,0.2585803288221359,0.8332602381706238
45950,1.263415207862854,1.4823826694488524,1.2441356539726258,0.27838393270969386,0.8436442589759827
46000,1.0971413028240204,1.4594551849365234,1.234984028339386,0.2727887335419654,0.8448074901103974
46050,1.1791130900382996,1.5189338421821594,1.2286610436439513,0.319335206747055,0.8456477653980256
46100,1.195660915374756,1.482826542854309,1.403416223526001,0.2961596345901489,0.8557829642295838
46150,1.273988845348358,1.4851924538612367,1.434560112953186,0.2833846196532249,0.8474312770366669
46200,1.3280298924446106,1.3743662595748902,1.3498588037490844,0.31090501904487605,0.8534222364425659
46250,1.3866533946990967,1.431399817466736,1.3762903118133545,0.2656248304247856,0.8507266962528228
46300,1.4169978976249695,1.559081175327301,1.313166582584381,0.26296318560838694,0.8399410378932953
46350,1.2451062393188477,1.5117709374427795,1.3469356203079224,0.27587476879358286,0.837575376033783
46400,1.2292308592796326,1.6130711793899537,1.3665524625778198,0.24970318615436551,0.8413875663280487
46450,1.2212239146232604,1.5292426395416259,1.3430610609054565,0.2221020326018333,0.847983410358429
46500,1.1952752828598023,1.4897490954399109,1.233774435520172,0.2086674630641937,0.8353024566173554
46550,1.2593319582939149,1.3623387384414674,1.2676792192459105,0.23292553603649135,0.8363178610801697
46600,1.2921653366088868,1.3418273639678955,1.27199542760849,0.22405930608510968,0.8413021504878998
46650,1.1737773633003235,1.3723611569404601,1.2885196709632873,0.2331441086530685,0.8382213866710663
46700,1.2314986777305603,1.439728536605835,1.3111571645736695,0.23153807073831556,0.8381015956401825
46750,1.2899654197692871,1.485788221359253,1.3345611381530762,0.2361430779099464,0.8364724504947663
46800,1.3991992020606994,1.4226905035972595,1.3249079394340515,0.2236035084724426,0.8308799493312836
46850,1.355832040309906,1.3784244060516357,1.303850657939911,0.2373584526777267,0.8409423184394836
46900,1.2909205627441407,1.2626296806335449,1.3752314734458924,0.24120328217744824,0.8375962722301483
46950,1.2946654868125915,1.360246090888977,1.363586187362671,0.22442559808492657,0.8405340051651001
47000,1.3601193690299989,1.3968403029441834,1.238803026676178,0.2522496730089187,0.831529905796051
47050,1.2395386338233947,1.3930192875862122,1.3624540185928344,0.24494167655706403,0.8403116011619568
47100,1.2422248029708862,1.4191651225090027,1.2537521624565124,0.2444578009843826,0.8376334500312805
47150,1.311946234703064,1.4291886043548585,1.1965080726146697,0.2452185785770416,0.8384873902797699
47200,1.2970370650291443,1.4417357850074768,1.2990782380104064,0.2314656767249107,0.8433209681510925
47250,1.293256757259369,1.4342476367950439,1.3225714302062987,0.2243132200837135,0.8386655855178833
47300,1.3677686476707458,1.2843263483047485,1.2297563695907592,0.2327531939744949,0.837003014087677
47350,1.3099224805831908,1.4102593302726745,1.2141569256782532,0.23309189766645427,0.8369131219387055
47400,1.338255569934845,1.4389560294151307,1.2256550574302674,0.23977546811103817,0.828579295873642
47450,1.3338630747795106,1.4881974172592163,1.3468539881706239,0.24626849472522733,0.8338240540027618
47500,1.223910822868347,1.3799826741218566,1.2372296118736268,0.2557890003919601,0.8298049294948577
47550,1.3390873169898987,1.427025363445282,1.2790606999397278,0.27694353669881816,0.826957573890686
47600,1.2986169672012329,1.4238961601257325,1.2831851601600648,0.2718742728233337,0.8370370161533356
47650,1.3868408918380737,1.4379660201072693,1.3773453831672668,0.25113370478153224,0.843997642993927
47700,1.3321187973022461,1.4803861308097839,1.3779120349884033,0.2581357446312904,0.8403647780418396
47750,1.3413209104537964,1.398685085773468,1.4607453370094299,0.24818290740251536,0.8382576155662537
47800,1.314988613128662,1.4812079524993897,1.3844072580337525,0.2829084372520446,0.8361354565620422
47850,1.3928885674476623,1.3827140545845031,1.4222254347801209,0.25545735239982603,0.8386203670501708
47900,1.3879477381706238,1.3416712856292725,1.2751701712608337,0.23592624515295024,0.8423335254192352
47950,1.2967118287086488,1.325296859741211,1.3181144452095033,0.2572815760970115,0.8499464464187622
48000,1.4585270071029663,1.3797660899162292,1.359845359325409,0.25668981730937956,0.8481340003013611
48050,1.4592403531074525,1.4145646810531616,1.2743673419952393,0.2615472319722175,0.8348373973369598
48100,1.2980269980430603,1.4671985292434693,1.2475398778915405,0.25949981451034543,0.8396144556999207
48150,1.429073989391327,1.5033078122138976,1.2481225800514222,0.2914404490590095,0.8368752932548523
48200,1.4487620162963868,1.5024535107612609,1.2457344841957092,0.28841542363166806,0.8374383461475372
48250,1.3449718689918517,1.5075404453277588,1.2441791701316833,0.29086842507123944,0.8385846221446991
48300,1.3895980978012086,1.4322235441207887,1.2930372548103333,0.25574261993169783,0.8382819724082947
48350,1.4059194898605347,1.559872546195984,1.2649459886550902,0.2636898407340049,0.8407789027690887
48400,1.3276597309112548,1.4984143495559692,1.1920162773132323,0.25694748550653457,0.8344308722019196
48450,1.349096999168396,1.2941371846199035,1.158291025161743,0.2527989396452903,0.8380939638614655
48500,1.265811221599579,1.311153244972229,1.1786290276050568,0.26246259450912474,0.8403708386421204
48550,1.263984272480011,1.329571580886841,1.2571864485740663,0.25786315739154814,0.8427537131309509
48600,1.309260356426239,1.3841871976852418,1.3259762239456176,0.23501488178968427,0.8432151293754577
48650,1.355961833000183,1.3583311009407044,1.323246054649353,0.246504231095314,0.8422240626811981
48700,1.5257733798027038,1.3583510160446166,1.2998387122154236,0.24230136752128598,0.8398826324939728
48750,1.4458743238449097,1.4152365660667419,1.3660601496696472,0.2552714499831199,0.8382394969463348
48800,1.4604847359657287,1.5059892511367798,1.4338570261001586,0.28833707422018046,0.8333271956443786
48850,1.4026267743110656,1.481899220943451,1.2960170245170592,0.26873409569263457,0.8332970476150513
48900,1.3653963804244995,1.3898164916038513,1.260444095134735,0.2455289494991302,0.8347558796405792
48950,1.3647996616363525,1.2141551089286804,1.2949421286582947,0.2590369343757629,0.837600965499878
49000,1.4067600393295288,1.372533688545227,1.2609834170341492,0.27669827193021773,0.83435715675354
49050,1.3570430755615235,1.2866554522514344,1.2807899498939515,0.28225724875926966,0.8369950890541077
49100,1.4046555304527282,1.2491153073310852,1.277623610496521,0.25677585214376447,0.8385107970237732
49150,1.5625329899787903,1.1986583876609802,1.2988673281669616,0.28668804913759227,0.8373587620258331
49200,1.4601956868171693,1.2406527924537658,1.3616828846931457,0.2923422172665596,0.84249831199646
49250,1.4846147584915161,1.2354807329177857,1.3601415681838989,0.2847358182072639,0.831284431219101
49300,1.4173264622688293,1.1945906352996827,1.3751215934753418,0.28055050045251845,0.8305998277664185
49350,1.3983688855171204,1.3024144124984742,1.4933166694641113,0.2750266474485397,0.835709855556488
49400,1.4455837655067443,1.3128264188766479,1.5342828798294068,0.2744634091854095,0.8314367938041687
49450,1.5197062397003174,1.353929090499878,1.5278761196136474,0.2858503127098083,0.83645681142807
49500,1.4663260173797608,1.303688769340515,1.4226010298728944,0.2647377702593803,0.8369786167144775
49550,1.545291666984558,1.19044011592865,1.37626962184906,0.2581422814726829,0.8485100090503692
49600,1.585641016960144,1.2465136456489563,1.4201057028770447,0.266792476773262,0.8429511737823486
49650,1.454621434211731,1.3377489995956422,1.4250233602523803,0.2601937106251716,0.8333366107940674
49700,1.4438908743858336,1.417423574924469,1.35000896692276,0.25504968374967574,0.8341676914691925
49750,1.488142282962799,1.506341028213501,1.3535920262336731,0.2645879629254341,0.8368064141273499
49800,1.502065417766571,1.4198740863800048,1.4312904930114747,0.27959686070680617,0.8436676669120788
49850,1.4984556698799134,1.2864039659500122,1.4343484783172606,0.2929648023843765,0.8398559641838074
49900,1.4888777399063111,1.1450773334503175,1.38231698513031,0.2998877111077308,0.8368351554870606
49950,1.384884204864502,1.2250189614295959,1.3774163770675658,0.2823480215668678,0.838592277765274
50000,1.4920431971549988,1.2764010548591613,1.369820249080658,0.265471219420433,0.8363419771194458
50050,1.4261879801750184,1.258820514678955,1.3771608066558838,0.26109739303588864,0.8400809669494629
50100,1.3686920952796937,1.3460638236999511,1.3297339463233948,0.24573211997747418,0.8458658909797668
50150,1.3324197697639466,1.4500545907020568,1.394464406967163,0.2820147201418876,0.8323204040527343
50200,1.2569622159004212,1.4580764412879943,1.3018640685081482,0.28636022657155985,0.8337181723117828
50250,1.2269062662124635,1.4304105854034423,1.2617774510383606,0.2903503781557083,0.83850594997406
50300,1.3298763370513915,1.497590184211731,1.2534900736808776,0.259899051785469,0.8281975209712982
50350,1.3106582546234131,1.489721236228943,1.2904270386695862,0.266714092195034,0.8264516150951385
50400,1.442386450767517,1.4074038982391357,1.365806987285614,0.24502249777317042,0.8331586313247681
50450,1.2605031800270081,1.3771503043174744,1.4067976903915405,0.24166089981794353,0.8330341136455536
50500,1.253270411491394,1.5173328566551207,1.342002592086792,0.24240172445774075,0.839873057603836
50550,1.3928683590888977,1.4232981157302858,1.3521909856796264,0.24520720213651653,0.8345397162437439
50600,1.44421927690506,1.3372515058517456,1.368642041683197,0.21610746681690213,0.8421265232563019
50650,1.3964845275878905,1.336267240047455,1.484940571784973,0.2445443964004516,0.8446391463279724
50700,1.351036911010742,1.3039856219291688,1.3554555296897888,0.2188292261958122,0.8374115407466889
50750,1.4665727758407592,1.38155579328537,1.3620264768600463,0.24336169749498363,0.8350372302532196
50800,1.4902612090110778,1.3788546848297119,1.2862253046035768,0.2309832033514976,0.8382547283172608
50850,1.4682292437553406,1.3798198676109314,1.3916542601585389,0.23242092251777646,0.8311270523071289
50900,1.4029673528671265,1.362235062122345,1.3077687692642213,0.2526743128895759,0.8333458912372589
50950,1.5619024682044982,1.3354039764404297,1.322149338722229,0.26699999243021005,0.8343011665344239
51000,1.4862269401550292,1.2785932612419129,1.2482529044151307,0.26064476102590556,0.8359835767745971
51050,1.3711184525489808,1.5024799799919129,1.327201464176178,0.25480275005102154,0.8407375919818878
51100,1.2847441673278808,1.4550873255729675,1.284012348651886,0.25364057719707483,0.8343495953083039
51150,1.31431303024292,1.4279309868812562,1.2959891438484192,0.2557857972383499,0.8376330745220184
51200,1.3876276803016663,1.3717438578605652,1.3716840648651123,0.23854586154222485,0.8346512508392334
51250,1.3519149827957153,1.30130708694458,1.2994625306129455,0.23165939003229138,0.8351898801326751
51300,1.315273425579071,1.380930609703064,1.3527900910377502,0.2500901639461517,0.8341805148124695
51350,1.2849622559547424,1.4040583348274231,1.340043125152588,0.2483896270394325,0.8343551421165466
51400,1.2277955651283263,1.404586317539215,1.2458772206306457,0.2615636852383613,0.8399076938629151
51450,1.3510865688323974,1.3786040043830872,1.2944657242298125,0.26709807395935053,0.833788025379181
51500,1.2879340386390685,1.366313054561615,1.2531956148147583,0.2537861034274101,0.8335839450359345
51550,1.3968235278129577,1.4428007197380066,1.3354827117919923,0.250638567507267,0.8363221073150635
51600,1.3744862079620361,1.4742010736465454,1.448595473766327,0.24986722648143764,0.8307631742954255
51650,1.4034615325927735,1.4718627262115478,1.4704900765419007,0.2604907953739166,0.843131662607193
51700,1.2858621215820312,1.5009296441078186,1.4880996870994567,0.26304917782545084,0.8356217873096466
51750,1.3500686001777649,1.4410263514518737,1.3461125922203063,0.24803317099809644,0.8408697199821472
51800,1.452304608821869,1.3729045677185059,1.3904518008232116,0.26479446351528163,0.8385130727291107
51850,1.4592405152320862,1.3597303128242493,1.3600604987144471,0.2446261996030807,0.8358577334880829
51900,1.4595000648498535,1.412983510494232,1.31216525554657,0.2519363540410995,0.8376855111122131
51950,1.3463830494880675,1.437494592666626,1.3585831475257875,0.2510612347722053,0.8343756639957428
52000,1.3230588221549988,1.4191796445846558,1.2833978176116942,0.2431095308065414,0.8428254747390747
52050,1.3604645442962646,1.4186965107917786,1.3455800938606262,0.25269099742174145,0.8429955291748047
52100,1.3671436738967895,1.4910026669502259,1.3937394714355469,0.26488945752382276,0.8501317298412323
52150,1.4634856486320496,1.3809950423240662,1.351198148727417,0.2519362214207649,0.8376938021183014
52200,1.3698006439208985,1.3634850907325744,1.328884551525116,0.25035844355821607,0.8397618544101715
52250,1.4257261633872986,1.4323502230644225,1.4462452697753907,0.26126756846904753,0.8427399265766143
52300,1.4856473755836488,1.393402271270752,1.5357382011413574,0.26951573580503463,0.841028790473938
52350,1.4357815837860108,1.2688556265830995,1.327962827682495,0.2571338656544685,0.8416784405708313
52400,1.3481394577026367,1.3402260184288024,1.2898558449745179,0.2439615961909294,0.8486772954463959
52450,1.2821161985397338,1.5232583928108214,1.3153944325447082,0.22581202656030652,0.8440254294872284
52500,1.408637647628784,1.4597752833366393,1.3967098665237427,0.2166336497664451,0.8437824046611786
52550,1.5678175902366638,1.3932007956504822,1.31767320394516,0.2254183635115623,0.8422086894512176
52600,1.4521223616600036,1.4274345898628236,1.253146629333496,0.21677302598953244,0.8440721011161805
52650,1.4305713009834289,1.4638138437271118,1.3420942330360413,0.2093357181549072,0.8359194433689118
52700,1.494328830242157,1.4521755981445312,1.4429991340637207,0.23155309468507762,0.8368921589851379
52750,1.4223493885993959,1.3495264840126038,1.3997020864486693,0.25579154968261714,0.8417917311191558
52800,1.5000401377677917,1.3311646795272827,1.4717401218414308,0.26211339354515073,0.8360857653617859
52850,1.427943332195282,1.372595601081848,1.5140059876441956,0.2323819804191589,0.8427830946445465
52900,1.4528171181678773,1.5261755633354186,1.3541961002349854,0.26504903107881544,0.8315293920040131
52950,1.5023892831802368,1.4262187242507935,1.51136061668396,0.25259466260671615,0.8292026042938232
53000,1.3686577701568603,1.383728995323181,1.4108974051475525,0.2230858841538429,0.8342915046215057
53050,1.5337797713279724,1.4539241909980773,1.299552149772644,0.25482620447874066,0.8349451529979706
53100,1.5454037857055665,1.5119374990463257,1.2761079573631287,0.2829396244883537,0.834131783246994
53150,1.5619385766983032,1.4511147809028626,1.3273604702949524,0.2535470390319824,0.8348346281051636
53200,1.501826090812683,1.4813004636764526,1.3303121042251587,0.24736523181200024,0.8350189876556396
53250,1.291135699748993,1.4061000561714172,1.3938844466209412,0.2635086244344711,0.8469984257221221
53300,1.2695947170257569,1.4159533762931824,1.2817632150650025,0.2770527938008308,0.8479476237297058
53350,1.3758926272392273,1.5339018726348876,1.2631492447853088,0.26366573959589,0.8380862152576447
53400,1.297721393108368,1.4276414275169373,1.2411125254631044,0.26518606334924694,0.8377053260803222
53450,1.3760201573371886,1.327495620250702,1.284962728023529,0.24285644173622128,0.8360599255561829
53500,1.483742344379425,1.522703309059143,1.2543220496177674,0.22913198620080943,0.8364963960647583
53550,1.5357557010650635,1.4286936926841736,1.3239249300956726,0.23554731905460355,0.8409428560733795
53600,1.3856383967399597,1.5321838331222535,1.290725634098053,0.24402277320623394,0.8417646849155426
53650,1.4461718225479125,1.4027456855773925,1.3425289654731751,0.24726845209415138,0.8415099644660949
53700,1.524858694076538,1.4152565240859984,1.3934574604034424,,0.8466800248622894
53750,1.5787142515182495,1.2598448228836059,1.309745819568634,,0.8461986398696899
53800,1.4208018016815185,1.2764050149917603,1.3829657554626464,,0.8429059481620789
53850,1.546791832447052,1.343473927974701,1.4127306985855101,,0.836636278629303
53900,1.4406730675697326,1.216100401878357,1.3381133365631104,,0.8358286118507385
53950,1.4367313265800477,1.3377934098243713,1.2618594002723693,,0.8382844483852386
54000,1.386250822544098,1.4161121821403504,1.2912050700187683,,0.8372897672653198
54050,1.4503826665878297,1.2929863595962525,1.237917673587799,,0.8357986426353454
54100,1.5368909740447998,1.2559019327163696,1.3327718901634216,,0.8316048204898834
54150,1.3852807211875915,1.2688861107826233,1.4156551432609559,,0.8347223293781281
54200,1.2293076395988465,1.227830114364624,1.4804927921295166,,0.8236849772930145
54250,1.1967863512039185,1.2994143605232238,1.3093718767166138,,0.827337555885315
54300,1.2463796186447142,1.3156665205955504,1.2903206586837768,,0.8242911195755005
54350,1.2859454035758973,1.342194037437439,1.2145563650131226,,0.8308825433254242
54400,1.254205892086029,1.2717247784137726,1.3269302320480347,,0.8356217563152313
54450,1.2734757494926452,1.1738563227653502,1.3125306820869447,,0.8351624703407288
54500,1.2481336450576783,1.2117354416847228,1.3597340178489685,,0.8442745041847229
54550,1.2513500189781188,1.3431187129020692,1.2163918137550354,,0.8450085663795471
54600,1.2671563386917115,1.3365896010398866,1.2809013962745666,,0.8464715909957886
54650,1.3886073541641235,1.433186182975769,1.356603651046753,,0.8466665148735046
54700,1.241833245754242,1.4162195754051208,1.4129897570610046,,0.8446612191200257
54750,1.2763236117362977,1.3960055994987488,1.396399896144867,,0.8471413135528565
54800,1.3573156261444093,1.3635705137252807,1.5108343005180358,,0.8424832808971405
54850,1.3452766823768616,1.3137776446342468,1.525822434425354,,0.8539824628829956
54900,1.3218216490745545,1.311861412525177,1.4351427507400514,,0.8512241494655609
54950,1.3333488202095032,1.3715452194213866,1.385430965423584,,0.8520463120937347
55000,1.3952634859085082,1.4535841941833496,1.3425990796089173,,0.8473160338401794
55050,1.4277324724197387,1.4422830319404603,1.254066197872162,,0.8407331681251526
55100,1.417042384147644,1.3669575810432435,1.344968798160553,,0.8415413522720336
55150,1.2857164335250855,1.332923502922058,1.2546591305732726,,0.8455208086967468
55200,1.4311164832115173,1.3788697028160095,1.360422019958496,,0.8374861395359039
55250,1.5065045833587647,1.382242693901062,1.2148602938652038,,0.8305064451694488
55300,1.409527635574341,1.4334016251564026,1.1822921895980836,,0.8404295384883881
55350,1.4774770069122314,1.3898578023910522,1.2444591546058654,,0.8309737551212311
55400,1.4736773538589478,1.4119271373748778,1.3409142518043518,,0.8339185726642608
55450,1.6079683470726014,1.3893186450004578,1.4787523126602173,,0.8389023411273956
55500,1.5379016971588135,1.3773062014579773,1.3130312514305116,,0.831997047662735
55550,1.4853105735778809,1.3895002245903014,1.2744021368026734,,0.8363282692432403
55600,1.5084558629989624,1.389028286933899,1.2993941140174865,,0.838201357126236
55650,1.4058205580711365,1.436560227870941,1.3617884254455566,,0.8416972029209137
55700,1.4326134324073792,1.4190303325653075,1.35959903717041,,0.8415721666812896
55750,1.346434781551361,1.441340880393982,1.3642378497123717,,0.8369188117980957
55800,1.4974189734458923,1.3850015377998353,1.4329576301574707,,0.8414463388919831
55850,1.4109721064567566,1.4833799171447755,1.2734553790092469,,0.8365168690681457
55900,1.3385731482505798,1.3401461410522462,1.3205428290367127,,0.8347135543823242
55950,1.3724977254867554,1.3686667132377623,1.244840292930603,,0.8386032211780549
56000,1.3852226066589355,1.3942068314552307,1.2699971747398378,,0.8401569080352783
56050,1.3994029974937439,1.382677869796753,1.2701412439346313,,0.8309362089633942
56100,1.2559406900405883,1.408709635734558,1.372340521812439,,0.8263481640815735
56150,1.3468272495269775,1.4492630243301392,1.4189128327369689,,0.8262909138202668
56200,1.3810108780860901,1.4305663990974427,1.3637249016761779,,0.8277854919433594
56250,1.4542270636558532,1.4455040740966796,1.3644682192802429,,0.8301656079292298
56300,1.4025960493087768,1.4007449102401734,1.2846638464927673,,0.8337925994396209
56350,1.2740762996673585,1.371733741760254,1.35481538772583,,0.8394896113872528
56400,1.2534563589096068,1.3697328281402588,1.3603662037849427,,0.839591017961502
56450,1.3367237901687623,1.3409460806846618,1.3720645236968994,,0.8349176251888275
56500,1.2946243953704835,1.557864236831665,1.3861738896369935,,0.8353710734844207
56550,1.3964005374908448,1.4730838990211488,1.347430944442749,,0.8420892107486725
56600,1.3093267035484315,1.387301025390625,1.4556109476089478,,0.8343549525737762
56650,1.281197099685669,1.4746159887313843,1.3111245250701904,,0.8401588678359986
56700,1.2667702484130858,1.5137804627418519,1.2078748917579651,,0.8332083427906036
56750,1.329765589237213,1.4813846015930177,1.3195190906524659,,0.8297187650203705
56800,1.322841122150421,1.4562585544586182,1.2905990624427794,,0.8273695969581604
56850,1.260479407310486,1.3518724989891053,1.3087715339660644,,0.8353406167030335
56900,1.2986973786354066,1.405966684818268,1.3082678818702698,,0.8374005770683288
56950,1.3014602375030517,1.367921175956726,1.4339418745040893,,0.8327562248706818
57000,1.487152864933014,1.4016930437088013,1.3651354169845582,,0.8392682373523712
57050,1.5208602094650268,1.4435708808898926,1.226374249458313,,0.8358460772037506
57100,1.4607560515403748,1.5375245714187622,1.2991769886016846,,0.8347802817821502
57150,1.4970541167259217,1.401232419013977,1.2452123141288758,,0.8417601203918457
57200,1.5177334642410278,1.3980671787261962,1.311901068687439,,0.8420424640178681
57250,1.468720362186432,1.3314523005485535,1.406419541835785,,0.8431112802028656
57300,1.4548357391357423,1.346287453174591,1.2841273546218872,,0.8371398317813873
57350,1.3841317629814147,1.4996855115890504,1.3912097239494323,,0.8231596410274505
57400,1.3649038171768189,1.4809745836257935,1.3678886985778809,,0.8256155169010162
57450,1.4993469500541687,1.5855052638053895,1.2958281779289245,,0.8272701740264893
57500,1.4561044597625732,1.5411608719825745,1.3376055979728698,,0.8335752058029174
57550,1.475472197532654,1.5226523113250732,1.3097365260124207,,0.8275452637672425
57600,1.4855285167694092,1.4733816242218019,1.3986966919898987,,0.8374934172630311
57650,1.4719789743423461,1.306224913597107,1.4182233428955078,,0.8430569458007813
57700,1.4768393754959106,1.3126191520690917,1.3053247737884521,,0.8408624768257141
57750,1.4810785746574402,1.384839460849762,1.301524386405945,,0.8356240510940551
57800,1.5487458848953246,1.342674231529236,1.289672679901123,,0.8383399510383606
57850,1.4676133489608765,1.222373239994049,1.385667634010315,,0.8328391098976136
57900,1.3572354745864867,1.3362343573570252,1.4732558965682983,,0.8387443828582763
57950,1.353410177230835,1.4574258208274842,1.5980953145027161,,0.833189207315445
58000,1.4797458171844482,1.541070477962494,1.4976204752922058,,0.8429046607017517
58050,1.6139234495162964,1.4217374801635743,1.5319847440719605,,0.8384534990787507
58100,1.6357510566711426,1.3443782615661621,1.3749623894691467,,0.8399812948703765
58150,1.5681706309318542,1.3534992623329163,1.3543944430351258,,0.8387613153457641
58200,1.423732452392578,1.3697885370254517,1.3628297281265258,,0.8252121305465698
58250,1.411335563659668,1.4562027835845948,1.4935411643981933,,0.8248646259307861
58300,1.5563797879219055,1.4629066467285157,1.5158789014816285,,0.8300562000274658
58350,1.5256617617607118,1.4375753092765808,1.4893740606307984,,0.8278887093067169
58400,1.5570160913467408,1.4032083582878112,1.477247142791748,,0.8432806015014649
58450,1.4501872897148131,1.4276585602760314,1.3822011637687683,,0.8418424570560455
58500,1.3987472081184387,1.4770922756195068,1.4140577173233033,,0.8388524115085602
58550,1.3606305241584777,1.4437145948410035,1.4376766061782837,,0.8377982592582702
58600,1.3322345733642578,1.2685284185409547,1.2941695547103882,,0.8277659392356873
58650,1.4375284504890442,1.2309748482704164,1.3077470564842224,,0.8327092838287353
58700,1.4429797792434693,1.417893373966217,1.2481348776817323,,0.8336225581169129
58750,1.5329257369041442,1.3971562695503235,1.3076929831504822,,0.8368218612670898
58800,1.5240697503089904,1.3018157005310058,1.3309324717521667,,0.8347962379455567
58850,1.4485337877273559,1.292749263048172,1.3069581151008607,,0.8359887504577637
58900,1.3601838254928589,1.3912542676925659,1.3077941226959229,,0.8375385332107544
58950,1.5336669135093688,1.3934391403198243,1.3388235330581666,,0.8365028333663941
59000,1.4739528393745422,1.3421520972251892,1.3685565638542174,,0.8359740531444549
59050,1.4451030492782593,1.5188701772689819,1.2087411379814148,,0.8364677095413208
59100,1.3294265604019164,1.6025598382949828,1.153889113664627,,0.8353473961353302
59150,1.409570016860962,1.477640414237976,1.2098583269119263,,0.8405986905097962
59200,1.443641562461853,1.4088962173461914,1.2803393626213073,,0.8347442519664764
59250,1.3591839003562927,1.4771195602416993,1.3375871205329894,,0.840279393196106
59300,1.3296025013923645,1.562591588497162,1.4286555361747741,,0.8406080198287964
59350,1.319149694442749,1.5660480570793152,1.3818426728248596,,0.8398045694828034
59400,1.3703467106819154,1.5197505092620849,1.2247731518745422,,0.840932868719101
59450,1.370437273979187,1.3831913495063781,1.3573886799812316,,0.8398657965660096
59500,1.3971377944946288,1.3863641834259033,1.445496504306793,,0.836313396692276
59550,1.3062191915512085,1.480039849281311,1.3480928778648376,,0.8370647525787354
59600,1.3431358957290649,1.4069178676605225,1.167776644229889,,0.8344732654094696
59650,1.3406364679336549,1.416357054710388,1.2979109835624696,,0.8286088836193085
59700,1.4632991528511048,1.3426263308525086,1.4155400824546813,,0.8251839935779571
59750,1.3069867825508117,1.4006094169616699,1.4213747715950011,,0.8337874042987824
59800,1.2780521082878114,1.4269244122505187,1.3859632325172424,,0.8317935073375702
59850,1.4719349765777587,1.5791258645057678,1.4950074672698974,,0.8410942375659942
59900,1.3172017860412597,1.4888141965866089,1.3773296856880188,,0.8404076611995697
59950,1.3071952939033509,1.4194644021987914,1.3629605436325074,,0.8473899972438812
60000,1.237854061126709,1.2919770884513855,1.3386666035652162,,0.8451515793800354
60050,1.2463242387771607,1.4157888054847718,1.4619303560256958,,0.845543829202652
60100,1.2737216973304748,1.5324457502365112,1.5405291318893433,,0.8434051966667175
60150,1.2979719686508178,1.4374914455413819,1.4907983231544495,,0.8414419198036194
60200,1.4028389310836793,1.4524522376060487,1.3681264185905457,,0.8428265619277954
60250,1.4097020626068115,1.4572028803825379,1.2661366486549377,,0.8333018207550049
60300,1.3924870896339416,1.50546302318573,1.4350568532943726,,0.8295477187633514
60350,1.329715518951416,1.4807996296882628,1.4459502053260804,,0.8390393602848053
60400,1.2595553302764892,1.543620207309723,1.389949460029602,,0.8394755172729492
60450,1.1747809743881226,1.5483998250961304,1.323553569316864,,0.8400266635417938
60500,1.2309402275085448,1.7043441343307495,1.361132116317749,,0.8399942064285278
60550,1.3405352306365967,1.5557953763008117,1.2186660981178283,,0.8447076308727265
60600,1.3116951155662537,1.432695140838623,1.211363023519516,,0.8366654825210571
60650,1.3064192414283753,1.4927273273468018,1.283424859046936,,0.8354273688793182
60700,1.4167475986480713,1.3867405915260316,1.412605609893799,,0.8331449174880982
60750,1.3650609135627747,1.4049989151954652,1.4685152912139892,,0.8359899032115936
60800,1.455777804851532,1.5079196286201477,1.4671880531311035,,0.8403261804580688
60850,1.3277606105804443,1.4093280029296875,1.491838457584381,,0.8382166612148285
60900,1.3139662861824035,1.3499623656272888,1.604209876060486,,0.8459181201457977
60950,1.1433579087257386,1.4587744522094725,1.50498770236969,,0.8370382571220398
61000,1.2648615288734435,1.402711229324341,1.3337164330482483,,0.8389643037319183
61050,1.3526594614982606,1.4177450823783875,1.4492357063293457,,0.8406949174404145
61100,1.3558910393714905,1.5240656399726868,1.4796966099739075,,0.8393033337593079
61150,1.2276273417472838,1.541804940700531,1.4336844158172608,,0.8528422558307648
61200,1.3223557090759277,1.5133173584938049,1.3587458300590516,,0.8551197612285614
61250,1.2798957562446593,1.5395520782470704,1.3858410024642944,,0.8516887521743775
61300,1.3235006737709045,1.6071209812164307,1.4671602177619933,,0.8408056569099426
61350,1.188010025024414,1.4837096858024597,1.3444108057022095,,0.834744565486908
61400,1.2413487458229064,1.4776339912414551,1.3800838470458985,,0.8498512244224549
61450,1.1183938252925874,1.484371898174286,1.3354427862167357,,0.8434509921073914
61500,1.240051918029785,1.3344585299491882,1.2556700968742371,,0.8344950234889984
61550,1.2506456565856934,1.4364076781272888,1.4399858450889587,,0.8372279703617096
61600,1.2154835629463197,1.4077558946609496,1.4047948598861695,,0.8359193134307862
61650,1.204414098262787,1.467448959350586,1.455798556804657,,0.8375857400894166
61700,1.334444088935852,1.4751029849052428,1.5112171387672424,,0.8371798503398895
61750,1.363795552253723,1.484478724002838,1.4090203213691712,,0.8402409708499908
61800,1.3982141613960266,1.392948865890503,1.3437266397476195,,0.8453804457187652
61850,1.3932528018951416,1.4041163516044617,1.1760973930358887,,0.8432304990291596
61900,1.2828260564804077,1.3773080778121949,1.1572098159790039,,0.8371760821342469
61950,1.3399721550941468,1.418479290008545,1.185178587436676,,0.8383266103267669
62000,1.3648977398872375,1.3796364259719849,1.1706858682632446,,0.8426728582382202
62050,1.3419653940200806,1.4745581912994385,1.2068484771251677,,0.8417121839523315
62100,1.4174482011795044,1.325670564174652,1.2280180990695952,,0.8375442016124726
62150,1.4182085371017457,1.341997377872467,1.340669481754303,,0.837256715297699
62200,1.3638778305053711,1.4239150476455689,1.300301947593689,,0.8417166638374328
62250,1.3483673977851867,1.4477481389045714,1.2992151856422425,,0.8447197568416596
62300,1.2645754599571228,1.4497027444839476,1.4058265042304994,,0.8418168330192566
62350,1.3105863070487975,1.5002514481544496,1.3103364276885987,,0.8489979386329651
62400,1.4570013117790221,1.4709213066101074,1.3137604331970214,,0.8499579954147339
62450,1.4133267045021056,1.4109847593307494,1.1980607414245605,,0.8439009296894073
62500,1.3680904912948608,1.3471197295188904,1.324739375114441,,0.8367218482494354
62550,1.416793429851532,1.4406774640083313,1.438457419872284,,0.83439204454422
62600,1.3474330806732178,1.5622640132904053,1.3602277398109437,,0.8376908135414124
62650,1.4708480763435363,1.322258813381195,1.3146961069107055,,0.8477302539348602
62700,1.4645905375480652,1.3505688524246215,1.410223557949066,,0.8488252997398377
62750,1.3979657101631164,1.315338363647461,1.3467125940322875,,0.8379818975925446
62800,1.2794616150856017,1.4798602032661439,1.3543011713027955,,0.8348292946815491
62850,1.19855229139328,1.5180853486061097,1.3958220028877257,,0.8487313961982728
62900,1.3445338916778564,1.5477775931358337,1.3633692646026612,,0.848782970905304
62950,1.3635743713378907,1.5598428201675416,1.402502074241638,,0.8384033417701722
63000,1.455713427066803,1.5257365489006043,1.3503118658065796,,0.8413886427879333
63050,1.4566758060455323,1.3631685972213745,1.3390017104148866,,0.8429729080200196
63100,1.437548987865448,1.4585481238365174,1.3518163633346558,,0.830029571056366
63150,1.2669253373146057,1.4249920749664307,1.4544734287261962,,0.8288782751560211
63200,1.2332824921607972,1.4235159611701966,1.3955198669433593,,0.8337045061588287
63250,1.2904207587242127,1.4738429260253907,1.419026734828949,,0.8505319333076478
63300,1.2280549919605255,1.579635398387909,1.4243238043785096,,0.8355493474006653
63350,1.427814257144928,1.4660291934013367,1.4445836901664735,,0.8324729025363922
63400,1.326540355682373,1.4463026905059815,1.3644188117980958,,0.8372300505638123
63450,1.2985576272010804,1.441919243335724,1.412287986278534,,0.8400332188606262
63500,1.422188904285431,1.4656951522827149,1.4243408918380738,,0.8480688738822937
63550,1.497504518032074,1.4508814001083374,1.368220763206482,,0.8544370758533478
63600,1.5777646589279175,1.578671703338623,1.411434919834137,,0.854116153717041
63650,1.563650040626526,1.4593721640110016,1.4382797241210938,,0.8424434685707092
63700,1.4774312710762023,1.3311409211158753,1.3492341089248656,,0.830516517162323
63750,1.6284609150886535,1.4726088380813598,1.279175374507904,,0.838426833152771
63800,1.5668008041381836,1.524654290676117,1.3899756264686585,,0.8462094783782959
63850,1.6341573977470398,1.4898401141166686,1.4330913472175597,,0.8374755549430847
63900,1.565969033241272,1.5154610896110534,1.3723184156417847,,0.8408373057842254
63950,1.3909581208229065,1.5276343154907226,1.4535703921318055,,0.8449407994747162
64000,1.3617198061943054,1.5513595247268677,1.480465934276581,,0.8505519807338715
64050,1.3415522170066834,1.5413092350959778,1.4312200665473938,,0.8397245192527771
64100,1.390068428516388,1.5556173849105834,1.3019342947006225,,0.8340173709392548
64150,1.3573952555656432,1.4678125810623168,1.3561250281333923,,0.8374607598781586
64200,1.4786130952835084,1.3517873907089233,1.2274714708328247,,0.8369653260707856
64250,1.3777308320999146,1.4313111066818238,1.2540687608718872,,0.8329725849628449
64300,1.2985581254959107,1.5962230896949767,1.353568184375763,,0.8428253602981567
64350,1.3705188488960267,1.4623411726951598,1.188168556690216,,0.8395182394981384
64400,1.4293211698532104,1.46817209482193,1.3158955597877502,,0.8363718152046203
64450,1.4268476533889771,1.3829303169250489,1.203471336364746,,0.8352403926849366
64500,1.3863296604156494,1.4911673545837403,1.2909451580047608,,0.8350295892783574
64550,1.390584077835083,1.4652409291267394,1.2827401876449585,,
64600,1.4325801157951354,1.486446430683136,1.2786372113227844,,
64650,1.369401490688324,1.538578143119812,1.1649676847457886,,
64700,1.44142596244812,1.4599074363708495,1.2529838967323303,,
64750,1.5244211101531981,1.457152714729309,1.296319179534912,,
64800,1.4250642228126527,1.4803241729736327,1.302698893547058,,
64850,1.5131365942955017,1.4195070099830627,1.4169087839126586,,
64900,1.4002137994766235,1.4386120343208313,1.500598566532135,,
64950,1.351022183895111,1.4759919834136963,1.466182577610016,,
65000,1.3294562578201294,1.5181819629669189,1.485868706703186,,
65050,1.4756084513664245,1.4287207007408143,1.4105501341819764,,
65100,1.3857528972625732,1.4824346232414245,1.4592844223976136,,
65150,1.2451221585273742,1.5062584161758423,1.4664984512329102,,
65200,1.2987523484230041,1.6037418127059937,1.3838632130622863,,
65250,1.4849976110458374,1.5551375365257263,1.5243012380599976,,
65300,1.4625086545944215,1.5738400316238403,1.5482412338256837,,
65350,1.44182354927063,1.5496033930778503,1.425611891746521,,
65400,1.3086985445022583,1.4302647876739503,1.301190071105957,,
65450,1.3633941888809205,1.3171614217758179,1.3905544781684875,,
65500,1.3028322124481202,1.3976808738708497,1.3960893893241881,,
65550,1.2987340521812438,1.3403718280792236,1.4056722569465636,,
65600,1.294019899368286,1.389149658679962,1.3335841369628907,,
65650,1.3829882836341858,1.375782060623169,1.361522102355957,,
65700,1.3876045155525207,1.2741547322273254,1.3041831707954408,,
65750,1.3064365458488465,1.3996851325035096,1.3653398966789245,,
65800,1.2971381783485412,1.3464311575889587,1.4325388061239364,,
65850,1.3644843864440919,1.3252045607566834,,,
65900,1.310461950302124,1.4479349565505981,,,
65950,1.3270942306518554,1.3553310561180114,,,
66000,1.2908227670192718,1.450080575942993,,,
66050,1.3657826805114746,1.4555417704582214,,,
66100,1.3243495273590087,1.323681151866913,,,
66150,1.348775508403778,1.4614721751213073,,,
66200,1.2414497685432435,1.4510967326164246,,,
66250,1.396418263912201,1.5356030774116516,,,
66300,1.4518813705444336,1.604239010810852,,,
66350,1.4380701112747192,1.4637925553321838,,,
66400,1.3493492770195008,1.364945774078369,,,
66450,1.2852525639533996,1.3165784645080567,,,
66500,1.3143088507652283,1.261636016368866,,,
66550,1.304269964694977,1.2828539514541626,,,
66600,1.306541452407837,1.3218350148200988,,,
66650,1.2191079783439636,1.3925101661682129,,,
66700,1.2903475689888,1.3060565328598022,,,
66750,1.3861329007148742,1.2488378715515136,,,
66800,1.4461089205741882,1.3085554885864257,,,
66850,1.4260505580902099,1.3636029267311096,,,
66900,1.4123236083984374,1.427601888179779,,,
66950,1.3306716227531432,1.3274936604499816,,,
67000,1.3635622763633728,1.3493381071090698,,,
67050,1.3991895413398743,1.2288533425331116,,,
67100,1.4320496249198913,1.19569442987442,,,
67150,1.351682848930359,1.2434696173667907,,,
67200,1.346815161705017,1.1683979749679565,,,
67250,1.4083694767951966,1.1877714848518373,,,
67300,1.348511655330658,1.1578741562366486,,,
67350,1.315379137992859,1.2097127962112426,,,
67400,1.4206783390045166,1.2625176215171814,,,
67450,1.3484873509407043,1.3458361315727234,,,
67500,1.293091537952423,1.2996021628379821,,,
67550,1.2660872554779052,1.3712147092819214,,,
67600,1.243307979106903,1.417606325149536,,,
67650,1.2876088547706603,1.4871751260757446,,,
67700,1.4403171801567078,1.4177443408966064,,,
67750,1.3974744582176208,1.4664167428016663,,,
67800,1.4426009464263916,1.4570082664489745,,,
67850,1.4256980228424072,1.3511017227172852,,,
67900,1.4378300905227661,1.3695767712593079,,,
67950,1.4404132390022277,1.3838309168815612,,,
68000,1.4122433114051818,1.2559604167938232,,,
68050,1.4243116497993469,1.2458125042915345,,,
68100,1.292869098186493,1.4128619956970214,,,
68150,1.2896675634384156,1.3605112075805663,,,
68200,1.3424612498283386,1.3378797316551208,,,
68250,1.4433746910095215,1.3247670483589173,,,
68300,1.404042468070984,1.3039317011833191,,,
68350,1.4566046929359435,1.4134275197982789,,,
68400,1.3473386263847351,1.442468419075012,,,
68450,1.470825424194336,1.3655286192893983,,,
68500,1.2992597222328186,1.4098991346359253,,,
68550,1.3346546030044555,1.3378152823448182,,,
68600,1.3060089802742005,1.4220607209205627,,,
68650,1.3012234449386597,1.4186756587028504,,,
68700,1.3249538874626159,1.3137604928016662,,,
68750,1.3076984071731568,1.3390059614181518,,,
68800,1.323804809496953,1.337606132030487,,,
68850,,1.333640649318695,,,
68900,,1.4770980191230774,,,
68950,,1.5107270765304566,,,
69000,,1.4904369187355042,,,
69050,,1.3825789666175843,,,
69100,,1.3896388292312623,,,
69150,,1.3654843187332153,,,
69200,,1.5409208703041077,,,
69250,,1.5341226410865785,,,
69300,,1.5726567339897155,,,
69350,,1.6894489526748657,,,
69400,,1.653551640510559,,,
69450,,1.478861858844757,,,
69500,,1.3812982964515685,,,
69550,,1.346530282497406,,,
69600,,1.4349741959571838,,,
69650,,1.4998461389541626,,,
69700,,1.5635272908210753,,,
69750,,1.4548192620277405,,,
69800,,1.3781396436691284,,,
69850,,1.4564618897438049,,,
69900,,1.4743976378440857,,,
69950,,1.4179326105117798,,,
70000,,1.4291499614715577,,,
70050,,1.3562855219841004,,,
70100,,1.4481708931922912,,,
70150,,1.361295795440674,,,
70200,,1.4955505633354187,,,
70250,,1.4548566102981568,,,
70300,,1.3969699668884277,,,
70350,,1.2809968304634094,,,
70400,,1.2389325308799743,,,
70450,,1.3194135665893554,,,
70500,,1.449594190120697,,,
70550,,1.3220173239707946,,,
70600,,1.4774874782562255,,,
70650,,1.4485076904296874,,,
70700,,1.4858047580718994,,,
70750,,1.5148713707923889,,,
70800,,1.394613916873932,,,
70850,,1.269534294605255,,,
70900,,1.3755245065689088,,,
70950,,1.482914185523987,,,
71000,,1.3817716002464295,,,
71050,,1.5319386887550355,,,
71100,,1.5551351714134216,,,
71150,,1.49459636926651,,,
71200,,1.4739706087112427,,,
71250,,1.4564023232460022,,,
71300,,1.463848295211792,,,
71350,,1.4030848574638366,,,
71400,,1.4390602111816406,,,
71450,,1.5172983980178834,,,
71500,,1.509111921787262,,,
71550,,1.4094292497634888,,,
71600,,1.481553544998169,,,
71650,,1.5578994035720826,,,
71700,,1.6004766345024108,,,
71750,,1.5931546330451964,,,
71800,,1.5088908505439758,,,
71850,,1.4027100491523743,,,
71900,,1.2873026657104492,,,
71950,,1.4602213740348815,,,
72000,,1.4368943524360658,,,
72050,,1.5055330181121827,,,
72100,,1.4248794150352477,,,
72150,,1.4005195355415345,,,
72200,,1.2859669017791748,,,
72250,,1.2978244137763977,,,
72300,,1.3824868702888489,,,
72350,,1.4977717351913453,,,
72400,,1.5247151970863342,,,
72450,,1.4642493271827697,,,
72500,,1.3786938619613647,,,
72550,,1.3893737840652465,,,
72600,,1.3070367693901062,,,
72650,,1.3603759980201722,,,
72700,,1.4430521512031556,,,
72750,,1.3992159676551819,,,
72800,,1.401382896900177,,,
72850,,1.3888224792480468,,,
72900,,1.306074502468109,,,
72950,,1.437714285850525,,,
73000,,1.360725359916687,,,
73050,,1.4096500754356385,,,
73100,,1.3689178442955017,,,
73150,,1.5140452098846435,,,
73200,,1.5030868792533874,,,
73250,,1.3797946381568909,,,
73300,,1.5369026160240173,,,
73350,,1.5323262238502502,,,
73400,,1.3867700362205506,,,
73450,,1.4076795196533203,,,
73500,,1.4895829772949218,,,
73550,,1.4043588495254518,,,
73600,,1.4827855181694032,,,
73650,,1.319489266872406,,,
73700,,1.3922780203819274,,,
73750,,1.6600548720359802,,,
73800,,1.613711006641388,,,
73850,,1.5957496666908264,,,
73900,,1.6934094977378846,,,
73950,,1.5626868557929994,,,
74000,,1.4633517122268678,,,
74050,,1.506062090396881,,,
74100,,1.4802401161193848,,,
74150,,1.5141590547561645,,,
74200,,1.4678270101547242,,,
74250,,1.5683147621154785,,,
74300,,1.4907025408744812,,,
74350,,1.4255735349655152,,,
74400,,1.4774756669998168,,,
74450,,1.6031532382965088,,,
74500,,1.4785562348365784,,,
74550,,1.4997128987312316,,,
74600,,1.4374465990066527,,,
74650,,1.4904658341407775,,,
74700,,1.6062516784667968,,,
74750,,1.474521894454956,,,
74800,,1.5381384348869325,,,
74850,,1.4964471173286438,,,
74900,,1.4583842158317566,,,
74950,,1.4486012697219848,,,
75000,,1.4252090096473693,,,
75050,,1.5506824731826783,,,
75100,,1.5734043717384338,,,
75150,,1.4815487623214723,,,
75200,,1.4879425168037415,,,
75250,,1.4233952736854554,,,
75300,,1.5404417538642883,,,
75350,,1.4411196565628053,,,
75400,,1.4889820313453674,,,
75450,,1.5107963514328002,,,
75500,,1.4384050726890565,,,
75550,,1.5739679098129273,,,
75600,,1.5769287490844726,,,
75650,,1.543260145187378,,,
75700,,1.4616531324386597,,,
75750,,1.358905894756317,,,
75800,,1.2035313057899475,,,
75850,,1.3693456649780273,,,
75900,,1.449322865009308,,,
75950,,1.4730868315696717,,,
76000,,1.538559730052948,,,
76050,,1.5829875683784485,,,
76100,,1.5910898756980896,,,
76150,,1.599090757369995,,,
76200,,1.5242741870880128,,,
76250,,1.475036780834198,,,
76300,,1.4610550498962402,,,
76350,,1.4370809268951417,,,
76400,,1.4233794331550598,,,
76450,,1.4204611039161683,,,
76500,,1.5324614906311036,,,
76550,,1.5461850738525391,,,
76600,,1.4849695038795472,,,
76650,,1.4316840863227844,,,
76700,,1.4323619389533997,,,
76750,,1.346869122982025,,,
76800,,1.5088769245147704,,,
76850,,1.4307141137123107,,,
76900,,1.4513419675827026,,,
76950,,1.4089483714103699,,,
77000,,1.4655849814414978,,,
77050,,1.5640255689620972,,,
77100,,1.504833767414093,,,
77150,,1.5191203117370606,,,
77200,,1.5014108085632325,,,
77250,,1.3560947012901305,,,
77300,,1.5060647082328797,,,
77350,,1.4196333980560303,,,
77400,,1.5119239282608032,,,
77450,,1.3842596912384033,,,
77500,,1.4033373522758483,,,
77550,,1.4246174168586732,,,
77600,,1.4787651252746583,,,
77650,,1.5325806641578674,,,
77700,,1.4231303453445434,,,
77750,,1.446660168170929,,,
77800,,1.4436115002632142,,,
77850,,1.4369972229003907,,,
77900,,1.467070279121399,,,
77950,,1.5763704299926757,,,
78000,,1.5501060056686402,,,
78050,,1.5204043197631836,,,
78100,,1.5419357919692993,,,
78150,,1.5303380990028381,,,
78200,,1.514198000431061,,,
78250,,1.3934269881248473,,,
78300,,1.425652298927307,,,
78350,,1.4738816285133363,,,
78400,,1.7316208648681641,,,
78450,,1.6581761860847473,,,
78500,,1.5952194595336915,,,
78550,,1.4994545340538026,,,
78600,,1.653576374053955,,,
78650,,1.524865243434906,,,
78700,,1.4794464206695557,,,
78750,,1.5150967526435852,,,
78800,,1.5895214772224426,,,
78850,,1.5334462118148804,,,
78900,,1.5143699479103088,,,
78950,,1.5542666602134705,,,
79000,,1.447628858089447,,,
79050,,1.3939189338684081,,,
79100,,1.4166155219078065,,,
79150,,1.5541155552864074,,,
79200,,1.4089108562469483,,,
79250,,1.3882277417182922,,,
79300,,1.3812913942337035,,,
79350,,1.3929496002197266,,,
79400,,1.3087415862083436,,,
79450,,1.448946316242218,,,
79500,,1.2678648793697358,,,
79550,,1.3732870268821715,,,
79600,,1.2711028122901917,,,
79650,,1.4245259141921998,,,
79700,,1.3952800726890564,,,
79750,,1.3541455316543578,,,
79800,,1.337423436641693,,,
79850,,1.19762663602829,,,
79900,,1.253600652217865,,,
79950,,1.3414784264564514,,,
80000,,1.380423104763031,,,
80050,,1.431570382118225,,,
80100,,1.3851559495925903,,,
80150,,1.3878835678100585,,,
80200,,1.4412940192222594,,,
80250,,1.5061896634101868,,,
80300,,1.4241235852241516,,,
80350,,1.4113946557044983,,,
80400,,1.5123351955413817,,,
80450,,1.5270078158378602,,,
80500,,1.368353087902069,,,
80550,,1.3629330682754517,,,
80600,,1.4555003190040587,,,
80650,,1.447785232067108,,,
80700,,1.4825677156448365,,,
80750,,1.2631053018569947,,,
80800,,1.4304136610031128,,,
80850,,1.618707342147827,,,
80900,,1.5545723152160644,,,
80950,,1.427919969558716,,,
81000,,1.5642382383346558,,,
81050,,1.5690580010414124,,,
81100,,1.6922919416427613,,,
81150,,1.637575249671936,,,
81200,,1.6784299063682555,,,
81250,,1.5688501620292663,,,
81300,,1.5115617156028747,,,
81350,,1.5933838510513305,,,
81400,,1.5316887497901917,,,
81450,,1.5338018131256104,,,
81500,,1.4698302960395813,,,
81550,,1.5124566044126238,,,


==> figures/imaging/step_0,001/T_0,01/errors.csv <==
iter,diffusion,dilation,tempering,ULA
500,0.0036333741154521704,0.002446824684739113,0.002501455834135413,0.0028581484220921993
550,0.0023895446211099625,0.0019287302857264876,0.0019153509056195617,0.002299901098012924
600,0.001983219524845481,0.0016205087304115295,0.0016329032368957996,0.0020223932806402445
650,0.0017624206375330687,0.0013988667633384466,0.0014388294657692313,0.0018214479787275195
700,0.001596522517502308,0.001236132113263011,0.0012960577150806785,0.0016647990560159087
750,0.0014637438580393791,0.0011144153540953994,0.0011879515368491411,0.001533866859972477
800,0.0013569745933637023,0.0010194273199886084,0.0011013566982001066,0.0014219771837815642
850,0.0012735251802951097,0.0009503791807219386,0.0010307137854397297,0.0013294981326907873
900,0.001205260050483048,0.0008992333896458149,0.0009748497977852821,0.001252191374078393
950,0.0011478376109153032,0.000860559637658298,0.0009304432896897197,0.0011855741031467915
1000,0.001100223045796156,0.0008310042321681976,0.0008933990029618144,0.0011224016780033708
1050,0.0010583922266960144,0.000808031065389514,0.0008669798262417316,0.001065336400642991
1100,0.0010217521339654922,0.0007878285832703114,0.0008458868833258748,0.0010138838551938534
1150,0.0009921023156493902,0.000772619154304266,0.0008276593871414661,0.0009700923110358417
1200,0.0009596137679181993,0.0007618888630531728,0.0008139191195368767,0.0009291446767747402
1250,0.0009296912467107177,0.0007546653505414724,0.0008018612861633301,0.0008930463227443397
1300,0.0009020205470733345,0.0007506441324949265,0.0007932755979709327,0.0008643387700431049
1350,0.000876849633641541,0.000747326179407537,0.0007898258045315742,0.0008394455071538687
1400,0.0008553314837627113,0.0007446340750902891,0.0007866911473684013,0.0008143293089233339
1450,0.0008379386272281408,0.0007401839247904718,0.0007855125004425645,0.0007922067306935787
1500,0.0008236748981289566,0.0007356835994869471,0.0007827860536053777,0.0007737319683656096
1550,0.0008144727325998247,0.0007319682044908404,0.00077773816883564,0.0007564049446955323
1600,0.00080426613567397,0.0007282045553438365,0.0007746547344140708,0.0007412070408463478
1650,0.0007969796424731612,0.000727821490727365,0.0007736447150819004,0.0007309046923182905
1700,0.0007913533481769264,0.0007280311547219753,0.0007726030307821929,0.0007224460132420063
1750,0.0007866144878789783,0.0007241870043799281,0.0007689149933867157,0.0007175710052251816
1800,0.0007793908007442951,0.0007221761043183506,0.0007663163123652339,0.0007163660484366119
1850,0.0007693371153436601,0.0007186743314377964,0.0007638416718691587,0.0007154272752813995
1900,0.0007613875204697251,0.0007153763435781002,0.0007606717990711331,0.0007134585175663233
1950,0.0007560091326013207,0.0007129847072064877,0.0007585724233649671,0.0007117670029401779
2000,0.0007505943067371845,0.0007135908817872405,0.0007578296354040504,0.0007130721351131797
2050,0.0007470501004718244,0.0007129884324967861,0.0007546760025434196,0.0007154089398682117
2100,0.0007429140969179571,0.0007134564220905304,0.0007517291232943535,0.0007162463734857738
2150,0.0007410509278997779,0.0007148281438276172,0.000750971375964582,0.0007167907315306365
2200,0.0007413591956719756,0.0007157849613577127,0.0007499954081140459,0.0007187752053141594
2250,0.0007418392924591899,0.0007187805022113025,0.0007495817262679338,0.0007219378603622317
2300,0.0007402085466310382,0.0007217269740067422,0.0007482037763111293,0.0007250331691466272
2350,0.000739762675948441,0.0007243234431371093,0.0007459789048880339,0.0007315957918763161
2400,0.0007390280952677131,0.0007280363934114575,0.0007433744031004608,0.0007389470702037215
2450,0.0007397403824143112,0.0007335804402828217,0.0007424137438647449,0.0007456982275471091
2500,0.0007403508061543107,0.0007372383261099458,0.0007396365399472415,0.0007498280028812587
2550,0.000737312831915915,0.0007383911870419979,0.0007365060737356544,0.0007517597987316549
2600,0.0007352628745138645,0.0007375002605840564,0.000732885324396193,0.0007507697446271777
2650,0.0007319528376683593,0.0007341468590311706,0.000728118175175041,0.0007498643244616687
2700,0.0007292584050446749,0.0007296488038264215,0.0007254022057168186,0.0007505554240196943
2750,0.0007262187427841127,0.0007252761861309409,0.0007232162170112133,0.0007488850969821215
2800,0.000725229736417532,0.0007222947897389531,0.000719986273907125,0.0007469627889804542
2850,0.0007234112126752734,0.0007217039819806814,0.0007157590007409453,0.0007450779667124152
2900,0.0007222685380838811,0.0007198372622951865,0.0007125880802050233,0.0007428061217069626
2950,0.0007227282039821148,0.0007196205551736057,0.00070769595913589,0.0007418668828904629
3000,0.0007255204836837947,0.0007193032652139664,0.0007055425085127354,0.0007394440472126007
3050,0.0007274989038705826,0.0007173252524808049,0.0007048496045172215,0.0007378363516181707
3100,0.0007295681862160563,0.0007124705007299781,0.0007047748076729476,0.0007392814150080085
3150,0.0007311009685508907,0.0007089075515978038,0.0007049072301015258,0.0007418054156005383
3200,0.0007312799571081996,0.0007058539194986224,0.0007043882505968213,0.0007409416139125824
3250,0.0007326467311941087,0.000702286371961236,0.0007039016345515847,0.0007395275752060115
3300,0.0007334809633903205,0.0007014995208010077,0.0007050659041851759,0.0007396060973405838
3350,0.0007331367814913392,0.0007026046514511108,0.0007067238911986351,0.0007397063891403377
3400,0.0007323647732846439,0.0007028852123767138,0.0007061525247991085,0.0007415558211505413
3450,0.0007333873654715717,0.0007035412709228694,0.0007057501934468746,0.000742817937862128
3500,0.0007354049012064934,0.0007016843883320689,0.0007044118246994913,0.0007459875196218491
3550,0.0007367070065811276,0.0006995039875619113,0.0007027368992567062,0.0007498080376535654
3600,0.0007402730989269912,0.0006998656317591667,0.0007010152330622077,0.000755018787458539
3650,0.000743612356018275,0.0007013502763584256,0.0006986925145611167,0.0007570729358121753
3700,0.0007478973711840808,0.0007045804522931576,0.000694962393026799,0.0007586124120280147
3750,0.000750471546780318,0.000709479849319905,0.0006932275136932731,0.000759344722609967
3800,0.0007486813701689243,0.0007153259357437491,0.0006934761768206954,0.0007596299983561039
3850,0.0007489350391551852,0.0007206393638625741,0.0006954622804187238,0.0007592306355945766
3900,0.0007473899750038981,0.0007267659530043602,0.0006957875448279083,0.0007587152067571878
3950,0.0007449748809449375,0.0007337017450481653,0.0006975813303142786,0.0007581091485917568
4000,0.0007404870120808482,0.0007435600273311138,0.0006973268464207649,0.000757081899791956
4050,0.0007366142235696316,0.0007535741897299886,0.000700190314091742,0.0007539120852015913
4100,0.0007333456305786967,0.0007658336544409394,0.0007037068135105073,0.0007461176719516516
4150,0.0007270820206031203,0.0007761224987916648,0.0007092739688232541,0.0007385349599644542
4200,0.0007205316796898842,0.0007836773293092847,0.0007164580165408552,0.0007324228063225746
4250,0.0007135771447792649,0.0007888178224675357,0.0007226990419439971,0.0007285435567609966
4300,0.0007063184748403728,0.0007923615630716085,0.0007280681165866554,0.0007250693161040545
4350,0.0007019617478363216,0.0007945477846078575,0.0007322122692130506,0.0007214719662442803
4400,0.000700529373716563,0.0007968541467562318,0.0007356335408985615,0.0007145525887608528
4450,0.0007013629074208438,0.0007976572960615158,0.0007397520239464939,0.0007088783895596862
4500,0.0007045312086120248,0.0007984074181877077,0.0007441409397870302,0.0007064794190227985
4550,0.0007078626076690853,0.0007990130106918514,0.0007479297346435487,0.0007050781277939677
4600,0.0007137252832762897,0.0007983803516253829,0.0007499710191041231,0.0007058334304019809
4650,0.0007183455745689571,0.0007993168546818197,0.0007505234680138528,0.0007060345960780978
4700,0.000721328891813755,0.0007987853023223579,0.000753183092456311,0.0007062562508508563
4750,0.0007251800852827728,0.0007953168242238462,0.0007541679660789669,0.0007075941539369524
4800,0.0007293170783668756,0.0007912385044619441,0.0007526901317760348,0.0007086340337991714
4850,0.000733291613869369,0.0007892415742389858,0.000750817998778075,0.0007078330963850021
4900,0.0007373746484518051,0.000786198943387717,0.0007508523995056748,0.0007066394900903106
4950,0.0007414852734655142,0.0007851370610296726,0.0007500250358134508,0.0007057229522615671
5000,0.0007468971307389438,0.000779533467721194,0.0007473336881957948,0.0007054265006445348
5050,0.0007527158013544977,0.0007744251633994281,0.0007441015332005918,0.0007040584459900856
5100,0.0007559297373518348,0.0007691989885643125,0.0007388954982161522,0.0007036363240331411
5150,0.0007604305865243077,0.0007668267353437841,0.0007334526162594557,0.0007039443589746952
5200,0.0007643803837709129,0.0007627783343195915,0.0007300173747353256,0.0007055608439259231
5250,0.0007670650957152247,0.0007592174224555492,0.0007293010130524635,0.0007069552084431052
5300,0.0007664797594770789,0.0007547098211944103,0.0007305116159841418,0.000707969709765166
5350,0.0007672213832847774,0.0007510324940085411,0.0007298320415429771,0.0007093413732945919
5400,0.0007651405176147819,0.0007461399654857814,0.0007271248614415526,0.000710483524017036
5450,0.0007623819401487708,0.0007405979558825493,0.0007250834605656564,0.0007113493047654629
5500,0.0007603717967867851,0.0007358253933489323,0.0007246291497722268,0.0007119785877875984
5550,0.0007596841314807534,0.0007299989811144769,0.0007244795560836792,0.0007129099103622139
5600,0.0007590075838379562,0.000724902143701911,0.0007255554664880037,0.000715466623660177
5650,0.0007600511307828128,0.0007196079823188484,0.0007270785863511264,0.0007192967459559441
5700,0.0007613011403009295,0.0007181695546023548,0.0007270503556355834,0.0007218968821689487
5750,0.0007623471319675446,0.0007172054029069841,0.000727874634321779,0.0007236696546897292
5800,0.0007661441341042519,0.0007133781327866018,0.0007291234796866775,0.0007259584963321686
5850,0.0007693329825997353,0.0007099420763552189,0.0007294106180779636,0.0007277587428689003
5900,0.0007708679768256843,0.0007071610307320952,0.0007313713431358337,0.0007303784368559718
5950,0.0007702501025050879,0.0007064790697768331,0.0007327757775783539,0.0007344774203374982
6000,0.0007688402547501028,0.0007078563794493675,0.0007312432862818241,0.0007375289569608867
6050,0.0007683801813982427,0.0007084423559717834,0.0007280319696292281,0.0007412668201141059
6100,0.0007674238877370954,0.0007080775103531778,0.0007255143718793988,0.0007430016994476318
6150,0.00076792121399194,0.0007060341886244714,0.0007225195877254009,0.0007452226709574461
6200,0.0007731050136499107,0.0007069084676913917,0.0007192987250164151,0.0007478254847228527
6250,0.0007783683249726892,0.0007086105179041624,0.0007166696595959365,0.0007477108738385141
6300,0.0007839195313863456,0.0007102178642526269,0.0007169821765273809,0.0007463576039299369
6350,0.0007845219224691391,0.0007104207761585712,0.0007215371588245034,0.000745432625990361
6400,0.0007818154408596456,0.0007108593126758933,0.0007271377253346145,0.0007418409804813564
6450,0.0007798321894370019,0.0007105687400326133,0.0007298759883269668,0.000737185007892549
6500,0.0007771942764520645,0.0007111472077667713,0.0007319293799810112,0.0007329167565330863
6550,0.000774336454924196,0.0007114001782611012,0.0007334707770496607,0.0007264056475833058
6600,0.0007718199631199241,0.0007136961212381721,0.0007343994802795351,0.0007215462392196059
6650,0.0007729226490482688,0.0007154835620895028,0.0007343231700360775,0.0007197886006906629
6700,0.0007747547933831811,0.0007157069630920887,0.0007336786948144436,0.0007181530818343163
6750,0.0007762466557323933,0.0007165064453147352,0.0007300868164747953,0.0007162427064031363
6800,0.0007736539700999856,0.0007150927558541298,0.0007261107093654573,0.0007142996764741838
6850,0.0007733325473964214,0.0007130204467102885,0.0007244710577651858,0.0007142978720366955
6900,0.0007727569900453091,0.0007122847600840032,0.0007233120850287378,0.0007149208686314523
6950,0.0007719174027442932,0.0007103569805622101,0.000719670089893043,0.0007171132601797581
7000,0.0007699766429141164,0.0007106845150701702,0.0007174384663812816,0.0007200240506790578
7050,0.0007678413530811667,0.0007097810739651322,0.0007166017312556505,0.0007205846486613154
7100,0.0007660781848244369,0.0007092090672813356,0.000714458990842104,0.0007230678456835449
7150,0.0007647468592040241,0.0007099315407685935,0.000710862863343209,0.0007253926014527678
7200,0.0007600223179906607,0.0007102143717929721,0.0007095349719747901,0.0007255898672156036
7250,0.0007550592999905348,0.000711002154275775,0.0007067106198519468,0.0007239372353069484
7300,0.0007522109663113952,0.0007149289594963193,0.0007032401626929641,0.0007218322134576738
7350,0.0007518508355133235,0.0007169529562816024,0.0007017882307991385,0.0007195236976258457
7400,0.0007517122430726886,0.0007218135287985206,0.0007005298393778503,0.0007162261172197759
7450,0.0007494622841477394,0.0007271090289577842,0.0007001830963417888,0.0007139429217204452
7500,0.0007473045843653381,0.0007313016685657203,0.0006988655077293515,0.0007151589961722493
7550,0.0007441627676598728,0.00073380017420277,0.0006942227482795715,0.000716287293471396
7600,0.0007401459733955562,0.0007366372155956924,0.0006920900195837021,0.0007176398066803813
7650,0.0007351470412686467,0.0007408295059576631,0.0006931168027222157,0.0007184177520684898
7700,0.0007309967186301947,0.000746321864426136,0.0006960737518966198,0.0007198883686214685
7750,0.0007252803770825267,0.0007521926308982074,0.0007008341490291059,0.0007197020458988845
7800,0.0007208743481896818,0.000756927183829248,0.00070537393912673,0.0007197638042271137
7850,0.0007182267727330327,0.0007601254619657993,0.0007107006385922432,0.0007186810835264623
7900,0.0007183909183368087,0.0007630166946910322,0.0007149034063331783,0.0007187944138422608
7950,0.0007214806973934174,0.0007625128491781652,0.0007200728869065642,0.0007189838215708733
8000,0.0007232585339806974,0.0007615848444402218,0.0007218796527013183,0.0007165762945078313
8050,0.0007260547718033195,0.0007625670987181365,0.0007232615607790649,0.000714416615664959
8100,0.0007289249333553016,0.0007630127365700901,0.0007254806696437299,0.000711088243406266
8150,0.0007303127786144614,0.0007636470254510641,0.0007291253423318267,0.0007083785603754222
8200,0.0007332479581236839,0.0007639623945578933,0.0007310461951419711,0.0007082037627696991
8250,0.0007345240446738899,0.0007646111771464348,0.0007329904474318027,0.0007089767605066299
8300,0.0007359505398198962,0.0007629717001691461,0.0007345991907641292,0.0007098185596987605
8350,0.0007370448438450694,0.0007620503893122077,0.0007348920917138457,0.0007092108717188239
8400,0.0007374907145276666,0.0007617903756909072,0.000735978246666491,0.0007079466013237834
8450,0.0007385429926216602,0.0007633833447471261,0.000739007256925106,0.0007035833550617099
8500,0.000740271934773773,0.000763935036957264,0.0007456331513822079,0.0006987679516896605
8550,0.0007436856394633651,0.0007649377221241593,0.0007532620802521706,0.000696363567840308
8600,0.0007448551477864385,0.0007640753756277263,0.0007613780908286572,0.0006963558262214065
8650,0.0007459261687472463,0.0007600195240229368,0.0007686590543016791,0.0006972250412218273
8700,0.0007469893316738307,0.0007550510345026851,0.0007770601660013199,0.0006974907591938972
8750,0.0007459371699951589,0.0007506137480959296,0.0007828817469999194,0.0006992576527409256
8800,0.0007472734432667494,0.0007470168056897819,0.0007839431054890156,0.0007026793900877237
8850,0.000749424914829433,0.0007427056552842259,0.0007841498008929193,0.000706549733877182
8900,0.0007484443485736847,0.0007401336915791035,0.0007820930331945419,0.0007093822932802141
8950,0.0007429932593367994,0.000737503869459033,0.0007770435768179595,0.0007114803302101791
9000,0.0007383011979982257,0.000734349712729454,0.0007715394021943212,0.0007158347871154547
9050,0.0007340013980865479,0.0007309984648600221,0.0007624145364388824,0.0007214657962322235
9100,0.0007295239483937621,0.0007268297486007214,0.0007530961884185672,0.0007275869138538837
9150,0.0007240240229293704,0.0007236961973831058,0.0007464279187843204,0.0007327826460823417
9200,0.0007191093172878027,0.0007222018903121352,0.0007422728231176734,0.0007384569616988301
9250,0.000717491377145052,0.0007203054847195745,0.0007386234356090426,0.0007418125751428306
9300,0.0007152094040066004,0.0007196294027380645,0.0007349520456045866,0.0007447301177307963
9350,0.0007156762294471264,0.0007202991982921958,0.0007317550480365753,0.0007483564550057054
9400,0.0007152640027925372,0.0007222613203339279,0.0007312096422538161,0.0007491323631256819
9450,0.0007160784443840384,0.0007242962601594627,0.0007302518934011459,0.0007495471509173512
9500,0.0007181541877798736,0.0007297134725376964,0.000727455597370863,0.0007477275794371963
9550,0.0007197110680863261,0.0007304746541194618,0.0007256395183503628,0.0007442338392138481
9600,0.0007230876362882555,0.0007310741348192096,0.0007259882986545563,0.0007389776292257011
9650,0.0007250755443237722,0.0007338178111240268,0.0007269372581504285,0.0007373109692707658
9700,0.0007267724140547216,0.0007374861743301153,0.0007279767887666821,0.0007336237467825413
9750,0.0007287029875442386,0.0007409562240354717,0.0007270117057487369,0.0007313704118132591
9800,0.0007293247617781162,0.0007456331513822079,0.0007273677620105445,0.0007285118335857987
9850,0.0007279372657649219,0.0007506030378863215,0.0007290501962415874,0.0007263089064508677
9900,0.0007242068531922996,0.0007543520769104362,0.0007300429861061275,0.0007265020394697785
9950,0.0007214138749986887,0.0007598935044370592,0.0007341703749261796,0.0007264247979037464
10000,0.0007223202846944332,0.000764165073633194,0.0007388246012851596,0.000726951751857996
10050,0.0007232136558741331,0.0007673419895581901,0.0007421892951242626,0.0007287254557013512
10100,0.0007239591213874519,0.0007701427093707025,0.0007433989085257053,0.000729896710254252
10150,0.0007229885086417198,0.0007730838842689991,0.0007430509431287646,0.0007304102182388306
10200,0.0007215326186269522,0.0007750173099339008,0.0007435357547365129,0.0007294322131201625
10250,0.0007198580424301326,0.0007750303484499454,0.0007426284719258547,0.0007271962240338326
10300,0.0007171283359639347,0.0007771140662953258,0.0007403828203678131,0.0007261715363711119
10350,0.0007138822693377733,0.000778784160502255,0.0007356333080679178,0.000725000980310142
10400,0.0007110987789928913,0.0007810527458786964,0.0007302493322640657,0.0007227438036352396
10450,0.0007082975353114307,0.0007836852455511689,0.0007261303253471851,0.0007207243470475078


==> figures/imaging/step_0,001/T_0,05/errors.csv <==
iter,diffusion,dilation,tempering,ULA
500,0.009004727937281132,0.0036272413562983274,0.0036956132389605045,0.0028581484220921993
550,0.005720864981412888,0.0028170919977128506,0.0027938466519117355,0.002299901098012924
600,0.0033744375687092543,0.0022097048349678516,0.0022168809082359076,0.0020223932806402445
650,0.002052175346761942,0.0017949668690562248,0.001826480496674776,0.0018214479787275195
700,0.0014953406061977148,0.001509956899099052,0.001556820934638381,0.0016647990560159087
750,0.0012994816061109304,0.0013062618672847748,0.001363770803436637,0.001533866859972477
800,0.0012053692480549216,0.00116212188731879,0.0012247725389897823,0.0014219771837815642
850,0.0011416282504796982,0.0010608281008899212,0.001119561493396759,0.0013294981326907873
900,0.0010886803502216935,0.0009860362624749541,0.001040079165250063,0.001252191374078393
950,0.0010420384351164103,0.0009324707789346576,0.0009811962954699993,0.0011855741031467915
1000,0.0010044727241620421,0.000894194352440536,0.0009367523598484695,0.0011224016780033708
1050,0.0009693458559922874,0.0008645838825032115,0.0009014076786115766,0.001065336400642991
1100,0.0009382378775626421,0.0008461897959932685,0.0008733054855838418,0.0010138838551938534
1150,0.0009093910339288414,0.0008282748749479651,0.0008492099004797637,0.0009700923110358417
1200,0.0008784469682723284,0.0008134045638144016,0.0008309066761285067,0.0009291446767747402
1250,0.0008512692293152213,0.0008026378927752376,0.0008172510424628854,0.0008930463227443397
1300,0.0008314792066812515,0.0007942086085677147,0.0008037796942517161,0.0008643387700431049
1350,0.0008162591839209199,0.0007892299327068031,0.0007928549312055111,0.0008394455071538687
1400,0.0008022536057978868,0.0007867635576985776,0.0007830631220713258,0.0008143293089233339
1450,0.0007903777295723557,0.0007866938831284642,0.0007721075089648366,0.0007922067306935787
1500,0.0007818213198333979,0.0007847805391065776,0.0007652767235413194,0.0007737319683656096
1550,0.0007747554918751121,0.0007834981079213321,0.0007589230081066489,0.0007564049446955323
1600,0.000768084719311446,0.00078116002259776,0.0007532581221312284,0.0007412070408463478
1650,0.0007623706478625536,0.0007830585236661136,0.0007469836855307221,0.0007309046923182905
1700,0.0007573389448225498,0.0007843250641599298,0.000741055584512651,0.0007224460132420063
1750,0.0007514794706366956,0.0007862163474783301,0.0007347589125856757,0.0007175710052251816
1800,0.0007484699017368257,0.0007899050833657384,0.0007256690296344459,0.0007163660484366119
1850,0.0007461223285645247,0.0007927505648694932,0.000718772120308131,0.0007154272752813995
1900,0.0007410342805087566,0.0007944573881104589,0.0007144464179873466,0.0007134585175663233
1950,0.0007350067025981843,0.0007937410846352577,0.0007101924857124686,0.0007117670029401779
2000,0.0007314613903872669,0.000794156570918858,0.0007067942060530186,0.0007130721351131797
2050,0.0007311076624318957,0.000794878404121846,0.0007048272527754307,0.0007154089398682117
2100,0.0007319612195715308,0.0007935492321848869,0.0007019288605079055,0.0007162463734857738
2150,0.0007327668135985732,0.0007927524857223034,0.000698000832926482,0.0007167907315306365
2200,0.000733625958673656,0.0007887870306149125,0.0006937274010851979,0.0007187752053141594
2250,0.0007316944538615644,0.0007849481189623475,0.0006892479723319411,0.0007219378603622317
2300,0.0007288401830010116,0.0007808017544448376,0.0006862252485007048,0.0007250331691466272
2350,0.0007271597860381007,0.0007741944282315671,0.0006870483048260212,0.0007315957918763161
2400,0.0007273631053976715,0.0007669986225664616,0.0006883743917569518,0.0007389470702037215
2450,0.0007251071510836482,0.0007610704051330686,0.0006911279051564634,0.0007456982275471091
2500,0.0007236655219458044,0.0007571877795271575,0.0006909533403813839,0.0007498280028812587
2550,0.0007233160431496799,0.0007542888051830232,0.0006918384460732341,0.0007517597987316549
2600,0.0007226963061839342,0.0007517856429331005,0.0006922651082277298,0.0007507697446271777
2650,0.0007231966592371464,0.0007500456413254142,0.000693737412802875,0.0007498643244616687
2700,0.0007232609204947948,0.000751531682908535,0.0006956409197300673,0.0007505554240196943
2750,0.0007220733677968383,0.0007515038596466184,0.0007005817024037242,0.0007488850969821215
2800,0.0007226291345432401,0.0007538359495811164,0.0007066919351927936,0.0007469627889804542
2850,0.000722896249499172,0.0007528793066740036,0.0007111334707587957,0.0007450779667124152
2900,0.0007246743771247566,0.000752053689211607,0.0007111086742952466,0.0007428061217069626
2950,0.0007241572020575404,0.0007523034582845867,0.0007107307901605964,0.0007418668828904629
3000,0.0007219732506200671,0.0007514815079048276,0.0007105781114660203,0.0007394440472126007
3050,0.0007190146716311574,0.0007497635087929666,0.0007128692232072353,0.0007378363516181707
3100,0.000718282419256866,0.000748621067032218,0.0007161872345022857,0.0007392814150080085
3150,0.0007187178125604987,0.0007479295018129051,0.0007199764950200915,0.0007418054156005383
3200,0.000718906638212502,0.0007472589495591819,0.000721045071259141,0.0007409416139125824
3250,0.0007177334628067911,0.0007455259328708053,0.0007240457343868911,0.0007395275752060115
3300,0.000715695321559906,0.0007414612337015569,0.0007256133831106126,0.0007396060973405838
3350,0.0007121384842321277,0.0007377236033789814,0.0007283339509740472,0.0007397063891403377
3400,0.000709972286131233,0.0007325519691221416,0.0007327073253691196,0.0007415558211505413
3450,0.0007068311679176986,0.0007260426646098495,0.000738100497983396,0.000742817937862128
3500,0.000706490536686033,0.0007187583250924945,0.0007440924528054893,0.0007459875196218491
3550,0.000706738734152168,0.0007116976194083691,0.0007472778670489788,0.0007498080376535654
3600,0.0007061005453579128,0.0007054022280499339,0.000751471146941185,0.000755018787458539
3650,0.0007045427337288857,0.0007011177367530763,0.0007552602328360081,0.0007570729358121753
3700,0.0007037553004920483,0.0007009331602603197,0.0007554113399237394,0.0007586124120280147
3750,0.0007060996140353382,0.0007016173331066966,0.0007522517698816955,0.000759344722609967
3800,0.0007073452579788864,0.0007012868300080299,0.0007470589480362833,0.0007596299983561039
3850,0.0007096218760125339,0.0007036611204966903,0.0007445542141795158,0.0007592306355945766
3900,0.0007106924313120544,0.0007067608530633152,0.0007450185948982835,0.0007587152067571878
3950,0.0007128435536287725,0.0007112339371815324,0.0007441510679200292,0.0007581091485917568
4000,0.0007154920022003353,0.0007159129600040615,0.0007422251510433853,0.000757081899791956
4050,0.0007180431857705116,0.0007215688819997013,0.0007391634862869978,0.0007539120852015913
4100,0.0007214786019176245,0.0007269042544066906,0.0007377765141427517,0.0007461176719516516
4150,0.000725490681361407,0.0007327796774916351,0.0007373643456958234,0.0007385349599644542
4200,0.0007285214378498495,0.0007367776124738157,0.0007390973041765392,0.0007324228063225746
4250,0.000732561107724905,0.0007382022449746728,0.0007410164689645171,0.0007285435567609966
4300,0.000738580827601254,0.0007409375975839794,0.0007459755870513618,0.0007250693161040545
4350,0.0007410007528960705,0.0007431996054947376,0.0007489742711186409,0.0007214719662442803
4400,0.0007410265388898551,0.000744874298106879,0.0007505875546485186,0.0007145525887608528
4450,0.0007394679705612361,0.0007478934130631387,0.000752376567106694,0.0007088783895596862
4500,0.0007371050305664539,0.0007500249776057899,0.0007520161452703178,0.0007064794190227985
4550,0.0007357306312769651,0.0007504163077101111,0.0007529144058935344,0.0007050781277939677
4600,0.000735239707864821,0.0007484193774871528,0.0007531344890594482,0.0007058334304019809
4650,0.0007365824421867728,0.0007484169909730554,0.000754130887798965,0.0007060345960780978
4700,0.0007385467179119587,0.0007471997523680329,0.0007556343916803598,0.0007062562508508563
4750,0.0007382472977042198,0.0007442148635163903,0.0007571482565253973,0.0007075941539369524
4800,0.0007366611389443278,0.0007415736326947808,0.0007604904239997268,0.0007086340337991714
4850,0.0007336200214922428,0.0007386681390926242,0.0007653790526092052,0.0007078330963850021
4900,0.000732921645976603,0.0007341878954321146,0.0007690548663958907,0.0007066394900903106
4950,0.0007315153488889337,0.0007318762363865972,0.0007734745158813894,0.0007057229522615671
5000,0.0007311833323910832,0.000733120075892657,0.0007769082440063357,0.0007054265006445348
5050,0.0007339133881032467,0.0007333235698752105,0.000776938337367028,0.0007040584459900856
5100,0.0007363653276115656,0.0007316034170798957,0.0007767702336423099,0.0007036363240331411
5150,0.0007365329074673355,0.0007299815770238638,0.0007776044076308608,0.0007039443589746952
5200,0.0007358314469456673,0.0007293684757314622,0.0007779983570799232,0.0007055608439259231
5250,0.0007325363694690168,0.000730178493540734,0.0007775347912684083,0.0007069552084431052
5300,0.0007296700496226549,0.0007297943811863661,0.0007765821064822376,0.000707969709765166
5350,0.0007252017967402935,0.0007287715561687946,0.000776688742917031,0.0007093413732945919
5400,0.0007236976525746286,0.0007289558998309076,0.0007765997434034944,0.000710483524017036
5450,0.0007223606808111072,0.0007316293194890022,0.0007761404267512262,0.0007113493047654629
5500,0.00071981071960181,0.0007341117016039789,0.0007735188119113445,0.0007119785877875984
5550,0.0007182906265370548,0.0007357342983596027,0.0007716530817560852,0.0007129099103622139
5600,0.0007157839136198163,0.0007382102194242179,0.0007725076284259558,0.000715466623660177
5650,0.0007137928041629493,0.0007396179134957492,0.0007741822628304362,0.0007192967459559441
5700,0.0007130873273126781,0.0007411643746308982,0.0007735981489531696,0.0007218968821689487
5750,0.0007107792771421373,0.0007410204852931201,0.0007718568667769432,0.0007236696546897292
5800,0.0007083156961016357,0.0007394682033918798,0.0007694840896874666,0.0007259584963321686
5850,0.0007090277504175901,0.0007403985364362597,0.000766222074162215,0.0007277587428689003
5900,0.0007116527995094657,0.0007402637857012451,0.0007636150694452226,0.0007303784368559718
5950,0.0007157173822633922,0.0007377790752798319,0.0007588571752421558,0.0007344774203374982
6000,0.0007216762751340866,0.0007371983956545591,0.0007554212352260947,0.0007375289569608867
6050,0.0007264878950081766,0.0007371797692030668,0.0007539610378444195,0.0007412668201141059
6100,0.0007309537613764405,0.0007386063225567341,0.0007540708174929023,0.0007430016994476318
6150,0.0007356079295277596,0.0007370550883933902,0.0007547489367425442,0.0007452226709574461
6200,0.0007366390782408416,0.0007341515156440437,0.000753742759115994,0.0007478254847228527
6250,0.0007367215002886951,0.0007316897972486913,0.0007507093250751495,0.0007477108738385141
6300,0.0007357489666901529,0.0007304801838472486,0.0007476434111595154,0.0007463576039299369
6350,0.0007341702003031969,0.0007291329093277454,0.0007463043439202011,0.000745432625990361
6400,0.0007328309002332389,0.0007255935342982411,0.0007457927567884326,0.0007418409804813564
6450,0.0007331433589570224,0.0007202749839052558,0.0007449029944837093,0.000737185007892549
6500,0.0007347909267991781,0.0007171547040343285,0.0007439526962116361,0.0007329167565330863
6550,0.0007352782413363457,0.0007141837268136442,0.0007422146154567599,0.0007264056475833058
6600,0.0007374113192781806,0.0007140367524698377,0.0007418604800477624,0.0007215462392196059
6650,0.0007399208843708038,0.0007162426481954753,0.0007409402169287205,0.0007197886006906629
6700,0.000740500632673502,0.0007205560686998069,0.0007422749185934663,0.0007181530818343163
6750,0.0007411778788082302,0.0007240685517899692,0.0007480133208446205,0.0007162427064031363
6800,0.0007405918440781534,0.0007285991450771689,0.0007537889177910984,0.0007142996764741838
6850,0.0007378530572168529,0.0007323750178329647,0.0007585502462461591,0.0007142978720366955
6900,0.0007328608771786094,0.0007345388876274228,0.0007626534788869321,0.0007149208686314523
6950,0.0007269432535395026,0.0007381998002529144,0.0007684557931497693,0.0007171132601797581
7000,0.0007226240704767406,0.0007396421278826892,0.0007728098426014185,0.0007200240506790578
7050,0.0007208002498373389,0.0007423375500366092,0.0007749376236461103,0.0007205846486613154
7100,0.0007192199118435383,0.000745139317587018,0.0007775534177199006,0.0007230678456835449
7150,0.0007175702485255897,0.000747968559153378,0.0007802158943377435,0.0007253926014527678
7200,0.0007178149535320699,0.0007501629879698157,0.0007804540800862014,0.0007255898672156036
7250,0.0007207983871921897,0.0007540273945778608,0.0007781544700264931,0.0007239372353069484
7300,0.0007236177916638553,0.000757835223339498,0.0007737839478068054,0.0007218322134576738
7350,0.0007265423191711307,0.0007584895356558263,0.0007701459107920527,0.0007195236976258457
7400,0.0007287505432032049,0.0007592301699332893,0.0007649683393537998,0.0007162261172197759
7450,0.0007295559043996036,0.0007570887682959437,0.0007584178820252419,0.0007139429217204452
7500,0.0007306154584512115,0.0007511661387979984,0.0007536006160080433,0.0007151589961722493
7550,0.0007323413155972958,0.0007459116168320179,0.0007519276114180684,0.000716287293471396
7600,0.0007338073337450624,0.0007388563826680183,0.0007482796208932996,0.0007176398066803813
7650,0.0007355271372944117,0.0007345740450546145,0.0007460298947989941,0.0007184177520684898
7700,0.0007378938025794923,0.0007302032317966223,0.0007444763323292136,0.0007198883686214685
7750,0.0007412383565679193,0.0007273457013070583,0.0007402405026368797,0.0007197020458988845
7800,0.0007458869367837906,0.0007255726377479732,0.0007357361610047519,0.0007197638042271137
7850,0.000747738522477448,0.0007241528364829719,0.0007344995392486453,0.0007186810835264623
7900,0.000749147729948163,0.0007245988817885518,0.0007311711087822914,0.0007187944138422608
7950,0.0007483299123123288,0.0007250033668242395,0.0007280997233465314,0.0007189838215708733
8000,0.0007459437474608421,0.0007257878314703703,0.0007266217726282775,0.0007165762945078313
8050,0.0007435673614963889,0.0007241126149892807,0.000725867401342839,0.000714416615664959
8100,0.0007399045862257481,0.0007231609197333455,0.0007241155253723264,0.000711088243406266
8150,0.0007342763710767031,0.0007202408160082996,0.0007193416822701693,0.0007083785603754222
8200,0.0007327473140321672,0.0007161786197684705,0.0007147588767111301,0.0007082037627696991
8250,0.0007295447285287082,0.0007117325440049171,0.0007095799664966762,0.0007089767605066299
8300,0.0007295014220289886,0.0007108982536010444,0.0007049093837849796,0.0007098185596987605
8350,0.0007349200313910842,0.0007109159487299621,0.0007028393447399139,0.0007092108717188239
8400,0.0007403641939163208,0.0007101457449607551,0.0007031740387901664,0.0007079466013237834
8450,0.0007459891494363546,0.0007082590600475669,0.0007053718436509371,0.0007035833550617099
8500,0.0007505276007577777,0.0007071482250466943,0.0007079015485942364,0.0006987679516896605
8550,0.0007541018421761692,0.0007096457993611693,0.0007106331177055836,0.000696363567840308
8600,0.0007583160768263042,0.0007109548896551132,0.0007156335632316768,0.0006963558262214065
8650,0.0007617130759172142,0.000710571650415659,0.0007197055383585393,0.0006972250412218273
8700,0.0007626672158949077,0.0007124100811779499,0.0007254577940329909,0.0006974907591938972
8750,0.0007622137200087309,0.0007160695968195796,0.0007317055715247989,0.0006992576527409256
8800,0.0007619220996275544,0.0007209946634247899,0.0007362693431787193,0.0007026793900877237
8850,0.0007621777476742864,0.0007242343272082508,0.0007400917238555849,0.000706549733877182
8900,0.0007615494541823864,0.0007254345109686255,0.0007432887214235961,0.0007093822932802141
8950,0.000762030656915158,0.0007260085549205542,0.0007443399517796934,0.0007114803302101791
9000,0.0007616646471433342,0.0007254307856783271,0.0007450208067893982,0.0007158347871154547
9050,0.0007643442368134856,0.0007242528954520822,0.0007456878665834665,0.0007214657962322235
9100,0.0007641110569238663,0.0007238005055114627,0.0007467804243788123,0.0007275869138538837
9150,0.0007647727616131306,0.0007240765262395144,0.0007506703841499984,0.0007327826460823417
9200,0.0007611982291564345,0.0007232522475533187,0.0007535477634519339,0.0007384569616988301
9250,0.000760824594181031,0.000723350967746228,0.0007565807900391519,0.0007418125751428306
9300,0.0007605896098539233,0.0007271586800925434,0.0007590494933538139,0.0007447301177307963
9350,0.0007584101986140013,0.0007321182638406754,0.0007602031109854579,0.0007483564550057054
9400,0.0007582397083751857,0.0007369805825874209,0.0007623949786648154,0.0007491323631256819
9450,0.0007576337084174156,0.0007415564032271504,0.0007660395349375904,0.0007495471509173512
9500,0.0007557654171250761,0.0007449525292031467,0.0007709880592301488,0.0007477275794371963
9550,0.0007527910638600588,0.0007434026338160038,0.0007712153601460159,0.0007442338392138481
9600,0.0007456078892573714,0.0007406806107610464,0.0007691121427342296,0.0007389776292257011
9650,0.0007369741215370595,0.0007372700492851436,0.0007666043238714337,0.0007373109692707658
9700,0.0007293776143342257,0.0007342139142565429,0.0007648946484550834,0.0007336237467825413
9750,0.0007213770295493305,0.0007339396397583187,0.0007641126285307109,0.0007313704118132591
9800,0.0007124315015971661,0.0007341951131820679,0.0007644603028893471,0.0007285118335857987
9850,0.0007049697451293468,0.0007355657289735973,0.0007653393549844623,0.0007263089064508677
9900,0.0006982536870054901,0.0007358072325587273,0.0007652582135051489,0.0007265020394697785
9950,0.0006944091874174774,0.0007352339453063905,0.0007645775331184268,0.0007264247979037464
10000,0.0006924308254383504,0.000735430687200278,0.0007643845165148377,0.000726951751857996
10050,0.0006903816247358918,0.0007350289961323142,0.0007641892298124731,0.0007287254557013512
10100,0.0006900594453327358,0.0007347147911787033,0.0007631044136360288,0.000729896710254252
10150,0.00069049111334607,0.0007340458105318248,0.0007624429417774081,0.0007304102182388306
10200,0.0006911704549565911,0.000734442553948611,0.000761032453738153,0.0007294322131201625
10250,0.0006891265511512756,0.0007352767279371619,0.0007603235426358879,0.0007271962240338326
10300,0.0006881120498292148,0.0007354047847911716,0.0007602478144690394,0.0007261715363711119
10350,0.0006889949436299503,0.0007341973250731826,0.0007613682537339628,0.000725000980310142
10400,0.0006894721882417798,0.0007333109970204532,0.0007610573666170239,0.0007227438036352396
10450,0.0006892617675475776,0.0007310581277124584,0.0007589593296870589,0.0007207243470475078


==> figures/imaging/step_0,001/T_0,1/errors.csv <==
iter,diffusion,dilation,tempering,ULA
500,0.018982816487550735,0.005159377120435238,0.005365367978811264,0.0028581484220921993
550,0.013799183070659637,0.00402445625513792,0.004163903649896383,0.002299901098012924
600,0.009451817721128464,0.0030602540355175734,0.0032583752181380987,0.0020223932806402445
650,0.006139219738543034,0.0023759976029396057,0.0026158883702009916,0.0018214479787275195
700,0.003821797203272581,0.0018947350326925516,0.002155708149075508,0.0016647990560159087
750,0.0023482018150389194,0.0015575625002384186,0.001824936829507351,0.001533866859972477
800,0.001511911628767848,0.0013169236481189728,0.0015834234654903412,0.0014219771837815642
850,0.0010973347816616297,0.0011515659280121326,0.0014023566618561745,0.0013294981326907873
900,0.0009130920516327024,0.0010347876232117414,0.001270276727154851,0.001252191374078393
950,0.0008310441626235843,0.0009506982751190662,0.001172248856164515,0.0011855741031467915
1000,0.0007929126149974763,0.0008892733603715897,0.0010952460579574108,0.0011224016780033708
1050,0.0007720179855823517,0.0008443684200756252,0.001038762740790844,0.001065336400642991
1100,0.000761038507334888,0.000809034681878984,0.000994994305074215,0.0010138838551938534
1150,0.0007555097108706832,0.0007848196546547115,0.0009581607300788164,0.0009700923110358417
1200,0.000748060061596334,0.0007686027092859149,0.000927965622395277,0.0009291446767747402
1250,0.0007417324814014137,0.0007574382470920682,0.0009012953378260136,0.0008930463227443397
1300,0.0007363116601482034,0.0007510851137340069,0.0008798260241746902,0.0008643387700431049
1350,0.0007324687903746963,0.0007461797213181853,0.0008658199803903699,0.0008394455071538687
1400,0.0007311422377824783,0.0007424597861245275,0.0008540665730834007,0.0008143293089233339
1450,0.0007317279232665896,0.0007371477549895644,0.0008448238950222731,0.0007922067306935787
1500,0.0007326097111217678,0.0007320438744500279,0.0008357778424397111,0.0007737319683656096
1550,0.0007367727812379599,0.0007281039142981172,0.0008255018619820476,0.0007564049446955323
1600,0.0007389347883872688,0.0007243576692417264,0.0008177297422662377,0.0007412070408463478
1650,0.0007420656038448215,0.000724159530363977,0.0008126989705488086,0.0007309046923182905
1700,0.0007465811213478446,0.0007246974855661392,0.0008085559820756316,0.0007224460132420063
1750,0.0007507749833166599,0.0007212450145743787,0.0008027157746255398,0.0007175710052251816
1800,0.0007517471676692367,0.0007195213693194091,0.0007987691788002849,0.0007163660484366119
1850,0.0007490059360861778,0.0007163211121223867,0.0007949400460347533,0.0007154272752813995
1900,0.0007463344372808933,0.0007133650360628963,0.0007907648105174303,0.0007134585175663233
1950,0.0007455096347257495,0.0007112525636330247,0.0007873553549870849,0.0007117670029401779
2000,0.0007440826739184558,0.0007120996597222984,0.000784911448135972,0.0007130721351131797
2050,0.00074361776933074,0.0007117148488759995,0.0007796259596943855,0.0007154089398682117
2100,0.0007415654836222529,0.0007123257964849472,0.0007745304028503597,0.0007162463734857738
2150,0.0007409907411783934,0.0007137731881812215,0.0007718348642811179,0.0007167907315306365
2200,0.0007419640896841884,0.0007148050935938954,0.000769273261539638,0.0007187752053141594
2250,0.0007427874370478094,0.0007179002277553082,0.0007678153924643993,0.0007219378603622317
2300,0.0007412639679387212,0.0007209413452073932,0.0007655592053197324,0.0007250331691466272
2350,0.0007406841032207012,0.000723605218809098,0.0007624495774507523,0.0007315957918763161
2400,0.0007399427704513073,0.000727377540897578,0.0007591157918795943,0.0007389470702037215
2450,0.0007406446966342628,0.0007329744985327125,0.0007577812066301703,0.0007456982275471091
2500,0.0007412050617858768,0.0007366770878434181,0.0007548610446974635,0.0007498280028812587
2550,0.0007380052702501416,0.0007378909504041076,0.0007516546174883842,0.0007517597987316549
2600,0.0007357943686656654,0.0007370746461674571,0.0007479938212782145,0.0007507697446271777
2650,0.0007323340396396816,0.0007337997667491436,0.0007431460544466972,0.0007498643244616687
2700,0.0007295552641153336,0.0007293609669432044,0.0007401757757179439,0.0007505554240196943
2750,0.0007264086743816733,0.0007250430062413216,0.000737170223146677,0.0007488850969821215
2800,0.0007253114599734545,0.0007221150444820523,0.000733085151296109,0.0007469627889804542
2850,0.0007233977667056024,0.000721581163816154,0.0007280695135705173,0.0007450779667124152
2900,0.0007222138228826225,0.0007197581580840051,0.0007243575528264046,0.0007428061217069626
2950,0.0007226514862850308,0.000719567877240479,0.0007194012287072837,0.0007418668828904629
3000,0.0007254579104483128,0.0007192775374278426,0.0007176470826379955,0.0007394440472126007
3050,0.0007274527451954782,0.0007173198973760009,0.000717463786713779,0.0007378363516181707
3100,0.000729547580704093,0.0007124764379113913,0.0007179742678999901,0.0007392814150080085
3150,0.0007311127847060561,0.0007089190185070038,0.0007182580884546041,0.0007418054156005383
3200,0.0007313130772672594,0.000705878424923867,0.0007178416708484292,0.0007409416139125824
3250,0.0007327040657401085,0.0007023167563602328,0.0007173672784119844,0.0007395275752060115
3300,0.0007335589034482837,0.0007015325827524066,0.0007184571004472673,0.0007396060973405838
3350,0.0007332254899665713,0.000702643534168601,0.0007202260894700885,0.0007397063891403377
3400,0.000732455519028008,0.0007029254920780659,0.0007199984975159168,0.0007415558211505413
3450,0.0007334891706705093,0.0007035789312794805,0.0007199696265161037,0.000742817937862128
3500,0.0007355221314355731,0.0007017081952653825,0.0007186480797827244,0.0007459875196218491
3550,0.0007368354126811028,0.0006995121948421001,0.0007168843294493854,0.0007498080376535654
3600,0.0007404075004160404,0.0006998623721301556,0.0007149369339458644,0.000755018787458539
3650,0.0007437489693984389,0.0007013382273726165,0.0007119890069589019,0.0007570729358121753
3700,0.0007480321219190955,0.0007045622915029526,0.0007076913025230169,0.0007586124120280147
3750,0.0007506010588258505,0.0007094542379491031,0.0007058294722810388,0.000759344722609967
3800,0.0007488051778636873,0.000715295784175396,0.0007060614298097789,0.0007596299983561039
3850,0.000749054248444736,0.0007206054870039225,0.0007082002121023834,0.0007592306355945766
3900,0.000747505109757185,0.0007267314358614385,0.0007088762940838933,0.0007587152067571878
3950,0.0007450843113474548,0.0007336674607358873,0.0007107467390596867,0.0007581091485917568
4000,0.0007405899232253432,0.0007435256848111749,0.0007100509246811271,0.000757081899791956
4050,0.0007367116631940007,0.0007535383920185268,0.0007126471027731895,0.0007539120852015913
4100,0.0007334367255680263,0.000765796925406903,0.0007160019595175982,0.0007461176719516516
4150,0.0007271657232195139,0.0007760858861729503,0.0007212077616713941,0.0007385349599644542
4200,0.0007206073496490717,0.0007836418226361275,0.0007279894780367613,0.0007324228063225746
4250,0.0007136447820812464,0.0007887838874012232,0.0007339719450101256,0.0007285435567609966
4300,0.0007063785451464355,0.000792329665273428,0.0007389953243546188,0.0007250693161040545
4350,0.0007020157063379884,0.0007945181569084525,0.0007423977367579937,0.0007214719662442803
4400,0.0007005771622061729,0.0007968269637785852,0.0007447460666298866,0.0007145525887608528
4450,0.0007014055154286325,0.0007976326160132885,0.0007476661703549325,0.0007088783895596862
4500,0.0007045696256682277,0.0007983846589922905,0.0007510334253311157,0.0007064794190227985
4550,0.0007078963681124151,0.0007989923469722271,0.0007537563215009868,0.0007050781277939677
4600,0.000713756016921252,0.0007983618415892124,0.0007549991714768112,0.0007058334304019809
4650,0.0007183744455687702,0.0007993010221980512,0.0007548643625341356,0.0007060345960780978
4700,0.0007213567732833326,0.0007987720891833305,0.0007569141453132033,0.0007062562508508563
4750,0.0007252073846757412,0.000795306172221899,0.0007572913309559226,0.0007075941539369524
4800,0.0007293443195521832,0.0007912299479357898,0.00075528648449108,0.0007086340337991714
4850,0.0007333187386393547,0.0007892348221503198,0.0007528803544119,0.0007078330963850021
4900,0.0007374007254838943,0.0007861936464905739,0.0007523219101130962,0.0007066394900903106
4950,0.0007415100699290633,0.000785132753662765,0.0007509255665354431,0.0007057229522615671
5000,0.0007469205884262919,0.0007795302662998438,0.0007478413172066212,0.0007054265006445348
5050,0.0007527379202656448,0.0007744228350929916,0.0007442093919962645,0.0007040584459900856
5100,0.00075595045927912,0.0007691974751651287,0.0007386071374639869,0.0007036363240331411
5150,0.0007604495622217655,0.0007668259786441922,0.0007329703075811267,0.0007039443589746952
5200,0.000764397787861526,0.0007627782179042697,0.0007294081151485443,0.0007055608439259231
5250,0.0007670808117836714,0.0007592175388708711,0.0007285409374162555,0.0007069552084431052
5300,0.00076649448601529,0.0007547099958173931,0.0007296418771147728,0.000707969709765166
5350,0.0007672350620850921,0.0007510328432545066,0.0007289500208571553,0.0007093413732945919
5400,0.0007651529158465564,0.000746140256524086,0.000726268335711211,0.000710483524017036
5450,0.0007623928831890225,0.000740598130505532,0.000724290672224015,0.0007113493047654629
5500,0.0007603815174661577,0.000735825567971915,0.0007239248370751739,0.0007119785877875984
5550,0.0007596930372528732,0.0007299992721527815,0.0007238495163619518,0.0007129099103622139
5600,0.0007590157329104841,0.0007249024929478765,0.0007249861373566091,0.000715466623660177
5650,0.000760058406740427,0.0007196084479801357,0.0007265843451023102,0.0007192967459559441
5700,0.0007613077759742737,0.0007181702530942857,0.0007266141474246979,0.0007218968821689487
5750,0.0007623534183949232,0.000717206159606576,0.0007274815579876304,0.0007236696546897292
5800,0.0007661501877009869,0.0007133788312785327,0.0007287634070962667,0.0007259584963321686
5850,0.000769339210819453,0.0007099427166394889,0.0007290765643119812,0.0007277587428689003
5900,0.0007708740304224193,0.0007071614963933825,0.0007310632499866188,0.0007303784368559718
5950,0.0007702562725171447,0.0007064793608151376,0.000732493819668889,0.0007344774203374982
6000,0.0007688467158004642,0.0007078564958646894,0.0007309848442673683,0.0007375289569608867
6050,0.0007683867588639259,0.0007084423559717834,0.0007277958793565631,0.0007412668201141059
6100,0.0007674304069951177,0.0007080774521455169,0.0007253016228787601,0.0007430016994476318
6150,0.0007679276168346405,0.0007060341304168105,0.0007223309949040413,0.0007452226709574461
6200,0.000773111532907933,0.0007069084094837308,0.0007191289914771914,0.0007478254847228527
6250,0.0007783749024383724,0.0007086102850735188,0.0007165189599618316,0.0007477108738385141
6300,0.0007839258760213852,0.0007102176314219832,0.0007168508018366992,0.0007463576039299369
6350,0.0007845283253118396,0.0007104203104972839,0.0007214242941699922,0.000745432625990361
6400,0.0007818214944563806,0.0007108586723916233,0.0007270396454259753,0.0007418409804813564
6450,0.0007798379519954324,0.0007105681579560041,0.0007297908887267113,0.000737185007892549
6500,0.000777199340518564,0.0007111464510671794,0.0007318578427657485,0.0007329167565330863
6550,0.0007743408787064254,0.0007113993633538485,0.0007334106485359371,0.0007264056475833058
6600,0.0007718238048255444,0.0007136953063309193,0.0007343503530137241,0.0007215462392196059
6650,0.00077292590867728,0.0007154826307669282,0.0007342832977883518,0.0007197886006906629
6700,0.0007747571798972785,0.0007157060317695141,0.0007336463313549757,0.0007181530818343163
6750,0.0007762482855468988,0.0007165054557844996,0.0007300599245354533,0.0007162427064031363
6800,0.0007736549014225602,0.0007150918245315552,0.0007260881247930229,0.0007142996764741838
6850,0.0007733327802270651,0.0007130195735953748,0.0007244508597068489,0.0007142978720366955
6900,0.0007727565243840218,0.0007122840033844113,0.0007232938660308719,0.0007149208686314523
6950,0.0007719164714217186,0.000710356398485601,0.0007196533260867,0.0007171132601797581
7000,0.0007699754787608981,0.0007106838747859001,0.0007174235652200878,0.0007200240506790578
7050,0.0007678400725126266,0.0007097803754732013,0.0007165891001932323,0.0007205846486613154
7100,0.0007660770206712186,0.0007092086598277092,0.0007144490955397487,0.0007230678456835449
7150,0.0007647457532584667,0.000709931249730289,0.0007108551217243075,0.0007253926014527678
7200,0.0007600215030834079,0.0007102140225470066,0.0007095290347933769,0.0007255898672156036
7250,0.0007550585432909429,0.000711002096068114,0.0007067056139931083,0.0007239372353069484
7300,0.0007522101514041424,0.0007149288430809975,0.0007032360299490392,0.0007218322134576738
7350,0.0007518501952290535,0.0007169529562816024,0.0007017850875854492,0.0007195236976258457
7400,0.0007517117774114013,0.0007218135870061815,0.000700528034940362,0.0007162261172197759
7450,0.0007494619931094348,0.0007271093199960887,0.000700182921718806,0.0007139429217204452
7500,0.0007473044097423553,0.0007313021342270076,0.0006988663226366043,0.0007151589961722493
7550,0.0007441627094522119,0.0007338006980717182,0.0006942250183783472,0.000716287293471396
7600,0.000740146148018539,0.0007366378558799624,0.0006920933956280351,0.0007176398066803813
7650,0.0007351470994763076,0.0007408300298266113,0.0006931207608431578,0.0007184177520684898
7700,0.0007309968350455165,0.0007463223300874233,0.0006960780592635274,0.0007198883686214685
7750,0.0007252806681208313,0.0007521930965594947,0.0007008385146036744,0.0007197020458988845
7800,0.0007208748138509691,0.0007569277076981962,0.0007053780136629939,0.0007197638042271137
7850,0.0007182274712249637,0.0007601259276270866,0.0007107042474672198,0.0007186810835264623
7900,0.0007183918496593833,0.0007630172185599804,0.0007149068405851722,0.0007187944138422608
7950,0.0007214818615466356,0.0007625133730471134,0.0007200759719125926,0.0007189838215708733
8000,0.0007232598727568984,0.0007615854847244918,0.0007218824466690421,0.0007165762945078313
8050,0.0007260561687871814,0.0007625678554177284,0.0007232640637084842,0.000714416615664959
8100,0.0007289263303391635,0.0007630134932696819,0.0007254825904965401,0.000711088243406266
8150,0.0007303142338059843,0.0007636477239429951,0.0007291268557310104,0.0007083785603754222
8200,0.0007332493551075459,0.0007639631512574852,0.0007310474175028503,0.0007082037627696991
8250,0.0007345253834500909,0.0007646119920536876,0.0007329915533773601,0.0007089767605066299
8300,0.0007359515875577927,0.0007629724568687379,0.0007346001220867038,0.0007098185596987605
8350,0.0007370458915829659,0.0007620512042194605,0.0007348930230364203,0.0007092108717188239
8400,0.0007374918786808848,0.0007617913070134819,0.0007359790033660829,0.0007079466013237834
8450,0.0007385440985672176,0.0007633843342773616,0.0007390078972093761,0.0007035833550617099
8500,0.0007402730407193303,0.0007639361429028213,0.0007456338498741388,0.0006987679516896605
8550,0.0007436865707859397,0.0007649390026926994,0.0007532628951594234,0.000696363567840308
8600,0.0007448559044860303,0.0007640767144039273,0.0007613787893205881,0.0006963558262214065
8650,0.0007459266926161945,0.0007600209210067987,0.0007686597527936101,0.0006972250412218273
8700,0.000746989855542779,0.0007550522568635643,0.0007770608062855899,0.0006974907591938972
8750,0.0007459375774487853,0.0007506150286644697,0.0007828824454918504,0.0006992576527409256
8800,0.0007472738507203758,0.0007470180280506611,0.0007839440368115902,0.0007026793900877237
8850,0.0007494252640753984,0.000742706935852766,0.0007841509650461376,0.000706549733877182
8900,0.0007484445231966674,0.0007401347975246608,0.0007820941973477602,0.0007093822932802141
8950,0.0007429932011291385,0.0007375049754045904,0.0007770446827635169,0.0007114803302101791
9000,0.0007383008487522602,0.0007343506440520287,0.0007715404499322176,0.0007158347871154547
9050,0.0007340008160099387,0.000730999163351953,0.000762415467761457,0.0007214657962322235
9100,0.0007295231334865093,0.0007268303888849914,0.0007530969451181591,0.0007275869138538837
9150,0.0007240230916067958,0.0007236967794597149,0.0007464283844456077,0.0007327826460823417
9200,0.0007191081531345844,0.0007222024723887444,0.000742273055948317,0.0007384569616988301
9250,0.0007174903294071555,0.0007203061832115054,0.0007386234938167036,0.0007418125751428306
9300,0.0007152082398533821,0.0007196300430223346,0.0007349519873969257,0.0007447301177307963
9350,0.0007156748324632645,0.0007202997803688049,0.0007317549898289144,0.0007483564550057054
9400,0.0007152623729780316,0.0007222619606181979,0.0007312094676308334,0.0007491323631256819
9450,0.0007160768145695329,0.0007242967840284109,0.0007302517769858241,0.0007495471509173512
9500,0.0007181523833423853,0.0007297139381989837,0.0007274554809555411,0.0007477275794371963
9550,0.0007197092054411769,0.0007304751197807491,0.000725639401935041,0.0007442338392138481
9600,0.0007230858318507671,0.0007310744258575141,0.0007259880658239126,0.0007389776292257011
9650,0.000725073681678623,0.0007338180439546704,0.0007269370253197849,0.0007373109692707658
9700,0.0007267706096172333,0.0007374862907454371,0.0007279763813130558,0.0007336237467825413
9750,0.000728701357729733,0.000740955991204828,0.0007270111236721277,0.0007313704118132591
9800,0.0007293230737559497,0.0007456326857209206,0.0007273670053109527,0.0007285118335857987
9850,0.0007279355777427554,0.0007506023393943906,0.0007290494395419955,0.0007263089064508677
9900,0.0007242052815854549,0.0007543512620031834,0.0007300420547835529,0.0007265020394697785
9950,0.0007214124198071659,0.0007598925149068236,0.0007341693853959441,0.0007264247979037464
10000,0.0007223190041258931,0.0007641640841029584,0.0007388234953396022,0.000726951751857996
10050,0.000723212375305593,0.0007673408836126328,0.0007421880727633834,0.0007287254557013512
10100,0.0007239581318572164,0.000770141719840467,0.0007433976861648262,0.000729896710254252
10150,0.0007229875773191452,0.0007730828365311027,0.0007430497789755464,0.0007304102182388306
10200,0.0007215319201350212,0.0007750162621960044,0.0007435347652062774,0.0007294322131201625
10250,0.0007198574021458626,0.000775029300712049,0.0007426276570186019,0.0007271962240338326
10300,0.0007171278120949864,0.0007771127857267857,0.000740382238291204,0.0007261715363711119
10350,0.0007138819200918078,0.000778782821726054,0.0007356327259913087,0.000725000980310142
10400,0.0007110986625775695,0.0007810515235178173,0.0007302488083951175,0.0007227438036352396
10450,0.0007082975353114307,0.0007836841396056116,0.0007261300343088806,0.0007207243470475078


==> figures/imaging/step_0,001/T_0,5/errors.csv <==
iter,diffusion,dilation,tempering,ULA
500,0.10938532650470734,0.015438809059560299,0.02159246616065502,0.0028581484220921993
550,0.10139131546020508,0.01319166924804449,0.019230011850595474,0.002299901098012924
600,0.09349654614925385,0.010926879942417145,0.016849718987941742,0.0020223932806402445
650,0.08590428531169891,0.009098684415221214,0.01466928981244564,0.0018214479787275195
700,0.07871919125318527,0.0076254489831626415,0.01275558304041624,0.0016647990560159087
750,0.07197446376085281,0.006417817436158657,0.011073592118918896,0.001533866859972477
800,0.06565842777490616,0.005436948966234922,0.009615317918360233,0.0014219771837815642
850,0.059737350791692734,0.004642940126359463,0.008352736011147499,0.0013294981326907873
900,0.054235510528087616,0.003992957528680563,0.007267968263477087,0.001252191374078393
950,0.04909417778253555,0.0034602959640324116,0.00634749885648489,0.0011855741031467915
1000,0.04431485757231712,0.00302578741684556,0.005561819300055504,0.0011224016780033708
1050,0.039872825145721436,0.002670159563422203,0.004890155047178268,0.001065336400642991
1100,0.03577028214931488,0.0023834339808672667,0.004316435195505619,0.0010138838551938534
1150,0.031995419412851334,0.002146166982129216,0.0038213240914046764,0.0009700923110358417
1200,0.028524359688162804,0.001947217620909214,0.0033988840878009796,0.0009291446767747402
1250,0.025350049138069153,0.0017835188191384077,0.0030409321188926697,0.0008930463227443397
1300,0.02246573194861412,0.0016449902905151248,0.002736054826527834,0.0008643387700431049
1350,0.019853711128234863,0.001532500027678907,0.002474342007189989,0.0008394455071538687
1400,0.01750379242002964,0.0014426842099055648,0.002249311888590455,0.0008143293089233339
1450,0.015399854630231857,0.0013719303533434868,0.0020512391347438097,0.0007922067306935787
1500,0.013526621274650097,0.001311280531808734,0.0018820379627868533,0.0007737319683656096
1550,0.011846281588077545,0.0012583478819578886,0.0017378320917487144,0.0007564049446955323
1600,0.010367443785071373,0.0012093993136659265,0.0016159655060619116,0.0007412070408463478
1650,0.009062505327165127,0.0011682480107992887,0.001511003589257598,0.0007309046923182905
1700,0.007918322458863258,0.0011286884546279907,0.0014242393663153052,0.0007224460132420063
1750,0.006910886615514755,0.0010959906503558159,0.001353512518107891,0.0007175710052251816
1800,0.006036191247403622,0.0010662049753591418,0.0012914875987917185,0.0007163660484366119
1850,0.00528393080458045,0.0010363491019234061,0.0012413630029186606,0.0007154272752813995
1900,0.004634639248251915,0.0010079735657200217,0.0011995325330644846,0.0007134585175663233
1950,0.004072624258697033,0.0009801500709727407,0.001157980179414153,0.0007117670029401779
2000,0.00359030207619071,0.0009557033190503716,0.0011224601184949279,0.0007130721351131797
2050,0.003174047451466322,0.000933674571570009,0.001090118894353509,0.0007154089398682117
2100,0.002819003537297249,0.0009119445458054543,0.0010571152670308948,0.0007162463734857738
2150,0.0025169160217046738,0.0008920282125473022,0.0010261326096951962,0.0007167907315306365
2200,0.0022626693826168776,0.0008705556392669678,0.000996517832390964,0.0007187752053141594
2250,0.00204362696968019,0.0008514826186001301,0.0009660072391852736,0.0007219378603622317
2300,0.001855545095168054,0.0008336915052495897,0.0009378301328979433,0.0007250331691466272
2350,0.0016937537584453821,0.000815127685200423,0.0009144993382506073,0.0007315957918763161
2400,0.001558992313221097,0.0007976472261361778,0.0008916212245821953,0.0007389470702037215
2450,0.0014427680289372802,0.0007831688853912055,0.0008723355131223798,0.0007456982275471091
2500,0.0013435542350634933,0.0007723395247012377,0.0008517884998582304,0.0007498280028812587
2550,0.0012602133210748434,0.0007636115769855678,0.0008341058855876327,0.0007517597987316549
2600,0.0011876325588673353,0.0007565898704342544,0.000817703315988183,0.0007507697446271777
2650,0.0011265482753515244,0.0007513968739658594,0.0008038246887736022,0.0007498643244616687
2700,0.0010748720960691571,0.0007503553060814738,0.0007920886273495853,0.0007505554240196943
2750,0.0010290633654221892,0.0007478276966139674,0.0007842164486646652,0.0007488850969821215
2800,0.0009909523651003838,0.0007484230445697904,0.0007777439896017313,0.0007469627889804542
2850,0.0009575500153005123,0.0007465907838195562,0.0007702374714426696,0.0007450779667124152
2900,0.0009301177924498916,0.0007455327431671321,0.0007594555499963462,0.0007428061217069626
2950,0.0009048371575772762,0.0007459395565092564,0.0007495037280023098,0.0007418668828904629
3000,0.0008805582765489817,0.0007452382706105709,0.000741076422855258,0.0007394440472126007
3050,0.0008580668363720179,0.0007436656742356718,0.0007361550233326852,0.0007378363516181707
3100,0.000840673572383821,0.0007429993129335344,0.0007335165282711387,0.0007392814150080085
3150,0.0008267330704256892,0.0007427443633787334,0.0007328104693442583,0.0007418054156005383
3200,0.0008142109727486968,0.0007425560615956783,0.0007307942723855376,0.0007409416139125824
3250,0.0008017147774808109,0.0007413717685267329,0.0007316048140637577,0.0007395275752060115
3300,0.000789867655839771,0.0007379275630228221,0.0007315067341551185,0.0007396060973405838
3350,0.0007776420097798109,0.0007347415084950626,0.0007333331159316003,0.0007397063891403377
3400,0.0007678910624235868,0.0007301479345187545,0.0007369187660515308,0.0007415558211505413
3450,0.0007579840021207929,0.0007242374122142792,0.0007416728767566383,0.000742817937862128
3500,0.0007518382626585662,0.0007173878839239478,0.0007470619166269898,0.0007459875196218491
3550,0.0007469180854968727,0.0007106219418346882,0.0007499118219129741,0.0007498080376535654
3600,0.000741582945920527,0.0007043861551210284,0.0007539188372902572,0.000755018787458539
3650,0.0007357104914262891,0.0007001631893217564,0.0007576611824333668,0.0007570729358121753
3700,0.0007311109802685678,0.0007001196499913931,0.0007577990181744099,0.0007586124120280147
3750,0.00073042674921453,0.0007010630215518177,0.0007546028355136514,0.000759344722609967
3800,0.0007290764478966594,0.0007009977707639337,0.000749282306060195,0.0007596299983561039
3850,0.0007289323839358985,0.000703583238646388,0.0007466407842002809,0.0007592306355945766
3900,0.0007279554265551269,0.0007067978149279952,0.0007469742558896542,0.0007587152067571878
3950,0.0007282552542164922,0.0007113208412192762,0.0007458808831870556,0.0007581091485917568
4000,0.0007290476933121681,0.0007159665692597628,0.0007437699241563678,0.000757081899791956
4050,0.0007297702832147479,0.0007215337827801704,0.0007407043012790382,0.0007539120852015913
4100,0.0007315390976145864,0.0007267998298630118,0.0007393886335194111,0.0007461176719516516
4150,0.0007341133896261454,0.0007326374761760235,0.0007390662794932723,0.0007385349599644542
4200,0.0007360501913353801,0.0007365708006545901,0.000740878633223474,0.0007324228063225746
4250,0.0007391885155811906,0.000738009053748101,0.0007428455865010619,0.0007285435567609966
4300,0.0007446149829775095,0.000740778399631381,0.000747914076782763,0.0007250693161040545
4350,0.0007466691313311458,0.0007430779514834285,0.0007510548457503319,0.0007214719662442803
4400,0.0007462537614628673,0.0007448176620528102,0.0007528061396442354,0.0007145525887608528
4450,0.0007441380876116455,0.0007479024934582412,0.0007547149434685707,0.0007088783895596862
4500,0.0007413655403070152,0.0007501008803956211,0.0007543977117165923,0.0007064794190227985
4550,0.0007397359004244208,0.0007505604880861938,0.0007552718743681908,0.0007050781277939677
4600,0.0007392867701128125,0.0007486121612600982,0.000755439861677587,0.0007058334304019809
4650,0.000740791205316782,0.0007486368413083255,0.0007563798571936786,0.0007060345960780978
4700,0.0007427859818562865,0.0007474407320842147,0.0007577636279165745,0.0007062562508508563
4750,0.0007424000068567693,0.0007444682414643466,0.0007591127650812268,0.0007075941539369524
4800,0.0007406722288578749,0.0007418270106427372,0.0007622657576575875,0.0007086340337991714
4850,0.0007377186557278037,0.000738917791750282,0.000766990939155221,0.0007078330963850021
4900,0.0007370288367383182,0.0007344316109083593,0.0007705242605879903,0.0007066394900903106
4950,0.0007356865098699927,0.0007321083685383201,0.000774767657276243,0.0007057229522615671
5000,0.0007355578127317131,0.0007333417306654155,0.0007780284504406154,0.0007054265006445348
5050,0.0007383452611975372,0.0007335347472690046,0.0007779043517075479,0.0007040584459900856
5100,0.0007406751392409205,0.0007317959680221975,0.0007775846170261502,0.0007036363240331411
5150,0.0007406013319268823,0.0007301521836780012,0.0007782765896990895,0.0007039443589746952
5200,0.0007395359571091831,0.0007295197574421763,0.0007785194320604205,0.0007055608439259231
5250,0.0007357934955507517,0.0007303125457838178,0.0007778896251693368,0.0007069552084431052
5300,0.000732428568881005,0.000729914871044457,0.0007767939241603017,0.000707969709765166
5350,0.0007275108946487308,0.0007288797060027719,0.0007768044015392661,0.0007093413732945919
5400,0.0007256912067532539,0.0007290508365258574,0.0007766527123749256,0.000710483524017036
5450,0.0007241726270876825,0.0007317116251215339,0.000776144559495151,0.0007113493047654629
5500,0.0007214898942038417,0.0007341810851357877,0.0007734824903309345,0.0007119785877875984
5550,0.0007198245148174465,0.0007357923313975334,0.0007715824758633971,0.0007129099103622139
5600,0.0007171127945184708,0.0007382591720670462,0.0007724076276645064,0.000715466623660177
5650,0.0007148832082748413,0.0007396576693281531,0.0007740636356174946,0.0007192967459559441
5700,0.000714012305252254,0.0007411959813907743,0.0007734728860668838,0.0007218968821689487
5750,0.0007115748594515026,0.0007410435937345028,0.0007717349799349904,0.0007236696546897292
5800,0.0007090028375387192,0.0007394842687062919,0.0007693769293837249,0.0007259584963321686
5850,0.0007095776381902397,0.0007404079078696668,0.0007661283016204834,0.0007277587428689003
5900,0.0007120717782527208,0.0007402674527838826,0.0007635364308953285,0.0007303784368559718
5950,0.0007160002132877707,0.0007377766887657344,0.0007587941363453865,0.0007344774203374982
6000,0.000721853575669229,0.0007371901883743703,0.000755371933337301,0.0007375289569608867
6050,0.0007266040774993598,0.0007371662650257349,0.0007539216312579811,0.0007412668201141059
6100,0.0007310408400371671,0.0007385892677120864,0.0007540361257269979,0.0007430016994476318
6150,0.0007356788846664131,0.0007370362873189151,0.0007547108689323068,0.0007452226709574461
6200,0.0007367059588432312,0.0007341303862631321,0.0007537015480920672,0.0007478254847228527
6250,0.0007367927464656532,0.0007316672708839178,0.0007506734109483659,0.0007477108738385141
6300,0.0007358239963650703,0.0007304574246518314,0.000747611396946013,0.0007463576039299369
6350,0.000734226661734283,0.0007291102083399892,0.0007462773355655372,0.000745432625990361
6400,0.0007328554056584835,0.0007255708333104849,0.00074577092891559,0.0007418409804813564
6450,0.0007331199012696743,0.0007202528649941087,0.0007448822143487632,0.000737185007892549
6500,0.0007347227074205875,0.0007171336328610778,0.0007439352921210229,0.0007329167565330863
6550,0.0007351752137765288,0.000714163645170629,0.0007422012276947498,0.0007264056475833058
6600,0.0007372853578999639,0.0007140174857340753,0.0007418500608764589,0.0007215462392196059
6650,0.0007397731533274055,0.0007162239635363221,0.000740931776817888,0.0007197886006906629
6700,0.0007403328781947494,0.0007205374422483146,0.0007422672351822257,0.0007181530818343163
6750,0.0007410002872347832,0.0007240503909997642,0.0007480075000785291,0.0007162427064031363
6800,0.0007404071511700749,0.0007285812753252685,0.0007537840865552425,0.0007142996764741838
6850,0.0007376696448773146,0.0007323574973270297,0.0007585461135022342,0.0007142978720366955
6900,0.0007326863124035299,0.0007345213089138269,0.0007626478327438235,0.0007149208686314523
6950,0.0007267784676514566,0.000738182570785284,0.0007684477604925632,0.0007171132601797581
7000,0.0007224702276289463,0.0007396249566227198,0.0007727998308837414,0.0007200240506790578
7050,0.0007206563604995608,0.0007423206116072834,0.0007749271462671459,0.0007205846486613154
7100,0.0007190881296992302,0.0007451226701959968,0.0007775431731715798,0.0007230678456835449
7150,0.0007174510392360389,0.0007479518535546958,0.0007802075706422329,0.0007253926014527678
7200,0.0007177110528573394,0.0007501468062400818,0.0007804480264894664,0.0007255898672156036
7250,0.0007207106682471931,0.000754011794924736,0.0007781492313370109,0.0007239372353069484
7300,0.0007235462544485927,0.0007578201475553215,0.0007737785927020013,0.0007218322134576738
7350,0.0007264853338710964,0.0007584751001559198,0.0007701404392719269,0.0007195236976258457
7400,0.0007287061307579279,0.0007592166657559574,0.0007649629260413349,0.0007162261172197759
7450,0.0007295222021639347,0.0007570763118565083,0.0007584124687127769,0.0007139429217204452
7500,0.0007305910112336278,0.0007511547300964594,0.0007535956683568656,0.0007151589961722493
7550,0.0007323242607526481,0.0007459013722836971,0.0007519232458434999,0.000716287293471396
7600,0.0007337960414588451,0.0007388472440652549,0.0007482760120183229,0.0007176398066803813
7650,0.0007355221314355731,0.0007345661288127303,0.0007460273336619139,0.0007184177520684898
7700,0.0007378942100331187,0.0007301963632926345,0.0007444745860993862,0.0007198883686214685
7750,0.000741242547519505,0.0007273395895026624,0.0007402395131066442,0.0007197020458988845
7800,0.0007458931650035083,0.0007255674572661519,0.0007357355207204819,0.0007197638042271137
7850,0.0007477457402274013,0.0007241484127007425,0.0007344991900026798,0.0007186810835264623
7900,0.0007491552969440818,0.0007245951564982533,0.0007311712834052742,0.0007187944138422608
7950,0.0007483386434614658,0.000725000340025872,0.0007281001890078187,0.0007189838215708733
8000,0.0007459537009708583,0.0007257855031639338,0.0007266226457431912,0.0007165762945078313
8050,0.0007435788284055889,0.0007241109851747751,0.0007258685072883964,0.000714416615664959
8100,0.0007399176247417927,0.0007231597555801272,0.0007241167477332056,0.000711088243406266
8150,0.0007342910394072533,0.0007202399428933859,0.0007193430210463703,0.0007083785603754222
8200,0.0007327633793465793,0.0007161779794842005,0.0007147604483179748,0.0007082037627696991
8250,0.000729561666958034,0.0007117320783436298,0.0007095816545188427,0.0007089767605066299
8300,0.0007295200484804809,0.0007108979625627398,0.0007049110718071461,0.0007098185596987605
8350,0.000734939647372812,0.0007109157158993185,0.000702841323800385,0.0007092108717188239
8400,0.0007403843919746578,0.0007101457449607551,0.0007031761924736202,0.0007079466013237834
8450,0.000746009754948318,0.0007082593510858715,0.0007053742883726954,0.0007035833550617099
8500,0.0007505482062697411,0.0007071485742926598,0.0007079042261466384,0.0006987679516896605
8550,0.0007541220402345061,0.0007096463814377785,0.0007106357952579856,0.000696363567840308
8600,0.0007583356346003711,0.0007109558209776878,0.0007156362989917397,0.0006963558262214065
8650,0.0007617323426529765,0.0007105727563612163,0.0007197081577032804,0.0006972250412218273
8700,0.0007626861333847046,0.0007124112453311682,0.0007254603551700711,0.0006974907591938972
8750,0.0007622319972142577,0.0007160708191804588,0.0007317081326618791,0.0006992576527409256
8800,0.0007619401440024376,0.0007209958275780082,0.0007362718461081386,0.0007026793900877237
8850,0.0007621957338415086,0.0007242354331538081,0.0007400941103696823,0.000706549733877182
8900,0.0007615670911036432,0.000725435558706522,0.0007432910497300327,0.0007093822932802141
8950,0.0007620475953444839,0.0007260096026584506,0.000744342221878469,0.0007114803302101791
9000,0.0007616814109496772,0.0007254317752085626,0.0007450229022651911,0.0007158347871154547
9050,0.0007643603603355587,0.0007242538849823177,0.0007456899038515985,0.0007214657962322235
9100,0.0007641261909157038,0.0007238015532493591,0.0007467822870239615,0.0007275869138538837
9150,0.0007647868478670716,0.0007240776321850717,0.0007506722467951477,0.0007327826460823417
9200,0.0007612108020111918,0.0007232531788758934,0.0007535493350587785,0.0007384569616988301
9250,0.0007608355954289436,0.0007233518990688026,0.0007565821288153529,0.0007418125751428306
9300,0.0007605989230796695,0.0007271597860381007,0.0007590507157146931,0.0007447301177307963
9350,0.0007584176491945982,0.0007321193697862327,0.0007602040423080325,0.0007483564550057054
9400,0.0007582452963106334,0.0007369815721176565,0.00076239590998739,0.0007491323631256819
9450,0.0007576376665383577,0.0007415575673803687,0.000766040466260165,0.0007495471509173512
9500,0.0007557678036391735,0.000744953693356365,0.0007709892233833671,0.0007477275794371963
9550,0.0007527924026362598,0.0007434037397615612,0.0007712165825068951,0.0007442338392138481
9600,0.0007456080056726933,0.0007406817749142647,0.0007691133068874478,0.0007389776292257011
9650,0.000736973132006824,0.000737271155230701,0.000766605488024652,0.0007373109692707658
9700,0.0007293756934814155,0.0007342150202021003,0.0007648956379853189,0.0007336237467825413
9750,0.0007213742355816066,0.0007339408039115369,0.0007641135598532856,0.0007313704118132591
9800,0.0007124282419681549,0.0007341961609199643,0.0007644613506272435,0.0007285118335857987
9850,0.0007049660198390484,0.0007355668349191546,0.0007653404027223587,0.0007263089064508677
9900,0.0006982494960539043,0.0007358083385042846,0.0007652591448277235,0.0007265020394697785
9950,0.0006944045308046043,0.000735234934836626,0.0007645785226486623,0.0007264247979037464
10000,0.0006924261106178164,0.0007354315603151917,0.0007643855060450733,0.000726951751857996
10050,0.0006903770263306797,0.0007350297528319061,0.0007641901611350477,0.0007287254557013512
10100,0.00069005525438115,0.0007347153732553124,0.0007631052285432816,0.000729896710254252
10150,0.0006904872134327888,0.0007340462179854512,0.0007624438730999827,0.0007304102182388306
10200,0.0006911670207045972,0.0007344427285715938,0.0007610333850607276,0.0007294322131201625
10250,0.0006891234661452472,0.0007352765533141792,0.0007603244739584625,0.0007271962240338326
10300,0.000688109255861491,0.0007354045519605279,0.0007602487457916141,0.0007261715363711119
10350,0.000688992440700531,0.0007341968594118953,0.0007613691268488765,0.000725000980310142
10400,0.0006894700927659869,0.0007333103567361832,0.0007610581815242767,0.0007227438036352396
10450,0.000689260195940733,0.0007310573710128665,0.0007589600281789899,0.0007207243470475078

